Real Elliptically Skewed Distributions and Their Application to Robust Cluster Analysis

This article proposes a new class of Real Elliptically Skewed (RESK) distributions and associated clustering algorithms that allow for integrating robustness and skewness into a single unified cluster analysis framework. Non-symmetrically distributed and heavy-tailed data clusters have been reported in a variety of real-world applications. Robustness is essential because a few outlying observations can severely obscure the cluster structure. The RESK distributions are a generalization of the Real Elliptically Symmetric (RES) distributions. To estimate the cluster parameters and memberships, we derive an expectation maximization (EM) algorithm for arbitrary RESK distributions. Special attention is given to a new robust skew-Huber M-estimator, which is also the maximum likelihood estimator (MLE) for the skew-Huber distribution that belongs to the RESK class. Numerical experiments on simulated and real-world data confirm the usefulness of the proposed methods for skewed and heavy-tailed data sets.

==> Final IEEE/figures/BIC_breakdown_BIC-Schwarz_MC_2000_Nk_50.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: Huber, BIC: Huber
0	0.2515	0.325	0.5345
0.005	0.0195	0.372	0.578
0.01	0.014	0.3965	0.597
0.015	0.0185	0.429	0.619
0.02	0.021	0.396	0.5895
0.025	0.021	0.3965	0.5975
0.03	0.0175	0.342	0.566
0.035	0.0185	0.2975	0.5105
0.04	0.019	0.2195	0.4645
0.045	0.0155	0.1355	0.3965
0.05	0.026	0.086	0.3265
0.055	0.022	0.059	0.2425
0.06	0.0245	0.0395	0.175
0.065	0.028	0.025	0.0985
0.07	0.03	0.026	0.078
0.075	0.043	0.03	0.0445
0.08	0.0465	0.016	0.033


==> Final IEEE/figures/BIC_breakdown_BIC-Skew-Schwarz_MC_2000_Nk_50.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: Huber, BIC: Huber
0	0.881	0.887	0.9865
0.005	0.1435	0.8635	0.986
0.01	0.04	0.849	0.982
0.015	0.0195	0.8235	0.9745
0.02	0.0185	0.794	0.963
0.025	0.0165	0.7425	0.948
0.03	0.0215	0.713	0.9325
0.035	0.0155	0.622	0.8985
0.04	0.0155	0.563	0.883
0.045	0.02	0.44	0.7905
0.05	0.02	0.375	0.745
0.055	0.0185	0.302	0.61
0.06	0.0245	0.25	0.5375
0.065	0.0285	0.1935	0.406
0.07	0.03	0.159	0.328
0.075	0.043	0.149	0.2325
0.08	0.0375	0.132	0.156


==> Final IEEE/figures/KL_BIC-Schwarz_MC_100_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	15.6302966602339	23.0015143385797	14.7908912829002
0.01	38.212877435423	23.5351537193919	13.9270452466742
0.02	38.9360568761993	24.9790793922492	14.7222496407474
0.03	37.5024645993728	31.2990481176587	16.2114653692273
0.04	37.1637175068255	36.5047974878405	23.4757669145486
0.05	36.4720659992909	39.0739557419348	26.9316154701315
0.06	38.7233657745395	37.9472508244353	32.4857372632911
0.07	36.7953989221222	40.1467996211394	34.1497107390757
0.08	38.7760480168725	41.593909138295	37.1766894718527
0.09	42.8386941188688	41.9659798192149	36.9868792271671
0.1	43.6192642821609	40.8922184778708	39.0613402112623


==> Final IEEE/figures/KL_BIC-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	17.3479024483971	25.8382684843966	15.0935272146325
0.005	36.3722228051793	24.9372390733578	14.7764134878241
0.01	36.7629871960234	25.6313503166919	15.2076362074627
0.015	37.8135973725917	26.4492260975299	15.1377526863226
0.02	37.5470812384455	26.252895483666	14.8688630029998
0.025	36.9497195096404	30.8688669571488	16.1517610220413
0.03	36.0585119598384	32.6186050451264	18.4945954732114
0.035	37.5213159441913	38.5858425352282	20.8001685493179
0.04	37.9370202019902	39.1060003603284	22.9751049145149
0.045	37.3893529544377	38.346649613814	26.1907934931972
0.05	37.8779132705629	41.0556468845576	27.4785274625729
0.055	38.346977578798	40.0018607203756	31.61234669717
0.06	37.9119684591986	39.6932211332161	32.6004156860941
0.065	38.8591274625391	39.3370319542027	34.2816842239218
0.07	38.5058719669138	40.8212416938796	35.3386787207703
0.075	39.0875258424329	40.4286262332932	35.8439030171705
0.08	40.0185127116203	39.6928473767669	36.9670973411863


==> Final IEEE/figures/KL_BIC-Skew-Schwarz_MC_100_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	12.5806990228712	28.2791465450424	7.79500527365665
0.01	35.1147715937766	28.8909059350075	7.98779492078622
0.02	36.1438888868923	31.3547333666763	9.14443274953142
0.03	35.6452150770569	32.572190135179	11.0231203586375
0.04	35.6360688597981	34.2675897092437	13.5021721937721
0.05	33.5559030118391	41.5320932271667	18.3887773464317
0.06	35.3415189760058	36.8329770732002	28.3550659151113
0.07	33.4516163792131	40.5638226599358	31.2727807585346
0.08	37.4527771844188	43.5076058567322	40.0738711324659
0.09	37.8585977212668	43.4327631605474	38.8301491321547
0.1	36.9325195932636	49.2889785952526	37.6844694108661


==> Final IEEE/figures/KL_BIC-Skew-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	12.8681941715225	24.5473327315873	8.55769764054594
0.005	32.6998196541153	23.8726598485963	8.16559126511308
0.01	34.1165976072079	25.1420421456622	8.62048911074861
0.015	34.7576140389294	29.7358306238069	9.35686918766389
0.02	33.6070717402092	28.6165353183448	9.18109348891821
0.025	33.8646861776288	30.6830039685386	10.6750119405827
0.03	34.0267258386493	37.268874134617	11.1979094120608
0.035	33.7199204561182	37.064153283812	12.8842900598016
0.04	34.6745050598216	38.2102505224689	15.8671598133789
0.045	34.4791012999341	39.0819148137699	17.7951127647767
0.05	34.1112180646398	40.0938295941799	19.8546076429336
0.055	33.9637554020477	39.7952134402261	24.5181613707694
0.06	34.2351125598458	40.5561495388235	26.7692387781101
0.065	34.3666460950223	39.4536768650664	30.0757067575026
0.07	33.834646832007	42.0966984405442	33.1348462186177
0.075	34.9889810931577	43.2325552766631	34.1446122597192
0.08	34.1520898931265	42.1402799314362	36.4450063898671


==> Final IEEE/figures/KL_True-K-skew_MC_100_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	11.7756473236603	24.0957337140321	8.01186657596813
0.01	66.1443938641381	24.4056953597683	7.71439256451056
0.02	78.7998307222249	27.5200615036816	9.99778262568001
0.03	82.2625643065605	26.9134771405254	9.89032982350224
0.04	83.9756261192111	32.9072497415394	14.5656145845851
0.05	83.6031443859662	48.6299342367847	16.6409499247258
0.06	82.9877084555054	60.860442448693	31.6417908705884
0.07	84.2389410883182	76.3910306641009	47.3994654972853
0.08	83.4998502525749	82.8799531622403	60.7133574091041
0.09	83.8815337685904	92.8842304712342	74.4858343562194
0.1	84.444296175205	93.5582367357032	76.531679210408


==> Final IEEE/figures/KL_True-K-skew_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	12.4730636768094	22.1037706817867	8.25346312797786
0.005	51.2338635238076	22.3449339259813	8.08003575598249
0.01	65.8688673791846	22.8992197250213	8.44224268265056
0.015	76.2751741869239	25.2280492562336	9.28979285226021
0.02	79.7586224983857	24.7654295431248	8.99045357166305
0.025	81.7660891322224	27.0706870504405	10.2378186939431
0.03	82.3758936282694	31.3504541842726	11.2257386332905
0.035	83.0809934194388	34.2489819669505	12.4390459845811
0.04	83.6222764166345	40.6587630165521	15.0805528183664
0.045	84.0304328664551	46.4315090192512	18.0096936950628
0.05	83.6858684175035	49.394103213145	20.6384669092046
0.055	83.9451616254852	58.5388931475844	28.2547825092049
0.06	84.0126028473229	63.6391589398573	31.4338974630342
0.065	84.1475846034396	71.270210448807	41.9109663023185
0.07	84.1214206619807	75.4022280772594	46.6832395253397
0.075	84.2159997091208	79.3856272825276	55.5786865628892
0.08	84.6044576645868	86.1335852534029	64.0768903216409


==> Final IEEE/figures/KL_True-K_MC_100_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	27.9082055845125	16.7634537634786	12.1660569728146
0.01	76.2711496139812	17.8438810063588	12.7528985391182
0.02	86.1201274202827	18.8193773842897	16.4680235037569
0.03	89.3346539177238	18.6947478276996	17.9523825287697
0.04	90.6421390327584	24.3283340014183	20.4260084066642
0.05	89.9668419906212	35.4530098017039	24.2649324552161
0.06	90.1040171257376	53.6291404073071	33.8521102717185
0.07	91.1772592866207	67.8191454328245	50.7384987496382
0.08	90.2374888252139	64.4153953748852	59.894186058503
0.09	90.3510965744744	79.6047257815368	81.5373064978468
0.1	90.8253670788483	79.4342814624431	82.7301581716952


==> Final IEEE/figures/KL_True-K_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	26.4360723743925	19.7514166928623	13.8598460021836
0.005	60.245222425574	18.6375742154512	13.5662219260596
0.01	74.4778827659441	18.7567577380902	14.1894247953507
0.015	84.6014694563684	18.6774494063219	14.6274365269702
0.02	86.8536445677604	18.0616233092747	15.0760728634831
0.025	88.7107861689796	19.2645818469232	15.6933980721321
0.03	89.4460163674755	20.5185168651789	16.5792113792768
0.035	89.8998367952732	22.3003155716686	19.3798059778349
0.04	89.8241634411086	26.3851293540425	21.6164238529223
0.045	90.315114219615	33.0824455741903	25.2747573257999
0.05	90.1594010555144	35.3192494297107	24.2905231741791
0.055	90.4348001778346	47.0168207601699	31.9411868087472
0.06	90.386408905344	48.4042891799322	35.4350664491399
0.065	90.3135659036731	59.0904750206211	45.364519271647
0.07	90.4047682026986	61.0527563066485	52.1068956291247
0.075	90.6590561348506	61.5852625011416	57.6226518172294
0.08	90.5383037270761	70.1441578515059	65.7191619799855


==> Final IEEE/figures/conv/KL_BIC-Schwarz_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gausstd	EM: tstd	EM: Huberstd
0	52.466637223147	14.6499370006637	17.1336358300118	10.4379296852463	7.80724834383652	5.66383547231131
0.005	51.2665914845437	14.1146000519935	17.0828688140198	9.17654995836716	6.9172531484294	5.51539879641076
0.01	50.0042519074574	14.3412796899282	17.0868030189884	7.96650882725919	7.65327391517644	5.2520123413164
0.015	50.0069125798225	17.6893282871682	18.3001021871811	6.99840949224005	11.7724896914644	6.84428917507608
0.02	50.132826585635	21.2474111880378	19.5570576277727	6.45105750753094	14.4710464727048	8.57056679818962
0.025	49.9341227827733	26.2752555321465	20.8671287168307	6.55844640236616	16.1122821928619	10.0056688824789
0.03	49.9475895286981	32.4076363207833	23.8428219035658	6.25335884670693	16.0673084609297	12.7346982022838
0.035	49.4366818048601	35.7882056717403	27.8312543191979	5.10704490585951	14.5880920575592	14.6919678346185
0.04	49.4952519193785	39.0944162554663	32.6505723517489	4.80608437293618	13.1154639749868	15.5428417168662
0.045	49.8613503383262	41.8035907946388	36.9236135861568	5.3350673644091	10.883742072006	15.0881001235486
0.05	49.9637112203766	43.156219073641	39.1909861520111	7.07155901818049	9.21118436369971	13.9702988667815
0.055	49.9231340481433	44.1991281990237	43.0762321381367	5.62184597652359	6.97874114155092	11.8172569918462
0.06	49.5945362470247	45.1216372067361	44.6082008045986	4.74372395873868	6.05933047768097	9.62925256528264
0.065	49.3768478712083	45.0798704833784	46.195200050507	4.92251395605047	6.98278822645692	8.37026338663108
0.07	49.2023213852015	44.7377300370559	46.429911950645	5.07074526295244	5.19105327921655	7.51004244467049
0.075	49.0772939121464	46.0017930872302	47.2362759875255	4.91168282974206	6.89201321085926	5.70883949707837
0.08	49.2617326858011	45.8090681813876	47.5512005035327	5.19025500877536	7.43941770060651	7.24079304912217


==> Final IEEE/figures/conv/KL_BIC-Skew-Schwarz_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gausstd	EM: tstd	EM: Huberstd
0	42.3325228129248	3.06473735665184	6.64810329276956	10.1578372549867	2.33661894231037	2.77436199139954
0.005	44.0380774996429	3.41617228210352	6.82101476401593	7.2740954660844	4.79899395643553	2.52509023271515
0.01	43.5230555584334	4.52200582120488	7.0838081963764	6.86957491986655	7.0919370121601	2.96619547837806
0.015	42.9123761147275	9.39779326426829	8.61218975037572	5.29688967213878	13.7631870598716	6.97569595473319
0.02	43.1746822742984	15.851104692265	11.4073398083856	5.92312994624443	16.768559992506	10.4152248008494
0.025	42.6943323693837	22.8856255394623	15.2300070127246	4.47706972971478	17.1215632594706	13.855472162593
0.03	43.0039672594341	28.6637073089117	21.6345402230047	4.13592966242847	15.2822634038398	15.9367439278059
0.035	42.6955444329656	33.514921402384	27.1362659510492	3.95162884471755	11.6328109042123	15.7023050204399
0.04	43.0830785249829	35.3956836947229	31.5690613645176	5.59479846721383	8.4917319836798	14.047049063782
0.045	43.0948219331778	37.1929348029377	35.3013237693795	4.67854577584207	6.18677995588806	11.8166187409435
0.05	43.2605073941773	37.2113062415742	37.4423017571362	3.99691931394372	5.27103034638875	9.79337422876674
0.055	43.2110653350509	37.354914032423	38.5405050819504	4.67303460385661	3.14852995110683	7.6037250279451
0.06	43.0773821573992	37.4633526278674	39.2519774171446	4.59965754077662	2.671924003781	5.64047903563111
0.065	42.9084958341944	37.708089195677	39.299079066343	4.74233422823604	2.63201829508521	5.51307639219756
0.07	43.1542727478625	37.4115924305393	39.4547760197241	5.30822423304234	2.52250320431615	4.16701146396324
0.075	42.6736972782641	37.6282363871322	39.6142319484652	4.92164490466734	2.76329692175429	3.47505529839132
0.08	43.2101860593403	37.660373115247	39.8677269290434	5.39277260215135	2.53627344267852	3.18430510052292


==> Final IEEE/figures/conv/KL_Gaus_MC_500_Nk_200.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	52.466637223147	42.3325228129248	83.9762629898632	51.6266646286133	10.4379296852463	10.1578372549867	34.8430751467334	35.5997437804458
0.005	51.2665914845437	44.0380774996429	98.2934143282503	69.3837433014968	9.17654995836716	7.2740954660844	33.3307431105868	33.874420827413
0.01	50.0042519074574	43.5230555584334	117.177573611918	90.3799472739529	7.96650882725919	6.86957491986655	30.2194546207609	35.0089339354237
0.015	50.0069125798225	42.9123761147275	129.283111549174	107.638980499837	6.99840949224005	5.29688967213878	25.7019965747903	35.3839641660236
0.02	50.132826585635	43.1746822742984	137.881940186862	122.772560903494	6.45105750753094	5.92312994624443	21.0603608349267	30.2013583921043
0.025	49.9341227827733	42.6943323693837	142.445691755889	129.724201309639	6.55844640236616	4.47706972971478	17.128319879373	26.2442605063441
0.03	49.9475895286981	43.0039672594341	146.851224572866	139.633795701465	6.25335884670693	4.13592966242847	12.4091037537848	18.359135539369
0.035	49.4366818048601	42.6955444329656	150.82163096066	145.297632079022	5.10704490585951	3.95162884471755	11.4302412122387	15.2066016165374
0.04	49.4952519193785	43.0830785249829	151.969465866896	147.506137060594	4.80608437293618	5.59479846721383	9.93167517541219	11.3270088496945
0.045	49.8613503383262	43.0948219331778	153.365688692674	149.05962148842	5.3350673644091	4.67854577584207	9.44364077758557	10.9369417227026
0.05	49.9637112203766	43.2605073941773	154.152510721701	151.641881474517	7.07155901818049	3.99691931394372	8.85411495691862	8.8172574617766
0.055	49.9231340481433	43.2110653350509	156.077283689103	152.872163606318	5.62184597652359	4.67303460385661	8.55847692071766	8.23416368439048
0.06	49.5945362470247	43.0773821573992	156.949857444393	154.521685702048	4.74372395873868	4.59965754077662	7.99757133581067	6.09688485469631
0.065	49.3768478712083	42.9084958341944	158.116912701731	155.280789572374	4.92251395605047	4.74233422823604	7.71426656653272	5.67487258003631
0.07	49.2023213852015	43.1542727478625	158.251878689641	155.548806930905	5.07074526295244	5.30822423304234	6.56403561898479	5.91875526488544
0.075	49.0772939121464	42.6736972782641	159.517619566327	156.573523633445	4.91168282974206	4.92164490466734	7.0860620280068	5.5495623249788
0.08	49.2617326858011	43.2101860593403	159.697151733769	157.060766634919	5.19025500877536	5.39277260215135	7.25740463968818	5.81634114770057


==> Final IEEE/figures/conv/KL_Huber_MC_500_Nk_200.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	17.1336358300118	6.64810329276956	15.6606098972262	6.64810329276956	5.66383547231131	2.77436199139954	2.47694986254763	2.77436199139954
0.005	17.0828688140198	6.82101476401593	15.9791216532745	6.82101476401593	5.51539879641076	2.52509023271515	2.77426367469621	2.52509023271515
0.01	17.0868030189884	7.0838081963764	15.9980997896855	7.01923783950699	5.2520123413164	2.96619547837806	2.5528348474849	2.46102750259262
0.015	18.3001021871811	8.61218975037572	16.5654893811869	7.33392192944129	6.84428917507608	6.97569595473319	2.97978434996741	2.69304609405291
0.02	19.5570576277727	11.4073398083856	16.9757360769444	8.04010755249069	8.57056679818962	10.4152248008494	2.93272610335013	3.13469805493275
0.025	20.8671287168307	15.2300070127246	17.0648899230345	8.19056663271826	10.0056688824789	13.855472162593	2.91392623448213	2.81542965599372
0.03	23.8428219035658	21.6345402230047	17.5487819422023	8.94541285281692	12.7346982022838	15.9367439278059	3.06645178701951	3.00562847472374
0.035	27.8312543191979	27.1362659510492	17.6745169235914	9.07205920038818	14.6919678346185	15.7023050204399	2.96004757417064	3.22044749180698
0.04	32.6505723517489	31.5690613645176	18.216264623618	9.67042378001217	15.5428417168662	14.047049063782	2.98473370716042	2.65437122206136
0.045	36.9236135861568	35.3013237693795	18.487310584304	10.1838950765533	15.0881001235486	11.8166187409435	3.1630459539002	2.81925370759016
0.05	39.1909861520111	37.4423017571362	19.4026043741547	11.0620773443679	13.9702988667815	9.79337422876674	3.35048749173098	3.01306628668995
0.055	43.0762321381367	38.5405050819504	19.5422092406072	11.5424062940253	11.8172569918462	7.6037250279451	3.25473966945734	3.17782967729043
0.06	44.6082008045986	39.2519774171446	19.9729766794766	12.0307354693829	9.62925256528264	5.64047903563111	3.12544006207942	2.92555677509678
0.065	46.195200050507	39.299079066343	20.2357162946101	12.6262834133829	8.37026338663108	5.51307639219756	3.35609128086376	3.37510207363966
0.07	46.429911950645	39.4547760197241	20.6201408278875	13.3441334333786	7.51004244467049	4.16701146396324	3.53430989306573	3.93621477812394
0.075	47.2362759875255	39.6142319484652	21.3227720616435	14.0533158673362	5.70883949707837	3.47505529839132	3.5842642682877	3.55892517147379
0.08	47.5512005035327	39.8677269290434	21.9564162946776	14.8414990104508	7.24079304912217	3.18430510052292	3.84799178502644	3.7209364595566


==> Final IEEE/figures/conv/KL_True-K-skew_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gausstd	EM: tstd	EM: Huberstd
0	51.6266646286133	3.06458993904219	6.64810329276956	35.5997437804458	2.33663783615271	2.77436199139954
0.005	69.3837433014968	2.95729995741459	6.82101476401593	33.874420827413	2.32638747832824	2.52509023271515
0.01	90.3799472739529	3.18369207854288	7.01923783950699	35.0089339354237	1.91179039386863	2.46102750259262
0.015	107.638980499837	3.22380404824359	7.33392192944129	35.3839641660236	2.45014691965585	2.69304609405291
0.02	122.772560903494	3.47081936692258	8.04010755249069	30.2013583921043	2.53919933019394	3.13469805493275
0.025	129.724201309639	3.53929042639244	8.19056663271826	26.2442605063441	2.27984453054623	2.81542965599372
0.03	139.633795701465	3.94882481700144	8.94541285281692	18.359135539369	1.89902632490874	3.00562847472374
0.035	145.297632079022	4.15581941124308	9.07205920038818	15.2066016165374	2.33480199030871	3.22044749180698
0.04	147.506137060594	4.40056088248962	9.67042378001217	11.3270088496945	1.57882345994594	2.65437122206136
0.045	149.05962148842	4.8492486245844	10.1838950765533	10.9369417227026	1.79455547343525	2.81925370759016
0.05	151.641881474517	5.36120349337749	11.0620773443679	8.8172574617766	1.81497615362924	3.01306628668995
0.055	152.872163606318	5.83230976341847	11.5424062940253	8.23416368439048	2.19609914866772	3.17782967729043
0.06	154.521685702048	6.35035565040618	12.0307354693829	6.09688485469631	1.97935325670304	2.92555677509678
0.065	155.280789572374	7.03042827511056	12.6262834133829	5.67487258003631	2.28299178783011	3.37510207363966
0.07	155.548806930905	7.49902269681979	13.3441334333786	5.91875526488544	2.40630221858977	3.93621477812394
0.075	156.573523633445	8.41024798353372	14.0533158673362	5.5495623249788	2.47748315064353	3.55892517147379
0.08	157.060766634919	9.02999187368363	14.8414990104508	5.81634114770057	2.70253338439388	3.7209364595566


==> Final IEEE/figures/conv/KL_True-K_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gausstd	EM: tstd	EM: Huberstd
0	83.9762629898632	11.8103687388703	15.6606098972262	34.8430751467334	1.30498314287046	2.47694986254763
0.005	98.2934143282503	11.9044392740179	15.9791216532745	33.3307431105868	1.30379612412607	2.77426367469621
0.01	117.177573611918	11.8940254852305	15.9980997896855	30.2194546207609	1.19919118927683	2.5528348474849
0.015	129.283111549174	12.1641788007764	16.5654893811869	25.7019965747903	1.53996679762225	2.97978434996741
0.02	137.881940186862	12.2709574317583	16.9757360769444	21.0603608349267	1.48594857466587	2.93272610335013
0.025	142.445691755889	12.3446510674573	17.0648899230345	17.128319879373	1.51092032299894	2.91392623448213
0.03	146.851224572866	12.6958093074489	17.5487819422023	12.4091037537848	1.63863090940206	3.06645178701951
0.035	150.82163096066	12.8561244445698	17.6745169235914	11.4302412122387	1.70689047836865	2.96004757417064
0.04	151.969465866896	13.2145256588616	18.216264623618	9.93167517541219	1.79682034301899	2.98473370716042
0.045	153.365688692674	13.455874461275	18.487310584304	9.44364077758557	1.90115150825879	3.1630459539002
0.05	154.152510721701	14.1033719752911	19.4026043741547	8.85411495691862	2.10345346189737	3.35048749173098
0.055	156.077283689103	14.2491887011274	19.5422092406072	8.55847692071766	2.14092331143385	3.25473966945734
0.06	156.949857444393	14.6821875932249	19.9729766794766	7.99757133581067	2.03933114380434	3.12544006207942
0.065	158.116912701731	15.0858948867635	20.2357162946101	7.71426656653272	2.25747593710826	3.35609128086376
0.07	158.251878689641	15.4549292062836	20.6201408278875	6.56403561898479	2.46631480500225	3.53430989306573
0.075	159.517619566327	16.226007872684	21.3227720616435	7.0860620280068	2.60234343380699	3.5842642682877
0.08	159.697151733769	16.7961371801325	21.9564162946776	7.25740463968818	2.84214497731258	3.84799178502644


==> Final IEEE/figures/conv/KL_t_MC_500_Nk_200.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	14.6499370006637	3.06473735665184	11.8103687388703	3.06458993904219	7.80724834383652	2.33661894231037	1.30498314287046	2.33663783615271
0.005	14.1146000519935	3.41617228210352	11.9044392740179	2.95729995741459	6.9172531484294	4.79899395643553	1.30379612412607	2.32638747832824
0.01	14.3412796899282	4.52200582120488	11.8940254852305	3.18369207854288	7.65327391517644	7.0919370121601	1.19919118927683	1.91179039386863
0.015	17.6893282871682	9.39779326426829	12.1641788007764	3.22380404824359	11.7724896914644	13.7631870598716	1.53996679762225	2.45014691965585
0.02	21.2474111880378	15.851104692265	12.2709574317583	3.47081936692258	14.4710464727048	16.768559992506	1.48594857466587	2.53919933019394
0.025	26.2752555321465	22.8856255394623	12.3446510674573	3.53929042639244	16.1122821928619	17.1215632594706	1.51092032299894	2.27984453054623
0.03	32.4076363207833	28.6637073089117	12.6958093074489	3.94882481700144	16.0673084609297	15.2822634038398	1.63863090940206	1.89902632490874
0.035	35.7882056717403	33.514921402384	12.8561244445698	4.15581941124308	14.5880920575592	11.6328109042123	1.70689047836865	2.33480199030871
0.04	39.0944162554663	35.3956836947229	13.2145256588616	4.40056088248962	13.1154639749868	8.4917319836798	1.79682034301899	1.57882345994594
0.045	41.8035907946388	37.1929348029377	13.455874461275	4.8492486245844	10.883742072006	6.18677995588806	1.90115150825879	1.79455547343525
0.05	43.156219073641	37.2113062415742	14.1033719752911	5.36120349337749	9.21118436369971	5.27103034638875	2.10345346189737	1.81497615362924
0.055	44.1991281990237	37.354914032423	14.2491887011274	5.83230976341847	6.97874114155092	3.14852995110683	2.14092331143385	2.19609914866772
0.06	45.1216372067361	37.4633526278674	14.6821875932249	6.35035565040618	6.05933047768097	2.671924003781	2.03933114380434	1.97935325670304
0.065	45.0798704833784	37.708089195677	15.0858948867635	7.03042827511056	6.98278822645692	2.63201829508521	2.25747593710826	2.28299178783011
0.07	44.7377300370559	37.4115924305393	15.4549292062836	7.49902269681979	5.19105327921655	2.52250320431615	2.46631480500225	2.40630221858977
0.075	46.0017930872302	37.6282363871322	16.226007872684	8.41024798353372	6.89201321085926	2.76329692175429	2.60234343380699	2.47748315064353
0.08	45.8090681813876	37.660373115247	16.7961371801325	9.02999187368363	7.43941770060651	2.53627344267852	2.84214497731258	2.70253338439388


==> Final IEEE/figures/conv/RL_BIC-Schwarz_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
0	33.118	22.07	17.248	23.93478271569	21.8459055013599	12.634784190602
0.005	29.864	20.518	15.846	21.4601626546102	19.1472952091844	10.3920292794569
0.01	27.474	20.024	15.922	18.6089739594543	18.6798634523166	9.40493602547548
0.015	26.688	22.948	17.518	19.6861816382708	20.2851737124701	13.0447693738154
0.02	25.254	25.392	17.778	19.9114644572836	23.0631774981815	14.9516493952767
0.025	25.002	28.03	18.798	19.8162398735343	22.7688810416273	14.0129197471362
0.03	23.616	30.294	18.916	18.9460933415259	21.8638427372334	13.0837040099982
0.035	23.53	29.878	21.742	18.2351897245018	20.3005255763824	19.0102660800123
0.04	22.288	31.218	22.87	17.6719453174405	21.2917155321172	15.417278779666
0.045	21.774	31.156	24.286	17.0279424961239	20.5233056828646	15.2994231491711
0.05	22.184	31.014	23.876	15.8073999058532	19.7514060279303	13.2689394266088
0.055	21.094	28.82	26.296	14.7872407493067	16.1029876862913	15.8331855141994
0.06	21.392	28.722	24.682	17.0476855662677	17.1981472414058	11.5942109457656
0.065	20.76	27.584	25.112	15.7496190748222	15.6784748348267	13.5221726918649
0.07	19.604	26.252	24.55	13.2133405593542	13.5763445102325	13.8435105941788
0.075	20.324	26.1	24.794	13.7970918488997	13.6769923682249	14.4575795766245
0.08	20.668	26.476	24.332	15.100258660806	12.3649183746932	12.5086653732058


==> Final IEEE/figures/conv/RL_BIC-Skew-Schwarz_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
0	426.13	266.952	235.906	169.515462669835	100.12063713321	111.693419698781
0.005	433.386	260.948	227.104	158.357061483988	92.0973242296458	97.5657898584407
0.01	422.528	266.218	227.712	168.493552905568	111.930797741131	107.545400097653
0.015	411.626	268.588	223.324	162.148593755585	99.7451374297602	88.6279688231398
0.02	411.502	291.996	230.694	168.302767770701	117.903819298657	103.969339765252
0.025	400.064	324.928	250.426	173.906085451643	125.100355770989	119.562129160779
0.03	392.338	347.352	274.396	171.138026763221	129.423246944664	133.05265575104
0.035	378.882	372.826	296.358	170.076206177747	126.862871243719	137.504737888859
0.04	384.054	397.762	323.908	175.429216220696	123.32761555108	148.03890898391
0.045	388.42	408.244	341.25	177.931534197071	132.255538708358	146.632512381718
0.05	387.414	426.854	367.4	177.921574795063	132.579951618419	157.169629970839
0.055	382.434	433.234	370.762	175.7824809394	134.793775701758	161.408173749368
0.06	370.06	443.346	383.92	171.891808961265	140.427326229277	168.171141000264
0.065	381.578	443.876	380.952	172.258229734962	153.120136416974	166.248364603887
0.07	384.44	446.9	390.89	173.280184801638	151.077777948909	172.747043337835
0.075	358.74	455.802	375.278	167.999547904726	158.578488674033	183.469055987679
0.08	372.822	465.218	403.55	172.384835118283	159.630568227471	181.241851451134


==> Final IEEE/figures/conv/RL_Gaus_MC_500_Nk_200.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	33.118	426.13	25.614	378.262	23.93478271569	169.515462669835	11.1783233907262	193.338088821573
0.005	29.864	433.386	29.062	354.004	21.4601626546102	158.357061483988	15.5876909199674	202.765281798946
0.01	27.474	422.528	26.886	335.498	18.6089739594543	168.493552905568	13.5886093699546	211.47763848492
0.015	26.688	411.626	26.892	302.234	19.6861816382708	162.148593755585	13.8692844119731	201.676776770597
0.02	25.254	411.502	24.272	291.244	19.9114644572836	168.302767770701	11.1076900188613	200.375320341613
0.025	25.002	400.064	23.664	252.408	19.8162398735343	173.906085451643	11.9665157417686	190.235687423625
0.03	23.616	392.338	23.558	238.096	18.9460933415259	171.138026763221	13.850281462598	186.004586492895
0.035	23.53	378.882	23.102	221.48	18.2351897245018	170.076206177747	11.1066787396256	177.980650138287
0.04	22.288	384.054	21.332	198.2	17.6719453174405	175.429216220696	10.3448444944924	169.486173849823
0.045	21.774	388.42	21.994	196.966	17.0279424961239	177.931534197071	10.2028505977811	149.087447419144
0.05	22.184	387.414	23.04	169.436	15.8073999058532	177.921574795063	11.133656929925	137.474930868266
0.055	21.094	382.434	21.838	171.48	14.7872407493067	175.7824809394	12.3117388628762	146.188562451319
0.06	21.392	370.06	22.242	169.364	17.0476855662677	171.891808961265	12.8572958320257	151.541734510983
0.065	20.76	381.578	21.206	159.12	15.7496190748222	172.258229734962	11.1649844494075	139.166289424647
0.07	19.604	384.44	21.802	142.258	13.2133405593542	173.280184801638	13.6468042608175	129.478820530355
0.075	20.324	358.74	21.186	137.866	13.7970918488997	167.999547904726	11.4906690383937	127.60634310881
0.08	20.668	372.822	22.468	143.408	15.100258660806	172.384835118283	12.3564695880888	130.539060931423


==> Final IEEE/figures/conv/RL_Huber_MC_500_Nk_200.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	17.248	235.906	13.458	235.906	12.634784190602	111.693419698781	1.36380200609313	111.693419698781
0.005	15.846	227.104	13.492	227.104	10.3920292794569	97.5657898584407	1.25422572303739	97.5657898584407
0.01	15.922	227.712	13.77	226.794	9.40493602547548	107.545400097653	1.37290558287122	105.412138779194
0.015	17.518	223.324	13.782	216.254	13.0447693738154	88.6279688231398	1.30916149027354	76.8357530704281
0.02	17.778	230.694	13.986	220.748	14.9516493952767	103.969339765252	1.41343538911349	98.0864639224476
0.025	18.798	250.426	14.126	219.782	14.0129197471362	119.562129160779	1.18191278682961	91.7880415148414
0.03	18.916	274.396	14.326	220.556	13.0837040099982	133.05265575104	1.19607072129564	105.39232395149
0.035	21.742	296.358	14.726	217.098	19.0102660800123	137.504737888859	1.39096857878758	96.7360953330273
0.04	22.87	323.908	14.88	210.444	15.417278779666	148.03890898391	1.31493654456497	79.7694251350274
0.045	24.286	341.25	15.158	208.828	15.2994231491711	146.632512381718	1.40034207100682	87.1357544030623
0.05	23.876	367.4	15.38	214.644	13.2689394266088	157.169629970839	1.37235809228748	94.3303009395745
0.055	26.296	370.762	15.91	220.138	15.8331855141994	161.408173749368	1.44432411330995	96.3502657152891
0.06	24.682	383.92	16.21	209.534	11.5942109457656	168.171141000264	1.55651710269498	86.963153254974
0.065	25.112	380.952	16.672	221.04	13.5221726918649	166.248364603887	1.92869274676472	107.252620710632
0.07	24.55	390.89	16.992	214.456	13.8435105941788	172.747043337835	1.55845872167804	104.319111470699
0.075	24.794	375.278	17.444	213.99	14.4575795766245	183.469055987679	1.96636649543995	99.9013837388947
0.08	24.332	403.55	17.786	216.91	12.5086653732058	181.241851451134	1.93175239993881	105.613988320952


==> Final IEEE/figures/conv/RL_True-K-skew_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
0	378.262	266.954	235.906	193.338088821573	100.119847441471	111.693419698781
0.005	354.004	259.924	227.104	202.765281798946	91.3324117873046	97.5657898584407
0.01	335.498	259.562	226.794	211.47763848492	104.119103585571	105.412138779194
0.015	302.234	252.17	216.254	201.676776770597	87.7866395767394	76.8357530704281
0.02	291.244	251.85	220.748	200.375320341613	95.6782742545487	98.0864639224476
0.025	252.408	257.074	219.782	190.235687423625	100.009220637023	91.7880415148414
0.03	238.096	248.946	220.556	186.004586492895	89.132015102501	105.39232395149
0.035	221.48	258.762	217.098	177.980650138287	103.001670103393	96.7360953330273
0.04	198.2	248.624	210.444	169.486173849823	88.4356509146928	79.7694251350274
0.045	196.966	255.79	208.828	149.087447419144	97.4720035854703	87.1357544030623
0.05	169.436	258.016	214.644	137.474930868266	99.1339438418713	94.3303009395745
0.055	171.48	270.634	220.138	146.188562451319	113.426430580833	96.3502657152891
0.06	169.364	255.744	209.534	151.541734510983	105.032233166814	86.963153254974
0.065	159.12	271.16	221.04	139.166289424647	118.461287149457	107.252620710632
0.07	142.258	268.848	214.456	129.478820530355	120.634099939181	104.319111470699
0.075	137.866	262.16	213.99	127.60634310881	120.063937542446	99.9013837388947
0.08	143.408	264.624	216.91	130.539060931423	117.145263025436	105.613988320952


==> Final IEEE/figures/conv/RL_True-K_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
0	25.614	14.644	13.458	11.1783233907262	0.71434205331779	1.36380200609313
0.005	29.062	14.72	13.492	15.5876909199674	0.744788170446923	1.25422572303739
0.01	26.886	14.894	13.77	13.5886093699546	0.812455640842422	1.37290558287122
0.015	26.892	15.008	13.782	13.8692844119731	0.780483381384405	1.30916149027354
0.02	24.272	15.182	13.986	11.1076900188613	0.852249175602198	1.41343538911349
0.025	23.664	15.31	14.126	11.9665157417686	0.784302403745546	1.18191278682961
0.03	23.558	15.47	14.326	13.850281462598	0.708593119086571	1.19607072129564
0.035	23.102	15.754	14.726	11.1066787396256	0.838385221457964	1.39096857878758
0.04	21.332	15.962	14.88	10.3448444944924	0.801148974510183	1.31493654456497
0.045	21.994	16.164	15.158	10.2028505977811	0.889204909310271	1.40034207100682
0.05	23.04	16.376	15.38	11.133656929925	0.862619397213447	1.37235809228748
0.055	21.838	16.73	15.91	12.3117388628762	0.997542069469114	1.44432411330995
0.06	22.242	17.076	16.21	12.8572958320257	1.10845900362867	1.55651710269498
0.065	21.206	17.642	16.672	11.1649844494075	1.46359838770099	1.92869274676472
0.07	21.802	18.016	16.992	13.6468042608175	1.42962640690729	1.55845872167804
0.075	21.186	18.572	17.444	11.4906690383937	1.61059119829211	1.96636649543995
0.08	22.468	19.078	17.786	12.3564695880888	1.88654023761389	1.93175239993881


==> Final IEEE/figures/conv/RL_t_MC_500_Nk_200.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	22.07	266.952	14.644	266.954	21.8459055013599	100.12063713321	0.71434205331779	100.119847441471
0.005	20.518	260.948	14.72	259.924	19.1472952091844	92.0973242296458	0.744788170446923	91.3324117873046
0.01	20.024	266.218	14.894	259.562	18.6798634523166	111.930797741131	0.812455640842422	104.119103585571
0.015	22.948	268.588	15.008	252.17	20.2851737124701	99.7451374297602	0.780483381384405	87.7866395767394
0.02	25.392	291.996	15.182	251.85	23.0631774981815	117.903819298657	0.852249175602198	95.6782742545487
0.025	28.03	324.928	15.31	257.074	22.7688810416273	125.100355770989	0.784302403745546	100.009220637023
0.03	30.294	347.352	15.47	248.946	21.8638427372334	129.423246944664	0.708593119086571	89.132015102501
0.035	29.878	372.826	15.754	258.762	20.3005255763824	126.862871243719	0.838385221457964	103.001670103393
0.04	31.218	397.762	15.962	248.624	21.2917155321172	123.32761555108	0.801148974510183	88.4356509146928
0.045	31.156	408.244	16.164	255.79	20.5233056828646	132.255538708358	0.889204909310271	97.4720035854703
0.05	31.014	426.854	16.376	258.016	19.7514060279303	132.579951618419	0.862619397213447	99.1339438418713
0.055	28.82	433.234	16.73	270.634	16.1029876862913	134.793775701758	0.997542069469114	113.426430580833
0.06	28.722	443.346	17.076	255.744	17.1981472414058	140.427326229277	1.10845900362867	105.032233166814
0.065	27.584	443.876	17.642	271.16	15.6784748348267	153.120136416974	1.46359838770099	118.461287149457
0.07	26.252	446.9	18.016	268.848	13.5763445102325	151.077777948909	1.42962640690729	120.634099939181
0.075	26.1	455.802	18.572	262.16	13.6769923682249	158.578488674033	1.61059119829211	120.063937542446
0.08	26.476	465.218	19.078	264.624	12.3649183746932	159.630568227471	1.88654023761389	117.145263025436


==> Final IEEE/figures/conv/data.txt <==
  out_range = [-15 45; -20 30];
    K_true = 2; % number of clusters
    r = 2; % number of features/dimension

    mu_true = zeros(r, K_true);
    mu_true(:,1) = [2; 3.5];
    mu_true(:,2) = [7; -2];

    scatter_true = zeros(r,r, K_true);
    scatter_true(:,:,1) = [0.2 0.1; 0.1 0.75];
    scatter_true(:,:,2) = [0.5 0.25; 0.25 0.5];
    
    lambda_true = zeros(r, K_true);
    lambda_true(:,1) = [4; 3];
    lambda_true(:,2) = [1; -2];
    
    nu = [3 3];

t-distributed

==> Final IEEE/figures/data_31_skew_50_eps_002.csv <==
x	y	label
7.2350409449513	-0.845341729206191	2
6.92467978280248	-1.36371123055341	2
5.91707411903847	1.48648838233632	2
16.6503641132841	9.42581244557351	1
8.89014599753542	6.24918432059332	1
13.793767190767	5.07224934703057	3
15.4252100150358	5.56788500894848	3
11.3311384056993	7.40058714324534	1
6.28892912235097	-0.417080406935789	2
4.01848873828486	3.75703400364257	1
4.1588435880737	3.43941143536432	1
13.1924487681284	8.7597160054199	1
6.16157727026149	1.0786358494995	2
7.90208301069993	0.913003297006111	2
7.89577437703931	-0.864008459662492	2
5.90816573026627	4.8446685501674	1
23.1124103217823	11.9817842780598	1
15.5224134169204	9.64276223962582	1
13.9846342818762	5.77483616701826	3
5.4481511523837	5.0153656900322	1
5.48858988247364	1.96559839497476	2
6.43521567526426	-0.908379961382049	2
12.4340810005888	9.28078099312684	1
15.6122073319362	7.74874143168074	1
11.7962591222927	8.39363438602724	1
13.8709075512333	8.19569080877249	1
11.9096830468399	4.6371058033563	3
10.1033569820309	7.46384658842699	1
6.3036933926407	1.80895055152209	2
5.80232269434187	-0.323429176135868	2
2.60530874390409	3.62835893961431	1
7.81738409781483	-0.478131471961426	2
12.1109658071099	8.72385861645508	1
7.02006223868352	1.70077809590128	2
19.929742564105	10.7966722034856	1
5.01706482563867	3.4971879993605	1
10.9720515329758	6.52717223315036	1
7.07267513418655	1.29227144037797	2
7.67784481874041	-0.582500638846463	2
10.866592178874	7.40504050042523	1
7.27693243073833	0.459056627403186	2
12.616613892024	7.33724155083348	1
5.4036815544682	4.59003797885897	1
6.58902081261547	0.99711456985059	2
6.64540604522107	0.891284794785292	2
11.6901095256813	7.64700805410125	1
7.381278113187	-0.549242595055184	2
7.21420365330692	5.33926589008631	1
25.5675733457028	12.6592992626066	1
7.45841939632955	6.01280525087732	1
9.26814976275232	-0.460587824212791	2
28.4044304141365	14.4268299290342	1
10.1566588104174	7.78362390475385	1
4.865764376721	4.61391601119383	1
18.8557645821707	10.6139116453858	1
4.51643288441858	5.92710638046372	1
4.48812473895278	3.99226156535748	1
14.7711208483109	8.92469923187766	1
9.31813970500656	5.90662078926481	1
2.99628065243333	3.64794677738319	1
12.4538123149079	5.23947986001945	3
6.67588603369867	7.68685605790485	1
7.58421565112068	-0.617571213092526	2
7.46782667797355	-0.233856704665803	2
7.0017862475988	1.4801540828731	2
6.42079494031333	-0.106565735278241	2
10.0422547365223	2.81016479227949	3
13.7561032226979	7.99390696709655	1
15.4301516479873	9.24715076834315	1
6.29086050679908	1.67092999111558	2
11.7135978484404	7.99007450403528	1
9.4734653309263	1.17261148470538	3
10.6768587736866	3.18753786880891	3
13.1950664890498	7.48056500189284	1
18.1707183199922	9.0287660168905	1
4.96528884349886	3.00514842484891	1
8.02154534858954	1.40069477405143	4
12.126151051118	5.10086257878099	3
9.73119660167429	5.76042327386524	1
2.95909230214358	2.63222729100068	1
8.42497737979543	-2.15450024218645	2
6.11822701775016	-1.69760182002209	2
9.51601033435454	2.81048637076957	3
11.7161958796028	2.90703819553264	3
9.40864102928297	4.25300612460978	3
4.4802943750218	5.20070074576609	1
5.94841915549164	0.829472069127267	2
6.34440952957617	6.28083170670862	1
5.49915997571364	4.70076938813109	1
5.17512305850789	2.25758808323831	2
19.0063397231556	10.5681687307525	1
5.67427007374092	-0.565607243277558	2
9.03128875139793	6.49604153647354	1
14.8317793559905	9.25467662339267	1
6.24386676808018	-0.248554085389003	2
22.9343550739043	12.3201447804608	1
14.090680601954	8.73959934951891	1
8.04526833310316	0.859961477819347	2
8.02228608124151	-3.37744830309652	2
6.45969810364264	6.35630167363136	1
5.60614920367115	0.779682266595123	2
7.71971954382059	5.14783476270097	1
11.6766959308253	2.67293097528251	3
6.51558818918522	5.62911714667275	1
7.53607010279835	0.221020309707395	2
2.62299632821243	1.55174274891945	1
12.3101813866489	7.2465727736411	1
7.18015812794108	5.76705409848081	1
2.31512102507354	5.278717271258	1
6.69690418835041	2.04910442496499	2
7.92293128430966	1.69962339218035	2
5.25716843104377	0.551488774851655	2
6.446132421528	4.83641207998516	1
6.30965263015172	0.755440326420561	2
7.07808012241991	5.64875473195473	1
12.7717291249125	3.53015648107208	3
6.92003472391311	1.40086691150797	2
6.59662065625831	-1.64001603431725	2
10.7617821330154	6.0211070959944	1
23.8583303935291	17.104328259231	4
7.49931886083007	-3.6922356527682	2
7.80315048943516	7.21436664388525	1
18.7519063864224	11.3400363459589	1
7.38358072124087	1.01998541538989	2
12.3896624764667	6.53741642836449	1
7.49891501387664	0.496842563034621	2
13.3018126972391	6.81100595630428	1
36.5824175634447	16.9747193096661	1
5.22737629256047	2.86226768806898	1
7.63863165048951	-3.01560557290792	2
9.6153959808275	8.32058512164912	1
6.40671251581877	1.96054485753818	2
9.7729141699804	6.13419484336458	1
3.86134489026909	2.94186292675205	1
6.40012923676998	-0.0472882031537059	2
13.4239060936356	8.99632077151539	1
11.361896762712	5.11670293763588	3
2.44234812565109	1.4683554748999	1
3.3084767520196	4.67193708105294	1
10.1761678578082	3.79441548398076	3
12.0352606184923	7.98509706409466	1
13.0088599305045	8.32698901665607	1
2.93387325845075	4.17401147168111	1
7.32977776950776	-0.237197536597503	2
5.65042210346116	1.84643280747191	2
26.8814636742284	5.99629347349513	4
9.18259119843013	1.39909451113396	3
6.50446547289154	-0.785563084354709	2
15.7341113529994	7.05227483824336	3
3.51642848983076	4.9555681371724	1
7.72468608740663	5.98221620516459	1
6.57717520213871	1.00914541677076	2
7.49252510117169	0.842613798792116	2
6.60570922153052	1.55922068488439	2
12.4712942159539	7.40648384720619	1
8.84009942342647	-2.16733225451455	2
20.1238209931468	10.2825737607423	1
6.46327278663771	4.93131844021148	1
8.11367069656568	1.53139746675262	2
6.32817207325272	0.596991087190061	2
32.5788191826883	15.0860240556504	1
15.1754021229169	9.49043399679391	1
6.82291104305641	1.30266910509846	2
5.41445822051056	-0.33293841850781	2
4.09299779988103	3.93838597511129	1
10.8327284418178	6.78908597017539	1
17.3250529655687	10.6432828758948	1
6.52954996349016	2.68841067104744	2
10.3677844327439	6.2787181169727	1
5.75604477936148	1.11008459579835	2
5.54159769479634	0.146670562131375	2
20.3751430569196	10.5622745054227	1
12.2926735437191	2.70115259180145	3
4.55482688133226	5.29043655877966	1
4.5755640425154	4.55506450511204	1
10.0174399423465	7.34331678576815	1
7.56649427402664	2.03241561668432	2
6.56772193884498	-0.126980213195032	2
7.39942524983404	0.232325908581689	2
7.06539340278023	0.0606060972254712	2
7.53821331664673	6.86838631149677	1
12.1197154606324	3.99936804024161	3
3.10798116015848	3.72699540510398	1
6.38131612677447	4.54438965508744	1
5.71544104948145	-1.01437689135448	2
6.20764515433023	0.0555928398752303	2
0.723459564182821	5.30569373255847	4
6.70857800801734	1.45387528238159	2
3.78360678647006	4.54991623061602	1
6.36957878459399	6.2559296629417	1
5.72445000751359	1.32015696676287	2
5.613869798792	4.982376088703	1
6.59524387541445	-0.683908364087138	2
9.60792351933746	2.06989957450632	3
7.36334749423902	0.683262521120419	2
5.18118428264817	0.752854719358689	2
9.19613359196901	5.64472893298556	1
2.2318871742328	5.0387100098544	1
12.7045837266311	5.25444022851262	3
8.24475275299271	-2.27943643338982	2
-11.7028494773653	-19.8734646017645	4
5.14411958873385	4.40621600051422	1
4.26603342721443	4.21595271930621	1
6.87207294461909	1.57714021552722	2
21.8706219332895	10.9143750897249	1
9.18335643117284	23.7891005447998	4
22.0821207629462	11.8150338456133	1
6.2857719631176	1.91198323152384	2
2.23924715663596	4.04295365174251	1
10.2740685269191	3.53962371205991	3
7.90809030737002	6.4986571999673	1
9.89190318994435	6.69949621329181	1
8.66212031941211	-9.95230664291481	4
8.03242952287369	4.90898228897545	1
10.8971785373782	7.86557605127401	1
6.96559775206588	5.07047509726223	1
8.19551886526101	-0.0690342718975629	2
1.76064059444513	3.04632858359365	1
7.33147681855424	0.000634558746017477	2
6.37850708307885	1.1016964907102	2
22.1909710725351	10.836783755677	1
7.12064058773296	4.89466630092476	1
15.3199976767837	8.9823824286279	1
9.28245245342769	6.87441208943096	1
5.00769947119473	5.1541129669427	1
5.3869285726374	5.82765449395484	1
6.4689629087677	4.80023617668566	1
2.45596182252007	3.84761641844404	1
8.7591700776192	2.25193054771301	3
10.060274271965	7.57550817229991	1
5.51612383098015	1.7982190645736	2
9.66461132947734	7.1244688776993	1
28.4019081238981	13.5850423373491	1
11.4228585447885	6.48526968728228	1
12.3970392647126	4.3461588497319	3
6.21067923349237	0.165613374814708	2
4.70606734845183	4.63915210931573	1
11.8727496136587	3.67888261471969	3
7.39065042870174	0.320022965744034	2
3.20261771260712	2.61895811184364	1
13.3014281942621	7.2190880554439	1
13.3771977317354	6.34425415709382	1
5.97300496413107	4.45162015319284	1
6.30669727186117	5.47512961917644	1
5.1520239927335	3.84229802103225	1
14.0680380120813	9.43840606763188	1
6.55172866290827	1.17987887149833	2
18.0072082107762	8.9822659155011	1
15.2138880893945	8.68815629790564	1
6.2562223757256	1.80452393383883	2
7.13308552975454	2.11870847150009	2
6.01820971716445	-0.206136816557226	2
4.34892107951331	3.80410612944536	1
12.4936640344621	6.97816166836191	1
7.57818727394407	2.0432788053114	2
13.0339216498362	7.83217114244493	1
12.3657802232012	4.19767662973674	3
6.55195333627449	0.153887516099306	2
7.66001814339364	5.6492766101717	1
13.3386778115906	8.43281766054066	1
2.98329717130212	2.23520665645531	1
6.81321330279394	6.86408588509418	1
5.30718490944521	1.4649017450946	2
3.14432945066096	3.07314083919733	1
8.89546037646736	5.48395046153768	1
6.70163546317519	0.323265049367957	2
8.03362569197634	0.495909119217479	2
16.9601495891979	9.23777651786167	1
1.86795468364181	23.1998835613826	4
6.9866472108734	0.0387559181341888	2
6.09151792489031	2.1865358889184	2
7.48643800923371	-1.84599293914372	2
6.38706947784237	-0.524199643080971	2
5.31852726356715	4.4645151041418	1
17.443410887785	8.58069800960693	1
36.0835881493841	18.2559198086048	1
8.39451459404152	-3.11309044682428	2
6.7307909927312	2.51835927522059	2
7.16960738048018	1.38471754206968	2
4.01039074507671	4.03297335090903	1
6.54752614254616	5.25652832347803	1
7.54554439697446	1.14686834492137	2
5.28714337676154	0.70360582217028	2
5.83683255445441	5.33723307200356	1
9.40021985903239	3.61134529475453	3
13.4376460207431	6.76704107732807	1
7.00372102916157	-0.76890892235165	2
10.6167425827256	3.01590123258067	3
6.98136118271982	-0.361474199633196	2
15.9898469416232	9.95321553006509	1
7.83633257190033	-1.36171832363073	2
4.72122981678157	4.82307415327031	1
7.04237186752032	-1.74353607581796	2
7.54805805780717	5.50911751776755	1
23.9072419667491	12.1929950841936	1
7.35567425539934	-4.365349341159	2
5.67676384534356	0.477932297628374	2
16.5318736906963	9.83249104213882	1
13.1347251316125	8.33673653383836	1
5.92518526360348	0.66503552354278	2
7.79257996282124	-2.58924140382708	2
13.8538092205798	4.27683517513873	3
20.7867235430932	11.2216371722509	1
8.37724100036273	-0.657568308025104	2
13.7843744097104	6.44180917926129	1
9.75141514950269	6.99448502067029	1
7.01122123730312	1.19979005547149	2
6.16039988912179	-1.15794872601927	2
14.7866727499488	8.86507708156526	1
10.0935011757679	6.09482472072025	1
5.87733252913198	6.49311191780033	1
6.72734936917024	3.20994202986332	2
8.71967639546002	5.42875886006999	1
15.2497675461307	9.05118114527168	1
3.08983051737657	4.08873925119105	1
6.2316974024114	5.9808748839662	1
6.91065655224187	6.62704154028924	1
20.0878412418276	11.5952793846862	1
5.91763572420111	4.47463968916532	1
7.06783383431163	-1.17399073756191	2
17.8166206660127	10.6775006679944	1
5.25827032044404	5.78479110545106	1
9.53381172478111	0.0604091038130643	2
7.58452747738727	-0.818390763291806	2
5.70423728611869	1.26354503258845	2
6.68007808791924	-3.14453067953744	2
20.4166939278801	11.8092243588917	1
7.10111251203613	-1.85338043894878	2
11.3471128922874	6.56162727263108	1
5.81993455632405	1.6814002739974	2
6.4440410242522	1.74538542348929	2
10.2430531597166	-2.42400355366249	2
24.7830187638029	11.73218118276	1
23.8515253976254	13.5219867441973	1
6.10161357676593	0.788459291508628	2
5.87589217121448	1.20989920683902	2
6.80315525625487	3.85759914453368	2
6.80805203779031	-1.18531759183899	2
4.16529577990921	3.87515151312972	1
7.87706027054105	-2.03939539927898	2
6.16810636170869	2.47640417693034	2
3.65855898371661	4.51473134286491	1
4.00734014408274	-0.0282057262954648	2
6.22975504324492	3.09390115044538	2
9.98283055891239	2.13788768492832	3
9.6230658789865	5.77015603509745	1
7.35633394802391	6.8975704463954	1
5.87746192044764	0.417040341832528	2
6.5958913907473	1.96001270464139	2
6.23476580344339	0.648548805004781	2
9.76575866495671	4.06814612462393	3
7.57711294790241	6.15929723339148	1
7.10072119213209	0.24797494239899	2
8.10258790571579	-1.53266305351274	2
7.85440642263031	1.07230228245201	2
2.97341579081126	3.04747376041154	1
6.41605959178624	2.62130411519798	2
7.7615337942527	5.79675340773084	1
22.6393060518395	12.4486440722662	1
8.37004043424408	2.11701828538713	2
3.86577417421262	2.85105020265504	1
13.8511662848193	7.81763601558297	1
5.46736134478575	4.21028885845674	1
6.86583109007571	0.609840970403411	2
7.82839212604821	-1.49074552144799	2
14.9647047641874	6.32668548469304	3
4.72391890770532	4.93085335890866	1
15.0620433425616	8.16742336081853	1
2.78247182477459	4.35846850116815	1
2.63444712467364	1.90744148285739	1
5.91110020489346	1.32860963673231	2
6.50826406706914	0.713250292799007	2
6.19793444153647	-2.51124842023266	2
7.81968017789168	1.36630696895456	2
20.4668985236489	11.6792700266945	1
4.97096886989517	0.956049383410756	2
2.79687425494036	3.68103380172808	1
15.7720541696804	9.77181514520993	1
6.95192344404111	1.27417391408272	2
7.2544222613794	2.67090461956655	2
6.90688382350845	-1.95417000158938	2
12.1392322667645	6.62713245951118	1
7.06136274994147	0.616002742783849	2
11.163262807887	6.5814003783649	1
7.17514530757541	5.56241506306022	1
10.5585480639749	4.55878290399124	3
6.64881525302412	0.598935571050882	2
10.1469130673082	5.12525914095425	3
5.01501022448192	0.952817460352549	2
7.36141969011085	1.26450233802912	2
8.63823658587355	-0.420593904541269	2
8.49701154743274	1.24009135154661	2
9.43038732972635	3.24603948249247	3
13.3251929950782	8.46292739232527	1
6.90105450416558	-0.0731288902264566	2
12.1245013234082	4.46947652711844	3
17.0512245340242	9.9101791740838	1
14.9104994692101	7.07377508391288	1
8.15043690707147	3.16109986687745	2
6.46494729236124	3.56868244719827	1
7.25611529218354	0.271588193211439	2
6.14626063982748	1.10261130838046	2
8.54933160703171	2.95249490709488	3
7.30239024687025	0.57491411480336	2
8.15838461152745	-2.19633733764876	2
10.5996506794543	7.77651032387708	1
8.89180978186794	-3.16748982296683	2
14.6788638152951	9.64423544089535	1
5.3235660921757	0.902144148818633	2
9.239327982107	-1.87646102708185	2
6.92980305591266	1.40248083669896	2
12.1798438569998	7.61779989703741	1
12.19222988937	8.58388395151616	1
7.32234365395976	-2.30674058805194	2
6.864433718345	2.35547459339839	2
9.10916764737436	2.62564787011082	3
5.53022614906113	1.34224764984639	2
7.84952341244014	-1.44875930341265	2
5.87634321105103	1.89859541215811	2
3.3638778903193	2.80830908336952	1
19.3150919536149	9.86398363411304	1
8.10467827458436	5.90769118383649	1
17.2241402490768	9.37595351976325	1
30.9824453580203	23.0350505843874	4
7.35629057618512	1.74596861913372	2
6.95310469551026	-0.584061326639931	2
22.6290697526885	11.7169798267747	1
12.7093329550265	8.52795829262799	1
4.49437508808441	3.79217205909483	1
5.39986507683543	5.27367241793263	1
3.44795787895714	4.39578821872821	1
6.35093136704525	5.52173227497624	1
11.6633510275513	7.77360646616747	1
11.7724088716999	7.26786879637051	1
5.34676624228276	0.685866455959723	2
2.33522024471101	15.3674465868828	4
4.12858022244361	4.69319835336526	1
10.3688690520435	3.12565758081048	3
13.7690847300839	4.39154231096101	3
7.92903689745099	2.21759063213521	2
12.6083323906325	3.47310969204077	3
6.56978441053294	-1.91100211722477	2
11.03808898827	3.3772742716164	3
12.3602110890205	7.70974889285446	1
3.4337789015375	4.65653160444863	1
7.50758907784128	0.0345603773744148	2
9.37738771461841	3.04703808830917	3
6.16198639268503	4.86161472127058	1
11.272359705769	4.28182388946323	3
9.09817231312204	7.55525721592678	1
6.45173518294923	-1.0240250040815	2
6.15722307614685	0.898053628903305	2
7.20545366874937	2.00110900935586	2
7.6896515562202	-0.972251084762522	2
5.19276057202097	5.6148827983898	1
5.5725844903943	1.35183054811832	2
5.53090307641074	6.36740386889669	1
8.98595878592228	7.09742227319298	1
8.11860553771493	5.79104035972779	1
6.36967154308701	0.397496222114491	2
12.7607489267084	3.55802789027865	3
14.6430230915754	6.02794812346091	3
7.35311807039228	6.86834212770469	1
10.2310611409161	2.68239130464193	3
4.61346489421585	0.319385816154543	2
7.67473903463995	4.78069062339132	1
7.4167651120812	0.197867502880654	2
7.06491424119292	1.99617656727022	2
22.3932221524039	12.4642125353943	1
13.2390183372575	8.34877386862162	1
10.9267162524546	5.77972380588378	1
7.03682495319215	0.233345315139607	2
6.99886525745631	0.36451494029918	2
6.29389068190107	4.86013679891403	1
2.82260655662031	5.15211108952725	1
3.09024847532787	4.25461830344305	1
15.4841447061679	9.00955093006048	1
4.52802676242745	5.11702238176409	1
6.74987007540232	1.910868933072	2
16.0614189194611	9.48018564208068	1
6.86582472621402	1.05824047748114	2
3.40307095955105	4.9087851391965	1
3.52621806524004	3.08518893734046	1
6.45529826006015	1.1960454540194	2
19.1682385403763	11.9679265672881	1
6.90041929045683	1.15054472629333	2
7.35190288555184	6.19314486482287	1
6.07383683372253	4.16521203178032	1
10.440077523251	6.74617809131537	1
7.09693426273149	-0.290157715255745	2
14.1324388252354	7.39624426072198	1
12.9506538273588	6.06478195426257	3
6.92616036800915	-2.17990803761416	2
7.12021444683274	-0.00305228935669732	2
6.47047140364636	2.3105877762261	2
17.8142139335912	10.103778935517	1
6.42526170088491	1.50060903301339	2
5.89110624261512	3.20770834120214	2
1.69276962530562	1.98501911477416	1
5.97552899535659	1.37443103191037	2


==> Final IEEE/figures/data_red_white_wine.csv <==
x	y	z	label
-0.423150459699071	3.206682218153	-0.314950828636057	1
-0.362410577752519	0.306184268888924	-0.172230702696318	1
-0.66610998748528	0.642473886194904	0.0561214988072656	1
-0.11945104996631	0.327202369970548	-0.314950828636057	1
-0.240930813859415	-0.807775088437136	-0.200774727884266	1
-0.423150459699071	-0.839302240059572	-0.657479130891432	1
-0.969809397218041	-0.891847492763631	-0.457670954575797	1
0.487947769499212	2.90191975246946	-0.457670954575797	1
0.852387061178525	-0.912865593845255	-0.286406803448109	1
0.00202871392679448	-0.912865593845255	-0.657479130891432	1
1.94570493621647	-0.891847492763631	-0.771655231643224	1
-0.483890341645623	-0.786756987355512	-0.200774727884266	1
-0.423150459699071	-0.870829391682007	-0.115142652320422	1
-0.605370105538728	-0.933883694926879	-0.115142652320422	1
-0.423150459699071	-0.912865593845255	-0.257862778260162	1
-0.605370105538728	1.04181780674576	-0.343494853824005	1
-0.544630223592176	-0.713193633569829	-0.172230702696318	1
-0.423150459699071	1.99814140595964	-0.343494853824005	1
0.305728123659556	-0.00908724733543263	-0.14368667750837	1
-0.605370105538728	2.62868443840835	0.0275774736193177	1
-0.66610998748528	-0.618612178702522	3.31014037023333	1
-0.180190931912862	0.411274774297043	0.370105775874693	1
-0.66610998748528	-0.849811290600383	0.113209549183161	1
0.670167415338869	-0.21926825815167	0.198841624747005	1
-0.180190931912862	0.411274774297043	0.370105775874693	1
-0.909069515271489	-0.807775088437136	0.170297599559057	1
-1.09128916111115	-0.912865593845255	0.0275774736193177	1
-0.848329633324937	-0.954901796008502	2.59653974053463	1
-0.787589751378385	1.35708932297011	-0.372038879011953	1
0.244988241713003	-0.177232055988423	-0.343494853824005	1
-0.726849869431832	-0.114177752743551	1.02661835519749	1
0.791647179231973	-0.912865593845255	-0.600391080515536	1
-0.605370105538728	-0.849811290600383	-0.514759004951693	1
-0.483890341645623	0.201093763480805	-0.457670954575797	1
-0.66610998748528	-0.702684583029017	-0.286406803448109	1
-0.423150459699071	0.495347178623538	-0.000966551568630263	1
-0.423150459699071	-0.135195853825175	0.198841624747005	1
-0.66610998748528	-0.702684583029017	-0.286406803448109	1
-0.969809397218041	-0.849811290600383	-0.372038879011953	1
-0.969809397218041	0.705528189439776	0.227385649934953	1
-0.726849869431832	-0.849811290600383	-0.0865986271324741	1
0.00202871392679448	0.138039460235934	0.198841624747005	1
0.548687651445764	1.33607122188849	-0.314950828636057	1
0.305728123659556	1.1679264132355	-0.343494853824005	1
0.548687651445764	1.33607122188849	-0.314950828636057	1
0.305728123659556	1.1679264132355	-0.343494853824005	1
-0.605370105538728	-0.786756987355512	-0.600391080515536	1
-1.03054927916459	-0.786756987355512	-0.457670954575797	1
0.00202871392679448	2.19781336623506	-0.286406803448109	1
0.123508477819899	1.06283590782738	-0.514759004951693	1
-0.544630223592176	1.69337894027609	0.113209549183161	1
-0.787589751378385	1.39912552513336	-0.172230702696318	1
-0.544630223592176	1.69337894027609	0.113209549183161	1
-1.33424868889735	0.873672998092766	-0.0580546019445261	1
-0.66610998748528	2.32392197272481	-0.457670954575797	1
-1.03054927916459	0.642473886194904	0.741178103318016	1
-0.180190931912862	1.65134273811285	-0.000966551568630263	1
0.42720788755266	0.78960059376627	-0.200774727884266	1
-0.180190931912862	-0.450467370049532	-0.429126929387849	1
-0.180190931912862	1.65134273811285	-0.000966551568630263	1
0.123508477819899	0.0539670559094386	-0.286406803448109	1
-1.09128916111115	0.295675218348112	0.0846655239952134	1
-1.2735088069508	-0.807775088437136	1.02661835519749	1
0.305728123659556	0.327202369970548	-0.657479130891432	1
-0.240930813859415	-0.555557875457651	-0.343494853824005	1
-0.483890341645623	1.04181780674576	-1.02855145833476	1
0.518317710472488	1.6093065359496	-0.514759004951693	1
-0.423150459699071	0.558401481868409	-0.628935105703484	1
-0.66610998748528	-0.891847492763631	-0.82874328201912	1
-0.909069515271489	-0.744720785192265	-0.600391080515536	1
-0.180190931912862	-0.681666481947393	-0.314950828636057	1
-0.787589751378385	-0.891847492763631	-0.486214979763745	1
-0.848329633324937	-0.723702684110641	-0.543303030139641	1
-1.09128916111115	-0.849811290600383	-0.343494853824005	1
0.00202871392679448	-0.177232055988423	-0.628935105703484	1
-0.726849869431832	0.537383380786785	-0.372038879011953	1
-0.544630223592176	-0.282322561396542	-0.0580546019445261	1
-0.66610998748528	0.432292875378666	-0.200774727884266	1
-0.605370105538728	1.79846944568421	0.284473700310849	1
0.609427533392317	-0.849811290600383	-0.571847055327589	1
-0.11945104996631	-0.82879318951876	-0.571847055327589	1
0.123508477819899	-0.135195853825175	-0.200774727884266	1
-0.605370105538728	1.6093065359496	-0.172230702696318	1
-0.423150459699071	0.684510088358152	-0.229318753072214	1
-0.301670695805967	0.737055341062211	-0.0295105767565782	1
-0.240930813859415	-0.82879318951876	0.284473700310849	1
0.852387061178525	-0.975919897090126	-0.543303030139641	1
-0.423150459699071	2.57613918570429	-0.14368667750837	1
-0.11945104996631	-0.0721415505803041	-0.343494853824005	1
2.00644481816302	-0.891847492763631	0.113209549183161	1
-0.0587111680197578	0.0119308537461911	-0.229318753072214	1
-0.362410577752519	3.47991753221411	-0.229318753072214	1
-0.483890341645623	1.35708932297011	-0.372038879011953	1
-0.605370105538728	0.831636795929518	-0.457670954575797	1
1.15608647091129	-0.345376864641413	-0.628935105703484	1
-0.362410577752519	0.642473886194904	-0.115142652320422	1
-0.362410577752519	0.537383380786785	-0.314950828636057	1
-0.301670695805967	-0.387413066804661	4.10937307549587	1
-0.301670695805967	-0.387413066804661	4.02374099993203	1
-0.11945104996631	1.6093065359496	-0.172230702696318	1
-0.423150459699071	2.23984956839831	-0.200774727884266	1
1.21682635285784	1.63032463703122	-0.172230702696318	1
-0.362410577752519	-0.66064838086577	-0.0865986271324741	1
-1.09128916111115	0.600437684031657	-0.314950828636057	1
1.3990459986975	-0.681666481947393	-0.457670954575797	1
-0.575000164565452	0.894691099174389	-0.68602315607938	1
-1.09128916111115	0.600437684031657	-0.314950828636057	1
-0.544630223592176	-0.849811290600383	-0.743111206455276	1
-0.423150459699071	0.327202369970548	-0.571847055327589	1
-0.362410577752519	2.53410298354104	-0.343494853824005	1
-0.423150459699071	0.327202369970548	-0.571847055327589	1
-0.544630223592176	-0.849811290600383	-0.743111206455276	1
0.943496884098354	-0.765738886273888	-0.286406803448109	1
-1.03054927916459	-0.639630279784146	-0.229318753072214	1
-1.03054927916459	-0.639630279784146	-0.229318753072214	1
1.82422517232336	0.894691099174389	0.170297599559057	1
-0.423150459699071	0.495347178623538	-0.486214979763745	1
-0.66610998748528	1.86152374892908	0.0561214988072656	1
-0.66610998748528	1.86152374892908	0.0561214988072656	1
-0.483890341645623	-0.849811290600383	-0.543303030139641	1
-0.11945104996631	1.73541514243934	-0.172230702696318	1
-0.787589751378385	-0.639630279784146	-0.857287307207068	1
0.366468005606108	1.20996261539875	-0.372038879011953	1
-0.787589751378385	-0.702684583029017	-0.743111206455276	1
-0.909069515271489	-0.849811290600383	-0.743111206455276	1
-0.787589751378385	-0.177232055988423	-0.0865986271324741	1
0.366468005606108	1.20996261539875	-0.372038879011953	1
-0.605370105538728	-0.82879318951876	-0.0580546019445261	1
0.0627685958733464	0.0539670559094386	-0.600391080515536	1
-0.66610998748528	-0.765738886273888	-0.68602315607938	1
-1.36461862987063	-0.00908724733543263	-0.229318753072214	1
-0.362410577752519	0.579419582950033	-0.571847055327589	1
-0.605370105538728	-0.891847492763631	-0.514759004951693	1
-0.11945104996631	0.600437684031657	-0.0865986271324741	1
1.49015582161732	0.348220471052171	-0.343494853824005	1
-0.11945104996631	0.600437684031657	-0.0865986271324741	1
-0.544630223592176	1.6093065359496	-0.14368667750837	1
-0.301670695805967	1.10487210999063	-0.286406803448109	1
-0.848329633324937	0.768582492684647	-0.343494853824005	1
-0.11945104996631	-0.891847492763631	-0.343494853824005	1
-0.605370105538728	-0.555557875457651	-0.628935105703484	1
0.609427533392317	-0.0721415505803041	-0.257862778260162	1
0.0627685958733464	2.09272286082694	-0.0295105767565782	1
-0.362410577752519	2.15577716407182	-0.0865986271324741	1
-0.66610998748528	1.84050564784746	0.0561214988072656	1
-0.66610998748528	1.84050564784746	0.0561214988072656	1
-0.362410577752519	3.01751930841839	0.284473700310849	1
1.5205257625906	-0.807775088437136	0.284473700310849	1
0.305728123659556	1.083854008909	-0.314950828636057	1
-1.03054927916459	1.23098071648037	-0.286406803448109	1
0.42720788755266	-0.807775088437136	0.198841624747005	1
0.42720788755266	-0.807775088437136	0.198841624747005	1
0.42720788755266	0.2851661678073	0.0275774736193177	1
0.548687651445764	0.264148066725676	0.0561214988072656	1
-0.0587111680197578	-0.114177752743551	-0.571847055327589	1
0.123508477819899	-0.702684583029017	-0.600391080515536	1
-0.544630223592176	-0.366394965723037	-0.400582904199901	1
0.00202871392679448	0.243129965644052	-0.457670954575797	1
-0.544630223592176	-0.156213954906799	-0.714567181267328	1
-0.240930813859415	0.50585622916435	-0.743111206455276	1
-1.45572845279046	-0.912865593845255	-0.429126929387849	1
-0.544630223592176	-0.156213954906799	-0.714567181267328	1
0.42720788755266	-0.723702684110641	-0.286406803448109	1
-0.483890341645623	2.04017760812288	-0.457670954575797	1
-0.362410577752519	2.09272286082694	-0.400582904199901	1
-0.11945104996631	-0.135195853825175	-0.743111206455276	1
-0.66610998748528	-0.765738886273888	-0.657479130891432	1
-0.483890341645623	0.0539670559094386	-0.714567181267328	1
-0.66610998748528	-0.82879318951876	-0.571847055327589	1
-0.483890341645623	-0.870829391682007	-0.257862778260162	1
-0.848329633324937	0.495347178623538	-0.314950828636057	1
-0.483890341645623	0.894691099174389	-0.343494853824005	1
-0.301670695805967	-0.513521673294403	-0.115142652320422	1
0.00202871392679448	-0.870829391682007	-0.714567181267328	1
-0.969809397218041	1.71439704135772	-0.115142652320422	1
-1.33424868889735	-0.702684583029017	-0.343494853824005	1
-0.0283412270464817	-0.618612178702522	0.427193826250588	1
0.366468005606108	-0.21926825815167	-0.257862778260162	1
-0.726849869431832	1.86152374892908	0.198841624747005	1
-0.848329633324937	-0.849811290600383	-0.172230702696318	1
-0.605370105538728	1.98763235541883	-0.257862778260162	1
-1.1520290430577	-0.0301053484170565	-0.172230702696318	1
-1.09128916111115	-0.66064838086577	-0.543303030139641	1
-0.969809397218041	-0.82879318951876	0.940986279633651	1
-0.301670695805967	-0.66064838086577	-0.200774727884266	1
-0.0587111680197578	-0.933883694926879	-0.0865986271324741	1
3.433832043907	-0.975919897090126	-0.229318753072214	1
-0.0587111680197578	-0.807775088437136	-0.82874328201912	1
-0.180190931912862	-0.82879318951876	-0.543303030139641	1
-0.11945104996631	-0.597594077620898	-0.200774727884266	1
-0.848329633324937	-0.849811290600383	-0.314950828636057	1
0.0627685958733464	0.873672998092766	-0.14368667750837	1
0.123508477819899	-0.471485471131156	-0.82874328201912	1
-1.03054927916459	-0.82879318951876	-0.857287307207068	1
-0.787589751378385	-0.00908724733543263	-0.257862778260162	1
-0.240930813859415	1.98763235541883	-0.68602315607938	1
1.27756623480439	0.915709200256013	-0.714567181267328	1
0.184248359766451	1.33607122188849	-0.343494853824005	1
-0.362410577752519	-0.765738886273888	-0.714567181267328	1
-0.483890341645623	2.68122969111241	-0.229318753072214	1
-0.848329633324937	-0.82879318951876	-0.543303030139641	1
0.0627685958733464	-0.849811290600383	0.370105775874693	1
-0.726849869431832	0.180075662399181	-0.600391080515536	1
-0.362410577752519	-0.303340662478165	-0.714567181267328	1
-1.21276892500425	-0.891847492763631	-0.343494853824005	1
-0.544630223592176	2.83886544922459	-0.514759004951693	1
-0.909069515271489	-0.891847492763631	-0.571847055327589	1
-0.544630223592176	2.83886544922459	-0.514759004951693	1
-0.787589751378385	-0.891847492763631	-0.429126929387849	1
-0.787589751378385	-0.891847492763631	-0.429126929387849	1
-0.726849869431832	-0.576575976539275	-0.743111206455276	1
-0.787589751378385	0.663491987276528	-0.314950828636057	1
-0.66610998748528	0.600437684031657	-0.257862778260162	1
-0.787589751378385	0.663491987276528	-0.314950828636057	1
-0.787589751378385	-0.891847492763631	-0.14368667750837	1
-0.301670695805967	1.65134273811285	-0.0865986271324741	1
-1.12165910208442	-0.66064838086577	-0.314950828636057	1
-0.66610998748528	0.348220471052171	-0.800199256831172	1
-0.362410577752519	-0.618612178702522	-0.400582904199901	1
-1.12165910208442	-0.66064838086577	-0.314950828636057	1
-0.726849869431832	-0.807775088437136	-0.800199256831172	1
-0.544630223592176	-0.681666481947393	-0.857287307207068	1
-0.605370105538728	3.22770031923463	-0.714567181267328	1
-0.362410577752519	-0.597594077620898	-0.0580546019445261	1
0.42720788755266	1.79846944568421	-0.229318753072214	1
1.58126564453715	0.936727301337637	0.398649801062641	1
0.730907297285421	-0.576575976539275	-0.400582904199901	1
-0.362410577752519	-0.807775088437136	-0.115142652320422	1
-0.66610998748528	-0.82879318951876	-0.97146340795886	1
0.184248359766451	-0.933883694926879	-0.0865986271324741	1
-0.787589751378385	0.663491987276528	-0.000966551568630263	1
-0.544630223592176	1.46217982837823	-0.257862778260162	1
0.305728123659556	1.1679264132355	-0.257862778260162	1
-1.21276892500425	0.747564391603023	-0.486214979763745	1
0.305728123659556	1.1679264132355	-0.257862778260162	1
0.184248359766451	1.40963457567417	-0.486214979763745	1
-0.605370105538728	-0.723702684110641	-0.942919382770912	1
-1.09128916111115	-0.198250157070047	-0.743111206455276	1
-0.362410577752519	-0.912865593845255	-0.800199256831172	1
1.27756623480439	-0.786756987355512	0.484281876626484	1
0.791647179231973	0.726546290521399	-0.372038879011953	1
-0.544630223592176	1.65134273811285	-0.343494853824005	1
0.184248359766451	0.243129965644052	8.27680075293627	1
-1.09128916111115	-0.82879318951876	-0.885831332395016	1
-0.301670695805967	-0.807775088437136	-0.314950828636057	1
-0.362410577752519	-0.933883694926879	-0.600391080515536	1
-0.909069515271489	0.726546290521399	-0.486214979763745	1
-0.848329633324937	-0.156213954906799	-0.457670954575797	1
0.366468005606108	1.12589021107225	-0.429126929387849	1
-0.0283412270464817	-0.933883694926879	-0.457670954575797	1
-0.362410577752519	2.36595817488805	-0.314950828636057	1
-0.240930813859415	-0.671157431406581	-0.514759004951693	1
-0.969809397218041	1.42014362621498	-0.0865986271324741	1
1.03460670701818	-0.450467370049532	0.969530304821599	1
1.70274540843026	-0.408431167886284	-0.486214979763745	1
-0.423150459699071	-0.870829391682007	-0.429126929387849	1
-0.483890341645623	-0.0511234494986802	-0.457670954575797	1
-0.362410577752519	0.747564391603023	-0.571847055327589	1
-0.969809397218041	-0.807775088437136	-0.0295105767565782	1
-1.2735088069508	-0.744720785192265	-0.172230702696318	1
-0.909069515271489	-0.702684583029017	-0.486214979763745	1
-0.544630223592176	-0.870829391682007	-0.514759004951693	1
0.0627685958733464	-0.933883694926879	-0.514759004951693	1
-0.180190931912862	-0.0931596516619278	-0.457670954575797	1
0.123508477819899	-0.807775088437136	-0.714567181267328	1
-1.45572845279046	-0.114177752743551	-0.229318753072214	1
-0.544630223592176	1.63032463703122	0.313017725498797	1
-0.544630223592176	1.63032463703122	0.313017725498797	1
0.0323986549000703	2.07170475974532	-0.257862778260162	1
-0.605370105538728	-0.82879318951876	-0.314950828636057	1
-0.180190931912862	0.936727301337637	-0.457670954575797	1
0.0627685958733464	-0.912865593845255	-0.314950828636057	1
-0.362410577752519	1.77745134460259	-0.257862778260162	1
-0.483890341645623	0.369238572133795	-0.486214979763745	1
-0.969809397218041	-0.786756987355512	-0.343494853824005	1
-0.240930813859415	1.71439704135772	-0.172230702696318	1
-0.362410577752519	-0.807775088437136	-0.800199256831172	1
-0.362410577752519	-0.807775088437136	-0.800199256831172	1
0.0627685958733464	1.42014362621498	-0.286406803448109	1
-0.787589751378385	1.39912552513336	-0.343494853824005	1
-0.787589751378385	0.768582492684647	-0.200774727884266	1
0.00202871392679448	0.705528189439776	0.198841624747005	1
1.03460670701818	-0.261304460314918	0.284473700310849	1
0.0627685958733464	1.46217982837823	-0.14368667750837	1
-0.483890341645623	-0.681666481947393	-0.172230702696318	1
0.42720788755266	1.12589021107225	-0.14368667750837	1
0.00202871392679448	2.28188577056156	-0.257862778260162	1
-0.848329633324937	-0.744720785192265	-0.600391080515536	1
-0.66610998748528	-0.765738886273888	-0.257862778260162	1
-0.362410577752519	-0.576575976539275	-0.514759004951693	1
0.42720788755266	1.12589021107225	-0.14368667750837	1
-0.240930813859415	0.201093763480805	-0.000966551568630263	1
-0.544630223592176	-0.807775088437136	-0.286406803448109	1
-0.483890341645623	0.516365279705162	-0.200774727884266	1
-0.362410577752519	-0.702684583029017	-0.571847055327589	1
-0.180190931912862	1.90355995109233	0.0846655239952134	1
0.42720788755266	0.978763503500884	-0.372038879011953	1
0.822017120205249	-0.933883694926879	-0.743111206455276	1
0.42720788755266	0.978763503500884	-0.372038879011953	1
-0.423150459699071	1.25199881756199	-0.571847055327589	1
-0.240930813859415	-0.849811290600383	3.53849257173691	1
0.670167415338869	-0.912865593845255	-0.743111206455276	1
-0.483890341645623	-0.82879318951876	-0.115142652320422	1
-0.544630223592176	0.432292875378666	-0.200774727884266	1
-0.362410577752519	2.5866482362451	-0.343494853824005	1
0.123508477819899	-0.471485471131156	-0.543303030139641	1
-0.66610998748528	1.1679264132355	-0.257862778260162	1
-0.787589751378385	1.14690831215387	-0.314950828636057	1
-0.11945104996631	-0.639630279784146	-0.543303030139641	1
-0.605370105538728	-0.765738886273888	-0.14368667750837	1
0.730907297285421	2.38697627596968	0.798266153693912	1
-0.11945104996631	0.243129965644052	-0.372038879011953	1
0.123508477819899	-0.849811290600383	0.284473700310849	1
1.33830611675094	1.04181780674576	1.14079445594929	1
-0.11945104996631	0.159057561317557	-0.229318753072214	1
-0.66610998748528	2.64970253948997	-0.172230702696318	1
-0.605370105538728	-0.135195853825175	-0.457670954575797	1
-1.03054927916459	-0.198250157070047	-0.657479130891432	1
-1.03054927916459	-0.156213954906799	-0.543303030139641	1
0.0627685958733464	-0.0931596516619278	-0.286406803448109	1
-0.635740046512004	-0.891847492763631	-0.257862778260162	1
-0.787589751378385	1.77745134460259	-0.286406803448109	1
-0.605370105538728	1.25199881756199	-0.14368667750837	1
-0.0587111680197578	-0.912865593845255	0.141753574371109	1
-0.11945104996631	0.0960032580726862	-0.429126929387849	1
-0.483890341645623	1.88254185001071	0.313017725498797	1
-0.483890341645623	1.88254185001071	0.313017725498797	1
-0.787589751378385	-0.618612178702522	-0.229318753072214	1
-0.423150459699071	-0.114177752743551	-0.800199256831172	1
-0.423150459699071	-0.492503572212779	-0.115142652320422	1
-0.362410577752519	-0.744720785192265	-0.200774727884266	1
1.3990459986975	0.600437684031657	1.08370640557339	1
-1.03054927916459	0.411274774297043	-0.115142652320422	1
-0.726849869431832	-0.786756987355512	-0.571847055327589	1
-1.21276892500425	-0.870829391682007	-0.257862778260162	1
0.487947769499212	0.78960059376627	0.0561214988072656	1
-0.11945104996631	1.90355995109233	-0.486214979763745	1
-0.11945104996631	1.10487210999063	-0.257862778260162	1
-0.301670695805967	1.37810742405174	0.0275774736193177	1
-0.11945104996631	-0.145704904365987	-0.657479130891432	1
-0.362410577752519	-0.849811290600383	-0.372038879011953	1
-0.544630223592176	1.23098071648037	-0.115142652320422	1
0.730907297285421	-0.786756987355512	-0.115142652320422	1
-0.726849869431832	0.0119308537461911	-0.372038879011953	1
-0.362410577752519	1.10487210999063	-0.343494853824005	1
-0.848329633324937	-0.744720785192265	-0.372038879011953	1
0.123508477819899	0.180075662399181	-0.571847055327589	1
-0.301670695805967	2.53410298354104	-0.429126929387849	1
-0.909069515271489	-0.933883694926879	-0.97146340795886	1
-0.180190931912862	1.9666142543372	-0.486214979763745	1
0.366468005606108	1.6093065359496	-0.400582904199901	1
0.244988241713003	-0.891847492763631	-0.400582904199901	1
-0.544630223592176	-0.387413066804661	-0.543303030139641	1
-0.180190931912862	0.180075662399181	-0.429126929387849	1
-0.848329633324937	1.77745134460259	-0.172230702696318	1
-0.544630223592176	1.39912552513336	-0.286406803448109	1
-0.423150459699071	-0.807775088437136	-0.600391080515536	1
0.305728123659556	-0.576575976539275	-0.514759004951693	1
0.487947769499212	0.78960059376627	-0.229318753072214	1
-0.787589751378385	-0.786756987355512	-0.514759004951693	1
-0.301670695805967	0.747564391603023	-0.0865986271324741	1
-0.180190931912862	-0.807775088437136	-0.68602315607938	1
-0.240930813859415	-0.765738886273888	-0.800199256831172	1
-0.605370105538728	-0.555557875457651	-0.514759004951693	1
-1.09128916111115	-0.0301053484170565	-0.372038879011953	1
-0.66610998748528	1.75643324352096	-0.400582904199901	1
-0.362410577752519	0.11702135915431	-0.97146340795886	1
0.244988241713003	0.915709200256013	-0.457670954575797	1
-0.544630223592176	1.88254185001071	-0.115142652320422	1
-0.787589751378385	-0.345376864641413	-1.00000743314681	1
0.305728123659556	-0.177232055988423	-0.97146340795886	1
-0.848329633324937	-0.723702684110641	-0.743111206455276	1
0.244988241713003	0.432292875378666	-0.429126929387849	1
-0.787589751378385	0.642473886194904	-0.657479130891432	1
-0.969809397218041	0.558401481868409	-0.200774727884266	1
-0.301670695805967	0.45331097646029	-0.914375357582964	1
-0.848329633324937	1.79846944568421	-0.514759004951693	1
0.0627685958733464	-0.681666481947393	1.54041080858056	1
-0.544630223592176	1.18894451431712	-0.000966551568630263	1
-1.21276892500425	-0.891847492763631	-0.14368667750837	1
-0.969809397218041	0.558401481868409	-0.200774727884266	1
-0.605370105538728	2.91242880301027	0.0275774736193177	1
-0.240930813859415	-0.0931596516619278	-0.400582904199901	1
0.97386682507163	1.67236083919447	0.627002002566224	1
-1.39498857084391	0.705528189439776	-0.372038879011953	1
-1.33424868889735	-0.0511234494986802	-0.314950828636057	1
-0.787589751378385	-0.912865593845255	2.25401143827926	1
-0.423150459699071	1.083854008909	-0.600391080515536	1
-1.21276892500425	-0.82879318951876	-0.486214979763745	1
-0.726849869431832	2.00865045650045	-0.0865986271324741	1
0.336098064632832	-0.849811290600383	-0.400582904199901	1
-0.726849869431832	2.00865045650045	-0.0865986271324741	1
-0.66610998748528	1.73541514243934	-0.115142652320422	1
0.00202871392679448	1.1679264132355	-0.457670954575797	1
0.00202871392679448	0.327202369970548	-0.543303030139641	1
0.00202871392679448	1.1679264132355	-0.457670954575797	1
0.730907297285421	-0.114177752743551	-0.286406803448109	1
-0.11945104996631	-0.849811290600383	-0.200774727884266	1
0.487947769499212	0.705528189439776	-0.0580546019445261	1
-0.969809397218041	-0.135195853825175	-0.429126929387849	1
-0.423150459699071	1.20996261539875	-0.571847055327589	1
0.305728123659556	1.29403501972524	-0.343494853824005	1
-0.11945104996631	0.243129965644052	-0.68602315607938	1
-0.180190931912862	1.63032463703122	-0.286406803448109	1
0.305728123659556	1.37810742405174	-0.286406803448109	1
-0.362410577752519	0.2851661678073	-0.229318753072214	1
0.0627685958733464	-0.912865593845255	-0.0295105767565782	1
0.0627685958733464	2.13475906299019	0.455737851438536	1
-0.969809397218041	-0.0721415505803041	-0.571847055327589	1
-0.240930813859415	-0.555557875457651	-0.457670954575797	1
0.123508477819899	-0.807775088437136	-1.00000743314681	1
-0.969809397218041	-0.00908724733543263	-0.0865986271324741	1
-0.969809397218041	-0.0721415505803041	-0.571847055327589	1
-0.544630223592176	0.558401481868409	-0.286406803448109	1
-1.09128916111115	1.10487210999063	-0.343494853824005	1
-0.817959692351661	-0.786756987355512	0.113209549183161	1
-0.240930813859415	-0.576575976539275	-0.343494853824005	1
-0.817959692351661	-0.786756987355512	0.113209549183161	1
-0.544630223592176	-0.702684583029017	-0.628935105703484	1
-0.544630223592176	-0.702684583029017	-0.628935105703484	1
-0.0587111680197578	0.180075662399181	-0.571847055327589	1
-0.66610998748528	1.67236083919447	-0.343494853824005	1
-0.787589751378385	-0.807775088437136	-0.628935105703484	1
-0.726849869431832	2.09272286082694	-0.600391080515536	1
-0.66610998748528	1.67236083919447	-0.343494853824005	1
-0.909069515271489	-0.786756987355512	-0.571847055327589	1
-0.969809397218041	-0.870829391682007	-0.571847055327589	1
-0.969809397218041	-0.870829391682007	-0.571847055327589	1
0.244988241713003	1.71439704135772	-0.400582904199901	1
-0.726849869431832	0.999781604582508	-0.514759004951693	1
-0.423150459699071	-0.786756987355512	-0.743111206455276	1
0.00202871392679448	0.222111864562429	-0.800199256831172	1
-0.0587111680197578	0.222111864562429	-0.800199256831172	1
-0.969809397218041	-0.870829391682007	-0.571847055327589	1
-0.362410577752519	1.88254185001071	-0.457670954575797	1
0.670167415338869	0.894691099174389	0.68409005294212	1
-0.483890341645623	-0.303340662478165	-0.743111206455276	1
-1.1520290430577	-0.870829391682007	-0.771655231643224	1
0.123508477819899	-0.261304460314918	-1.08563950871065	1
-1.09128916111115	-0.849811290600383	1.99711521158772	1
-0.787589751378385	-0.681666481947393	-0.543303030139641	1
-0.483890341645623	0.11702135915431	-0.97146340795886	1
-0.66610998748528	1.42014362621498	-0.600391080515536	1
-0.483890341645623	-0.807775088437136	-0.457670954575797	1
-0.483890341645623	-0.807775088437136	-0.457670954575797	1
-0.180190931912862	0.201093763480805	-0.286406803448109	1
-0.483890341645623	-0.933883694926879	-0.571847055327589	1
-0.483890341645623	-0.891847492763631	-0.714567181267328	1
-0.969809397218041	0.684510088358152	-0.257862778260162	1
-0.483890341645623	-0.849811290600383	-0.486214979763745	1
-0.848329633324937	0.516365279705162	-0.115142652320422	1
-0.362410577752519	1.54625223270473	-0.229318753072214	1
-0.787589751378385	-0.639630279784146	-0.000966551568630263	1
-0.423150459699071	-0.870829391682007	-0.229318753072214	1
-0.66610998748528	0.873672998092766	-0.0580546019445261	1
-0.0587111680197578	0.0749851569910623	-0.457670954575797	1
0.00202871392679448	0.0749851569910623	-0.429126929387849	1
-0.11945104996631	-0.891847492763631	-0.172230702696318	1
-1.2735088069508	-0.156213954906799	-0.400582904199901	1
-0.605370105538728	-0.849811290600383	-0.714567181267328	1
-1.39498857084391	-0.177232055988423	0.0275774736193177	1
-0.11945104996631	1.083854008909	-0.571847055327589	1
-0.362410577752519	-0.723702684110641	-0.343494853824005	1
1.55089570356388	-0.555557875457651	-0.400582904199901	1
-0.544630223592176	1.37810742405174	-0.0295105767565782	1
-1.03054927916459	0.0960032580726862	-1.1141835338986	1
-0.483890341645623	1.48319792945985	-0.286406803448109	1
-0.362410577752519	1.58828843486797	-0.486214979763745	1
0.548687651445764	-0.849811290600383	-0.229318753072214	1
0.0627685958733464	0.390256673215419	-0.343494853824005	1
0.00202871392679448	0.432292875378666	-0.628935105703484	1
0.457577828525936	-0.807775088437136	-0.486214979763745	1
-0.969809397218041	0.537383380786785	-0.14368667750837	1
0.0323986549000703	2.68122969111241	-0.257862778260162	1
2.21903440497595	-0.471485471131156	-0.229318753072214	1
0.0323986549000703	-0.744720785192265	-0.372038879011953	1
-1.03054927916459	-0.849811290600383	-0.800199256831172	1
-0.726849869431832	0.894691099174389	-0.600391080515536	1
-0.11945104996631	-0.765738886273888	-0.400582904199901	1
-0.848329633324937	-0.912865593845255	-0.486214979763745	1
-0.605370105538728	2.09272286082694	-0.172230702696318	1
-0.605370105538728	2.09272286082694	-0.172230702696318	1
-0.483890341645623	1.48319792945985	-0.628935105703484	1
0.00202871392679448	-0.765738886273888	-0.429126929387849	1
-1.57720821668356	-0.744720785192265	-0.800199256831172	1
0.487947769499212	-0.82879318951876	-1.1141835338986	1
-0.726849869431832	2.53410298354104	-0.486214979763745	1
-1.2735088069508	-0.765738886273888	-0.286406803448109	1
-1.2735088069508	-0.114177752743551	0.0561214988072656	1
-0.362410577752519	0.264148066725676	-0.543303030139641	1
-0.909069515271489	-0.82879318951876	2.73925986647437	1
0.305728123659556	-0.786756987355512	-0.82874328201912	1
-0.909069515271489	-0.807775088437136	-0.372038879011953	1
-0.362410577752519	-0.0301053484170565	-0.0580546019445261	1
-0.909069515271489	-0.807775088437136	-0.372038879011953	1
-1.09128916111115	-0.429449268967908	-0.457670954575797	1
-0.544630223592176	2.0506866586637	-0.200774727884266	1
-0.969809397218041	-0.765738886273888	-0.457670954575797	1
-0.483890341645623	-0.870829391682007	-0.286406803448109	1
-0.605370105538728	2.52359393300023	-0.000966551568630263	1
-0.909069515271489	-0.765738886273888	-0.172230702696318	1
-0.362410577752519	0.348220471052171	-0.314950828636057	1
0.123508477819899	-0.450467370049532	-0.514759004951693	1
0.123508477819899	-0.450467370049532	-0.514759004951693	1
-0.726849869431832	-0.891847492763631	0.0846655239952134	1
-1.09128916111115	-0.849811290600383	-0.372038879011953	1
-1.09128916111115	-0.786756987355512	0.0275774736193177	1
-1.09128916111115	1.50421603054148	0.227385649934953	1
0.184248359766451	1.20996261539875	0.427193826250588	1
-0.969809397218041	-0.849811290600383	-0.314950828636057	1
-0.848329633324937	-0.82879318951876	-0.429126929387849	1
-0.909069515271489	0.337711420511359	-1.0570954835227	1
0.00202871392679448	-0.555557875457651	0.912442254445703	1
-1.21276892500425	-0.807775088437136	-0.400582904199901	1
-0.605370105538728	-0.82879318951876	-0.115142652320422	1
-0.848329633324937	-0.702684583029017	-0.0580546019445261	1
-0.240930813859415	0.2851661678073	-0.0295105767565782	1
1.82422517232336	1.083854008909	5.36531018376558	1
-1.03054927916459	-0.82879318951876	0.113209549183161	1
-1.1520290430577	-0.0301053484170565	-0.628935105703484	1
2.06718470010957	-0.702684583029017	-0.257862778260162	1
0.913126943125078	-0.0511234494986802	-0.372038879011953	1
-0.787589751378385	-0.807775088437136	-0.200774727884266	1
-0.909069515271489	-0.870829391682007	-0.286406803448109	1
0.366468005606108	-0.912865593845255	-0.514759004951693	1
-0.605370105538728	0.432292875378666	-0.229318753072214	1
-0.301670695805967	-0.870829391682007	-0.600391080515536	1
-0.180190931912862	-0.786756987355512	-0.771655231643224	1
-0.787589751378385	-0.891847492763631	0.113209549183161	1
-0.787589751378385	-0.891847492763631	0.113209549183161	1
-0.483890341645623	-0.723702684110641	-0.0580546019445261	1
-0.483890341645623	-0.303340662478165	0.655546027754172	1
-0.483890341645623	-0.744720785192265	0.455737851438536	1
-0.240930813859415	0.0119308537461911	-0.229318753072214	1
-0.0587111680197578	0.190584712939993	-0.914375357582964	1
0.184248359766451	-0.807775088437136	-0.457670954575797	1
-0.301670695805967	0.768582492684647	-0.571847055327589	1
1.27756623480439	1.37810742405174	-0.200774727884266	1
-0.362410577752519	0.474329077541914	-0.229318753072214	1
-0.483890341645623	2.28188577056156	-0.14368667750837	1
-1.1520290430577	-0.156213954906799	0.0846655239952134	1
-0.423150459699071	0.0749851569910623	-0.514759004951693	1
-0.66610998748528	-0.0721415505803041	-0.600391080515536	1
-0.605370105538728	-0.345376864641413	-0.82874328201912	1
-0.848329633324937	2.41850342759211	-0.229318753072214	1
-0.787589751378385	2.45003057921455	-0.200774727884266	1
-0.787589751378385	-0.891847492763631	0.370105775874693	1
-0.605370105538728	0.62145578511328	-0.314950828636057	1
-0.362410577752519	0.705528189439776	-0.457670954575797	1
-0.301670695805967	1.083854008909	-0.486214979763745	1
-0.423150459699071	0.0749851569910623	-0.514759004951693	1
-1.09128916111115	-0.807775088437136	-0.657479130891432	1
-0.180190931912862	0.999781604582508	-0.429126929387849	1
-0.605370105538728	-0.345376864641413	-0.82874328201912	1
-0.301670695805967	-0.786756987355512	-0.914375357582964	1
0.184248359766451	-0.723702684110641	-0.771655231643224	1
-0.726849869431832	1.37810742405174	-0.0865986271324741	1
1.09534658896473	-0.849811290600383	-0.257862778260162	1
0.457577828525936	-0.849811290600383	-0.457670954575797	1
0.457577828525936	-0.849811290600383	-0.457670954575797	1
-1.42535851181718	1.46217982837823	-0.14368667750837	1
-0.544630223592176	-0.839302240059572	-0.457670954575797	1
-0.66610998748528	-0.82879318951876	-0.343494853824005	1
-1.36461862987063	-0.734211734651453	-0.514759004951693	1
-1.45572845279046	-0.870829391682007	-0.257862778260162	1
-0.848329633324937	-0.891847492763631	-0.229318753072214	1
0.305728123659556	1.87203279946989	-0.372038879011953	1
0.42720788755266	-0.156213954906799	-0.400582904199901	1
-0.483890341645623	-0.0511234494986802	-0.82874328201912	1
-0.362410577752519	-0.471485471131156	0.0561214988072656	1
-1.09128916111115	-0.933883694926879	0.569913952190328	1
-0.362410577752519	-0.471485471131156	0.0561214988072656	1
-0.544630223592176	-0.82879318951876	-0.257862778260162	1
-0.423150459699071	-0.912865593845255	-0.714567181267328	1
-1.03054927916459	0.0539670559094386	-0.885831332395016	1
-0.11945104996631	0.45331097646029	-0.400582904199901	1
1.58126564453715	-0.870829391682007	-0.400582904199901	1
-1.09128916111115	-0.135195853825175	-0.543303030139641	1
-0.240930813859415	2.39748532651049	-0.0580546019445261	1
-0.483890341645623	-0.282322561396542	4.13791710068382	1
-1.21276892500425	-0.870829391682007	-0.0295105767565782	1
-0.544630223592176	0.411274774297043	-0.372038879011953	1
-0.66610998748528	-0.954901796008502	0.0275774736193177	1
0.670167415338869	-0.975919897090126	-0.486214979763745	1
-0.848329633324937	-0.933883694926879	-0.543303030139641	1
-0.544630223592176	-0.198250157070047	0.170297599559057	1
-0.787589751378385	-0.744720785192265	-0.571847055327589	1
-0.483890341645623	1.5252341316231	-0.571847055327589	1
-0.11945104996631	1.18894451431712	-0.486214979763745	1
0.609427533392317	-0.555557875457651	-0.571847055327589	1
1.6420055264837	-0.00908724733543263	-0.743111206455276	1
-0.726849869431832	-0.723702684110641	-0.314950828636057	1
0.730907297285421	-0.282322561396542	-0.657479130891432	1
-0.11945104996631	-0.891847492763631	-0.229318753072214	1
-0.787589751378385	-0.849811290600383	-0.543303030139641	1
-0.787589751378385	-0.744720785192265	-0.571847055327589	1
-0.483890341645623	1.89305090055152	0.512825901814432	1
0.184248359766451	0.600437684031657	-0.885831332395016	1
-0.544630223592176	-0.0511234494986802	-0.914375357582964	1
-0.483890341645623	1.89305090055152	0.512825901814432	1
-0.969809397218041	-0.82879318951876	-0.82874328201912	1
-0.240930813859415	0.495347178623538	-0.286406803448109	1
-0.0587111680197578	-0.82879318951876	-0.200774727884266	1
-0.483890341645623	2.12425001244938	-0.543303030139641	1
-0.787589751378385	-0.786756987355512	-0.714567181267328	1
-0.362410577752519	-0.933883694926879	-0.400582904199901	1
-0.11945104996631	-0.807775088437136	-0.457670954575797	1
-0.605370105538728	-0.891847492763631	-0.657479130891432	1
0.184248359766451	-0.933883694926879	-0.628935105703484	1
-0.483890341645623	0.348220471052171	-0.82874328201912	1
-0.66610998748528	-0.902356543304443	-0.343494853824005	1
-0.362410577752519	-0.891847492763631	-0.514759004951693	1
-0.66610998748528	-0.66064838086577	-0.657479130891432	1
-0.66610998748528	-0.66064838086577	-0.657479130891432	1
-0.483890341645623	-0.891847492763631	-0.257862778260162	1
-0.301670695805967	1.58828843486797	-0.372038879011953	1
0.609427533392317	0.0854942075318742	-0.657479130891432	1
-0.483890341645623	-0.870829391682007	-0.372038879011953	1
-0.11945104996631	-0.429449268967908	-0.942919382770912	1
0.609427533392317	-0.576575976539275	-0.429126929387849	1
-1.21276892500425	-0.765738886273888	-0.429126929387849	1
0.548687651445764	0.243129965644052	-0.657479130891432	1
-0.483890341645623	-0.0721415505803041	-0.543303030139641	1
-0.848329633324937	-0.0511234494986802	-0.0295105767565782	1
-0.969809397218041	-0.912865593845255	-0.314950828636057	1
-0.483890341645623	-0.0616325000394921	-0.628935105703484	1
-0.575000164565452	-0.912865593845255	-0.257862778260162	1
-1.09128916111115	-0.933883694926879	2.3396435138431	1
-0.969809397218041	-0.849811290600383	-0.286406803448109	1
-0.301670695805967	0.2851661678073	-0.628935105703484	1
-0.66610998748528	0.348220471052171	-0.543303030139641	1
-0.969809397218041	-0.849811290600383	-0.286406803448109	1
-1.21276892500425	-0.891847492763631	-0.571847055327589	1
-0.362410577752519	-0.261304460314918	-0.800199256831172	1
-0.180190931912862	1.06283590782738	-0.457670954575797	1
-0.726849869431832	1.92457805217395	-0.343494853824005	1
0.305728123659556	-0.0301053484170565	3.22450829466948	1
0.0627685958733464	1.75643324352096	-0.229318753072214	1
-0.726849869431832	1.92457805217395	-0.343494853824005	1
-0.605370105538728	-0.114177752743551	0.769722128505964	1
-1.09128916111115	-0.786756987355512	-0.857287307207068	1
-0.180190931912862	1.10487210999063	-0.486214979763745	1
-0.423150459699071	-0.765738886273888	-0.800199256831172	1
-1.09128916111115	-0.765738886273888	-0.172230702696318	1
-0.11945104996631	-0.849811290600383	-0.771655231643224	1
-1.09128916111115	-0.82879318951876	-0.657479130891432	1
-1.03054927916459	-0.912865593845255	-0.543303030139641	1
0.42720788755266	-0.261304460314918	-0.714567181267328	1
0.244988241713003	-0.0931596516619278	-0.314950828636057	1
0.00202871392679448	-0.0511234494986802	-0.457670954575797	1
-0.575000164565452	0.0960032580726862	-0.314950828636057	1
-0.909069515271489	0.201093763480805	0.313017725498797	1
1.5205257625906	2.50257583191861	-0.514759004951693	1
-0.605370105538728	-0.765738886273888	-0.257862778260162	1
-1.1520290430577	-0.807775088437136	-0.286406803448109	1
0.153878418793175	1.69337894027609	-0.429126929387849	1
-0.544630223592176	-0.870829391682007	-0.457670954575797	1
-0.180190931912862	0.159057561317557	-0.457670954575797	1
-0.5142602826189	-0.723702684110641	-0.857287307207068	1
-1.1520290430577	-0.912865593845255	-0.343494853824005	1
-0.909069515271489	-0.82879318951876	-0.343494853824005	1
-0.180190931912862	-0.954901796008502	-0.543303030139641	1
-1.09128916111115	-0.870829391682007	-0.372038879011953	1
-0.726849869431832	0.2851661678073	-0.400582904199901	1
0.184248359766451	-0.891847492763631	-0.800199256831172	1
-0.787589751378385	-0.681666481947393	-0.172230702696318	1
-1.09128916111115	2.42901247813292	-0.172230702696318	1
-0.605370105538728	-0.891847492763631	-0.229318753072214	1
-0.301670695805967	0.327202369970548	-0.400582904199901	1
-0.969809397218041	0.201093763480805	-0.229318753072214	1
-1.09128916111115	-0.975919897090126	-0.457670954575797	1
1.45978588064405	1.40963457567417	-0.657479130891432	1
-0.66610998748528	-0.744720785192265	-0.429126929387849	1
0.730907297285421	0.159057561317557	-0.486214979763745	1
-0.301670695805967	0.327202369970548	-0.400582904199901	1
1.3990459986975	-0.324358763559789	-0.628935105703484	1
-0.787589751378385	-0.66064838086577	-0.257862778260162	1
-1.2735088069508	-0.765738886273888	-0.457670954575797	1
-0.726849869431832	2.09272286082694	-0.172230702696318	1
0.0627685958733464	-0.639630279784146	-0.229318753072214	1
-1.33424868889735	0.0539670559094386	-0.343494853824005	1
-0.544630223592176	-0.849811290600383	-0.457670954575797	1
-0.909069515271489	-0.912865593845255	-0.457670954575797	1
-1.21276892500425	-0.954901796008502	-0.543303030139641	1
-0.726849869431832	2.09272286082694	-0.172230702696318	1
-0.362410577752519	-0.744720785192265	-0.115142652320422	1
-0.726849869431832	0.579419582950033	-0.343494853824005	1
-0.66610998748528	-0.576575976539275	-0.68602315607938	1
-0.423150459699071	-0.786756987355512	-0.257862778260162	1
-0.362410577752519	-0.807775088437136	-0.257862778260162	1
0.244988241713003	0.642473886194904	-0.343494853824005	1
1.33830611675094	-0.492503572212779	-0.314950828636057	1
-0.66610998748528	-0.807775088437136	-0.257862778260162	1
0.913126943125078	-0.198250157070047	-0.486214979763745	1
-0.969809397218041	-0.891847492763631	-0.343494853824005	1
-0.909069515271489	0.411274774297043	-0.628935105703484	1
0.487947769499212	-0.555557875457651	-0.628935105703484	1
0.913126943125078	-0.198250157070047	-0.486214979763745	1
-0.969809397218041	-0.891847492763631	-0.343494853824005	1
-0.544630223592176	1.6093065359496	-0.172230702696318	1
-0.544630223592176	1.6093065359496	-0.172230702696318	1
0.366468005606108	-0.00908724733543263	-0.343494853824005	1
-0.180190931912862	0.243129965644052	-0.372038879011953	1
-0.726849869431832	0.2851661678073	-0.628935105703484	1
-0.544630223592176	1.6093065359496	-0.172230702696318	1
-0.483890341645623	0.0960032580726862	-0.543303030139641	1
-0.240930813859415	-0.282322561396542	-0.600391080515536	1
-1.03054927916459	-0.849811290600383	-0.543303030139641	1
-0.66610998748528	-0.870829391682007	-0.314950828636057	1
0.0627685958733464	-0.933883694926879	-0.343494853824005	1
-0.362410577752519	1.33607122188849	-0.400582904199901	1
-1.06091922013787	-0.912865593845255	-0.14368667750837	1
-0.301670695805967	0.348220471052171	-0.400582904199901	1
-0.726849869431832	-0.933883694926879	-0.314950828636057	1
-0.969809397218041	-0.912865593845255	-0.657479130891432	1
0.305728123659556	-0.933883694926879	-0.229318753072214	1
0.123508477819899	-0.534539774376027	-0.743111206455276	1
-0.544630223592176	-0.912865593845255	-0.400582904199901	1
1.33830611675094	2.60766633732673	-0.14368667750837	1
-0.66610998748528	0.348220471052171	-0.172230702696318	1
-0.483890341645623	1.71439704135772	-0.172230702696318	1
-0.544630223592176	-0.891847492763631	0.141753574371109	1
0.548687651445764	1.58828843486797	-0.657479130891432	1
-0.423150459699071	-0.891847492763631	0.198841624747005	1
-1.09128916111115	-0.891847492763631	-0.0295105767565782	1
0.548687651445764	1.58828843486797	-0.657479130891432	1
0.548687651445764	1.58828843486797	-0.657479130891432	1
-0.787589751378385	3.01751930841839	-0.0580546019445261	1
-0.423150459699071	-0.891847492763631	0.198841624747005	1
-0.726849869431832	-0.576575976539275	-0.343494853824005	1
-1.03054927916459	-0.387413066804661	-0.172230702696318	1
-1.09128916111115	-0.891847492763631	-0.0295105767565782	1
0.609427533392317	0.768582492684647	-0.714567181267328	1
-0.909069515271489	0.243129965644052	-0.571847055327589	1
-0.605370105538728	-0.807775088437136	-0.286406803448109	1
1.09534658896473	1.79846944568421	-0.628935105703484	1
-0.787589751378385	-0.860320341141195	-0.115142652320422	1
-0.544630223592176	-0.387413066804661	0.0275774736193177	1
3.09976269320096	0.684510088358152	-0.800199256831172	1
-0.726849869431832	-0.177232055988423	-0.343494853824005	1
-1.57720821668356	-0.870829391682007	-0.172230702696318	1
-1.09128916111115	-0.639630279784146	-0.286406803448109	1
-0.11945104996631	-0.177232055988423	-0.0865986271324741	1
-1.1520290430577	-0.954901796008502	-0.657479130891432	1
-0.483890341645623	1.65134273811285	-0.343494853824005	1
-0.939439456244765	-0.912865593845255	-0.743111206455276	1
-0.240930813859415	0.831636795929518	-0.286406803448109	1
0.0627685958733464	0.67400103781734	-0.657479130891432	1
1.70274540843026	-0.912865593845255	-0.486214979763745	1
-0.423150459699071	-0.765738886273888	-0.429126929387849	1
-0.909069515271489	0.810618694847895	-0.743111206455276	1
-0.240930813859415	-0.891847492763631	-0.628935105703484	1
-1.03054927916459	1.54625223270473	-0.314950828636057	1
-0.848329633324937	0.558401481868409	-0.14368667750837	1
-0.787589751378385	1.90355995109233	0.113209549183161	1
-0.969809397218041	-0.765738886273888	0.141753574371109	1
-0.726849869431832	0.831636795929518	-0.628935105703484	1
-0.909069515271489	0.810618694847895	-0.743111206455276	1
-0.726849869431832	0.873672998092766	-0.543303030139641	1
-0.66610998748528	0.495347178623538	-0.600391080515536	1
-0.848329633324937	-0.786756987355512	-0.514759004951693	1
-0.787589751378385	-0.849811290600383	-0.429126929387849	1
-0.787589751378385	2.6707206405716	-0.400582904199901	1
-0.423150459699071	-0.912865593845255	-0.543303030139641	1
-0.423150459699071	-0.912865593845255	-0.543303030139641	1
-0.423150459699071	1.48319792945985	-0.543303030139641	1
-0.66610998748528	0.474329077541914	-0.200774727884266	1
-0.969809397218041	2.13475906299019	-0.343494853824005	1
-1.2735088069508	-0.933883694926879	-0.800199256831172	1
-1.03054927916459	-0.933883694926879	-0.628935105703484	1
-0.969809397218041	2.13475906299019	-0.343494853824005	1
-1.09128916111115	-0.870829391682007	-0.543303030139641	1
-1.2735088069508	-0.933883694926879	-0.800199256831172	1
-0.301670695805967	-0.156213954906799	-0.628935105703484	1
0.123508477819899	-0.765738886273888	-0.885831332395016	1
-0.969809397218041	-0.0511234494986802	-0.14368667750837	1
-0.787589751378385	-0.765738886273888	-0.514759004951693	1
0.487947769499212	0.579419582950033	-0.000966551568630263	1
-0.66610998748528	0.957745402419261	-0.571847055327589	1
0.548687651445764	0.201093763480805	-0.314950828636057	1
-0.240930813859415	-0.765738886273888	-0.657479130891432	1
0.00202871392679448	-0.82879318951876	-0.82874328201912	1
-0.362410577752519	-0.723702684110641	0.0846655239952134	1
-0.969809397218041	2.64970253948997	-0.286406803448109	1
-0.240930813859415	0.579419582950033	-0.0295105767565782	1
-0.240930813859415	-0.177232055988423	-0.429126929387849	1
-0.726849869431832	0.327202369970548	0.198841624747005	1
-1.03054927916459	0.705528189439776	-0.229318753072214	1
-0.423150459699071	-0.849811290600383	-0.172230702696318	1
-0.969809397218041	1.35708932297011	-0.286406803448109	1
-0.180190931912862	2.09272286082694	-0.286406803448109	1
-0.605370105538728	0.411274774297043	-0.486214979763745	1
-0.544630223592176	0.495347178623538	-0.314950828636057	1
-0.180190931912862	-0.870829391682007	-0.400582904199901	1
-0.240930813859415	1.69337894027609	-0.486214979763745	1
-1.21276892500425	-0.891847492763631	-0.800199256831172	1
-0.787589751378385	-0.891847492763631	-0.257862778260162	1
-0.301670695805967	-0.345376864641413	-0.257862778260162	1
1.27756623480439	-0.576575976539275	-0.628935105703484	1
-0.605370105538728	-0.849811290600383	3.31014037023333	1
-0.301670695805967	-0.345376864641413	-0.257862778260162	1
0.305728123659556	-0.156213954906799	-0.628935105703484	1
0.42720788755266	-0.555557875457651	-0.229318753072214	1
-0.11945104996631	-0.786756987355512	-0.714567181267328	1
-0.423150459699071	3.79518904843847	0.0275774736193177	1
-0.11945104996631	-0.786756987355512	-0.714567181267328	1
-0.483890341645623	-0.471485471131156	-0.82874328201912	1
-0.301670695805967	1.31505312080686	-0.600391080515536	1
0.00202871392679448	0.390256673215419	-0.314950828636057	1
0.184248359766451	1.65134273811285	-0.314950828636057	1
-0.483890341645623	-0.471485471131156	-0.82874328201912	1
0.609427533392317	0.474329077541914	-0.314950828636057	1
-1.03054927916459	-0.933883694926879	-0.486214979763745	1
-0.726849869431832	1.04181780674576	-0.229318753072214	1
-0.848329633324937	-0.408431167886284	0.0275774736193177	1
-0.544630223592176	-0.765738886273888	-0.0865986271324741	1
-0.362410577752519	0.222111864562429	-0.429126929387849	1
-0.544630223592176	2.38697627596968	-0.229318753072214	1
0.913126943125078	0.327202369970548	-0.372038879011953	1
0.791647179231973	1.58828843486797	5.22259005782584	1
0.913126943125078	0.327202369970548	-0.372038879011953	1
-0.909069515271489	2.12425001244938	0.0561214988072656	1
-0.909069515271489	2.12425001244938	0.0561214988072656	1
-0.726849869431832	0.432292875378666	-0.0580546019445261	1
-0.240930813859415	-0.807775088437136	-0.314950828636057	1
-0.180190931912862	-0.313849713018977	-0.343494853824005	1
-0.301670695805967	-0.933883694926879	-0.343494853824005	1
0.730907297285421	0.411274774297043	-0.115142652320422	1
-1.1520290430577	-0.912865593845255	-0.229318753072214	1
-0.180190931912862	0.474329077541914	-0.172230702696318	1
-0.423150459699071	0.495347178623538	-0.200774727884266	1
-0.787589751378385	-0.849811290600383	-0.257862778260162	1
-0.362410577752519	2.09272286082694	0.0846655239952134	1
0.639797474365593	-0.933883694926879	-0.457670954575797	1
-0.969809397218041	-0.891847492763631	-0.657479130891432	1
-0.605370105538728	0.264148066725676	-0.286406803448109	1
-0.483890341645623	-0.135195853825175	2.3396435138431	1
-0.726849869431832	0.726546290521399	-0.286406803448109	1
0.0627685958733464	0.222111864562429	-0.800199256831172	1
-0.240930813859415	0.243129965644052	-0.314950828636057	1
-0.11945104996631	2.71275684273485	-0.0580546019445261	1
-0.544630223592176	1.88254185001071	-0.0295105767565782	1
-0.483890341645623	2.60766633732673	-0.200774727884266	1
-0.483890341645623	0.831636795929518	-0.257862778260162	1
-0.544630223592176	-0.818284138977948	-0.429126929387849	1
0.548687651445764	-0.82879318951876	-0.172230702696318	1
-0.605370105538728	-0.261304460314918	-0.457670954575797	1
-1.33424868889735	-0.849811290600383	0.113209549183161	1
-0.11945104996631	1.98763235541883	-0.429126929387849	1
-0.605370105538728	-0.261304460314918	-0.457670954575797	1
-0.483890341645623	-0.765738886273888	-0.372038879011953	1
-0.423150459699071	-0.261304460314918	-0.286406803448109	1
-0.180190931912862	0.201093763480805	0.0275774736193177	1
-0.605370105538728	-0.82879318951876	-0.514759004951693	1
1.6420055264837	-0.786756987355512	-0.14368667750837	1
-0.180190931912862	-0.807775088437136	-0.68602315607938	1
-0.969809397218041	-0.513521673294403	0.141753574371109	1
-0.240930813859415	0.243129965644052	1.91148313602388	1
-0.787589751378385	0.11702135915431	-0.286406803448109	1
-0.848329633324937	-0.786756987355512	-0.172230702696318	1
-0.848329633324937	-0.597594077620898	-0.343494853824005	1
0.366468005606108	2.95446500517352	-0.429126929387849	1
-1.2735088069508	-0.0931596516619278	-0.000966551568630263	1
-0.240930813859415	0.201093763480805	-0.628935105703484	1
-0.240930813859415	0.243129965644052	1.91148313602388	1
-0.66610998748528	-0.912865593845255	-0.714567181267328	1
1.24719629383112	-0.618612178702522	-0.714567181267328	1
-1.09128916111115	0.873672998092766	0.0275774736193177	1
-0.726849869431832	-0.492503572212779	-0.115142652320422	1
-1.1520290430577	-0.765738886273888	-0.0580546019445261	1
0.184248359766451	0.222111864562429	0.141753574371109	1
-0.544630223592176	1.98763235541883	-0.486214979763745	1
-0.726849869431832	-0.912865593845255	2.19692338790336	1
-0.726849869431832	-0.135195853825175	-0.172230702696318	1
-0.423150459699071	-0.891847492763631	-0.343494853824005	1
-0.969809397218041	1.04181780674576	-0.314950828636057	1
-0.5142602826189	1.44116172729661	-0.314950828636057	1
-1.09128916111115	-0.681666481947393	-0.400582904199901	1
-0.423150459699071	0.537383380786785	-0.0865986271324741	1
-0.787589751378385	-0.891847492763631	-0.514759004951693	1
-0.362410577752519	-0.00908724733543263	-0.400582904199901	1
-1.03054927916459	-0.82879318951876	-0.543303030139641	1
-0.423150459699071	0.537383380786785	-0.0865986271324741	1
-0.11945104996631	0.474329077541914	-0.0580546019445261	1
0.184248359766451	-0.849811290600383	-0.229318753072214	1
0.305728123659556	0.936727301337637	0.0846655239952134	1
0.366468005606108	0.852654897011142	0.0846655239952134	1
-0.909069515271489	-0.513521673294403	-0.0580546019445261	1
-0.544630223592176	1.79846944568421	0.370105775874693	1
-1.1520290430577	-0.765738886273888	-0.628935105703484	1
-1.03054927916459	-0.00908724733543263	-0.115142652320422	1
-0.787589751378385	0.800109644307082	-0.628935105703484	1
-0.605370105538728	0.2851661678073	-0.514759004951693	1
-0.0587111680197578	-0.597594077620898	-0.457670954575797	1
0.123508477819899	0.45331097646029	-0.600391080515536	1
-1.09128916111115	-0.849811290600383	-0.400582904199901	1
-0.726849869431832	-0.849811290600383	-0.000966551568630263	1
0.184248359766451	-0.723702684110641	0.227385649934953	1
0.184248359766451	-0.849811290600383	-0.543303030139641	1
-0.66610998748528	2.09272286082694	0.484281876626484	1
-0.240930813859415	0.999781604582508	-0.200774727884266	1
-0.66610998748528	2.09272286082694	0.484281876626484	1
-0.240930813859415	0.999781604582508	-0.200774727884266	1
0.244988241713003	-0.429449268967908	-0.286406803448109	1
-0.0587111680197578	1.46217982837823	0.255929675122901	1
0.123508477819899	-0.82879318951876	-0.200774727884266	1
0.730907297285421	-0.135195853825175	-0.400582904199901	1
0.487947769499212	-0.282322561396542	-0.743111206455276	1
-0.423150459699071	1.77745134460259	-0.771655231643224	1
-0.483890341645623	-0.933883694926879	-0.68602315607938	1
-0.240930813859415	-0.555557875457651	-0.514759004951693	1
0.487947769499212	-0.282322561396542	-0.743111206455276	1
-0.11945104996631	1.27301691864362	-0.657479130891432	1
-0.11945104996631	1.27301691864362	-0.657479130891432	1
-1.03054927916459	0.180075662399181	-0.14368667750837	1
0.609427533392317	1.20996261539875	-0.714567181267328	1
0.609427533392317	1.20996261539875	-0.714567181267328	1
-0.787589751378385	0.0329489548278148	-0.343494853824005	1
-0.909069515271489	0.0539670559094386	1.91148313602388	1
0.00202871392679448	1.1679264132355	-0.115142652320422	1
-0.969809397218041	-0.933883694926879	-0.0580546019445261	1
-0.969809397218041	1.33607122188849	-0.486214979763745	1
0.00202871392679448	-0.156213954906799	-0.771655231643224	1
-0.483890341645623	0.516365279705162	-0.429126929387849	1
0.913126943125078	2.59715728678591	-0.115142652320422	1
-0.544630223592176	-0.807775088437136	-0.286406803448109	1
-0.969809397218041	-0.807775088437136	-0.200774727884266	1
-0.605370105538728	0.201093763480805	-0.229318753072214	1
3.46420198488027	-0.807775088437136	-0.000966551568630263	1
-0.0587111680197578	-0.849811290600383	-0.000966551568630263	1
-0.969809397218041	-0.156213954906799	-0.286406803448109	1
-1.2735088069508	-0.66064838086577	-0.0580546019445261	1
-0.544630223592176	-0.639630279784146	-0.400582904199901	1
-0.423150459699071	1.77745134460259	-0.172230702696318	1
-0.787589751378385	0.390256673215419	-0.714567181267328	1
-0.909069515271489	-0.765738886273888	-0.200774727884266	1
-0.0587111680197578	2.2293405178575	-0.257862778260162	1
-0.301670695805967	0.400765723756231	-0.628935105703484	1
-0.909069515271489	-0.723702684110641	-0.0865986271324741	1
-0.544630223592176	1.79846944568421	-0.372038879011953	1
-0.240930813859415	1.86152374892908	-0.314950828636057	1
-0.240930813859415	1.86152374892908	-0.314950828636057	1
-0.726849869431832	0.516365279705162	-0.771655231643224	1
1.15608647091129	-0.933883694926879	-0.571847055327589	1
-0.605370105538728	2.60766633732673	-0.200774727884266	1
-0.240930813859415	1.86152374892908	-0.314950828636057	1
-0.605370105538728	2.70224779219403	-0.286406803448109	1
0.0627685958733464	0.222111864562429	-0.000966551568630263	1
-0.301670695805967	0.558401481868409	-0.543303030139641	1
-0.180190931912862	0.663491987276528	-0.0865986271324741	1
-0.66610998748528	1.81948754676584	-0.657479130891432	1
-0.66610998748528	1.10487210999063	-0.457670954575797	1
-0.483890341645623	1.02079970566413	-0.486214979763745	1
-0.362410577752519	-0.744720785192265	-0.543303030139641	1
0.123508477819899	0.0539670559094386	-0.514759004951693	1
-0.544630223592176	0.558401481868409	-0.314950828636057	1
-0.240930813859415	0.642473886194904	-0.571847055327589	1
0.548687651445764	-0.408431167886284	-0.657479130891432	1
-0.544630223592176	0.558401481868409	-0.314950828636057	1
0.0627685958733464	1.88254185001071	-0.343494853824005	1
-0.483890341645623	1.18894451431712	-0.115142652320422	1
-1.33424868889735	-0.114177752743551	-0.0295105767565782	1
-0.483890341645623	-0.807775088437136	-0.68602315607938	1
-0.726849869431832	-0.849811290600383	4.33772527699945	1
-0.423150459699071	0.2851661678073	-0.257862778260162	1
-0.423150459699071	1.06283590782738	-0.372038879011953	1
2.24940434594923	0.159057561317557	-0.400582904199901	1
-0.362410577752519	-0.807775088437136	-0.457670954575797	1
-0.423150459699071	1.06283590782738	-0.372038879011953	1
-1.09128916111115	-0.891847492763631	-0.714567181267328	1
0.123508477819899	2.00865045650045	-0.115142652320422	1
0.123508477819899	2.00865045650045	-0.115142652320422	1
0.670167415338869	-0.912865593845255	-0.14368667750837	1
-0.726849869431832	1.37810742405174	0.284473700310849	1
-0.909069515271489	-0.849811290600383	-0.286406803448109	1
-0.544630223592176	2.47104868029617	-0.571847055327589	1
-0.180190931912862	0.579419582950033	-0.800199256831172	1
-0.544630223592176	2.47104868029617	-0.571847055327589	1
-1.1520290430577	-0.912865593845255	-0.82874328201912	1
-0.11945104996631	2.34494007380643	-0.000966551568630263	1
-1.03054927916459	-0.933883694926879	-0.914375357582964	1
-0.787589751378385	-0.849811290600383	-0.429126929387849	1
-0.180190931912862	0.306184268888924	-0.286406803448109	1
-0.787589751378385	0.558401481868409	-0.257862778260162	1
-0.848329633324937	-0.849811290600383	-0.257862778260162	1
0.913126943125078	-0.618612178702522	-0.571847055327589	1
-0.848329633324937	-0.198250157070047	0.855354204069807	1
-0.483890341645623	2.71275684273485	0.798266153693912	1
-0.362410577752519	0.327202369970548	0.0275774736193177	1
-0.0587111680197578	-0.891847492763631	-0.343494853824005	1
-0.848329633324937	1.84050564784746	-0.000966551568630263	1
-0.848329633324937	1.84050564784746	-0.000966551568630263	1
-0.848329633324937	1.84050564784746	-0.000966551568630263	1
-1.09128916111115	-0.744720785192265	-0.257862778260162	1
-0.726849869431832	1.04181780674576	-0.372038879011953	1
0.548687651445764	-0.912865593845255	-0.0580546019445261	1
-1.33424868889735	0.180075662399181	0.0275774736193177	1
-0.362410577752519	1.92457805217395	-0.372038879011953	1
-0.362410577752519	1.92457805217395	-0.372038879011953	1
-0.848329633324937	1.33607122188849	-0.0295105767565782	1
-0.180190931912862	-0.849811290600383	-0.457670954575797	1
-1.03054927916459	-0.807775088437136	-0.257862778260162	1
-0.483890341645623	-0.639630279784146	-0.372038879011953	1
-0.848329633324937	1.33607122188849	-0.0295105767565782	1
-1.1520290430577	-0.765738886273888	-0.372038879011953	1
-0.544630223592176	-0.723702684110641	-0.600391080515536	1
-0.969809397218041	-0.849811290600383	0.227385649934953	1
1.27756623480439	0.558401481868409	-0.857287307207068	1
0.42720788755266	-0.156213954906799	-0.942919382770912	1
-0.848329633324937	-0.702684583029017	-0.200774727884266	1
-0.483890341645623	0.201093763480805	-0.172230702696318	1
0.00202871392679448	0.45331097646029	-0.457670954575797	1
0.548687651445764	1.46217982837823	3.19596426948154	1
-0.483890341645623	-0.786756987355512	3.50994854654896	1
-0.787589751378385	0.348220471052171	-0.543303030139641	1
0.487947769499212	-0.66064838086577	-0.628935105703484	1
-0.544630223592176	-0.849811290600383	-0.914375357582964	1
0.0627685958733464	-0.807775088437136	-0.514759004951693	1
-0.423150459699071	-0.891847492763631	-0.286406803448109	1
-1.21276892500425	-0.177232055988423	-0.771655231643224	1
-0.240930813859415	1.083854008909	-0.68602315607938	1
-1.2735088069508	-0.135195853825175	-0.800199256831172	1
0.275358182686279	1.50421603054148	-0.628935105703484	1
-0.0587111680197578	0.78960059376627	-0.286406803448109	1
-0.0587111680197578	0.327202369970548	-0.172230702696318	1
-0.66610998748528	1.18894451431712	-0.628935105703484	1
-0.787589751378385	2.6707206405716	-0.400582904199901	1
0.882757002151802	-0.282322561396542	-0.857287307207068	1
-0.787589751378385	2.6707206405716	-0.400582904199901	1
-0.301670695805967	0.600437684031657	-0.343494853824005	1
-0.362410577752519	1.27301691864362	-0.457670954575797	1
-1.03054927916459	-0.807775088437136	-0.257862778260162	1
-0.726849869431832	-0.114177752743551	-0.400582904199901	1
-0.362410577752519	-0.240286359233294	-0.14368667750837	1
-0.11945104996631	-0.849811290600383	-0.771655231643224	1
0.00202871392679448	-0.870829391682007	0.0275774736193177	1
-0.66610998748528	0.0329489548278148	-0.372038879011953	1
-0.726849869431832	-0.114177752743551	-0.400582904199901	1
0.123508477819899	-0.807775088437136	-0.486214979763745	1
-1.03054927916459	-0.849811290600383	-0.400582904199901	1
0.123508477819899	-0.807775088437136	-0.486214979763745	1
-0.0587111680197578	1.18894451431712	-0.571847055327589	1
-1.03054927916459	-0.807775088437136	-0.0865986271324741	1
-1.03054927916459	-0.82879318951876	-0.172230702696318	1
-1.1520290430577	-0.807775088437136	-0.286406803448109	1
-0.544630223592176	0.537383380786785	-0.343494853824005	1
2.55310375568199	-0.576575976539275	-0.372038879011953	1
-0.726849869431832	2.02966855758207	-0.115142652320422	1
-0.11945104996631	0.11702135915431	-0.172230702696318	1
-0.969809397218041	1.6093065359496	-0.000966551568630263	1
-0.605370105538728	1.44116172729661	-0.286406803448109	1
0.00202871392679448	1.18894451431712	-0.257862778260162	1
-1.09128916111115	0.264148066725676	-0.372038879011953	1
-0.605370105538728	2.0506866586637	0.0275774736193177	1
-0.969809397218041	1.6093065359496	-0.000966551568630263	1
-0.726849869431832	2.45003057921455	-0.172230702696318	1
-0.726849869431832	2.45003057921455	-0.172230702696318	1
-0.66610998748528	1.10487210999063	-0.514759004951693	1
-0.848329633324937	-0.891847492763631	-0.628935105703484	1
-0.848329633324937	-0.492503572212779	-0.429126929387849	1
-0.544630223592176	1.10487210999063	0.569913952190328	1
-0.483890341645623	1.50421603054148	-0.14368667750837	1
0.305728123659556	-0.114177752743551	-0.600391080515536	1
0.548687651445764	1.37810742405174	-0.000966551568630263	1
0.97386682507163	-0.597594077620898	-0.0580546019445261	1
0.0627685958733464	-0.744720785192265	-0.457670954575797	1
-0.726849869431832	2.4079943770513	-0.000966551568630263	1
-0.483890341645623	0.327202369970548	-0.429126929387849	1
-0.969809397218041	0.0960032580726862	0.0561214988072656	1
-0.605370105538728	0.684510088358152	0.113209549183161	1
-0.362410577752519	2.07170475974532	-0.000966551568630263	1
-0.483890341645623	1.63032463703122	-0.257862778260162	1
-0.787589751378385	1.09436305944982	-0.0865986271324741	1
-1.36461862987063	0.2851661678073	-0.000966551568630263	1
-0.0587111680197578	1.63032463703122	-0.000966551568630263	1
-0.605370105538728	-0.513521673294403	-0.600391080515536	1
-0.726849869431832	-0.702684583029017	-0.115142652320422	1
3.58568174877338	0.663491987276528	-0.115142652320422	1
-0.362410577752519	-0.387413066804661	-0.514759004951693	1
-0.969809397218041	-0.870829391682007	-0.229318753072214	1
-0.0587111680197578	0.894691099174389	-0.457670954575797	1
0.913126943125078	-0.639630279784146	0.883898229257755	1
-0.726849869431832	2.80733829760215	-0.800199256831172	1
0.0627685958733464	-0.765738886273888	0.370105775874693	1
-0.909069515271489	1.54625223270473	-0.0865986271324741	1
-0.909069515271489	1.54625223270473	-0.0865986271324741	1
-0.11945104996631	0.495347178623538	-0.400582904199901	1
-0.909069515271489	1.54625223270473	-0.0865986271324741	1
-0.11945104996631	0.495347178623538	-0.400582904199901	1
-0.11945104996631	2.37646722542887	-0.172230702696318	1
0.123508477819899	0.978763503500884	-0.0865986271324741	1
-0.11945104996631	1.14690831215387	-0.429126929387849	1
-0.0587111680197578	0.915709200256013	-0.429126929387849	1
0.305728123659556	-0.891847492763631	4.59462150369098	1
-0.969809397218041	0.873672998092766	-0.115142652320422	1
-0.423150459699071	-0.597594077620898	-0.343494853824005	1
-0.362410577752519	-0.114177752743551	0.0561214988072656	1
-0.969809397218041	0.873672998092766	-0.115142652320422	1
-0.726849869431832	-0.912865593845255	-0.543303030139641	1
-0.483890341645623	0.579419582950033	-0.14368667750837	1
-0.605370105538728	0.390256673215419	0.370105775874693	1
-0.483890341645623	0.579419582950033	-0.14368667750837	1
-0.423150459699071	-0.723702684110641	0.0846655239952134	1
-0.605370105538728	2.16628621461263	-0.600391080515536	1
-0.483890341645623	-0.723702684110641	-0.714567181267328	1
-0.605370105538728	-0.807775088437136	0.0561214988072656	1
-0.11945104996631	-0.82879318951876	-0.486214979763745	1
-0.483890341645623	-0.723702684110641	-0.714567181267328	1
-0.240930813859415	-0.870829391682007	-0.14368667750837	1
-0.362410577752519	0.306184268888924	-0.429126929387849	1
-0.726849869431832	-0.807775088437136	-0.314950828636057	1
0.670167415338869	1.12589021107225	-0.14368667750837	1
0.670167415338869	1.12589021107225	-0.14368667750837	1
-0.362410577752519	1.39912552513336	-0.286406803448109	1
-0.848329633324937	1.29403501972524	-0.400582904199901	1
-0.848329633324937	1.29403501972524	-0.400582904199901	1
-0.848329633324937	-0.555557875457651	-0.0580546019445261	1
-0.66610998748528	0.138039460235934	0.313017725498797	1
-0.362410577752519	0.495347178623538	-0.457670954575797	1
-1.1520290430577	0.159057561317557	-0.286406803448109	1
-0.301670695805967	0.579419582950033	-0.400582904199901	1
-0.66610998748528	1.083854008909	1.08370640557339	1
0.123508477819899	1.29403501972524	-0.372038879011953	1
0.00202871392679448	1.98763235541883	0.113209549183161	1
-0.848329633324937	-0.786756987355512	-0.257862778260162	1
0.00202871392679448	2.4920667813778	0.113209549183161	1
-0.301670695805967	0.474329077541914	-0.286406803448109	1
-0.483890341645623	-0.429449268967908	-0.200774727884266	1
-1.21276892500425	-0.849811290600383	-0.486214979763745	1
0.852387061178525	1.04181780674576	-0.200774727884266	1
0.852387061178525	1.04181780674576	-0.200774727884266	1
-0.544630223592176	-0.555557875457651	-0.68602315607938	1
-0.909069515271489	1.14690831215387	-0.314950828636057	1
0.487947769499212	0.222111864562429	-0.82874328201912	1
-0.848329633324937	0.0960032580726862	-0.628935105703484	1
-0.909069515271489	-0.849811290600383	-0.14368667750837	1
-0.544630223592176	0.642473886194904	-0.600391080515536	1
-0.909069515271489	-0.849811290600383	-0.14368667750837	1
-0.180190931912862	0.474329077541914	-0.372038879011953	1
-0.180190931912862	0.474329077541914	-0.372038879011953	1
-1.09128916111115	-0.870829391682007	-0.257862778260162	1
-0.0587111680197578	2.13475906299019	-0.200774727884266	1
-0.0587111680197578	2.13475906299019	-0.200774727884266	1
0.42720788755266	-0.114177752743551	2.91052401760206	1
-0.0587111680197578	2.13475906299019	-0.200774727884266	1
-0.969809397218041	-0.849811290600383	-0.257862778260162	1
-0.11945104996631	-0.891847492763631	-0.0580546019445261	1
-0.11945104996631	0.201093763480805	-0.714567181267328	1
-0.362410577752519	0.369238572133795	-0.457670954575797	1
0.42720788755266	-0.408431167886284	-0.82874328201912	1
-0.240930813859415	-0.66064838086577	-0.372038879011953	1
-0.483890341645623	0.327202369970548	-0.0295105767565782	1
0.487947769499212	-0.849811290600383	0.113209549183161	1
-0.271300754832691	-0.681666481947393	-0.200774727884266	1
-0.362410577752519	-0.807775088437136	-0.314950828636057	1
-0.787589751378385	1.92457805217395	-0.0865986271324741	1
-0.362410577752519	-0.807775088437136	-0.314950828636057	1
-0.909069515271489	0.180075662399181	-0.68602315607938	1
-0.848329633324937	-0.807775088437136	-0.514759004951693	1
-0.483890341645623	1.33607122188849	-0.286406803448109	1
-0.848329633324937	0.558401481868409	-0.543303030139641	1
0.42720788755266	-0.870829391682007	-0.571847055327589	1
-0.240930813859415	0.369238572133795	-0.314950828636057	1
0.0627685958733464	1.36759837351092	-0.514759004951693	1
0.0627685958733464	1.36759837351092	-0.514759004951693	1
0.244988241713003	1.5252341316231	-0.172230702696318	1
0.366468005606108	1.083854008909	-0.200774727884266	1
-0.66610998748528	2.59715728678591	0.0561214988072656	1
-0.483890341645623	-0.135195853825175	-0.429126929387849	1
0.00202871392679448	0.62145578511328	-0.14368667750837	1
-0.301670695805967	-0.135195853825175	0.113209549183161	1
0.366468005606108	-0.198250157070047	-0.628935105703484	1
-0.66610998748528	0.369238572133795	-0.429126929387849	1
-0.362410577752519	1.18894451431712	-0.486214979763745	1
-0.483890341645623	-0.723702684110641	-0.771655231643224	1
-0.180190931912862	1.65134273811285	-0.229318753072214	1
-0.362410577752519	-0.870829391682007	0.113209549183161	1
-0.787589751378385	-0.849811290600383	-0.286406803448109	1
0.00202871392679448	-0.723702684110641	-0.14368667750837	1
-0.11945104996631	1.56727033378635	-0.457670954575797	1
-0.544630223592176	0.978763503500884	-0.172230702696318	1
-0.969809397218041	-0.786756987355512	-0.600391080515536	1
-0.11945104996631	-0.870829391682007	0.113209549183161	1
-0.0587111680197578	0.45331097646029	-0.172230702696318	1
0.00202871392679448	1.98763235541883	-0.543303030139641	1
-1.45572845279046	0.11702135915431	-0.486214979763745	1
-0.0587111680197578	-0.513521673294403	-0.571847055327589	1
-0.848329633324937	-0.723702684110641	-0.486214979763745	1
-0.848329633324937	-0.723702684110641	-0.486214979763745	1
-0.66610998748528	2.31341292218399	0.198841624747005	1
-0.423150459699071	-0.744720785192265	0.826810178881859	1
-1.1520290430577	-0.21926825815167	-0.771655231643224	1
-1.1520290430577	-0.21926825815167	-0.771655231643224	1
-0.240930813859415	-0.870829391682007	-0.0865986271324741	1
-0.787589751378385	-0.891847492763631	-0.429126929387849	1
-0.362410577752519	-0.786756987355512	-0.400582904199901	1
-1.03054927916459	-0.82879318951876	0.998074330009547	1
2.1582945230294	1.56727033378635	-0.000966551568630263	1
-0.240930813859415	2.5866482362451	-0.257862778260162	1
0.123508477819899	-0.807775088437136	-0.914375357582964	1
-0.909069515271489	-0.723702684110641	-0.257862778260162	1
-0.483890341645623	0.579419582950033	-0.514759004951693	1
-1.09128916111115	-0.765738886273888	-0.286406803448109	1
0.609427533392317	-0.208759207610858	-0.657479130891432	1
2.21903440497595	1.58828843486797	-0.343494853824005	1
-1.09128916111115	0.390256673215419	-0.257862778260162	1
0.244988241713003	0.705528189439776	0.68409005294212	1
0.244988241713003	0.411274774297043	1.11225043076134	1
-1.09128916111115	0.295675218348112	-0.257862778260162	1
0.42720788755266	-0.954901796008502	-0.68602315607938	1
0.366468005606108	0.516365279705162	-0.714567181267328	1
0.609427533392317	0.474329077541914	1.14079445594929	1
0.609427533392317	0.474329077541914	1.14079445594929	1
-0.726849869431832	-0.82879318951876	-0.457670954575797	1
-0.726849869431832	-0.82879318951876	-0.457670954575797	1
-0.362410577752519	0.600437684031657	-0.400582904199901	1
-0.423150459699071	0.62145578511328	-0.343494853824005	1
-0.362410577752519	2.53410298354104	-0.314950828636057	1
0.548687651445764	0.831636795929518	-0.000966551568630263	1
0.548687651445764	0.831636795929518	-0.000966551568630263	1
0.730907297285421	0.180075662399181	2.59653974053463	1
-0.332040636779243	1.92457805217395	0.198841624747005	1
-0.332040636779243	1.92457805217395	0.198841624747005	1
-0.11945104996631	-0.618612178702522	-0.115142652320422	1
-0.483890341645623	-0.82879318951876	-0.457670954575797	1
1.33830611675094	0.957745402419261	-0.543303030139641	1
-0.909069515271489	-0.807775088437136	-0.82874328201912	1
-0.301670695805967	2.21883146731669	-0.571847055327589	1
-0.0587111680197578	0.411274774297043	-0.543303030139641	1
-0.11945104996631	1.04181780674576	-0.714567181267328	1
-0.0587111680197578	2.2293405178575	-0.314950828636057	1
-0.544630223592176	-0.618612178702522	-0.0865986271324741	1
-0.483890341645623	-0.891847492763631	-0.0865986271324741	1
-0.423150459699071	1.36759837351092	-0.457670954575797	1
-1.09128916111115	-0.975919897090126	-0.771655231643224	1
-0.544630223592176	-0.870829391682007	-0.000966551568630263	1
-0.605370105538728	1.02079970566413	-0.68602315607938	1
-0.423150459699071	-0.82879318951876	-0.600391080515536	1
-0.301670695805967	-0.849811290600383	2.45381961459489	1
-0.423150459699071	0.516365279705162	-0.257862778260162	1
-0.11945104996631	-0.933883694926879	-0.200774727884266	1
-0.483890341645623	0.348220471052171	-0.257862778260162	1
-0.240930813859415	0.432292875378666	-0.172230702696318	1
-0.605370105538728	1.02079970566413	0.655546027754172	1
-0.423150459699071	-0.786756987355512	-0.628935105703484	1
0.305728123659556	0.474329077541914	-0.571847055327589	1
-0.362410577752519	3.04904646004083	0.512825901814432	1
-0.180190931912862	1.5252341316231	-0.0580546019445261	1
-0.66610998748528	1.23098071648037	-0.714567181267328	1
-0.787589751378385	2.66021159003079	-0.286406803448109	1
-0.787589751378385	2.66021159003079	-0.286406803448109	1
0.00202871392679448	-0.849811290600383	-0.314950828636057	1
-0.240930813859415	-0.492503572212779	-0.0580546019445261	1
-0.11945104996631	0.474329077541914	-0.343494853824005	1
-0.483890341645623	1.29403501972524	-0.314950828636057	1
-0.362410577752519	0.432292875378666	-0.314950828636057	1
-1.00017933819132	-0.975919897090126	-0.372038879011953	1
0.00202871392679448	-0.156213954906799	-0.771655231643224	1
-0.11945104996631	-0.303340662478165	-0.514759004951693	1
-1.33424868889735	-0.492503572212779	-1.08563950871065	1
0.42720788755266	1.9666142543372	-0.0580546019445261	1
-1.03054927916459	0.558401481868409	1.85439508564798	1
0.42720788755266	1.9666142543372	-0.0580546019445261	1
-0.969809397218041	-0.849811290600383	-0.771655231643224	1
-1.09128916111115	-0.82879318951876	-0.543303030139641	1
-0.240930813859415	-0.807775088437136	-0.571847055327589	1
1.21682635285784	0.348220471052171	-0.200774727884266	1
-0.66610998748528	-0.786756987355512	-0.372038879011953	1
-0.66610998748528	2.4920667813778	-0.286406803448109	1
-0.362410577752519	0.663491987276528	-0.68602315607938	1
-0.301670695805967	1.39912552513336	-0.743111206455276	1
-0.423150459699071	1.10487210999063	-0.771655231643224	1
-0.11945104996631	-0.765738886273888	-0.571847055327589	1
0.97386682507163	0.432292875378666	-0.286406803448109	1
-0.483890341645623	0.348220471052171	-0.314950828636057	1
-0.0587111680197578	-0.135195853825175	-0.115142652320422	1
0.123508477819899	1.23098071648037	-0.286406803448109	1
-1.1520290430577	-0.891847492763631	-0.372038879011953	1
-0.66610998748528	1.56727033378635	-0.657479130891432	1
-1.2735088069508	-0.912865593845255	-0.372038879011953	1
-0.11945104996631	-0.66064838086577	-0.743111206455276	1
-0.11945104996631	-0.66064838086577	-0.743111206455276	1
0.42720788755266	-0.849811290600383	-0.543303030139641	1
-0.787589751378385	-0.765738886273888	-1.00000743314681	1
-0.362410577752519	0.327202369970548	-0.372038879011953	1
-0.605370105538728	-0.765738886273888	-0.800199256831172	1
-1.21276892500425	-0.870829391682007	-0.857287307207068	1
-0.483890341645623	-0.744720785192265	-0.372038879011953	1
-0.423150459699071	0.957745402419261	-0.486214979763745	1
-0.240930813859415	-0.786756987355512	-1.19981560946244	1
-0.240930813859415	2.83886544922459	-0.0865986271324741	1
-0.969809397218041	1.54625223270473	0.170297599559057	1
-0.969809397218041	1.54625223270473	0.170297599559057	1
-0.969809397218041	1.54625223270473	0.170297599559057	1
-0.969809397218041	1.54625223270473	0.170297599559057	1
-1.2735088069508	1.65134273811285	-0.172230702696318	1
-0.11945104996631	-0.82879318951876	-0.514759004951693	1
0.97386682507163	-0.0931596516619278	-0.800199256831172	1
-0.362410577752519	-0.702684583029017	-0.286406803448109	1
-0.362410577752519	-0.702684583029017	-0.286406803448109	1
-1.39498857084391	-0.912865593845255	-0.400582904199901	1
-0.726849869431832	-0.849811290600383	-0.942919382770912	1
-0.240930813859415	-0.555557875457651	-0.885831332395016	1
-0.848329633324937	-0.618612178702522	-0.800199256831172	1
-0.544630223592176	0.579419582950033	-0.914375357582964	1
-0.423150459699071	1.18894451431712	-0.0865986271324741	1
-0.240930813859415	-0.555557875457651	-0.885831332395016	1
-0.787589751378385	-0.471485471131156	-1.00000743314681	1
-0.969809397218041	1.84050564784746	-0.486214979763745	1
-0.483890341645623	-0.534539774376027	-0.857287307207068	1
-0.362410577752519	3.14362791490813	-0.429126929387849	1
-0.483890341645623	-0.534539774376027	-0.857287307207068	1
-0.787589751378385	-0.471485471131156	-1.00000743314681	1
-0.605370105538728	-0.786756987355512	-0.657479130891432	1
-0.605370105538728	0.747564391603023	-0.743111206455276	1
0.639797474365593	-0.849811290600383	-0.82874328201912	1
0.609427533392317	2.21883146731669	0.255929675122901	1
-0.180190931912862	1.87203279946989	-0.343494853824005	1
-0.605370105538728	1.25199881756199	-0.628935105703484	1
-1.2735088069508	-0.912865593845255	-0.942919382770912	1
-0.848329633324937	-0.891847492763631	-0.800199256831172	1
-0.66610998748528	-0.0511234494986802	0.284473700310849	1
-1.03054927916459	0.873672998092766	1.79730703527209	1
-0.969809397218041	-0.891847492763631	-0.286406803448109	1
-0.66610998748528	1.89305090055152	0.0275774736193177	1
0.00202871392679448	0.306184268888924	0.284473700310849	1
-0.726849869431832	-0.66064838086577	-1.08563950871065	1
0.366468005606108	0.106512308613498	0.712634078130068	1
-0.66610998748528	-0.00908724733543263	-0.486214979763745	1
-1.1520290430577	1.50421603054148	-0.115142652320422	1
-0.0587111680197578	0.243129965644052	0.313017725498797	1
-0.66610998748528	-0.933883694926879	-0.372038879011953	1
-0.787589751378385	0.243129965644052	-0.743111206455276	1
0.00202871392679448	-0.723702684110641	-0.743111206455276	1
1.91533499524319	-0.723702684110641	-0.486214979763745	1
0.00202871392679448	-0.723702684110641	-0.743111206455276	1
-1.1520290430577	1.65134273811285	-0.200774727884266	1
0.0627685958733464	0.0329489548278148	-0.68602315607938	1
-1.45572845279046	-0.933883694926879	-0.714567181267328	1
-0.180190931912862	-0.933883694926879	-0.400582904199901	1
-1.03054927916459	-0.639630279784146	-0.771655231643224	1
-0.11945104996631	0.852654897011142	-0.743111206455276	1
-0.787589751378385	-0.765738886273888	-0.857287307207068	1
-1.03054927916459	-0.639630279784146	-0.771655231643224	1
-0.909069515271489	1.20996261539875	0.141753574371109	1
-0.240930813859415	-0.450467370049532	-0.429126929387849	1
-0.180190931912862	-0.891847492763631	-0.914375357582964	1
-0.362410577752519	1.02079970566413	-0.743111206455276	1
-0.726849869431832	2.30290387164318	-0.229318753072214	1
-0.180190931912862	-0.891847492763631	-0.914375357582964	1
0.730907297285421	-0.0931596516619278	-0.82874328201912	1
-0.66610998748528	2.28188577056156	-0.514759004951693	1
-0.483890341645623	0.222111864562429	3.25305231985743	1
-0.362410577752519	0.999781604582508	-0.314950828636057	1
-0.66610998748528	0.411274774297043	-0.343494853824005	1
-0.544630223592176	1.73541514243934	-0.343494853824005	1
-0.787589751378385	0.411274774297043	-0.314950828636057	1
-0.605370105538728	0.421783824837855	-0.372038879011953	1
-0.544630223592176	1.73541514243934	-0.343494853824005	1
-0.362410577752519	-0.912865593845255	-0.800199256831172	1
-0.483890341645623	-0.177232055988423	-0.82874328201912	1
0.366468005606108	-0.0511234494986802	-0.743111206455276	1
-0.969809397218041	0.222111864562429	-0.771655231643224	1
-0.848329633324937	-0.387413066804661	-0.571847055327589	1
0.0627685958733464	1.46217982837823	-0.14368667750837	1
-0.240930813859415	0.159057561317557	0.113209549183161	1
1.03460670701818	-0.597594077620898	-0.200774727884266	1
-0.301670695805967	0.810618694847895	-0.229318753072214	1
-1.03054927916459	-0.82879318951876	-0.429126929387849	1
1.67237546745698	1.37810742405174	0.313017725498797	1
-0.848329633324937	1.44116172729661	-0.229318753072214	1
-0.66610998748528	-0.576575976539275	-0.229318753072214	1
-0.423150459699071	-0.387413066804661	-0.628935105703484	1
0.00202871392679448	-0.765738886273888	-0.314950828636057	1
-1.03054927916459	-0.765738886273888	-0.314950828636057	1
-1.03054927916459	-0.765738886273888	-0.314950828636057	1
0.548687651445764	0.243129965644052	-0.885831332395016	1
-1.03054927916459	-0.99693799817175	-0.82874328201912	1
-0.0587111680197578	1.33607122188849	0.0846655239952134	1
-1.2735088069508	-0.0721415505803041	-0.486214979763745	1
-1.09128916111115	0.0960032580726862	-0.0580546019445261	1
-0.11945104996631	-0.849811290600383	-0.172230702696318	1
-1.09128916111115	0.411274774297043	-0.172230702696318	1
-1.09128916111115	-0.765738886273888	-0.628935105703484	1
-0.240930813859415	-0.891847492763631	-0.229318753072214	1
0.609427533392317	1.88254185001071	-0.229318753072214	1
-0.301670695805967	-0.387413066804661	-0.857287307207068	1
0.123508477819899	0.968254452960073	-0.314950828636057	1
0.123508477819899	1.06283590782738	-0.314950828636057	1
0.305728123659556	-0.387413066804661	-0.600391080515536	1
-0.635740046512004	-0.744720785192265	-0.571847055327589	1
-0.848329633324937	0.295675218348112	-0.0865986271324741	1
-0.848329633324937	0.411274774297043	-0.0865986271324741	1
-0.240930813859415	1.1679264132355	-0.628935105703484	1
0.366468005606108	0.159057561317557	0.284473700310849	1
-0.848329633324937	0.295675218348112	-0.0865986271324741	1
-0.483890341645623	0.579419582950033	-0.286406803448109	1
0.0627685958733464	0.978763503500884	-0.0865986271324741	1
0.184248359766451	-0.681666481947393	-0.657479130891432	1
-0.180190931912862	-0.807775088437136	-0.571847055327589	1
-0.544630223592176	0.537383380786785	-0.257862778260162	1
-1.1520290430577	-0.0301053484170565	-0.514759004951693	1
-0.726849869431832	0.369238572133795	-0.800199256831172	1
-1.03054927916459	1.33607122188849	-0.514759004951693	1
-0.423150459699071	0.138039460235934	-0.400582904199901	1
-0.483890341645623	-0.387413066804661	-0.885831332395016	1
-1.09128916111115	-0.807775088437136	-0.857287307207068	1
-0.909069515271489	-0.933883694926879	-0.68602315607938	1
-1.03054927916459	-0.807775088437136	-0.115142652320422	1
-1.39498857084391	1.083854008909	-0.115142652320422	1
-0.0890811089930339	-0.891847492763631	2.73925986647437	1
-0.848329633324937	0.78960059376627	-0.343494853824005	1
-0.483890341645623	0.180075662399181	-0.257862778260162	1
-0.726849869431832	0.537383380786785	-0.0865986271324741	1
-1.21276892500425	-0.891847492763631	-0.628935105703484	1
-0.726849869431832	1.29403501972524	-0.172230702696318	1
-1.03054927916459	-0.912865593845255	-0.714567181267328	1
-1.1520290430577	-0.849811290600383	-0.429126929387849	1
-0.726849869431832	0.537383380786785	-0.0865986271324741	1
-1.1520290430577	-0.66064838086577	-0.657479130891432	1
0.184248359766451	-0.408431167886284	-0.571847055327589	1
-0.848329633324937	-0.870829391682007	-0.257862778260162	1
-0.726849869431832	0.0329489548278148	-0.200774727884266	1
-1.1520290430577	-0.66064838086577	-0.657479130891432	1
-0.180190931912862	-0.82879318951876	-0.657479130891432	1
-0.605370105538728	1.98763235541883	-0.0865986271324741	1
-0.848329633324937	-0.933883694926879	-0.429126929387849	1
-0.787589751378385	0.0960032580726862	-0.257862778260162	1
-0.969809397218041	-0.881338442222819	-0.628935105703484	1
-0.0587111680197578	-0.0931596516619278	-0.82874328201912	1
-0.787589751378385	-0.933883694926879	-0.543303030139641	1
-1.39498857084391	-0.807775088437136	-0.800199256831172	1
-1.09128916111115	-0.933883694926879	-0.800199256831172	1
-0.969809397218041	-0.881338442222819	-0.628935105703484	1
-0.66610998748528	-0.891847492763631	-1.08563950871065	1
0.852387061178525	-0.849811290600383	-1.00000743314681	1
-1.03054927916459	-0.765738886273888	-0.771655231643224	1
-0.66610998748528	-0.82879318951876	-0.743111206455276	1
-0.726849869431832	1.77745134460259	-0.457670954575797	1
-0.11945104996631	-0.702684583029017	-0.82874328201912	1
-0.544630223592176	0.264148066725676	-0.486214979763745	1
-0.605370105538728	0.264148066725676	-0.486214979763745	1
-0.362410577752519	0.484838128082726	-0.68602315607938	1
0.42720788755266	-0.807775088437136	-0.400582904199901	1
-0.726849869431832	-0.99693799817175	-0.457670954575797	1
-0.332040636779243	-0.0616325000394921	-0.600391080515536	1
0.487947769499212	0.894691099174389	-0.0580546019445261	1
-1.30387874792408	-0.849811290600383	-0.343494853824005	1
-0.180190931912862	0.432292875378666	-0.0295105767565782	1
-0.969809397218041	-0.975919897090126	-0.68602315607938	1
-1.09128916111115	-0.912865593845255	-0.714567181267328	1
0.123508477819899	0.726546290521399	-0.571847055327589	1
-0.544630223592176	-0.954901796008502	-0.628935105703484	1
-0.483890341645623	0.306184268888924	-0.257862778260162	1
-0.848329633324937	-0.933883694926879	-0.714567181267328	1
0.184248359766451	0.45331097646029	-0.714567181267328	1
-0.726849869431832	-0.681666481947393	-0.800199256831172	1
-1.21276892500425	-0.933883694926879	-0.429126929387849	1
0.609427533392317	-0.492503572212779	-0.0865986271324741	1
-0.362410577752519	-0.681666481947393	-1.0570954835227	1
-0.362410577752519	1.35708932297011	-0.68602315607938	1
0.609427533392317	0.00142180320537921	-1.19981560946244	1
-0.726849869431832	1.88254185001071	-0.286406803448109	1
-1.12165910208442	-0.807775088437136	-0.800199256831172	1
-0.180190931912862	0.768582492684647	-0.571847055327589	1
-0.787589751378385	-0.870829391682007	-0.429126929387849	1
-0.544630223592176	1.23098071648037	-0.514759004951693	1
-0.787589751378385	-0.99693799817175	-0.800199256831172	1
-1.03054927916459	-0.99693799817175	-0.743111206455276	1
-1.33424868889735	1.02079970566413	-0.486214979763745	1
-0.301670695805967	0.495347178623538	-0.571847055327589	1
-0.483890341645623	0.600437684031657	-0.543303030139641	1
-0.301670695805967	0.495347178623538	-0.571847055327589	1
-0.301670695805967	0.600437684031657	-0.857287307207068	1
-0.483890341645623	0.159057561317557	-0.200774727884266	1
-0.362410577752519	-0.765738886273888	-0.400582904199901	1
-0.423150459699071	-0.765738886273888	-0.429126929387849	1
-0.301670695805967	-0.534539774376027	-0.571847055327589	1
-1.33424868889735	-0.954901796008502	-0.628935105703484	1
-0.848329633324937	-0.807775088437136	-0.343494853824005	1
-1.39498857084391	1.80897849622502	-0.457670954575797	1
0.244988241713003	1.6093065359496	1.59749885895645	1
-0.909069515271489	-0.870829391682007	-0.343494853824005	1
-0.66610998748528	1.98763235541883	-0.14368667750837	1
-0.180190931912862	-0.94439274546769	-1.00000743314681	1
-0.180190931912862	-0.94439274546769	-1.00000743314681	1
-0.726849869431832	0.0329489548278148	-0.486214979763745	1
-0.909069515271489	0.348220471052171	-0.000966551568630263	1
-0.11945104996631	0.873672998092766	-0.857287307207068	1
-0.66610998748528	1.25199881756199	-0.343494853824005	1
0.244988241713003	-0.0931596516619278	-1.14272755908655	1
-0.848329633324937	0.537383380786785	-0.172230702696318	1
-0.240930813859415	1.07334495836819	-0.543303030139641	1
-0.969809397218041	0.999781604582508	-0.486214979763745	1
-0.909069515271489	0.180075662399181	-0.628935105703484	1
-0.423150459699071	-0.198250157070047	-0.68602315607938	1
-0.848329633324937	1.14690831215387	-0.514759004951693	1
-0.969809397218041	0.915709200256013	-0.486214979763745	1
0.0627685958733464	-0.975919897090126	-0.628935105703484	1
-0.11945104996631	-0.870829391682007	-0.885831332395016	1
-0.969809397218041	0.999781604582508	-0.486214979763745	1
0.184248359766451	0.180075662399181	-0.628935105703484	1
-0.969809397218041	-0.891847492763631	-0.628935105703484	1
-1.09128916111115	-0.912865593845255	-0.571847055327589	1
-0.240930813859415	-0.366394965723037	-0.743111206455276	1
-0.544630223592176	-0.860320341141195	0.141753574371109	1
-0.544630223592176	-0.492503572212779	-0.857287307207068	1
0.670167415338869	3.01751930841839	-0.457670954575797	1
-1.2735088069508	1.55676128324554	-0.400582904199901	1
-0.726849869431832	0.306184268888924	-0.543303030139641	1
-0.11945104996631	1.31505312080686	-0.771655231643224	1
2.43162399178888	-0.303340662478165	-0.172230702696318	1
-1.2735088069508	1.55676128324554	-0.400582904199901	1
-0.726849869431832	0.726546290521399	-0.914375357582964	1
-0.969809397218041	0.159057561317557	-0.172230702696318	1
0.791647179231973	1.9666142543372	-0.914375357582964	1
-1.21276892500425	-0.807775088437136	-0.571847055327589	1
-0.544630223592176	0.62145578511328	-0.400582904199901	1
-0.301670695805967	-0.408431167886284	-0.0580546019445261	1
-0.66610998748528	-0.702684583029017	-0.82874328201912	1
-0.848329633324937	1.33607122188849	-0.314950828636057	1
-0.0587111680197578	2.47104868029617	-0.543303030139641	1
-0.423150459699071	1.94559615325558	-0.343494853824005	1
-0.605370105538728	0.138039460235934	-0.82874328201912	1
-1.03054927916459	-0.870829391682007	-0.942919382770912	1
-0.5142602826189	-0.786756987355512	-0.486214979763745	1
-0.848329633324937	0.999781604582508	-0.372038879011953	1
-1.1520290430577	0.0960032580726862	-0.571847055327589	1
-0.362410577752519	-0.849811290600383	-1.14272755908655	1
-0.544630223592176	0.516365279705162	-0.314950828636057	1
-0.544630223592176	0.327202369970548	-0.286406803448109	1
-0.362410577752519	0.45331097646029	-0.743111206455276	1
-0.787589751378385	1.44116172729661	-0.514759004951693	1
-0.787589751378385	1.44116172729661	-0.514759004951693	1
-0.969809397218041	-0.66064838086577	-0.657479130891432	1
-0.362410577752519	0.45331097646029	-0.743111206455276	1
-0.544630223592176	-0.282322561396542	-0.429126929387849	1
-0.544630223592176	0.642473886194904	-0.400582904199901	1
-0.362410577752519	-0.492503572212779	-0.486214979763745	1
-0.362410577752519	-0.408431167886284	-0.800199256831172	1
-0.909069515271489	-0.912865593845255	-0.857287307207068	1
0.0627685958733464	-0.891847492763631	-0.771655231643224	1
-1.03054927916459	-0.597594077620898	-0.743111206455276	1
-0.180190931912862	-0.198250157070047	-0.914375357582964	1
0.184248359766451	-0.82879318951876	-0.914375357582964	1
-1.03054927916459	-0.597594077620898	-0.743111206455276	1
-0.423150459699071	-0.471485471131156	-0.372038879011953	1
-0.605370105538728	-0.114177752743551	-0.68602315607938	1
-1.2735088069508	-0.849811290600383	-0.628935105703484	1
-0.0587111680197578	0.264148066725676	-0.97146340795886	1
-1.21276892500425	-0.240286359233294	-0.800199256831172	1
-0.301670695805967	0.327202369970548	-0.457670954575797	1
-0.787589751378385	-0.618612178702522	-0.257862778260162	1
-0.423150459699071	-0.471485471131156	-0.372038879011953	1
0.0627685958733464	1.94559615325558	-0.257862778260162	1
-0.605370105538728	-0.681666481947393	-0.657479130891432	1
-0.66610998748528	-0.807775088437136	-0.372038879011953	1
-1.03054927916459	-0.261304460314918	-0.457670954575797	1
-0.787589751378385	-0.618612178702522	-0.628935105703484	1
-0.362410577752519	-0.849811290600383	-0.714567181267328	1
-0.544630223592176	0.537383380786785	-0.200774727884266	1
-0.969809397218041	-0.786756987355512	-0.743111206455276	1
-0.605370105538728	2.4920667813778	-0.115142652320422	1
-1.03054927916459	0.306184268888924	0.0846655239952134	1
-0.605370105538728	-0.681666481947393	-0.486214979763745	1
-0.0587111680197578	-0.618612178702522	-0.257862778260162	1
-1.03054927916459	-0.261304460314918	-0.457670954575797	1
-1.09128916111115	-0.135195853825175	-0.372038879011953	1
-0.909069515271489	-0.954901796008502	-0.457670954575797	1
-0.726849869431832	0.201093763480805	-0.400582904199901	1
0.305728123659556	1.35708932297011	0.0275774736193177	1
-1.03054927916459	-0.870829391682007	-0.314950828636057	1
-0.66610998748528	2.47104868029617	-0.486214979763745	1
-0.66610998748528	2.47104868029617	-0.486214979763745	1
-0.66610998748528	2.47104868029617	-0.486214979763745	1
0.305728123659556	0.432292875378666	-0.82874328201912	1
-0.544630223592176	-0.177232055988423	-0.600391080515536	1
0.366468005606108	-0.681666481947393	-0.743111206455276	1
-1.03054927916459	2.02966855758207	-0.657479130891432	1
0.123508477819899	-0.135195853825175	-1.0570954835227	1
0.00202871392679448	-0.933883694926879	-0.942919382770912	1
0.305728123659556	0.411274774297043	-1.02855145833476	1
-0.240930813859415	-0.177232055988423	-0.914375357582964	1
0.00202871392679448	0.159057561317557	-0.714567181267328	1
-0.909069515271489	-0.0721415505803041	-1.0570954835227	1
-1.03054927916459	-0.954901796008502	-0.571847055327589	1
-0.0587111680197578	0.243129965644052	-0.400582904199901	1
0.123508477819899	0.663491987276528	-0.514759004951693	1
-0.848329633324937	-0.66064838086577	-0.229318753072214	1
-1.1520290430577	-0.240286359233294	-0.14368667750837	1
-0.605370105538728	-0.933883694926879	-0.82874328201912	1
-1.33424868889735	-0.933883694926879	-0.514759004951693	1
-1.45572845279046	-0.933883694926879	-0.457670954575797	1
-0.240930813859415	-0.786756987355512	-0.286406803448109	1
-1.03054927916459	0.201093763480805	-0.0295105767565782	1
-0.362410577752519	-0.82879318951876	-0.857287307207068	1
-1.09128916111115	0.516365279705162	-0.885831332395016	1
-1.09128916111115	-0.891847492763631	-0.571847055327589	1
-0.726849869431832	0.768582492684647	-0.343494853824005	1
-0.726849869431832	0.768582492684647	-0.343494853824005	1
-0.180190931912862	-0.0721415505803041	-0.714567181267328	1
0.487947769499212	-0.639630279784146	-0.97146340795886	1
-0.362410577752519	0.432292875378666	-0.600391080515536	1
-0.301670695805967	0.274657117266488	-0.714567181267328	1
-0.544630223592176	-0.807775088437136	-0.314950828636057	1
-0.0587111680197578	-0.0931596516619278	-0.0865986271324741	1
-0.605370105538728	-0.94439274546769	-0.429126929387849	1
-0.0283412270464817	-0.786756987355512	-0.657479130891432	1
-1.2735088069508	-0.870829391682007	-0.343494853824005	1
-0.301670695805967	-0.618612178702522	2.45381961459489	1
0.244988241713003	-0.702684583029017	1.31205860707697	1
-1.09128916111115	-0.912865593845255	-0.543303030139641	1
-1.1520290430577	-0.366394965723037	-0.314950828636057	1
-0.848329633324937	-0.618612178702522	-0.286406803448109	1
-0.423150459699071	0.390256673215419	-0.0580546019445261	1
-1.2735088069508	0.243129965644052	-0.000966551568630263	1
-0.180190931912862	1.90355995109233	-0.514759004951693	1
-0.544630223592176	-0.513521673294403	-0.0580546019445261	1
-0.726849869431832	0.11702135915431	-0.600391080515536	1
-0.423150459699071	-0.618612178702522	0.0846655239952134	1
-1.09128916111115	-0.933883694926879	-0.571847055327589	1
-0.301670695805967	-0.849811290600383	-0.571847055327589	1
-0.787589751378385	0.652982936735716	-1.02855145833476	1
-0.726849869431832	0.264148066725676	-0.628935105703484	1
-0.544630223592176	-0.198250157070047	-0.486214979763745	1
-1.2735088069508	-0.261304460314918	-0.372038879011953	1
-0.483890341645623	0.0119308537461911	-0.885831332395016	1
0.244988241713003	-0.681666481947393	-0.400582904199901	1
-0.909069515271489	1.90355995109233	-0.314950828636057	1
-0.909069515271489	1.90355995109233	-0.314950828636057	1
-0.909069515271489	1.90355995109233	-0.314950828636057	1
-0.909069515271489	2.79682924706134	-0.257862778260162	1
-0.605370105538728	-0.849811290600383	-0.600391080515536	1
-0.605370105538728	1.06283590782738	-0.743111206455276	1
-0.0587111680197578	-0.597594077620898	-0.14368667750837	1
-1.1520290430577	-0.765738886273888	-0.343494853824005	1
-0.726849869431832	-0.639630279784146	-0.314950828636057	1
-0.726849869431832	-0.849811290600383	-0.486214979763745	1
-0.66610998748528	-0.177232055988423	0.113209549183161	1
0.244988241713003	0.78960059376627	0.141753574371109	1
-1.1520290430577	-0.765738886273888	-0.343494853824005	1
-1.33424868889735	-0.66064838086577	-0.486214979763745	1
0.00202871392679448	0.201093763480805	-0.600391080515536	1
-0.66610998748528	-0.555557875457651	-0.257862778260162	1
-0.848329633324937	-0.21926825815167	3.6526686724887	1
-0.544630223592176	-0.933883694926879	-0.372038879011953	1
-0.362410577752519	0.327202369970548	-0.286406803448109	1
-0.544630223592176	-0.82879318951876	-0.372038879011953	1
-0.362410577752519	0.579419582950033	-0.343494853824005	1
-0.605370105538728	-0.66064838086577	-0.486214979763745	1
-0.544630223592176	-0.933883694926879	-0.372038879011953	1
-0.605370105538728	0.264148066725676	-0.68602315607938	1
-0.11945104996631	-0.744720785192265	-0.657479130891432	1
-0.11945104996631	-0.744720785192265	-0.657479130891432	1
0.0627685958733464	1.50421603054148	-0.486214979763745	1
-0.240930813859415	-0.702684583029017	-0.229318753072214	1
-0.605370105538728	-0.870829391682007	-0.68602315607938	1
0.57905759241904	0.78960059376627	0.0561214988072656	1
-0.969809397218041	-0.912865593845255	-0.571847055327589	1
-1.09128916111115	-0.765738886273888	-0.400582904199901	1
-0.301670695805967	2.15577716407182	-0.172230702696318	1
-0.483890341645623	-0.765738886273888	-0.486214979763745	1
-1.03054927916459	-0.723702684110641	-0.257862778260162	1
-1.03054927916459	-0.765738886273888	-0.400582904199901	1
-0.605370105538728	-0.933883694926879	-0.514759004951693	1
-0.66610998748528	0.558401481868409	-0.229318753072214	1
-0.726849869431832	-0.366394965723037	0.0846655239952134	1
0.518317710472488	-0.650139330324958	-0.628935105703484	1
0.244988241713003	1.72490609189853	-0.229318753072214	1
-0.423150459699071	2.0506866586637	-0.286406803448109	1
-0.240930813859415	-0.891847492763631	-0.229318753072214	1
-0.483890341645623	0.253639016184865	0.0846655239952134	1
0.244988241713003	1.72490609189853	-0.229318753072214	1
-0.969809397218041	1.02079970566413	0.0275774736193177	1
-0.423150459699071	2.0506866586637	-0.286406803448109	1
-0.726849869431832	0.369238572133795	0.113209549183161	1
0.123508477819899	0.600437684031657	-0.628935105703484	1
-0.848329633324937	1.54625223270473	-0.514759004951693	1
-0.848329633324937	1.50421603054148	-0.229318753072214	1
0.123508477819899	0.600437684031657	-0.628935105703484	1
-0.969809397218041	-0.870829391682007	-0.657479130891432	1
-0.726849869431832	0.369238572133795	0.113209549183161	1
-0.848329633324937	-0.912865593845255	-0.657479130891432	1
-0.240930813859415	-0.912865593845255	-0.68602315607938	1
-0.969809397218041	-0.786756987355512	-0.429126929387849	1
-0.301670695805967	-0.849811290600383	-0.657479130891432	1
-1.1520290430577	0.0224399042870029	-0.14368667750837	1
-0.909069515271489	-0.786756987355512	-0.314950828636057	1
-0.969809397218041	-0.786756987355512	-0.429126929387849	1
-0.362410577752519	-0.156213954906799	-0.743111206455276	1
-0.362410577752519	-0.387413066804661	-0.457670954575797	1
-0.362410577752519	-0.387413066804661	-0.457670954575797	1
-0.66610998748528	0.316693319429736	-0.343494853824005	1
-0.362410577752519	-0.156213954906799	-0.743111206455276	1
0.305728123659556	-0.765738886273888	1.14079445594929	1
-0.301670695805967	0.579419582950033	-0.857287307207068	1
0.244988241713003	0.863163947551954	-0.571847055327589	1
-0.544630223592176	0.495347178623538	-0.229318753072214	1
-0.301670695805967	0.999781604582508	-0.68602315607938	1
-0.0587111680197578	0.495347178623538	-0.115142652320422	1
0.730907297285421	-0.450467370049532	-0.0580546019445261	1
0.730907297285421	-0.450467370049532	-0.0580546019445261	1
-0.969809397218041	-0.870829391682007	-0.628935105703484	1
-0.11945104996631	0.411274774297043	-0.543303030139641	1
-0.11945104996631	0.936727301337637	-0.429126929387849	1
-0.240930813859415	-0.177232055988423	-0.68602315607938	1
-0.605370105538728	0.852654897011142	-0.400582904199901	1
-0.240930813859415	-0.177232055988423	-0.68602315607938	1
0.184248359766451	1.29403501972524	-0.68602315607938	1
0.184248359766451	1.29403501972524	-0.68602315607938	1
-0.362410577752519	3.09108266220407	0.113209549183161	1
-0.362410577752519	-0.240286359233294	-0.857287307207068	1
-0.11945104996631	-0.114177752743551	-0.628935105703484	1
-1.03054927916459	1.91406900163314	-0.257862778260162	1
-0.11945104996631	-0.114177752743551	-0.628935105703484	1
-1.03054927916459	1.91406900163314	-0.257862778260162	1
-0.301670695805967	-0.481994521671968	-0.343494853824005	1
0.00202871392679448	-0.0511234494986802	0.569913952190328	1
-0.605370105538728	0.348220471052171	-0.429126929387849	1
-0.240930813859415	2.74428399435728	0.0275774736193177	1
-1.03054927916459	-0.849811290600383	-0.457670954575797	1
-0.423150459699071	-0.0931596516619278	-0.600391080515536	1
-0.240930813859415	2.79682924706134	0.0275774736193177	1
0.00202871392679448	0.831636795929518	0.0275774736193177	1
0.791647179231973	-0.145704904365987	-0.628935105703484	1
-0.787589751378385	-0.0195962978762447	-0.771655231643224	1
-0.605370105538728	0.2851661678073	-0.257862778260162	1
1.21682635285784	-0.849811290600383	-0.657479130891432	1
0.305728123659556	-0.891847492763631	-0.400582904199901	1
-0.11945104996631	-0.597594077620898	-0.82874328201912	1
-0.909069515271489	0.926218250796825	-0.0295105767565782	1
-1.03054927916459	-0.723702684110641	-0.457670954575797	1
-0.301670695805967	0.495347178623538	-0.286406803448109	1
-1.03054927916459	-0.723702684110641	-0.457670954575797	1
-1.09128916111115	-0.912865593845255	-0.714567181267328	1
-0.605370105538728	-0.334867814100601	-0.400582904199901	1
-1.09128916111115	-0.723702684110641	-0.314950828636057	1
-0.726849869431832	-0.912865593845255	0.227385649934953	1
0.184248359766451	0.138039460235934	-0.68602315607938	1
0.123508477819899	1.04181780674576	0.113209549183161	1
-0.240930813859415	-0.303340662478165	-0.514759004951693	1
0.670167415338869	0.201093763480805	-0.657479130891432	1
0.184248359766451	0.138039460235934	-0.68602315607938	1
-0.362410577752519	-0.891847492763631	-0.486214979763745	1
-0.848329633324937	-0.849811290600383	-0.571847055327589	1
-0.180190931912862	-0.765738886273888	-0.543303030139641	1
-0.362410577752519	2.11374096190857	-0.571847055327589	1
-0.605370105538728	0.62145578511328	-0.400582904199901	1
-0.605370105538728	-0.313849713018977	-0.514759004951693	1
-0.240930813859415	-0.723702684110641	-0.115142652320422	1
-0.362410577752519	2.11374096190857	-0.571847055327589	1
-0.301670695805967	1.86152374892908	-0.0580546019445261	1
-1.09128916111115	-0.849811290600383	-0.771655231643224	1
-0.0587111680197578	-0.114177752743551	-0.400582904199901	1
-0.301670695805967	1.86152374892908	-0.0580546019445261	1
-0.726849869431832	1.1679264132355	-0.429126929387849	1
-0.787589751378385	-0.891847492763631	-0.372038879011953	1
0.244988241713003	1.12589021107225	-0.743111206455276	1
-0.0587111680197578	-0.723702684110641	-0.343494853824005	1
-0.848329633324937	-0.891847492763631	-0.172230702696318	1
-0.66610998748528	0.894691099174389	-0.229318753072214	1
-0.11945104996631	0.369238572133795	-0.229318753072214	1
0.123508477819899	0.180075662399181	-0.800199256831172	1
-0.423150459699071	-0.975919897090126	-0.914375357582964	1
2.49236387373544	0.180075662399181	-0.571847055327589	1
-0.180190931912862	0.369238572133795	-0.286406803448109	1
-0.66610998748528	0.201093763480805	-0.571847055327589	1
-0.180190931912862	0.369238572133795	-0.286406803448109	1
-0.605370105538728	-0.744720785192265	-0.68602315607938	1
-0.362410577752519	-0.135195853825175	-0.771655231643224	1
-0.362410577752519	-0.429449268967908	-0.914375357582964	1
-0.66610998748528	0.642473886194904	-0.571847055327589	1
-0.0587111680197578	-0.765738886273888	-0.714567181267328	1
-0.66610998748528	0.642473886194904	-0.571847055327589	1
0.791647179231973	0.600437684031657	-0.771655231643224	1
-1.21276892500425	-0.912865593845255	-0.97146340795886	1
-0.726849869431832	2.35544912434724	-0.343494853824005	1
-0.848329633324937	-0.954901796008502	-0.942919382770912	1
-0.787589751378385	0.999781604582508	-0.543303030139641	1
-0.726849869431832	2.35544912434724	-0.343494853824005	1
1.82422517232336	-0.21926825815167	-0.68602315607938	1
0.184248359766451	-0.471485471131156	-0.800199256831172	1
1.82422517232336	-0.21926825815167	-0.68602315607938	1
0.244988241713003	-0.261304460314918	-0.771655231643224	1
-1.1520290430577	-0.912865593845255	-0.600391080515536	1
-0.483890341645623	-0.261304460314918	-0.714567181267328	1
0.244988241713003	-0.261304460314918	-0.771655231643224	1
-1.03054927916459	-0.807775088437136	-0.571847055327589	1
-0.362410577752519	1.92457805217395	-0.229318753072214	1
-0.726849869431832	-0.891847492763631	-0.514759004951693	1
-0.240930813859415	0.232620915103241	-0.857287307207068	1
-0.11945104996631	-0.82879318951876	-0.543303030139641	1
-0.544630223592176	0.379747622674607	-0.800199256831172	1
-0.362410577752519	-0.261304460314918	-0.343494853824005	1
-0.909069515271489	2.53410298354104	-0.400582904199901	1
-0.909069515271489	-0.82879318951876	-0.543303030139641	1
-0.362410577752519	-0.324358763559789	-0.372038879011953	1
-0.909069515271489	0.45331097646029	-0.200774727884266	1
-1.03054927916459	-0.912865593845255	-0.628935105703484	1
-0.848329633324937	-0.849811290600383	-0.657479130891432	1
-1.33424868889735	1.56727033378635	-0.200774727884266	1
-0.483890341645623	0.369238572133795	-0.514759004951693	1
0.123508477819899	-0.744720785192265	-1.1141835338986	1
0.244988241713003	0.369238572133795	-0.257862778260162	1
-1.09128916111115	1.86152374892908	-0.343494853824005	1
0.0627685958733464	0.705528189439776	-0.000966551568630263	1
-1.09128916111115	-0.765738886273888	-0.286406803448109	1
0.244988241713003	0.369238572133795	-0.257862778260162	1
-0.11945104996631	1.33607122188849	-0.429126929387849	1
-0.423150459699071	1.50421603054148	-0.343494853824005	1
-0.848329633324937	-0.156213954906799	-0.457670954575797	1
-0.605370105538728	-0.891847492763631	-0.543303030139641	1
0.123508477819899	0.138039460235934	-0.771655231643224	1
-0.301670695805967	-0.954901796008502	-0.429126929387849	1
0.244988241713003	-0.0301053484170565	1.74021898489619	1
-0.240930813859415	0.537383380786785	-0.571847055327589	1
-0.787589751378385	2.55512108462267	-0.314950828636057	1
-0.180190931912862	0.705528189439776	-1.00000743314681	1
-0.483890341645623	-0.849811290600383	-1.02855145833476	1
-0.301670695805967	-0.639630279784146	-1.19981560946244	1
-0.909069515271489	-0.114177752743551	-0.257862778260162	1
-0.544630223592176	0.0539670559094386	-0.115142652320422	1
-0.605370105538728	-0.723702684110641	-0.286406803448109	1
-0.0587111680197578	-0.198250157070047	-0.714567181267328	1
-0.180190931912862	0.253639016184865	-0.68602315607938	1
-0.909069515271489	-0.303340662478165	-0.543303030139641	1
-1.54683827571029	-0.849811290600383	-0.571847055327589	1
-0.969809397218041	0.369238572133795	-0.257862778260162	1
-0.362410577752519	0.642473886194904	-0.743111206455276	1
-0.392780518725795	-0.00908724733543263	-0.372038879011953	1
-0.11945104996631	-0.240286359233294	-0.68602315607938	1
1.58126564453715	-0.765738886273888	-0.172230702696318	1
-0.301670695805967	0.0539670559094386	-0.600391080515536	1
-0.787589751378385	1.31505312080686	-0.514759004951693	1
-0.423150459699071	1.1679264132355	-0.743111206455276	1
-0.787589751378385	1.29403501972524	-0.343494853824005	1
0.42720788755266	-0.765738886273888	-0.68602315607938	1
0.00202871392679448	-0.933883694926879	-0.0865986271324741	1
-0.240930813859415	-0.891847492763631	-0.771655231643224	1
-0.66610998748528	2.80733829760215	0.826810178881859	1
-1.1520290430577	1.56727033378635	-0.343494853824005	1
-1.09128916111115	-0.891847492763631	-0.14368667750837	1
-0.180190931912862	0.537383380786785	-0.800199256831172	1
-0.240930813859415	-0.807775088437136	0.883898229257755	1
-0.787589751378385	-0.618612178702522	-0.457670954575797	1
-0.787589751378385	-0.21926825815167	-0.82874328201912	1
-0.848329633324937	0.873672998092766	-0.543303030139641	1
-0.66610998748528	2.80733829760215	0.826810178881859	1
-1.09128916111115	-0.891847492763631	-0.14368667750837	1
-0.726849869431832	-0.891847492763631	-0.571847055327589	1
-0.240930813859415	-0.82879318951876	0.569913952190328	1
-0.605370105538728	1.6093065359496	-0.172230702696318	1
-0.605370105538728	1.6093065359496	-0.172230702696318	1
-1.1520290430577	-0.933883694926879	-0.543303030139641	1
0.0627685958733464	1.33607122188849	0.912442254445703	1
2.00644481816302	-0.933883694926879	-1.02855145833476	1
-0.848329633324937	1.083854008909	-0.314950828636057	1
-0.969809397218041	-0.912865593845255	-0.800199256831172	1
-0.726849869431832	-0.891847492763631	-0.429126929387849	1
-0.483890341645623	2.6707206405716	-0.172230702696318	1
0.00202871392679448	-0.618612178702522	-0.914375357582964	1
-0.180190931912862	-0.723702684110641	0.370105775874693	1
-0.5142602826189	-0.891847492763631	-0.14368667750837	1
-1.03054927916459	-0.534539774376027	-0.743111206455276	1
-0.848329633324937	-0.00908724733543263	-0.800199256831172	1
-0.726849869431832	3.22770031923463	-0.600391080515536	1
-0.362410577752519	-0.870829391682007	-0.343494853824005	1
-0.787589751378385	1.6093065359496	-0.400582904199901	1
-0.11945104996631	0.537383380786785	-0.857287307207068	1
-0.483890341645623	-0.849811290600383	-0.628935105703484	1
-1.1520290430577	1.94559615325558	-0.14368667750837	1
-1.1520290430577	1.94559615325558	-0.14368667750837	1
-1.1520290430577	1.94559615325558	-0.14368667750837	1
-0.423150459699071	-0.765738886273888	-0.457670954575797	1
-0.605370105538728	1.48319792945985	-0.0295105767565782	1
-1.1520290430577	1.94559615325558	-0.14368667750837	1
-0.483890341645623	-0.849811290600383	-0.457670954575797	1
0.730907297285421	-0.702684583029017	-0.857287307207068	1
-1.03054927916459	-0.534539774376027	-0.486214979763745	1
-0.423150459699071	-0.849811290600383	-0.400582904199901	1
-0.848329633324937	-0.0931596516619278	-1.14272755908655	1
-0.848329633324937	0.138039460235934	-0.885831332395016	1
0.730907297285421	-0.702684583029017	-0.857287307207068	1
0.366468005606108	1.56727033378635	-0.657479130891432	1
-0.605370105538728	1.73541514243934	-0.600391080515536	1
-0.423150459699071	-0.639630279784146	-1.19981560946244	1
-0.605370105538728	1.73541514243934	-0.600391080515536	1
0.487947769499212	1.39912552513336	-0.457670954575797	1
-0.0587111680197578	0.474329077541914	-0.457670954575797	1
-1.1520290430577	-0.849811290600383	-0.97146340795886	1
0.487947769499212	1.39912552513336	-0.457670954575797	1
-0.423150459699071	0.78960059376627	-1.08563950871065	1
-0.544630223592176	2.51308488245942	0.227385649934953	1
-0.301670695805967	1.54625223270473	-0.543303030139641	1
-0.423150459699071	0.558401481868409	-0.343494853824005	1
-0.423150459699071	0.600437684031657	-0.172230702696318	1
-0.544630223592176	1.33607122188849	-0.372038879011953	1
-0.605370105538728	-0.786756987355512	-0.286406803448109	1
-1.2735088069508	1.77745134460259	-0.000966551568630263	1
-0.787589751378385	-0.723702684110641	0.0275774736193177	1
-0.848329633324937	-0.870829391682007	-0.571847055327589	1
-0.787589751378385	-0.723702684110641	0.0275774736193177	1
-0.848329633324937	-0.870829391682007	-0.571847055327589	1
0.305728123659556	1.10487210999063	1.19788250632518	1
-0.787589751378385	0.180075662399181	-0.400582904199901	1
-0.483890341645623	2.02966855758207	0.113209549183161	1
-0.787589751378385	-0.723702684110641	0.0275774736193177	1
0.00202871392679448	1.39912552513336	-0.200774727884266	1
0.42720788755266	0.705528189439776	-0.314950828636057	1
0.0627685958733464	0.2851661678073	-0.628935105703484	1
-0.240930813859415	-0.366394965723037	-0.486214979763745	1
-0.0587111680197578	0.0539670559094386	-0.657479130891432	1
-0.605370105538728	-0.618612178702522	-0.400582904199901	1
0.0627685958733464	0.2851661678073	-0.628935105703484	1
0.366468005606108	-0.0721415505803041	-0.571847055327589	1
-0.483890341645623	1.083854008909	-0.628935105703484	1
-0.180190931912862	-0.408431167886284	0.855354204069807	1
0.42720788755266	-0.135195853825175	-0.115142652320422	1
-0.423150459699071	-0.891847492763631	-0.172230702696318	1
0.42720788755266	-0.135195853825175	-0.115142652320422	1
0.184248359766451	-0.618612178702522	-0.800199256831172	1
-0.483890341645623	-0.807775088437136	-0.68602315607938	1
0.184248359766451	-0.618612178702522	-0.800199256831172	1
-0.605370105538728	0.747564391603023	-0.942919382770912	1
0.305728123659556	-0.849811290600383	3.93810892436818	1
-0.605370105538728	0.747564391603023	-0.942919382770912	1
-0.848329633324937	-0.82879318951876	-0.543303030139641	1
-1.33424868889735	-0.135195853825175	-0.743111206455276	1
-0.848329633324937	-0.82879318951876	-0.543303030139641	1
-0.787589751378385	0.180075662399181	-0.486214979763745	1
-0.544630223592176	0.369238572133795	-0.229318753072214	1
-0.423150459699071	0.243129965644052	-0.314950828636057	1
0.305728123659556	-0.303340662478165	-0.514759004951693	1
-0.66610998748528	-0.870829391682007	-0.229318753072214	1
-0.726849869431832	1.18894451431712	-0.000966551568630263	1
-0.66610998748528	0.915709200256013	-0.0295105767565782	1
0.123508477819899	1.65134273811285	-0.0580546019445261	1
-0.483890341645623	0.537383380786785	0.170297599559057	1
-0.726849869431832	2.33443102326562	0.0846655239952134	1
0.0627685958733464	0.999781604582508	0.370105775874693	1
-0.362410577752519	2.59715728678591	-0.257862778260162	1
-0.848329633324937	-0.82879318951876	-0.200774727884266	1
-0.362410577752519	2.59715728678591	-0.257862778260162	1
-0.0587111680197578	0.411274774297043	-0.314950828636057	1
-0.362410577752519	2.59715728678591	-0.257862778260162	1
0.244988241713003	0.579419582950033	-0.372038879011953	1
-0.787589751378385	0.684510088358152	-0.571847055327589	1
0.57905759241904	0.201093763480805	-0.714567181267328	1
-0.483890341645623	0.474329077541914	-0.514759004951693	1
-0.66610998748528	-0.870829391682007	-0.600391080515536	1
0.00202871392679448	-0.408431167886284	-0.343494853824005	1
-0.726849869431832	-0.555557875457651	2.51090766497079	1
0.700537356312145	-0.744720785192265	-0.571847055327589	1
-0.0587111680197578	-0.345376864641413	-0.571847055327589	1
0.305728123659556	-0.135195853825175	-0.543303030139641	1
0.184248359766451	0.159057561317557	-0.457670954575797	1
-0.0587111680197578	-0.345376864641413	-0.571847055327589	1
0.305728123659556	-0.135195853825175	-0.543303030139641	1
0.184248359766451	0.159057561317557	-0.457670954575797	1
0.0627685958733464	-0.807775088437136	-0.543303030139641	1
-0.544630223592176	-0.597594077620898	-0.172230702696318	1
-0.180190931912862	-0.639630279784146	-0.514759004951693	1
-0.180190931912862	-0.954901796008502	-0.314950828636057	1
-1.21276892500425	0.936727301337637	-0.000966551568630263	1
-0.11945104996631	2.13475906299019	0.198841624747005	1
-0.362410577752519	-0.82879318951876	-0.743111206455276	1
-0.726849869431832	0.495347178623538	-0.172230702696318	1
-0.423150459699071	-0.870829391682007	-0.457670954575797	1
-0.66610998748528	0.526874330245973	-0.400582904199901	1
-0.969809397218041	-0.912865593845255	-0.457670954575797	1
0.366468005606108	0.726546290521399	-0.0865986271324741	1
-0.66610998748528	-0.82879318951876	-0.0865986271324741	1
-0.423150459699071	0.159057561317557	-0.229318753072214	1
-0.240930813859415	-0.702684583029017	-0.400582904199901	1
-1.21276892500425	-0.00908724733543263	-0.314950828636057	1
0.0323986549000703	-0.933883694926879	0.341561750686745	1
-1.09128916111115	-0.597594077620898	-0.372038879011953	1
-0.0587111680197578	2.61817538786754	0.284473700310849	1
-0.605370105538728	-0.66064838086577	-0.172230702696318	1
-0.939439456244765	0.348220471052171	-0.229318753072214	1
0.548687651445764	1.35708932297011	-0.457670954575797	1
1.45978588064405	0.0749851569910623	-0.68602315607938	1
0.0627685958733464	1.46217982837823	-0.000966551568630263	1
-0.939439456244765	0.348220471052171	-0.229318753072214	1
-0.301670695805967	0.516365279705162	-0.200774727884266	1
-0.969809397218041	1.083854008909	-0.600391080515536	1
0.184248359766451	-0.82879318951876	3.39577244579717	1
-0.301670695805967	0.516365279705162	-0.200774727884266	1
-0.11945104996631	0.45331097646029	-0.885831332395016	1
-0.301670695805967	-0.786756987355512	-0.457670954575797	1
-0.726849869431832	1.39912552513336	-0.600391080515536	1
-0.605370105538728	-0.786756987355512	-0.657479130891432	1
-0.11945104996631	0.45331097646029	-0.885831332395016	1
-1.39498857084391	0.663491987276528	-0.343494853824005	1
-0.848329633324937	-0.807775088437136	-0.229318753072214	1
-0.66610998748528	1.92457805217395	-0.229318753072214	1
-0.909069515271489	-0.366394965723037	-0.429126929387849	1
-0.362410577752519	0.726546290521399	-0.229318753072214	1
-0.362410577752519	0.726546290521399	-0.229318753072214	1
-0.605370105538728	0.0749851569910623	-0.0865986271324741	1
-0.605370105538728	0.0749851569910623	-0.0865986271324741	1
-0.544630223592176	2.17679526515344	-0.115142652320422	1
0.244988241713003	-0.0511234494986802	-0.400582904199901	1
-1.1520290430577	-0.618612178702522	-0.543303030139641	1
-0.544630223592176	2.17679526515344	-0.115142652320422	1
-0.787589751378385	-0.492503572212779	-0.343494853824005	1
-0.605370105538728	0.0749851569910623	-0.0865986271324741	1
-0.969809397218041	2.63919348894916	-0.0580546019445261	1
0.366468005606108	0.642473886194904	-0.0295105767565782	1
-0.969809397218041	2.63919348894916	-0.0580546019445261	1
0.184248359766451	0.0960032580726862	-0.000966551568630263	1
0.366468005606108	0.642473886194904	-0.0295105767565782	1
-0.362410577752519	-0.282322561396542	-0.286406803448109	1
-0.909069515271489	1.6093065359496	-0.657479130891432	1
-0.544630223592176	-0.82879318951876	-0.771655231643224	1
-0.909069515271489	-0.902356543304443	-0.942919382770912	1
-0.423150459699071	2.59715728678591	-0.628935105703484	1
-0.423150459699071	2.59715728678591	-0.628935105703484	1
-0.0587111680197578	-0.849811290600383	-0.429126929387849	1
-0.301670695805967	-0.933883694926879	0.113209549183161	1
-0.605370105538728	-0.807775088437136	-0.115142652320422	1
-1.09128916111115	2.11374096190857	-0.172230702696318	1
-1.09128916111115	2.11374096190857	-0.172230702696318	1
-1.03054927916459	2.54461203408186	-0.172230702696318	1
-0.909069515271489	1.69337894027609	-0.514759004951693	1
-1.09128916111115	2.11374096190857	-0.172230702696318	1
-0.605370105538728	0.516365279705162	-0.0865986271324741	1
-1.03054927916459	2.54461203408186	-0.172230702696318	1
0.548687651445764	1.61981558649041	-0.68602315607938	1
-0.909069515271489	1.69337894027609	-0.514759004951693	1
0.42720788755266	0.138039460235934	-0.229318753072214	1
0.123508477819899	-0.744720785192265	-0.571847055327589	1
-0.362410577752519	-0.807775088437136	-0.68602315607938	1
0.609427533392317	0.62145578511328	0.0275774736193177	1
0.609427533392317	0.62145578511328	0.0275774736193177	1
-0.362410577752519	0.537383380786785	-0.229318753072214	1
-1.09128916111115	1.5252341316231	-0.372038879011953	1
0.0627685958733464	1.06283590782738	0.113209549183161	1
0.184248359766451	0.873672998092766	-0.172230702696318	1
-0.66610998748528	-0.82879318951876	-0.343494853824005	1
-0.544630223592176	1.12589021107225	-0.172230702696318	1
-0.66610998748528	0.663491987276528	-0.286406803448109	1
-0.0587111680197578	1.90355995109233	-0.229318753072214	1
-0.848329633324937	-0.912865593845255	0.0561214988072656	1
-0.544630223592176	-0.345376864641413	-0.257862778260162	1
-0.605370105538728	0.999781604582508	0.398649801062641	1
0.97386682507163	-0.639630279784146	0.0846655239952134	1
-0.544630223592176	-0.114177752743551	-0.743111206455276	1
-0.544630223592176	-0.912865593845255	-0.0580546019445261	1
-0.787589751378385	0.0329489548278148	-0.286406803448109	1
-0.301670695805967	1.84050564784746	-0.543303030139641	1
0.184248359766451	0.852654897011142	0.0275774736193177	1
0.670167415338869	-0.156213954906799	-0.600391080515536	1
-0.66610998748528	-0.954901796008502	-0.429126929387849	1
-0.362410577752519	-0.408431167886284	-0.600391080515536	1
0.366468005606108	-0.891847492763631	-0.0865986271324741	1
-0.848329633324937	-0.723702684110641	-0.429126929387849	1
-0.787589751378385	-0.82879318951876	-0.286406803448109	1
0.0627685958733464	2.66021159003079	0.370105775874693	1
0.548687651445764	-0.387413066804661	-0.286406803448109	1
-0.362410577752519	1.39912552513336	-0.200774727884266	1
0.00202871392679448	1.39912552513336	0.0846655239952134	1
-1.2735088069508	-0.807775088437136	-0.115142652320422	1
-0.969809397218041	0.0329489548278148	-0.257862778260162	1
-0.0587111680197578	2.13475906299019	-0.0580546019445261	1
-0.301670695805967	-0.765738886273888	-0.68602315607938	1
-0.180190931912862	0.663491987276528	-0.229318753072214	1
-0.423150459699071	0.495347178623538	-0.514759004951693	1
1.88496505426991	-0.0931596516619278	-0.600391080515536	1
-0.66610998748528	-0.82879318951876	-0.429126929387849	1
-0.362410577752519	1.35708932297011	-0.115142652320422	1
-0.423150459699071	0.747564391603023	-0.14368667750837	1
-0.362410577752519	1.35708932297011	-0.115142652320422	1
-1.2735088069508	2.11374096190857	0.227385649934953	1
-0.848329633324937	2.00865045650045	-0.0295105767565782	1
0.852387061178525	0.831636795929518	-0.286406803448109	1
-0.848329633324937	2.00865045650045	-0.0295105767565782	1
-0.11945104996631	0.222111864562429	-0.229318753072214	1
0.00202871392679448	0.180075662399181	-0.257862778260162	1
-1.09128916111115	1.73541514243934	-0.000966551568630263	1
-1.09128916111115	1.73541514243934	-0.000966551568630263	1
-1.09128916111115	1.73541514243934	-0.000966551568630263	1
-0.180190931912862	-0.807775088437136	0.198841624747005	1
-0.66610998748528	-0.408431167886284	-0.343494853824005	1
-0.909069515271489	-0.849811290600383	-0.486214979763745	1
-1.09128916111115	1.73541514243934	-0.000966551568630263	1
0.00202871392679448	-0.0511234494986802	0.113209549183161	1
-0.605370105538728	1.35708932297011	-0.172230702696318	1
-0.605370105538728	-0.471485471131156	-0.200774727884266	1
-0.909069515271489	-0.261304460314918	-0.514759004951693	1
-0.180190931912862	1.58828843486797	-0.0865986271324741	1
0.244988241713003	0.894691099174389	-0.0295105767565782	1
-0.0587111680197578	-0.303340662478165	-0.457670954575797	1
-0.423150459699071	-0.891847492763631	-0.372038879011953	1
-0.0587111680197578	-0.891847492763631	-0.229318753072214	1
-0.726849869431832	-0.849811290600383	-0.457670954575797	1
-0.848329633324937	0.222111864562429	-0.343494853824005	1
-0.848329633324937	0.222111864562429	-0.343494853824005	1
-0.726849869431832	-0.870829391682007	-0.571847055327589	1
0.123508477819899	1.56727033378635	-0.200774727884266	1
-0.605370105538728	-0.891847492763631	-0.343494853824005	1
-0.605370105538728	-0.66064838086577	-0.343494853824005	1
-0.483890341645623	1.06283590782738	-0.343494853824005	1
-0.11945104996631	1.88254185001071	-0.172230702696318	1
-0.66610998748528	-0.492503572212779	-0.942919382770912	1
-1.03054927916459	0.11702135915431	-0.172230702696318	1
-0.180190931912862	0.159057561317557	-0.115142652320422	1
0.609427533392317	1.39912552513336	-0.000966551568630263	1
0.609427533392317	1.39912552513336	-0.000966551568630263	1
-0.0587111680197578	-0.177232055988423	-0.429126929387849	1
-0.909069515271489	-0.891847492763631	-0.286406803448109	1
0.244988241713003	-0.324358763559789	0.113209549183161	1
-0.726849869431832	0.222111864562429	-0.771655231643224	1
-0.5142602826189	1.10487210999063	-0.000966551568630263	1
-0.301670695805967	1.46217982837823	-0.229318753072214	1
-0.726849869431832	-0.0931596516619278	-0.314950828636057	1
0.305728123659556	0.78960059376627	-0.571847055327589	1
-0.726849869431832	-0.723702684110641	-0.172230702696318	1
-0.301670695805967	2.00865045650045	-0.457670954575797	1
-0.301670695805967	2.00865045650045	-0.457670954575797	1
-0.483890341645623	1.12589021107225	-0.400582904199901	1
-0.726849869431832	-0.261304460314918	-0.543303030139641	1
0.123508477819899	1.69337894027609	-0.514759004951693	1
-0.969809397218041	-0.681666481947393	-0.942919382770912	1
-1.21276892500425	-0.807775088437136	-0.457670954575797	1
-1.39498857084391	1.9666142543372	-0.0865986271324741	1
-1.39498857084391	1.9666142543372	-0.0865986271324741	1
-0.301670695805967	0.936727301337637	0.0561214988072656	1
-0.0587111680197578	-0.0721415505803041	-0.14368667750837	1
-0.240930813859415	-0.82879318951876	-0.628935105703484	1
0.123508477819899	-0.0406143989578684	-0.514759004951693	1
1.09534658896473	0.516365279705162	-0.571847055327589	1
-0.848329633324937	-0.849811290600383	-0.400582904199901	1
-0.180190931912862	-0.66064838086577	-0.400582904199901	1
-0.726849869431832	-0.408431167886284	-0.457670954575797	1
-0.787589751378385	0.936727301337637	-0.429126929387849	1
-0.726849869431832	2.21883146731669	-0.343494853824005	1
-0.726849869431832	2.21883146731669	-0.343494853824005	1
-0.180190931912862	-0.639630279784146	-0.82874328201912	1
-0.969809397218041	-0.66064838086577	-0.457670954575797	1
-0.726849869431832	2.21883146731669	-0.343494853824005	1
-0.483890341645623	2.59715728678591	0.0846655239952134	1
-0.848329633324937	0.2851661678073	-0.200774727884266	1
-0.848329633324937	0.2851661678073	-0.200774727884266	1
-0.848329633324937	-0.156213954906799	-0.743111206455276	1
-0.483890341645623	2.59715728678591	0.0846655239952134	1
-0.726849869431832	0.0749851569910623	-0.429126929387849	1
-0.726849869431832	0.747564391603023	-0.286406803448109	1
-0.726849869431832	0.0749851569910623	-0.429126929387849	1
-0.483890341645623	0.999781604582508	-0.514759004951693	1
-0.301670695805967	0.222111864562429	4.3662693021874	1
0.305728123659556	1.18894451431712	-0.628935105703484	1
-0.605370105538728	-0.807775088437136	-0.343494853824005	1
-0.605370105538728	1.27301691864362	-0.172230702696318	1
-0.483890341645623	-0.723702684110641	-0.571847055327589	1
-0.696479928458556	0.915709200256013	-0.0580546019445261	1
-0.483890341645623	-0.261304460314918	-0.372038879011953	1
0.42720788755266	0.390256673215419	-0.600391080515536	1
1.49015582161732	1.04181780674576	0.855354204069807	1
0.42720788755266	0.390256673215419	-0.600391080515536	1
-0.483890341645623	0.474329077541914	-0.000966551568630263	1
-1.09128916111115	-0.891847492763631	-0.400582904199901	1
-0.848329633324937	-0.933883694926879	-0.372038879011953	1
0.244988241713003	0.600437684031657	-0.115142652320422	1
0.487947769499212	0.810618694847895	-0.372038879011953	1
-0.605370105538728	0.579419582950033	-0.0580546019445261	1
-0.909069515271489	1.77745134460259	0.0275774736193177	1
-0.909069515271489	1.77745134460259	0.0275774736193177	1
-0.909069515271489	1.77745134460259	0.0275774736193177	1
-0.909069515271489	1.77745134460259	0.0275774736193177	1
-0.909069515271489	1.77745134460259	0.0275774736193177	1
-0.362410577752519	-0.891847492763631	-0.115142652320422	1
-0.423150459699071	-0.891847492763631	3.42431647098512	1
-0.423150459699071	-0.891847492763631	3.42431647098512	1
-0.180190931912862	1.63032463703122	-0.400582904199901	1
0.123508477819899	0.0539670559094386	-1.17127158427449	1
-0.362410577752519	-0.807775088437136	-0.0580546019445261	1
-0.180190931912862	0.411274774297043	-0.200774727884266	1
-0.301670695805967	0.0329489548278148	-0.286406803448109	1
-0.66610998748528	0.432292875378666	-0.172230702696318	1
-0.362410577752519	-0.807775088437136	-0.0580546019445261	1
-0.605370105538728	-0.534539774376027	-0.486214979763745	1
-0.301670695805967	0.884182048633578	-0.429126929387849	1
-0.301670695805967	-0.471485471131156	-0.600391080515536	1
-0.240930813859415	1.26250786810281	-0.429126929387849	1
-0.726849869431832	-0.198250157070047	1.14079445594929	1
-0.66610998748528	-0.408431167886284	-0.514759004951693	1
0.0627685958733464	-0.702684583029017	-0.14368667750837	1
0.00202871392679448	-0.0931596516619278	-0.400582904199901	1
-0.149820990939586	0.243129965644052	-0.429126929387849	1
-0.180190931912862	0.390256673215419	-0.172230702696318	1
-0.605370105538728	-0.786756987355512	-0.429126929387849	1
-0.483890341645623	0.579419582950033	-0.172230702696318	1
-0.423150459699071	-0.0931596516619278	-0.372038879011953	1
-0.483890341645623	0.348220471052171	-0.571847055327589	1
-0.544630223592176	2.17679526515344	0.0275774736193177	1
-0.544630223592176	2.17679526515344	0.0275774736193177	1
-0.848329633324937	1.5252341316231	-0.286406803448109	1
-0.423150459699071	1.33607122188849	-0.0865986271324741	1
-0.423150459699071	1.33607122188849	-0.0865986271324741	1
-0.423150459699071	1.33607122188849	-0.0865986271324741	1
0.548687651445764	-0.0511234494986802	-0.372038879011953	1
-0.301670695805967	0.516365279705162	-0.343494853824005	1
-0.301670695805967	-0.450467370049532	-0.543303030139641	1
-0.301670695805967	0.516365279705162	-0.343494853824005	1
-0.605370105538728	0.180075662399181	0.370105775874693	1
-0.423150459699071	1.04181780674576	-0.429126929387849	1
-0.423150459699071	1.04181780674576	-0.429126929387849	1
-0.605370105538728	0.180075662399181	0.370105775874693	1
-0.726849869431832	2.4920667813778	-0.257862778260162	1
-0.726849869431832	2.4920667813778	-0.257862778260162	1
-0.726849869431832	-0.681666481947393	-0.457670954575797	1
-0.726849869431832	2.4920667813778	-0.257862778260162	1
-0.787589751378385	0.222111864562429	-0.257862778260162	1
0.609427533392317	-0.0931596516619278	-0.514759004951693	1
0.123508477819899	1.71439704135772	-0.14368667750837	1
-0.605370105538728	-0.00908724733543263	-0.743111206455276	1
-0.605370105538728	-0.786756987355512	-0.314950828636057	1
-0.362410577752519	-0.198250157070047	-0.14368667750837	1
-0.787589751378385	-0.849811290600383	-0.286406803448109	1
0.00202871392679448	2.30290387164318	-0.14368667750837	1
0.00202871392679448	2.30290387164318	-0.14368667750837	1
0.0627685958733464	0.495347178623538	-0.714567181267328	1
0.730907297285421	-0.555557875457651	-0.914375357582964	1
-0.240930813859415	-0.618612178702522	-0.314950828636057	1
-0.301670695805967	1.42014362621498	-0.457670954575797	1
0.305728123659556	-0.555557875457651	-0.229318753072214	1
-0.969809397218041	2.4920667813778	-0.14368667750837	1
-0.362410577752519	2.91242880301027	-0.14368667750837	1
0.0627685958733464	-0.576575976539275	-0.314950828636057	1
-0.969809397218041	2.4920667813778	-0.14368667750837	1
0.487947769499212	-0.555557875457651	-0.514759004951693	1
-0.483890341645623	2.09272286082694	-0.0865986271324741	1
-0.11945104996631	-0.282322561396542	-0.14368667750837	1
-0.787589751378385	-0.891847492763631	-0.14368667750837	1
-1.18239898403097	-0.933883694926879	-0.400582904199901	1
-0.362410577752519	-0.849811290600383	-0.486214979763745	1
-0.544630223592176	0.915709200256013	-0.200774727884266	1
-0.848329633324937	-0.870829391682007	-0.628935105703484	1
-0.11945104996631	0.516365279705162	-0.172230702696318	1
-0.726849869431832	3.60602613870386	1.82585106046004	1
-0.240930813859415	-0.408431167886284	-0.543303030139641	1
1.30793617577767	-0.198250157070047	-0.0865986271324741	1
-1.1520290430577	0.495347178623538	-0.172230702696318	1
0.852387061178525	-0.534539774376027	-0.743111206455276	1
-0.240930813859415	-0.408431167886284	-0.657479130891432	1
-0.909069515271489	0.894691099174389	-0.68602315607938	1
-0.605370105538728	-0.912865593845255	-0.286406803448109	1
-0.605370105538728	-0.912865593845255	-0.286406803448109	1
-0.848329633324937	0.159057561317557	-0.115142652320422	1
-0.423150459699071	-0.639630279784146	-0.0865986271324741	1
-0.544630223592176	-0.66064838086577	-0.172230702696318	1
-0.11945104996631	0.642473886194904	-0.14368667750837	1
-0.909069515271489	-0.912865593845255	-0.343494853824005	1
-0.483890341645623	-0.597594077620898	-0.628935105703484	1
-0.0587111680197578	-0.702684583029017	-0.257862778260162	1
-0.423150459699071	-0.912865593845255	-0.628935105703484	1
0.366468005606108	0.747564391603023	-0.14368667750837	1
-0.11945104996631	-0.681666481947393	-0.571847055327589	1
-0.848329633324937	-0.408431167886284	-0.200774727884266	1
-0.180190931912862	0.432292875378666	-0.115142652320422	1
-0.848329633324937	-0.408431167886284	-0.200774727884266	1
-1.09128916111115	0.915709200256013	-0.200774727884266	1
-0.423150459699071	1.5252341316231	0.0561214988072656	1
0.184248359766451	-0.408431167886284	0.341561750686745	1
-0.362410577752519	1.56727033378635	-0.200774727884266	1
-1.33424868889735	-0.870829391682007	-0.000966551568630263	1
-0.605370105538728	-0.82879318951876	-0.457670954575797	1
-0.362410577752519	1.56727033378635	-0.200774727884266	1
-1.51646833473701	0.159057561317557	-0.68602315607938	1
-0.362410577752519	-0.324358763559789	-0.857287307207068	1
-0.362410577752519	0.768582492684647	-0.543303030139641	1
-0.362410577752519	-0.324358763559789	-0.857287307207068	1
-0.848329633324937	-0.702684583029017	-0.657479130891432	1
0.730907297285421	1.94559615325558	-0.257862778260162	1
-0.66610998748528	-0.744720785192265	-0.257862778260162	1
1.27756623480439	0.873672998092766	-0.82874328201912	1
-0.66610998748528	-0.870829391682007	-0.885831332395016	1
-0.848329633324937	-0.744720785192265	-0.800199256831172	1
-0.787589751378385	0.516365279705162	-0.657479130891432	1
-0.423150459699071	-0.177232055988423	-0.97146340795886	1
-0.969809397218041	0.999781604582508	-0.800199256831172	1
-0.66610998748528	-0.849811290600383	-0.571847055327589	1
0.123508477819899	1.18894451431712	-0.743111206455276	1
-0.240930813859415	-0.21926825815167	-0.0295105767565782	1
-0.301670695805967	-0.912865593845255	-0.771655231643224	1
-0.726849869431832	-0.891847492763631	-0.914375357582964	1
-0.848329633324937	0.894691099174389	-0.743111206455276	1
-0.240930813859415	-0.912865593845255	-0.571847055327589	1
-1.2735088069508	-0.891847492763631	-0.400582904199901	1
-0.848329633324937	1.75643324352096	-0.257862778260162	1
0.184248359766451	0.180075662399181	-0.229318753072214	1
0.00202871392679448	-0.723702684110641	-0.400582904199901	1
-0.301670695805967	-0.891847492763631	-0.771655231643224	1
-0.240930813859415	-0.0511234494986802	-0.172230702696318	1
-0.0587111680197578	0.369238572133795	-0.429126929387849	1
0.670167415338869	-0.0301053484170565	-0.571847055327589	1
0.487947769499212	-0.681666481947393	-0.600391080515536	1
1.15608647091129	-0.240286359233294	0.370105775874693	1
0.123508477819899	1.7038879908169	-0.0865986271324741	1
-0.726849869431832	-0.912865593845255	-0.372038879011953	1
-1.03054927916459	1.67236083919447	-0.343494853824005	1
0.244988241713003	0.936727301337637	-0.543303030139641	1
-0.301670695805967	0.0749851569910623	-0.457670954575797	1
0.123508477819899	-0.471485471131156	-0.68602315607938	1
0.609427533392317	-0.618612178702522	-0.743111206455276	1
0.00202871392679448	0.369238572133795	-0.429126929387849	1
-0.0587111680197578	0.180075662399181	1.08370640557339	1
-0.362410577752519	-0.891847492763631	-0.486214979763745	1
0.609427533392317	-0.250795409774106	-0.68602315607938	1
0.244988241713003	-0.198250157070047	-0.514759004951693	1
0.97386682507163	-0.282322561396542	-0.571847055327589	1
0.366468005606108	-0.261304460314918	-0.68602315607938	1
-0.240930813859415	0.579419582950033	-0.628935105703484	1
-0.909069515271489	-0.597594077620898	-0.429126929387849	1
-0.544630223592176	1.42014362621498	-0.429126929387849	1
-0.240930813859415	0.579419582950033	-0.628935105703484	1
-0.301670695805967	1.10487210999063	-0.514759004951693	1
1.03460670701818	-0.786756987355512	-0.229318753072214	1
1.03460670701818	-0.786756987355512	-0.229318753072214	1
-0.605370105538728	-0.870829391682007	-0.571847055327589	1
-0.605370105538728	-0.870829391682007	-0.743111206455276	1
-0.301670695805967	-0.429449268967908	-0.600391080515536	1
-0.969809397218041	-0.933883694926879	-0.543303030139641	1
1.6420055264837	-0.797266037896324	1.74021898489619	1
2.1582945230294	0.2851661678073	-0.400582904199901	1
0.244988241713003	-0.849811290600383	-0.14368667750837	1
-0.301670695805967	1.12589021107225	-0.229318753072214	1
-0.301670695805967	1.12589021107225	-0.229318753072214	1
0.548687651445764	-0.555557875457651	-0.571847055327589	1
-0.0587111680197578	-0.723702684110641	-0.82874328201912	1
-1.03054927916459	0.579419582950033	-0.800199256831172	1
-1.09128916111115	0.138039460235934	-0.628935105703484	1
-0.180190931912862	0.705528189439776	0.0275774736193177	1
-1.03054927916459	0.11702135915431	-0.571847055327589	1
-0.332040636779243	1.25199881756199	-0.600391080515536	1
-0.0283412270464817	-0.870829391682007	-0.571847055327589	1
0.0627685958733464	-0.471485471131156	-0.628935105703484	1
-0.544630223592176	0.936727301337637	-0.314950828636057	1
-0.332040636779243	1.25199881756199	-0.600391080515536	1
1.76348529037681	-0.870829391682007	0.0561214988072656	1
-0.11945104996631	-0.99693799817175	-0.82874328201912	1
-0.605370105538728	-0.933883694926879	-0.571847055327589	1
1.76348529037681	-0.870829391682007	0.0561214988072656	1
-1.09128916111115	1.48319792945985	-0.600391080515536	1
-1.09128916111115	1.48319792945985	-0.600391080515536	1
0.123508477819899	-0.912865593845255	-0.0865986271324741	1
-0.909069515271489	2.90191975246946	-0.372038879011953	1
-1.1520290430577	-0.891847492763631	-0.743111206455276	1
-0.423150459699071	-0.870829391682007	3.33868439542128	1
-0.240930813859415	1.54625223270473	-0.429126929387849	1
2.12792458205612	0.45331097646029	-0.343494853824005	1
0.123508477819899	0.600437684031657	-0.0865986271324741	1
-0.726849869431832	-0.755229835733077	-0.714567181267328	1
-0.0587111680197578	-0.849811290600383	-0.628935105703484	1
-0.0587111680197578	-0.303340662478165	-0.743111206455276	1
-0.423150459699071	0.747564391603023	-0.0865986271324741	1
-0.726849869431832	-0.755229835733077	-0.714567181267328	1
-0.149820990939586	-0.597594077620898	-0.657479130891432	1
-0.605370105538728	0.348220471052171	-0.372038879011953	1
-0.423150459699071	-0.870829391682007	-0.343494853824005	1
-0.544630223592176	0.474329077541914	-0.0865986271324741	1
-0.11945104996631	1.10487210999063	-0.571847055327589	1
0.852387061178525	-0.765738886273888	-0.600391080515536	1
-0.787589751378385	1.06283590782738	-0.600391080515536	1
-0.240930813859415	-0.755229835733077	-0.229318753072214	1
-0.180190931912862	1.06283590782738	-0.714567181267328	1
-1.09128916111115	-0.891847492763631	-0.857287307207068	1
-1.09128916111115	-0.807775088437136	-0.400582904199901	1
-0.240930813859415	-0.744720785192265	-0.771655231643224	1
-0.11945104996631	-0.82879318951876	-0.172230702696318	1
-0.423150459699071	-0.387413066804661	-0.600391080515536	1
-0.605370105538728	-0.0931596516619278	-0.372038879011953	1
-0.66610998748528	1.04181780674576	-0.372038879011953	1
0.00202871392679448	2.71275684273485	-0.172230702696318	1
-1.21276892500425	-0.891847492763631	-0.68602315607938	1
-0.544630223592176	-0.870829391682007	-0.600391080515536	1
-0.909069515271489	0.999781604582508	-0.372038879011953	1
0.244988241713003	-0.408431167886284	-0.600391080515536	1
-0.848329633324937	-0.324358763559789	-0.457670954575797	1
-1.03054927916459	0.411274774297043	-0.115142652320422	1
0.852387061178525	-0.82879318951876	-0.543303030139641	1
-0.483890341645623	-0.00908724733543263	-0.286406803448109	1
-0.11945104996631	-0.0931596516619278	-0.0295105767565782	1
-0.423150459699071	1.58828843486797	-0.257862778260162	1
-0.423150459699071	1.58828843486797	-0.257862778260162	1
-0.362410577752519	0.663491987276528	0.0275774736193177	1
-0.605370105538728	-0.891847492763631	-0.314950828636057	1
-0.423150459699071	-0.891847492763631	0.569913952190328	1
-0.149820990939586	2.93344690409189	-0.714567181267328	1
-0.240930813859415	0.180075662399181	-0.400582904199901	1
-0.240930813859415	1.39912552513336	-0.314950828636057	1
-0.180190931912862	1.56727033378635	-0.314950828636057	1
-0.11945104996631	-0.240286359233294	-0.743111206455276	1
-0.180190931912862	1.56727033378635	-0.314950828636057	1
-0.240930813859415	-0.681666481947393	-0.571847055327589	1
2.70495346054837	-0.429449268967908	-0.571847055327589	1
-0.11945104996631	0.390256673215419	3.36722842060922	1
-1.42535851181718	-0.912865593845255	-0.600391080515536	1
-0.11945104996631	1.90355995109233	-0.400582904199901	1
-0.848329633324937	-0.912865593845255	-0.486214979763745	1
-0.362410577752519	-0.681666481947393	-0.543303030139641	1
0.0627685958733464	-0.954901796008502	-0.657479130891432	1
-0.362410577752519	1.14690831215387	-0.14368667750837	1
0.0627685958733464	0.600437684031657	-0.0865986271324741	1
0.214618300739727	-0.450467370049532	-0.0580546019445261	1
-0.483890341645623	-0.912865593845255	-0.82874328201912	1
0.366468005606108	-0.0721415505803041	-0.857287307207068	1
0.42720788755266	1.50421603054148	-0.68602315607938	1
-0.423150459699071	-0.786756987355512	-1.00000743314681	1
0.123508477819899	-0.933883694926879	2.02565923677567	1
-0.66610998748528	-0.82879318951876	-0.571847055327589	1
-0.66610998748528	1.02079970566413	-0.400582904199901	1
0.00202871392679448	0.138039460235934	-0.286406803448109	1
-0.66610998748528	1.02079970566413	-0.400582904199901	1
-0.301670695805967	-0.807775088437136	0.170297599559057	1
-0.11945104996631	-0.82879318951876	0.0275774736193177	1
0.184248359766451	-0.82879318951876	-0.657479130891432	1
0.97386682507163	1.27301691864362	1.14079445594929	1
-0.392780518725795	0.411274774297043	-0.514759004951693	1
0.00202871392679448	0.726546290521399	-0.771655231643224	1
-0.362410577752519	-0.933883694926879	-0.372038879011953	1
-0.301670695805967	-0.912865593845255	-0.343494853824005	1
-0.240930813859415	-0.66064838086577	-0.229318753072214	1
0.123508477819899	-0.618612178702522	-0.229318753072214	1
0.123508477819899	-0.618612178702522	-0.229318753072214	1
-0.66610998748528	-0.807775088437136	-0.343494853824005	1
0.0627685958733464	-0.324358763559789	-0.429126929387849	1
-0.66610998748528	1.73541514243934	0.0561214988072656	1
0.0627685958733464	0.495347178623538	-0.0295105767565782	1
1.09534658896473	0.474329077541914	-0.286406803448109	1
-0.726849869431832	-0.870829391682007	-0.115142652320422	1
0.42720788755266	-0.912865593845255	0.284473700310849	1
0.42720788755266	-0.744720785192265	-0.229318753072214	1
-0.66610998748528	-0.198250157070047	-0.286406803448109	1
-0.11945104996631	0.243129965644052	-1.00000743314681	1
0.487947769499212	1.46217982837823	-0.68602315607938	1
-0.848329633324937	-0.618612178702522	-0.229318753072214	1
0.244988241713003	-0.618612178702522	-0.514759004951693	1
1.15608647091129	-0.954901796008502	-0.600391080515536	1
0.00202871392679448	0.558401481868409	-0.286406803448109	1
-0.11945104996631	-0.870829391682007	-0.543303030139641	1
-0.0587111680197578	0.600437684031657	-0.229318753072214	1
-0.787589751378385	0.0539670559094386	-0.800199256831172	1
-0.726849869431832	-0.891847492763631	-0.115142652320422	1
0.00202871392679448	-0.681666481947393	-0.571847055327589	1
-0.66610998748528	-0.870829391682007	-0.68602315607938	1
-0.11945104996631	0.537383380786785	-0.257862778260162	1
-0.301670695805967	-0.912865593845255	-0.97146340795886	1
2.18866446400267	-0.744720785192265	0.569913952190328	2
2.55310375568199	-0.66064838086577	1.02661835519749	2
2.18866446400267	-0.744720785192265	0.569913952190328	2
1.58126564453715	-0.807775088437136	0.370105775874693	2
1.45978588064405	-0.723702684110641	0.484281876626484	2
1.45978588064405	-0.765738886273888	1.16933848113723	2
1.67237546745698	-0.807775088437136	0.940986279633651	2
1.70274540843026	-0.345376864641413	3.42431647098512	2
-0.362410577752519	-0.765738886273888	1.02661835519749	2
1.5205257625906	-0.21926825815167	0.855354204069807	2
-0.726849869431832	-0.765738886273888	0.598457977378276	2
0.548687651445764	-0.807775088437136	1.42623470782877	2
0.366468005606108	-0.639630279784146	0.826810178881859	2
0.42720788755266	-0.765738886273888	0.68409005294212	2
2.24940434594923	-0.744720785192265	0.68409005294212	2
2.03681475913629	-0.639630279784146	0.940986279633651	2
1.91533499524319	-0.66064838086577	0.769722128505964	2
-0.11945104996631	-0.765738886273888	1.34060263226492	2
1.58126564453715	-0.639630279784146	0.855354204069807	2
4.80047938770442	-0.82879318951876	3.31014037023333	2
0.670167415338869	0.0960032580726862	0.512825901814432	2
0.913126943125078	-0.597594077620898	7.877184400305	2
2.00644481816302	-0.765738886273888	-0.172230702696318	2
3.61605168974665	-0.681666481947393	1.65458690933235	2
0.366468005606108	-0.807775088437136	0.284473700310849	2
1.94570493621647	-0.786756987355512	0.512825901814432	2
0.97386682507163	-0.702684583029017	0.341561750686745	2
1.03460670701818	-0.555557875457651	1.54041080858056	2
0.487947769499212	-0.429449268967908	0.398649801062641	2
1.5205257625906	-0.66064838086577	0.569913952190328	2
0.366468005606108	-0.681666481947393	0.655546027754172	2
1.09534658896473	-0.744720785192265	0.826810178881859	2
2.34051416886905	-0.166723005447611	0.855354204069807	2
1.09534658896473	-0.82879318951876	0.655546027754172	2
-0.11945104996631	-0.723702684110641	0.512825901814432	2
1.76348529037681	-0.744720785192265	0.569913952190328	2
2.12792458205612	-0.744720785192265	0.798266153693912	2
-0.11945104996631	-0.618612178702522	1.08370640557339	2
0.42720788755266	-0.681666481947393	1.05516238038544	2
2.49236387373544	-0.723702684110641	0.855354204069807	2
0.670167415338869	-0.807775088437136	0.370105775874693	2
0.97386682507163	-0.723702684110641	0.855354204069807	2
-0.240930813859415	-0.765738886273888	0.370105775874693	2
0.913126943125078	-0.744720785192265	1.54041080858056	2
0.305728123659556	-0.702684583029017	1.45477873301671	2
1.09534658896473	-0.744720785192265	0.655546027754172	2
0.913126943125078	-0.723702684110641	1.54041080858056	2
4.13234068629235	-0.849811290600383	-0.314950828636057	2
2.64421357860182	-0.513521673294403	1.31205860707697	2
3.40346210293372	-0.618612178702522	0.655546027754172	2
1.6420055264837	-0.702684583029017	0.798266153693912	2
1.24719629383112	-0.744720785192265	0.68409005294212	2
0.913126943125078	-0.681666481947393	0.398649801062641	2
0.42720788755266	-0.786756987355512	11.730627800678	2
-0.0587111680197578	-0.618612178702522	0.998074330009547	2
1.33830611675094	-0.765738886273888	1.36914665745287	2
1.58126564453715	-0.681666481947393	0.826810178881859	2
1.33830611675094	-0.765738886273888	1.36914665745287	2
1.21682635285784	-0.744720785192265	0.598457977378276	2
1.27756623480439	-0.681666481947393	1.79730703527209	2
4.43604009602511	-0.786756987355512	3.48140452136102	2
2.1582945230294	-0.618612178702522	0.54136992700238	2
0.97386682507163	-0.807775088437136	0.741178103318016	2
6.01527702663547	-0.786756987355512	0.712634078130068	2
1.5205257625906	-0.765738886273888	0.255929675122901	2
2.46199393276216	-0.723702684110641	1.76876301008414	2
0.97386682507163	-0.66064838086577	-0.200774727884266	2
4.25382045018545	-0.681666481947393	0.798266153693912	2
2.2797742869225	-0.765738886273888	0.940986279633651	2
1.33830611675094	-0.702684583029017	0.712634078130068	2
2.46199393276216	-0.744720785192265	0.969530304821599	2
0.00202871392679448	-0.765738886273888	-0.172230702696318	2
0.00202871392679448	-0.765738886273888	-0.172230702696318	2
2.06718470010957	-0.765738886273888	0.883898229257755	2
0.913126943125078	-0.66064838086577	0.512825901814432	2
-0.0587111680197578	-0.702684583029017	0.598457977378276	2
1.58126564453715	-0.765738886273888	1.11225043076134	2
0.548687651445764	0.0119308537461911	0.398649801062641	2
0.548687651445764	0.0119308537461911	0.398649801062641	2
2.06718470010957	-0.681666481947393	0.484281876626484	2
3.70716151266648	-0.723702684110641	0.969530304821599	2
1.15608647091129	-0.786756987355512	0.569913952190328	2
1.5205257625906	0.369238572133795	0.398649801062641	2
1.82422517232336	-0.702684583029017	0.826810178881859	2
1.76348529037681	-0.702684583029017	0.940986279633651	2
3.31235228001389	-0.765738886273888	0.0561214988072656	2
0.487947769499212	-0.723702684110641	0.484281876626484	2
0.244988241713003	-0.723702684110641	0.68409005294212	2
0.244988241713003	-0.723702684110641	0.68409005294212	2
2.82643322444147	-0.618612178702522	0.341561750686745	2
1.6420055264837	-0.639630279784146	0.313017725498797	2
2.37088410984233	-0.618612178702522	0.569913952190328	2
1.70274540843026	-0.744720785192265	0.655546027754172	2
0.305728123659556	-0.723702684110641	0.741178103318016	2
0.97386682507163	-0.723702684110641	0.798266153693912	2
0.97386682507163	-0.534539774376027	0.598457977378276	2
1.76348529037681	-0.345376864641413	1.22642653151313	2
1.27756623480439	-0.681666481947393	0.427193826250588	2
1.45978588064405	-0.639630279784146	0.512825901814432	2
3.00865287028113	-0.891847492763631	-0.286406803448109	2
-0.11945104996631	-0.849811290600383	-0.000966551568630263	2
0.97386682507163	-0.82879318951876	0.54136992700238	2
0.548687651445764	-0.807775088437136	0.940986279633651	2
-0.240930813859415	-0.597594077620898	1.11225043076134	2
0.609427533392317	-0.576575976539275	1.25497055670108	2
1.15608647091129	-0.723702684110641	-0.486214979763745	2
0.609427533392317	-0.702684583029017	0.0846655239952134	2
2.40125405081561	-0.639630279784146	1.02661835519749	2
1.73311534940353	-0.723702684110641	1.28351458188903	2
0.913126943125078	-0.744720785192265	0.569913952190328	2
0.00202871392679448	-0.723702684110641	0.741178103318016	2
1.6420055264837	-0.82879318951876	0.0275774736193177	2
1.79385523135009	-0.723702684110641	0.940986279633651	2
1.5205257625906	-0.723702684110641	8.01990452624474	2
0.548687651445764	-0.597594077620898	0.484281876626484	2
0.852387061178525	-0.807775088437136	-0.0580546019445261	2
0.184248359766451	-0.555557875457651	0.969530304821599	2
4.01086092239924	-0.66064838086577	0.255929675122901	2
1.76348529037681	-0.744720785192265	1.16933848113723	2
1.76348529037681	-0.744720785192265	1.16933848113723	2
1.79385523135009	-0.786756987355512	5.90764666233659	2
1.45978588064405	-0.765738886273888	1.31205860707697	2
-0.787589751378385	-0.681666481947393	0.54136992700238	2
2.06718470010957	-0.744720785192265	0.54136992700238	2
1.15608647091129	-0.786756987355512	0.512825901814432	2
-0.11945104996631	-0.807775088437136	0.198841624747005	2
0.0627685958733464	-0.492503572212779	0.969530304821599	2
1.58126564453715	-0.765738886273888	0.512825901814432	2
0.00202871392679448	-0.681666481947393	0.54136992700238	2
0.42720788755266	-0.765738886273888	15.8409674277425	2
-0.0587111680197578	-0.786756987355512	0.598457977378276	2
1.09534658896473	-0.786756987355512	0.398649801062641	2
1.33830611675094	-0.639630279784146	0.227385649934953	2
3.22124245709406	-0.450467370049532	1.14079445594929	2
1.21682635285784	-0.513521673294403	0.598457977378276	2
1.24719629383112	-0.303340662478165	0.883898229257755	2
0.184248359766451	-0.303340662478165	0.427193826250588	2
1.88496505426991	0.327202369970548	0.912442254445703	2
1.21682635285784	-0.513521673294403	0.598457977378276	2
-0.11945104996631	0.201093763480805	0.484281876626484	2
-0.483890341645623	-0.387413066804661	0.427193826250588	2
1.09534658896473	-0.513521673294403	0.313017725498797	2
1.5205257625906	-0.429449268967908	1.31205860707697	2
0.670167415338869	-0.723702684110641	0.484281876626484	2
1.09534658896473	-0.618612178702522	0.998074330009547	2
1.09534658896473	-0.618612178702522	0.998074330009547	2
1.27756623480439	-0.576575976539275	0.998074330009547	2
0.00202871392679448	-0.471485471131156	1.08370640557339	2
2.97828292930785	-0.597594077620898	0.855354204069807	2
1.88496505426991	-0.66064838086577	1.08370640557339	2
1.15608647091129	-0.597594077620898	0.855354204069807	2
2.21903440497595	-0.597594077620898	1.02661835519749	2
1.88496505426991	-0.702684583029017	1.59749885895645	2
1.70274540843026	-0.681666481947393	0.741178103318016	2
0.548687651445764	-0.639630279784146	4.50898942812714	2
1.15608647091129	-0.618612178702522	0.198841624747005	2
0.730907297285421	-0.555557875457651	1.05516238038544	2
0.123508477819899	-0.597594077620898	0.883898229257755	2
1.33830611675094	-0.429449268967908	1.31205860707697	2
1.94570493621647	-0.471485471131156	0.769722128505964	2
1.94570493621647	-0.471485471131156	0.769722128505964	2
1.70274540843026	-0.66064838086577	0.655546027754172	2
0.913126943125078	1.1679264132355	0.427193826250588	2
1.15608647091129	-0.376904016263849	1.85439508564798	2
-0.423150459699071	-0.597594077620898	0.741178103318016	2
0.123508477819899	-0.534539774376027	1.88293911083593	2
1.45978588064405	-0.471485471131156	0.284473700310849	2
1.88496505426991	-0.618612178702522	0.627002002566224	2
0.548687651445764	-0.744720785192265	-0.115142652320422	2
0.913126943125078	-0.513521673294403	1.34060263226492	2
0.00202871392679448	-0.639630279784146	0.284473700310849	2
0.305728123659556	-0.765738886273888	1.76876301008414	2
1.3990459986975	-0.597594077620898	0.741178103318016	2
2.88717310638802	-0.576575976539275	0.455737851438536	2
1.33830611675094	-0.555557875457651	0.940986279633651	2
2.00644481816302	-0.576575976539275	1.45477873301671	2
1.97607487718974	-0.639630279784146	0.969530304821599	2
-0.787589751378385	-0.849811290600383	0.284473700310849	2
0.42720788755266	-0.513521673294403	0.68409005294212	2
0.548687651445764	-0.492503572212779	1.51186678339261	2
2.18866446400267	-0.723702684110641	1.22642653151313	2
1.45978588064405	-0.618612178702522	0.455737851438536	2
1.67237546745698	0.0749851569910623	0.769722128505964	2
1.67237546745698	0.0749851569910623	0.769722128505964	2
0.00202871392679448	-0.555557875457651	2.93906804279001	2
2.58347369665526	-0.66064838086577	0.198841624747005	2
-0.362410577752519	-0.765738886273888	0.313017725498797	2
0.42720788755266	-0.345376864641413	0.940986279633651	2
0.670167415338869	-0.513521673294403	0.627002002566224	2
1.73311534940353	0.159057561317557	0.912442254445703	2
-0.483890341645623	-0.723702684110641	0.68409005294212	2
-0.483890341645623	-0.723702684110641	0.68409005294212	2
1.03460670701818	-0.702684583029017	0.883898229257755	2
1.21682635285784	-0.723702684110641	0.912442254445703	2
0.730907297285421	-0.744720785192265	0.912442254445703	2
3.09976269320096	-0.849811290600383	-0.314950828636057	2
0.184248359766451	-0.723702684110641	0.741178103318016	2
1.58126564453715	-0.66064838086577	0.198841624747005	2
2.40125405081561	0.516365279705162	1.88293911083593	2
1.5205257625906	-0.597594077620898	0.883898229257755	2
2.40125405081561	0.516365279705162	1.88293911083593	2
0.852387061178525	-0.597594077620898	0.826810178881859	2
2.12792458205612	-0.576575976539275	0.54136992700238	2
0.609427533392317	-0.618612178702522	0.198841624747005	2
0.00202871392679448	-0.366394965723037	3.36722842060922	2
0.548687651445764	-0.618612178702522	0.68409005294212	2
2.40125405081561	-0.744720785192265	1.25497055670108	2
1.09534658896473	-0.576575976539275	0.883898229257755	2
0.852387061178525	-0.681666481947393	1.56895483376851	2
0.244988241713003	-0.723702684110641	1.85439508564798	2
1.33830611675094	-0.639630279784146	0.940986279633651	2
3.76790139461303	-0.723702684110641	-0.257862778260162	2
3.76790139461303	-0.723702684110641	-0.257862778260162	2
2.00644481816302	-0.702684583029017	-0.314950828636057	2
1.09534658896473	-0.870829391682007	0.398649801062641	2
-0.605370105538728	-0.702684583029017	0.284473700310849	2
0.184248359766451	-0.66064838086577	0.627002002566224	2
0.42720788755266	-0.471485471131156	0.569913952190328	2
2.00644481816302	-0.723702684110641	0.113209549183161	2
0.42720788755266	-0.471485471131156	0.569913952190328	2
-0.180190931912862	-0.681666481947393	0.455737851438536	2
2.09755464108285	-0.366394965723037	1.25497055670108	2
1.3990459986975	-0.786756987355512	-0.0580546019445261	2
0.244988241713003	-0.597594077620898	0.712634078130068	2
1.15608647091129	-0.723702684110641	1.25497055670108	2
0.305728123659556	-0.555557875457651	1.11225043076134	2
1.33830611675094	-0.786756987355512	0.798266153693912	2
-0.66610998748528	-0.807775088437136	0.198841624747005	2
1.5205257625906	-0.66064838086577	1.11225043076134	2
-0.0587111680197578	-0.555557875457651	0.798266153693912	2
0.548687651445764	-0.66064838086577	0.769722128505964	2
-0.483890341645623	-0.60810312816171	0.826810178881859	2
-0.149820990939586	-0.702684583029017	0.798266153693912	2
0.97386682507163	-0.723702684110641	0.370105775874693	2
0.123508477819899	-0.702684583029017	0.969530304821599	2
-0.11945104996631	-0.597594077620898	1.05516238038544	2
0.184248359766451	-0.597594077620898	0.769722128505964	2
-0.362410577752519	-0.786756987355512	0.68409005294212	2
-0.423150459699071	-0.723702684110641	0.998074330009547	2
2.06718470010957	-0.681666481947393	0.883898229257755	2
-0.362410577752519	2.11374096190857	0.370105775874693	2
0.123508477819899	-0.681666481947393	2.73925986647437	2
0.609427533392317	-0.282322561396542	1.65458690933235	2
2.00644481816302	-0.744720785192265	-0.0580546019445261	2
-0.11945104996631	-0.555557875457651	0.712634078130068	2
2.64421357860182	-0.555557875457651	0.627002002566224	2
0.366468005606108	-0.597594077620898	-0.115142652320422	2
0.305728123659556	0.600437684031657	-0.14368667750837	2
1.09534658896473	-0.744720785192265	0.712634078130068	2
0.0627685958733464	-0.597594077620898	0.398649801062641	2
1.09534658896473	-0.744720785192265	0.712634078130068	2
0.609427533392317	0.232620915103241	0.512825901814432	2
-0.605370105538728	-0.765738886273888	0.598457977378276	2
-0.605370105538728	-0.765738886273888	0.54136992700238	2
1.5205257625906	-0.681666481947393	0.969530304821599	2
0.487947769499212	-0.177232055988423	0.484281876626484	2
0.366468005606108	-0.702684583029017	1.96857118639978	2
1.03460670701818	-0.639630279784146	1.45477873301671	2
1.58126564453715	-0.240286359233294	1.25497055670108	2
-0.787589751378385	-0.555557875457651	0.912442254445703	2
-0.544630223592176	-0.576575976539275	0.912442254445703	2
0.305728123659556	-0.66064838086577	1.22642653151313	2
0.548687651445764	-0.639630279784146	0.855354204069807	2
0.153878418793175	-0.618612178702522	0.912442254445703	2
0.487947769499212	-0.597594077620898	0.798266153693912	2
-0.726849869431832	-0.702684583029017	0.627002002566224	2
0.244988241713003	-0.576575976539275	1.19788250632518	2
0.852387061178525	-0.576575976539275	1.31205860707697	2
1.76348529037681	-0.639630279784146	0.598457977378276	2
0.0627685958733464	0.0749851569910623	0.284473700310849	2
1.5205257625906	-0.450467370049532	1.28351458188903	2
2.2797742869225	-0.702684583029017	0.398649801062641	2
-0.180190931912862	-0.765738886273888	0.54136992700238	2
1.27756623480439	-0.723702684110641	0.627002002566224	2
0.0627685958733464	-0.597594077620898	0.655546027754172	2
1.03460670701818	-0.702684583029017	0.512825901814432	2
0.730907297285421	-0.576575976539275	1.02661835519749	2
1.85459511329664	-0.261304460314918	1.11225043076134	2
1.15608647091129	-0.177232055988423	1.76876301008414	2
1.15608647091129	-0.177232055988423	1.76876301008414	2
1.58126564453715	-0.555557875457651	0.54136992700238	2
1.21682635285784	-0.534539774376027	1.08370640557339	2
0.791647179231973	-0.240286359233294	0.826810178881859	2
2.18866446400267	-0.618612178702522	4.85151773038252	2
0.97386682507163	-0.597594077620898	5.53657433489327	2
0.0627685958733464	-0.450467370049532	0.398649801062641	2
-0.605370105538728	-0.639630279784146	0.54136992700238	2
0.00202871392679448	-0.471485471131156	0.627002002566224	2
0.97386682507163	-0.66064838086577	1.34060263226492	2
0.791647179231973	-0.534539774376027	0.826810178881859	2
0.97386682507163	-0.681666481947393	0.940986279633651	2
0.913126943125078	-0.681666481947393	0.769722128505964	2
-0.0587111680197578	-0.429449268967908	1.05516238038544	2
-0.180190931912862	-0.576575976539275	1.08370640557339	2
0.487947769499212	-0.723702684110641	0.113209549183161	2
0.670167415338869	-0.597594077620898	0.798266153693912	2
0.670167415338869	-0.597594077620898	0.798266153693912	2
2.31014422789578	-0.597594077620898	1.14079445594929	2
0.366468005606108	-0.723702684110641	0.0846655239952134	2
1.49015582161732	-0.702684583029017	0.627002002566224	2
3.49457192585355	-0.702684583029017	0.912442254445703	2
3.00865287028113	-0.597594077620898	0.712634078130068	2
1.45978588064405	-0.534539774376027	1.14079445594929	2
0.42720788755266	-0.177232055988423	0.455737851438536	2
1.88496505426991	-0.0721415505803041	1.54041080858056	2
-0.605370105538728	-0.618612178702522	0.769722128505964	2
1.82422517232336	-0.639630279784146	0.598457977378276	2
2.52273381470871	-0.681666481947393	2.62508376572258	2
1.58126564453715	-0.66064838086577	0.655546027754172	2
0.730907297285421	-0.576575976539275	1.88293911083593	2
1.21682635285784	-0.429449268967908	0.569913952190328	2
1.45978588064405	-0.744720785192265	0.68409005294212	2
2.12792458205612	0.0329489548278148	1.94002716121183	2
1.58126564453715	-0.681666481947393	1.19788250632518	2
1.21682635285784	-0.618612178702522	1.16933848113723	2
1.21682635285784	-0.618612178702522	1.16933848113723	2
0.42720788755266	-0.513521673294403	0.883898229257755	2
0.0627685958733464	-0.744720785192265	0.484281876626484	2
3.28198233904061	-0.639630279784146	0.855354204069807	2
3.49457192585355	-0.681666481947393	2.48236363978284	2
1.21682635285784	-0.66064838086577	0.427193826250588	2
1.21682635285784	-0.66064838086577	0.427193826250588	2
1.21682635285784	-0.66064838086577	0.427193826250588	2
2.00644481816302	-0.387413066804661	1.45477873301671	2
0.852387061178525	-0.555557875457651	0.284473700310849	2
0.548687651445764	-0.681666481947393	1.42623470782877	2
0.123508477819899	0.432292875378666	1.14079445594929	2
0.791647179231973	-0.639630279784146	0.512825901814432	2
0.548687651445764	-0.681666481947393	1.42623470782877	2
1.09534658896473	-0.849811290600383	0.512825901814432	2
1.09534658896473	-0.849811290600383	0.512825901814432	2
1.3990459986975	-0.807775088437136	0.569913952190328	2
0.366468005606108	-0.723702684110641	1.02661835519749	2
0.913126943125078	-0.765738886273888	4.73734162963072	2
2.37088410984233	-0.66064838086577	0.0846655239952134	2
0.366468005606108	-0.618612178702522	0.769722128505964	2
5.46861808911649	-0.723702684110641	0.655546027754172	2
0.366468005606108	-0.681666481947393	0.798266153693912	2
0.366468005606108	-0.681666481947393	0.798266153693912	2
2.67458351957509	-0.597594077620898	0.712634078130068	2
0.548687651445764	-0.744720785192265	0.398649801062641	2
0.730907297285421	-0.671157431406581	0.627002002566224	2
3.88938115850614	-0.66064838086577	0.627002002566224	2
1.88496505426991	-0.765738886273888	0.398649801062641	2
1.94570493621647	-0.807775088437136	-0.486214979763745	2
5.13454873841046	-0.250795409774106	1.16933848113723	2
0.913126943125078	-0.723702684110641	10.4461466672203	2
0.791647179231973	-0.576575976539275	0.798266153693912	2
1.88496505426991	-0.702684583029017	0.284473700310849	2
1.67237546745698	-0.471485471131156	0.883898229257755	2
4.13234068629235	-0.534539774376027	0.569913952190328	2
1.82422517232336	-0.702684583029017	0.313017725498797	2
2.58347369665526	-0.807775088437136	0.627002002566224	2
2.67458351957509	-0.723702684110641	1.05516238038544	2
1.24719629383112	-0.618612178702522	0.341561750686745	2
4.16271062726562	-0.555557875457651	0.68409005294212	2
2.12792458205612	-0.471485471131156	0.798266153693912	2
2.43162399178888	-0.597594077620898	0.627002002566224	2
0.548687651445764	-0.66064838086577	0.54136992700238	2
1.33830611675094	-0.723702684110641	0.741178103318016	2
1.33830611675094	-0.723702684110641	0.741178103318016	2
0.487947769499212	-0.576575976539275	0.798266153693912	2
4.70936956478459	-0.492503572212779	0.855354204069807	2
2.31014422789578	-0.555557875457651	0.798266153693912	2
1.3990459986975	-0.765738886273888	0.313017725498797	2
1.27756623480439	-0.66064838086577	9.44710578564213	2
3.00865287028113	-0.702684583029017	1.02661835519749	2
1.33830611675094	-0.723702684110641	0.54136992700238	2
3.79827133558631	-0.702684583029017	1.59749885895645	2
0.730907297285421	-0.555557875457651	1.02661835519749	2
2.55310375568199	-0.261304460314918	0.54136992700238	2
1.67237546745698	-0.744720785192265	0.255929675122901	2
0.305728123659556	-0.576575976539275	1.11225043076134	2
0.00202871392679448	-0.618612178702522	0.68409005294212	2
0.97386682507163	-0.702684583029017	0.427193826250588	2
1.88496505426991	-0.534539774376027	0.940986279633651	2
1.21682635285784	-0.618612178702522	1.16933848113723	2
0.852387061178525	-0.786756987355512	10.2463384909047	2
3.88938115850614	-0.723702684110641	0.0275774736193177	2
3.22124245709406	-0.681666481947393	0.798266153693912	2
1.45978588064405	-0.555557875457651	0.54136992700238	2
2.18866446400267	-0.786756987355512	0.370105775874693	2
2.06718470010957	-0.555557875457651	1.05516238038544	2
1.5205257625906	-0.534539774376027	0.940986279633651	2
1.5205257625906	-0.66064838086577	0.741178103318016	2
1.5205257625906	-0.66064838086577	0.741178103318016	2
1.3990459986975	-0.66064838086577	0.741178103318016	2
0.366468005606108	-0.765738886273888	2.88197999241411	2
2.58347369665526	-0.639630279784146	5.33676615857763	2
0.548687651445764	-0.429449268967908	0.655546027754172	2
1.3990459986975	-0.723702684110641	3.82393282361639	2
2.9175430473613	-0.639630279784146	0.712634078130068	2
1.5205257625906	-0.618612178702522	0.598457977378276	2
0.0627685958733464	-0.66064838086577	0.769722128505964	2
1.33830611675094	-0.681666481947393	0.655546027754172	2
0.184248359766451	-0.597594077620898	0.741178103318016	2
1.6420055264837	-0.618612178702522	0.712634078130068	2
-0.423150459699071	-0.66064838086577	0.255929675122901	2
0.730907297285421	-0.618612178702522	1.99711521158772	2
0.97386682507163	-0.387413066804661	0.741178103318016	2
1.6420055264837	-0.303340662478165	0.741178103318016	2
1.49015582161732	-0.786756987355512	-0.343494853824005	2
1.09534658896473	-0.576575976539275	0.798266153693912	2
-0.544630223592176	-0.723702684110641	-0.429126929387849	2
1.15608647091129	-0.744720785192265	3.11033219391769	2
0.913126943125078	-0.597594077620898	0.341561750686745	2
0.670167415338869	-0.618612178702522	1.22642653151313	2
0.42720788755266	-0.555557875457651	1.34060263226492	2
1.03460670701818	-0.471485471131156	0.712634078130068	2
2.2797742869225	-0.650139330324958	0.427193826250588	2
2.09755464108285	-0.744720785192265	1.22642653151313	2
1.21682635285784	-0.723702684110641	0.569913952190328	2
0.852387061178525	-0.555557875457651	0.341561750686745	2
-0.423150459699071	-0.66064838086577	-0.172230702696318	2
1.3990459986975	-0.66064838086577	0.255929675122901	2
2.09755464108285	-0.618612178702522	0.0561214988072656	2
0.609427533392317	-0.82879318951876	2.53945169015873	2
2.09755464108285	-0.807775088437136	0.912442254445703	2
-0.362410577752519	-0.639630279784146	-1.25690365983834	2
-0.180190931912862	-0.807775088437136	0.54136992700238	2
0.487947769499212	-0.587085027080086	0.826810178881859	2
0.97386682507163	-0.597594077620898	1.79730703527209	2
-0.544630223592176	-0.786756987355512	0.170297599559057	2
1.82422517232336	-0.765738886273888	0.712634078130068	2
1.82422517232336	-0.765738886273888	0.712634078130068	2
0.548687651445764	-0.744720785192265	0.826810178881859	2
0.487947769499212	-0.618612178702522	0.68409005294212	2
0.123508477819899	-0.82879318951876	0.68409005294212	2
0.123508477819899	-0.82879318951876	0.68409005294212	2
-0.362410577752519	-0.786756987355512	-0.0580546019445261	2
1.70274540843026	-0.576575976539275	0.598457977378276	2
0.487947769499212	-0.576575976539275	0.313017725498797	2
1.70274540843026	-0.576575976539275	0.598457977378276	2
0.913126943125078	-0.66064838086577	0.427193826250588	2
1.33830611675094	-0.765738886273888	0.512825901814432	2
2.2797742869225	-0.702684583029017	0.227385649934953	2
0.0627685958733464	-0.723702684110641	0.313017725498797	2
0.244988241713003	-0.702684583029017	1.36914665745287	2
0.791647179231973	-0.681666481947393	0.313017725498797	2
1.6420055264837	-0.303340662478165	1.08370640557339	2
1.33830611675094	-0.807775088437136	0.627002002566224	2
-0.180190931912862	-0.492503572212779	3.93810892436818	2
1.6420055264837	-0.303340662478165	1.08370640557339	2
2.7960632834682	-0.639630279784146	0.769722128505964	2
1.3990459986975	-0.618612178702522	0.455737851438536	2
0.00202871392679448	-0.723702684110641	0.427193826250588	2
0.670167415338869	-0.744720785192265	0.741178103318016	2
1.76348529037681	-0.681666481947393	0.68409005294212	2
-0.180190931912862	-0.639630279784146	0.627002002566224	2
-0.180190931912862	-0.639630279784146	0.627002002566224	2
-0.180190931912862	-0.597594077620898	-0.000966551568630263	2
1.79385523135009	-0.639630279784146	0.68409005294212	2
1.5205257625906	0.11702135915431	0.113209549183161	2
1.21682635285784	-0.597594077620898	0.798266153693912	2
1.09534658896473	-0.639630279784146	0.627002002566224	2
0.244988241713003	-0.345376864641413	2.16837936271541	2
0.730907297285421	-0.534539774376027	0.255929675122901	2
-0.210560872886139	-0.891847492763631	0.0846655239952134	2
2.2797742869225	-0.82879318951876	2.9961560931659	2
0.123508477819899	-0.681666481947393	0.712634078130068	2
0.42720788755266	-0.66064838086577	0.998074330009547	2
1.70274540843026	-0.765738886273888	0.455737851438536	2
0.791647179231973	-0.66064838086577	-0.0295105767565782	2
-0.605370105538728	-0.66064838086577	0.141753574371109	2
0.791647179231973	-0.66064838086577	-0.0295105767565782	2
1.6420055264837	-0.744720785192265	0.68409005294212	2
0.366468005606108	-0.744720785192265	0.627002002566224	2
1.6420055264837	-0.744720785192265	0.68409005294212	2
-0.240930813859415	-0.66064838086577	0.113209549183161	2
0.244988241713003	-0.555557875457651	0.341561750686745	2
-0.0587111680197578	-0.681666481947393	0.512825901814432	2
0.548687651445764	-0.597594077620898	1.02661835519749	2
-0.240930813859415	-0.345376864641413	0.969530304821599	2
0.609427533392317	-0.282322561396542	1.02661835519749	2
-1.33424868889735	-0.765738886273888	0.54136992700238	2
-1.33424868889735	-0.765738886273888	0.54136992700238	2
-0.180190931912862	-0.681666481947393	0.0561214988072656	2
0.548687651445764	-0.576575976539275	0.741178103318016	2
0.123508477819899	-0.702684583029017	1.56895483376851	2
1.3990459986975	-0.66064838086577	1.82585106046004	2
0.791647179231973	-0.744720785192265	0.0561214988072656	2
1.3990459986975	-0.702684583029017	1.6831309345203	2
0.791647179231973	-0.744720785192265	0.0561214988072656	2
0.244988241713003	-0.639630279784146	1.34060263226492	2
0.366468005606108	-0.639630279784146	0.341561750686745	2
-0.483890341645623	-0.744720785192265	0.284473700310849	2
0.244988241713003	-0.639630279784146	1.36914665745287	2
-0.0587111680197578	0.0960032580726862	0.484281876626484	2
0.42720788755266	-0.702684583029017	0.769722128505964	2
0.366468005606108	-0.387413066804661	0.141753574371109	2
0.97386682507163	-0.744720785192265	0.255929675122901	2
1.09534658896473	-0.702684583029017	0.398649801062641	2
0.670167415338869	-0.849811290600383	0.54136992700238	2
0.00202871392679448	-0.849811290600383	0.284473700310849	2
0.305728123659556	-0.786756987355512	1.16933848113723	2
0.305728123659556	-0.786756987355512	1.16933848113723	2
0.366468005606108	-0.723702684110641	0.569913952190328	2
0.0627685958733464	-0.618612178702522	1.02661835519749	2
1.94570493621647	-0.681666481947393	0.883898229257755	2
3.03902281125441	-0.849811290600383	-0.172230702696318	2
0.548687651445764	-0.681666481947393	0.170297599559057	2
-0.301670695805967	-0.713193633569829	0.198841624747005	2
0.548687651445764	-0.807775088437136	0.712634078130068	2
-0.301670695805967	-0.713193633569829	0.198841624747005	2
0.0627685958733464	-0.387413066804661	1.54041080858056	2
-0.362410577752519	-0.786756987355512	0.313017725498797	2
4.04123086337252	-0.702684583029017	1.31205860707697	2
1.45978588064405	-0.723702684110641	1.82585106046004	2
0.244988241713003	-0.681666481947393	0.341561750686745	2
-0.969809397218041	-0.954901796008502	-0.200774727884266	2
0.123508477819899	-0.639630279784146	1.91148313602388	2
1.03460670701818	-0.702684583029017	0.170297599559057	2
1.45978588064405	-0.765738886273888	0.912442254445703	2
-0.180190931912862	-0.744720785192265	0.284473700310849	2
0.00202871392679448	-0.618612178702522	0.54136992700238	2
1.5205257625906	-0.702684583029017	0.998074330009547	2
2.9175430473613	-0.282322561396542	1.11225043076134	2
2.46199393276216	-0.618612178702522	0.598457977378276	2
-0.180190931912862	-0.618612178702522	0.741178103318016	2
0.42720788755266	0.159057561317557	0.627002002566224	2
3.79827133558631	-0.681666481947393	0.912442254445703	2
0.97386682507163	-0.681666481947393	0.912442254445703	2
0.305728123659556	-0.450467370049532	-0.286406803448109	2
2.67458351957509	-0.786756987355512	0.569913952190328	2
0.913126943125078	-0.786756987355512	0.712634078130068	2
0.548687651445764	-0.765738886273888	0.741178103318016	2
1.61163558551043	-0.639630279784146	0.484281876626484	2
1.82422517232336	-0.723702684110641	1.11225043076134	2
0.852387061178525	-0.303340662478165	1.28351458188903	2
1.15608647091129	-0.639630279784146	1.05516238038544	2
-0.66610998748528	-0.765738886273888	0.512825901814432	2
0.244988241713003	-0.744720785192265	1.19788250632518	2
2.43162399178888	-0.723702684110641	0.313017725498797	2
1.09534658896473	-0.639630279784146	0.398649801062641	2
-0.180190931912862	-0.681666481947393	0.113209549183161	2
-0.0587111680197578	-0.82879318951876	0.0275774736193177	2
0.0627685958733464	-0.765738886273888	0.769722128505964	2
2.61384363762854	0.558401481868409	1.19788250632518	2
-0.11945104996631	-0.723702684110641	0.484281876626484	2
0.184248359766451	0.201093763480805	0.68409005294212	2
-0.423150459699071	-0.849811290600383	-0.257862778260162	2
0.244988241713003	-0.765738886273888	0.484281876626484	2
0.244988241713003	-0.765738886273888	0.484281876626484	2
0.00202871392679448	-0.156213954906799	-0.0295105767565782	2
0.42720788755266	-0.82879318951876	1.11225043076134	2
-0.483890341645623	-0.744720785192265	0.769722128505964	2
1.21682635285784	-0.723702684110641	0.712634078130068	2
2.34051416886905	0.0119308537461911	1.74021898489619	2
2.34051416886905	0.0119308537461911	1.74021898489619	2
-0.180190931912862	-0.702684583029017	4.56607747850304	2
0.00202871392679448	-0.702684583029017	0.455737851438536	2
0.852387061178525	-0.786756987355512	0.627002002566224	2
0.852387061178525	-0.681666481947393	0.484281876626484	2
-0.66610998748528	-0.744720785192265	0.370105775874693	2
2.67458351957509	-0.450467370049532	0.969530304821599	2
1.15608647091129	-0.849811290600383	0.398649801062641	2
-0.0587111680197578	-0.82879318951876	-0.000966551568630263	2
0.366468005606108	-0.240286359233294	-0.286406803448109	2
2.12792458205612	-0.618612178702522	0.998074330009547	2
0.305728123659556	-0.702684583029017	0.255929675122901	2
1.21682635285784	-0.618612178702522	0.569913952190328	2
0.791647179231973	-0.849811290600383	-0.0295105767565782	2
1.45978588064405	-0.681666481947393	1.14079445594929	2
-0.301670695805967	-0.786756987355512	0.198841624747005	2
0.548687651445764	-0.576575976539275	1.11225043076134	2
1.58126564453715	-0.744720785192265	0.0561214988072656	2
0.123508477819899	-0.765738886273888	0.54136992700238	2
-0.362410577752519	-0.786756987355512	0.141753574371109	2
1.09534658896473	-0.723702684110641	0.68409005294212	2
0.42720788755266	-0.366394965723037	1.36914665745287	2
0.366468005606108	-0.786756987355512	0.68409005294212	2
0.670167415338869	-0.639630279784146	-0.372038879011953	2
-0.11945104996631	-0.66064838086577	0.284473700310849	2
0.97386682507163	-0.765738886273888	3.48140452136102	2
0.305728123659556	-0.723702684110641	0.855354204069807	2
-0.0587111680197578	-0.555557875457651	0.313017725498797	2
1.58126564453715	-0.681666481947393	1.76876301008414	2
1.45978588064405	-0.681666481947393	1.25497055670108	2
-0.969809397218041	-0.7762479368147	0.427193826250588	2
0.42720788755266	-0.555557875457651	0.569913952190328	2
0.123508477819899	-0.66064838086577	0.883898229257755	2
-0.11945104996631	-0.66064838086577	0.54136992700238	2
2.70495346054837	-0.786756987355512	0.627002002566224	2
1.21682635285784	-0.723702684110641	1.56895483376851	2
0.00202871392679448	-0.555557875457651	0.313017725498797	2
0.123508477819899	-0.807775088437136	0.170297599559057	2
0.487947769499212	-0.702684583029017	0.512825901814432	2
0.123508477819899	-0.786756987355512	0.655546027754172	2
3.28198233904061	0.0329489548278148	0.655546027754172	2
3.49457192585355	-0.702684583029017	-0.429126929387849	2
0.0627685958733464	-0.639630279784146	0.569913952190328	2
0.366468005606108	-0.618612178702522	0.341561750686745	2
1.82422517232336	-0.702684583029017	0.68409005294212	2
2.7960632834682	0.495347178623538	0.655546027754172	2
1.82422517232336	-0.702684583029017	0.68409005294212	2
0.366468005606108	-0.177232055988423	0.68409005294212	2
-0.544630223592176	-0.618612178702522	0.198841624747005	2
2.46199393276216	-0.765738886273888	1.65458690933235	2
1.45978588064405	-0.66064838086577	0.569913952190328	2
-0.483890341645623	-0.723702684110641	-0.115142652320422	2
1.3990459986975	-0.82879318951876	0.370105775874693	2
0.487947769499212	-0.765738886273888	0.341561750686745	2
0.123508477819899	-0.702684583029017	0.512825901814432	2
0.123508477819899	-0.702684583029017	0.512825901814432	2
0.123508477819899	-0.702684583029017	0.512825901814432	2
1.88496505426991	-0.702684583029017	0.627002002566224	2
1.88496505426991	-0.702684583029017	0.627002002566224	2
-0.0587111680197578	-0.744720785192265	0.712634078130068	2
1.3990459986975	-0.723702684110641	0.655546027754172	2
0.366468005606108	-0.744720785192265	0.741178103318016	2
-0.11945104996631	-0.765738886273888	2.16837936271541	2
1.15608647091129	-0.681666481947393	0.627002002566224	2
0.305728123659556	-0.618612178702522	0.68409005294212	2
1.45978588064405	-0.282322561396542	0.68409005294212	2
0.487947769499212	-0.765738886273888	-0.343494853824005	2
-0.969809397218041	-0.576575976539275	0.284473700310849	2
0.548687651445764	-0.702684583029017	0.54136992700238	2
2.49236387373544	-0.681666481947393	0.0846655239952134	2
1.27756623480439	-0.786756987355512	0.398649801062641	2
2.37088410984233	-0.618612178702522	0.712634078130068	2
1.6420055264837	-0.786756987355512	0.569913952190328	2
0.366468005606108	-0.723702684110641	0.0561214988072656	2
-0.301670695805967	1.67236083919447	0.313017725498797	2
2.43162399178888	-0.786756987355512	0.855354204069807	2
0.42720788755266	-0.681666481947393	0.712634078130068	2
1.58126564453715	-0.66064838086577	0.655546027754172	2
2.31014422789578	-0.765738886273888	1.91148313602388	2
2.18866446400267	-0.744720785192265	0.655546027754172	2
1.5205257625906	-0.765738886273888	0.741178103318016	2
1.82422517232336	-0.576575976539275	1.91148313602388	2
1.79385523135009	-0.765738886273888	9.9038101886493	2
0.670167415338869	-0.618612178702522	0.712634078130068	2
0.184248359766451	-0.765738886273888	0.284473700310849	2
1.3990459986975	-0.66064838086577	0.712634078130068	2
0.42720788755266	-0.723702684110641	0.655546027754172	2
0.244988241713003	-0.807775088437136	-0.229318753072214	2
0.730907297285421	-0.744720785192265	0.598457977378276	2
1.45978588064405	-0.702684583029017	1.31205860707697	2
0.366468005606108	0.180075662399181	-0.172230702696318	2
2.2797742869225	-0.66064838086577	0.54136992700238	2
0.730907297285421	-0.744720785192265	0.598457977378276	2
2.58347369665526	-0.723702684110641	0.798266153693912	2
0.487947769499212	-0.66064838086577	0.427193826250588	2
-1.09128916111115	-0.618612178702522	0.341561750686745	2
1.58126564453715	-0.198250157070047	0.341561750686745	2
2.43162399178888	-0.744720785192265	1.25497055670108	2
0.336098064632832	-0.639630279784146	-0.000966551568630263	2
1.79385523135009	-0.702684583029017	0.484281876626484	2
1.76348529037681	-0.240286359233294	1.05516238038544	2
1.58126564453715	-0.849811290600383	0.198841624747005	2
1.85459511329664	-0.692175532488205	0.68409005294212	2
0.184248359766451	-0.702684583029017	0.227385649934953	2
2.73532340152164	-0.66064838086577	0.883898229257755	2
2.12792458205612	-0.618612178702522	0.912442254445703	2
2.12792458205612	-0.618612178702522	0.912442254445703	2
1.6420055264837	-0.744720785192265	0.484281876626484	2
5.10417879743718	-0.744720785192265	0.769722128505964	2
0.123508477819899	-0.639630279784146	0.855354204069807	2
2.43162399178888	-0.891847492763631	-0.429126929387849	2
1.76348529037681	-0.723702684110641	0.769722128505964	2
1.94570493621647	-0.597594077620898	1.08370640557339	2
0.00202871392679448	-0.765738886273888	0.0561214988072656	2
0.730907297285421	-0.786756987355512	0.598457977378276	2
0.730907297285421	-0.786756987355512	0.598457977378276	2
1.09534658896473	-0.765738886273888	0.484281876626484	2
1.58126564453715	-0.702684583029017	0.769722128505964	2
0.305728123659556	-0.786756987355512	0.54136992700238	2
3.00865287028113	-0.723702684110641	3.13887621910564	2
0.97386682507163	-0.849811290600383	0.0275774736193177	2
0.97386682507163	-0.849811290600383	0.0275774736193177	2
1.03460670701818	-0.786756987355512	0.798266153693912	2
1.21682635285784	-0.786756987355512	0.826810178881859	2
0.487947769499212	-0.597594077620898	0.598457977378276	2
1.5205257625906	-0.702684583029017	-0.000966551568630263	2
1.91533499524319	-0.765738886273888	0.627002002566224	2
1.58126564453715	-0.723702684110641	0.370105775874693	2
1.85459511329664	-0.744720785192265	0.855354204069807	2
1.45978588064405	-0.66064838086577	0.598457977378276	2
0.00202871392679448	-0.765738886273888	0.798266153693912	2
1.82422517232336	-0.00908724733543263	3.19596426948154	2
1.21682635285784	-0.66064838086577	1.59749885895645	2
0.822017120205249	-0.849811290600383	0.998074330009547	2
1.61163558551043	-0.744720785192265	1.14079445594929	2
2.43162399178888	-0.786756987355512	1.08370640557339	2
2.61384363762854	-0.702684583029017	0.655546027754172	2
2.67458351957509	-0.786756987355512	10.2463384909047	2
2.67458351957509	-0.786756987355512	10.2463384909047	2
2.88717310638802	-0.891847492763631	6.02182276308838	2
3.31235228001389	-0.849811290600383	0.855354204069807	2
0.670167415338869	-0.723702684110641	0.627002002566224	2
1.3990459986975	-0.597594077620898	0.598457977378276	2
1.58126564453715	-0.702684583029017	0.68409005294212	2
2.52273381470871	-0.765738886273888	1.45477873301671	2
1.82422517232336	-0.765738886273888	1.25497055670108	2
1.82422517232336	0.138039460235934	0.769722128505964	2
0.913126943125078	-0.66064838086577	0.341561750686745	2
1.70274540843026	-0.870829391682007	0.398649801062641	2
1.3990459986975	-0.324358763559789	0.398649801062641	2
2.03681475913629	-0.807775088437136	0.969530304821599	2
1.58126564453715	-0.681666481947393	0.769722128505964	2
2.12792458205612	-0.702684583029017	0.68409005294212	2
-0.240930813859415	-0.723702684110641	-0.115142652320422	2
0.97386682507163	-0.597594077620898	0.741178103318016	2
-0.605370105538728	-0.0721415505803041	0.170297599559057	2
-0.301670695805967	-0.681666481947393	-0.229318753072214	2
3.76790139461303	-0.765738886273888	0.741178103318016	2
-0.605370105538728	-0.0721415505803041	0.170297599559057	2
-0.11945104996631	-0.681666481947393	0.598457977378276	2
-0.11945104996631	-0.681666481947393	0.598457977378276	2
1.15608647091129	-0.807775088437136	0.598457977378276	2
1.15608647091129	-0.807775088437136	0.598457977378276	2
1.21682635285784	-0.702684583029017	0.655546027754172	2
-0.483890341645623	-0.849811290600383	0.569913952190328	2
-0.66610998748528	-0.765738886273888	-0.286406803448109	2
1.82422517232336	-0.744720785192265	0.455737851438536	2
0.42720788755266	-0.765738886273888	0.284473700310849	2
0.609427533392317	-0.807775088437136	-0.400582904199901	2
1.21682635285784	2.09272286082694	4.50898942812714	2
0.244988241713003	-0.807775088437136	3.22450829466948	2
1.5205257625906	-0.786756987355512	-0.115142652320422	2
0.184248359766451	-0.723702684110641	0.170297599559057	2
1.76348529037681	-0.744720785192265	0.627002002566224	2
2.00644481816302	-0.681666481947393	0.455737851438536	2
1.76348529037681	-0.744720785192265	0.627002002566224	2
1.45978588064405	-0.744720785192265	0.68409005294212	2
0.184248359766451	-0.723702684110641	0.170297599559057	2
1.45978588064405	-0.723702684110641	0.170297599559057	2
0.670167415338869	-0.681666481947393	0.484281876626484	2
1.21682635285784	-0.765738886273888	-0.172230702696318	2
-0.301670695805967	-0.786756987355512	0.313017725498797	2
0.487947769499212	-0.66064838086577	-0.0580546019445261	2
1.82422517232336	-0.66064838086577	0.54136992700238	2
1.5205257625906	-0.786756987355512	0.198841624747005	2
0.852387061178525	-0.702684583029017	0.170297599559057	2
0.852387061178525	-0.702684583029017	0.170297599559057	2
2.12792458205612	-0.849811290600383	0.798266153693912	2
0.0627685958733464	-0.597594077620898	0.484281876626484	2
0.97386682507163	1.75643324352096	4.25209320143561	2
0.97386682507163	1.75643324352096	4.25209320143561	2
3.25161239806734	0.0539670559094386	0.741178103318016	2
1.70274540843026	-0.82879318951876	0.68409005294212	2
1.45978588064405	-0.702684583029017	1.65458690933235	2
3.46420198488027	-0.723702684110641	0.113209549183161	2
2.06718470010957	-0.702684583029017	0.398649801062641	2
1.21682635285784	-0.786756987355512	-0.200774727884266	2
-0.726849869431832	-0.765738886273888	-0.486214979763745	2
1.88496505426991	-0.807775088437136	-0.172230702696318	2
-0.180190931912862	-0.849811290600383	0.284473700310849	2
1.21682635285784	-0.744720785192265	0.940986279633651	2
3.37309216196044	-0.66064838086577	0.341561750686745	2
2.34051416886905	-0.82879318951876	0.569913952190328	2
1.49015582161732	-0.639630279784146	0.627002002566224	2
0.244988241713003	-0.66064838086577	1.42623470782877	2
2.85680316541475	-0.723702684110641	0.398649801062641	2
-0.423150459699071	-0.702684583029017	0.512825901814432	2
0.123508477819899	-0.681666481947393	-0.257862778260162	2
2.73532340152164	-0.681666481947393	0.141753574371109	2
3.03902281125441	-0.282322561396542	0.512825901814432	2
-0.11945104996631	-0.66064838086577	0.427193826250588	2
0.791647179231973	-0.681666481947393	1.65458690933235	2
1.15608647091129	-0.723702684110641	0.198841624747005	2
-0.11945104996631	-0.66064838086577	0.427193826250588	2
0.487947769499212	-0.723702684110641	0.54136992700238	2
0.791647179231973	-0.681666481947393	0.227385649934953	2
-0.301670695805967	-0.681666481947393	1.14079445594929	2
0.609427533392317	-0.681666481947393	0.198841624747005	2
1.15608647091129	-0.723702684110641	0.0561214988072656	2
1.33830611675094	-0.639630279784146	0.227385649934953	2
1.15608647091129	-0.744720785192265	0.598457977378276	2
1.82422517232336	-0.618612178702522	0.712634078130068	2
1.09534658896473	-0.21926825815167	0.427193826250588	2
3.13013263417423	-0.744720785192265	0.227385649934953	2
0.184248359766451	-0.66064838086577	0.198841624747005	2
1.3990459986975	-0.723702684110641	0.455737851438536	2
0.366468005606108	-0.723702684110641	1.22642653151313	2
2.06718470010957	-0.66064838086577	0.883898229257755	2
2.06718470010957	-0.366394965723037	1.34060263226492	2
3.13013263417423	-0.639630279784146	0.170297599559057	2
3.28198233904061	-0.681666481947393	0.284473700310849	2
1.76348529037681	0.264148066725676	5.10841395707405	2
1.58126564453715	-0.723702684110641	0.68409005294212	2
2.1582945230294	-0.723702684110641	0.569913952190328	2
2.1582945230294	-0.723702684110641	0.569913952190328	2
-1.09128916111115	-0.702684583029017	0.0846655239952134	2
1.33830611675094	-0.807775088437136	0.598457977378276	2
0.123508477819899	-0.681666481947393	4.96569383113431	2
2.12792458205612	-0.681666481947393	0.370105775874693	2
-0.180190931912862	1.77745134460259	0.512825901814432	2
-0.240930813859415	-0.807775088437136	0.712634078130068	2
2.00644481816302	-0.765738886273888	1.76876301008414	2
0.0627685958733464	-0.639630279784146	0.341561750686745	2
2.2797742869225	-0.597594077620898	-0.0865986271324741	2
-0.11945104996631	-0.639630279784146	0.141753574371109	2
-0.180190931912862	-0.639630279784146	0.255929675122901	2
1.94570493621647	-0.618612178702522	0.341561750686745	2
1.27756623480439	-0.765738886273888	0.598457977378276	2
1.03460670701818	-0.66064838086577	0.569913952190328	2
1.58126564453715	-0.723702684110641	0.969530304821599	2
1.03460670701818	-0.66064838086577	0.569913952190328	2
-0.180190931912862	-0.387413066804661	0.313017725498797	2


==> Final IEEE/figures/mse_skew_EM-RES-S-mu_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	202.424902469082	71.2003690174393	141.633542174484
0.01	5476.25598499108	72.9578569777398	144.138998943397
0.02	8609.14800139132	73.9863699555842	149.418282980589
0.03	10047.3654141657	76.1536715690756	150.215312233707
0.04	10100.7358994462	261.810584001235	171.714050574662
0.05	11081.8158602952	706.353550922964	388.024497178153
0.06	11255.7177442631	1499.0668067262	1356.24854093896
0.07	10910.6406853213	1884.36547391832	2886.24678784054
0.08	11536.2039405286	2290.82601912617	5764.52759398305
0.09	11295.2007199594	2508.13917871136	8439.5731743632
0.1	11458.557785461	2513.84727677176	9029.32343186474


==> Final IEEE/figures/mse_skew_EM-RES-mu-mu_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	15.5386606637571	13.3378844067677	13.8285728631818
0.01	36.1663651373519	13.0016714252974	13.8672610025597
0.02	30.7936690300239	12.9415937174886	13.8256850965514
0.03	28.6522678370703	13.6941764916442	13.9176115564229
0.04	28.2175318214875	15.760014580713	13.8213882955776
0.05	26.8479748226212	20.2811257175366	16.8142681256994
0.06	25.4553944908209	23.6398404906384	20.6935134745104
0.07	25.9543847507984	22.4173008058593	25.7829485669844
0.08	25.3428267092273	23.5251998400611	33.4662053162265
0.09	24.2074365073038	22.8876094464657	31.4334662013124
0.1	22.9583582145177	21.1093411650846	30.4058222960726


==> Final IEEE/figures/mse_skew_EM-RES-theta-theta_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	126.962957741166	47.0944361745992	89.0701821824159
0.01	3298.82366348856	48.2288275831178	90.5352337878089
0.02	5176.34932355201	48.9969700506939	93.9239267480454
0.03	6039.27437378347	50.2362625545648	94.645757812065
0.04	6071.44778992962	162.763992774929	107.462635214728
0.05	6659.13194761569	431.297148567179	238.470509706515
0.06	6763.14889352561	908.417939040849	821.278939121951
0.07	6556.42285062848	1139.39259015743	1741.52376744962
0.08	6931.67606782938	1383.81263322306	3471.95585919159
0.09	6786.6058028407	1513.95303540112	5076.01199555912
0.1	6883.94416501246	1516.30468900808	5429.42797877484


==> Final IEEE/figures/mse_skew_EM-Skew-RES-S-mu_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	10.0751668618613	2.37630197949005	1.09376387070334
0.01	5205.96716084921	2.93519960761145	3.07869356840111
0.02	8102.03885409521	5.87013648519275	3.460514081389
0.03	10290.6669802898	12.7444794059497	7.90690593904626
0.04	10247.8275279178	130.837486863041	39.2394639127755
0.05	11435.025923318	581.990055861395	218.373715021442
0.06	11675.6825977927	1317.92798923438	984.627505875398
0.07	11310.8476751421	1828.27763438423	2217.22555499045
0.08	12376.7650488857	2661.26413268499	4668.62580791465
0.09	12018.6502716118	3046.77325559867	6327.98140281027
0.1	12126.3354425484	3465.0461543056	7308.96397271156


==> Final IEEE/figures/mse_skew_EM-Skew-RES-lambda-mu_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	12.8934398389984	12.1382157281919	13.3900392525839
0.01	23.9281316158447	11.0696157205179	12.1634105168384
0.02	29.0312518327168	11.2879341202308	13.2733914839423
0.03	25.1944732122312	12.9888053585711	12.9700443772453
0.04	22.1567308313142	15.1839460630058	12.813009935703
0.05	19.0112850445319	27.6579210370144	17.2334544550896
0.06	17.9100239700498	41.1411154370485	31.8628436541227
0.07	15.9184305144498	48.9745343195336	39.1952052156976
0.08	12.1909326914136	62.3413360267169	57.710549200713
0.09	13.5129001646688	69.0503479723139	74.0287882084374
0.1	12.2275399923369	70.9078398213836	80.5026182704882


==> Final IEEE/figures/mse_skew_EM-Skew-RES-mu-mu_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	6.80066656959995	8.33680325077563	8.04341711991925
0.01	26.8796390775444	7.53299503134827	7.42341839422109
0.02	23.7455806324294	7.97750401008508	8.06674140283282
0.03	21.1409424026054	9.71834219807846	8.0139540571243
0.04	19.5812553445687	17.1635316608196	9.32751025027877
0.05	16.4853947210906	35.482878421125	14.9276200854616
0.06	15.9464617201688	55.2728758385062	34.3134247659847
0.07	14.4545337162223	64.7186914003034	43.7983755521007
0.08	13.8083062463533	82.8089233213911	64.8885159907916
0.09	14.0923367723588	90.9383549215111	77.6103441752609
0.1	12.7483085846895	93.6283134433606	81.5966225954722


==> Final IEEE/figures/mse_skew_EM-Skew-RES-theta-theta_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	9.85696980147172	6.86596911881427	6.5926006224452
0.01	2245.20963480751	6.55615601249715	6.91567693247463
0.02	3486.13242303184	8.03844271405727	7.58025828824532
0.03	4422.29742771135	11.9700384883339	9.4035737568236
0.04	4402.67814909249	65.2554071513958	23.1399588376358
0.05	4910.01428318584	266.99299504111	102.851907925679
0.06	5012.24490562693	591.897767257774	441.087680835722
0.07	4855.48926826832	815.478736171043	973.830898148156
0.08	5311.26206150032	1181.58442312641	2035.0375557362
0.09	5158.07670207322	1349.97107929146	2753.73076439156
0.1	5203.65673001909	1530.59900962608	3178.15977569114


==> Final IEEE/figures/nk/KL_BIC-Schwarz_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	59.9780956798981	45.054040182439	40.1147116057864	24.2863231356916	30.9777774672601	23.3092625295576
50	56.0251563380649	26.1518786149015	26.3620925407182	15.4017912064872	14.5255469668004	12.1978591884601
75	53.03937981088	20.1639748694156	20.9117515483772	13.8287917438546	10.7385047497086	8.99359517962754
100	54.4656121744403	18.5261759969823	19.7473949509364	13.7840647627659	10.5654547794445	8.23846876030838
150	52.5292151578755	15.9701974729808	17.8477698057271	10.9926428977128	8.55889633391946	6.88027250740477
200	52.1366933611393	14.2894008632249	17.1264672561251	10.1868859039242	7.40306939984895	6.64743266902604
300	51.753893644497	12.5353675535465	15.4870659689148	10.1533358780309	5.40018215781098	3.54162904836214
400	51.1537815293174	11.8433518633471	15.154023850094	9.6406188919675	4.25381565919468	3.33648533101995
500	50.8679635729261	10.8841649922109	14.8173013638353	8.77557564071716	1.93066363346705	1.86006376211412
750	49.701540631272	10.4579744341662	14.4710783613345	8.39317684005427	1.68253477489423	1.3622681833225
1000	47.9689863876384	10.1977783738346	14.2389122533041	7.15001211151541	0.946537299410864	1.12523729301421


==> Final IEEE/figures/nk/KL_BIC-Skew-Schwarz_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	77.7859403537473	84.2044298321867	68.4459592053969	58.7999237354093	79.3526842786603	85.2742822000081
50	56.2842179758971	36.0655021762933	28.572969197305	31.1180360587754	44.186083032459	30.0694688844413
75	46.8931145315034	16.2898587830484	16.3896967452178	17.2273340153765	19.5828393988377	18.9170781525267
100	45.6914430422982	11.291572096398	12.4060292749605	17.2137978281063	17.369112958842	14.0515196198351
150	42.1405582511969	4.63714764425211	7.41726933048683	11.3392185783646	3.93982211521769	3.99526151271662
200	42.3308911507428	3.1651561504969	6.65784185210852	10.1162146459862	2.75532089880713	2.98423589276924
300	41.5927132626836	1.92204518420892	5.69433995429672	8.4402312968863	1.8763585526318	2.20490544460136
400	41.8278476648471	1.31997085674214	5.30700200801746	6.33477408881159	0.590149382124604	1.49370777563553
500	41.434835431876	1.02130775578163	5.22805006120531	4.86012309047534	0.442411078366208	1.29370569357313
750	41.5366294118989	0.689250570434977	4.96442793809809	7.35027948766968	0.278748816690803	1.0922309851081
1000	40.9233809971331	0.508307921608103	4.76585893151765	6.03817087338914	0.201975602253148	0.920643618823616


==> Final IEEE/figures/nk/KL_Gaus_MC_500_eps_0.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
25	59.9780956798981	77.7859403537473	72.5949720999683	71.8741857163102	24.2863231356916	58.7999237354093	37.2171276174915	42.9780542312426
50	56.0251563380649	56.2842179758971	78.3054372188952	60.2873594233404	15.4017912064872	31.1180360587754	37.148183201614	35.7802790161078
75	53.03937981088	46.8931145315034	78.0157009223942	54.1354399153162	13.8287917438546	17.2273340153765	35.0131828533378	33.2647934456801
100	54.4656121744403	45.6914430422982	84.7980917579805	54.8266781681336	13.7840647627659	17.2137978281063	37.1685364143803	37.3610254563183
150	52.5292151578755	42.1405582511969	81.3713488751629	50.5088488512592	10.9926428977128	11.3392185783646	32.5272860331042	33.8817450894075
200	52.1366933611393	42.3308911507428	83.5498523765826	50.3046528061323	10.1868859039242	10.1162146459862	33.9112541282955	33.2084430654235
300	51.753893644497	41.5927132626836	80.3298056183527	48.2563937329802	10.1533358780309	8.4402312968863	31.6966033416069	33.5833253186821
400	51.1537815293174	41.8278476648471	82.2419155995284	50.3790943058752	9.6406188919675	6.33477408881159	31.6317094960989	34.4264955924082
500	50.8679635729261	41.434835431876	80.6889581091463	47.9445280105649	8.77557564071716	4.86012309047534	31.8550570072462	32.1590454522995
750	49.701540631272	41.5366294118989	82.3844901388437	50.6714484968888	8.39317684005427	7.35027948766968	35.4367978580119	34.7583141432197
1000	47.9689863876384	40.9233809971331	79.2186438932261	49.3801255777498	7.15001211151541	6.03817087338914	29.5832947170766	30.5261122041773


==> Final IEEE/figures/nk/KL_Huber_MC_500_eps_0.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
25	40.1147116057864	68.4459592053969	28.4405712423783	63.3593997431628	23.3092625295576	85.2742822000081	11.8888595875339	79.8452072126717
50	26.3620925407182	28.572969197305	21.0417195434092	28.5433861973819	12.1978591884601	30.0694688844413	5.9383558811133	30.0653222202073
75	20.9117515483772	16.3896967452178	18.1976242159048	16.3329302751315	8.99359517962754	18.9170781525267	4.32895803888602	18.8725064069816
100	19.7473949509364	12.4060292749605	17.2270996732993	12.4059103556095	8.23846876030838	14.0515196198351	3.91610907210105	14.0346379089926
150	17.8477698057271	7.41726933048683	16.0056655962363	7.34515882176488	6.88027250740477	3.99526151271662	3.03382466317815	3.61823882595944
200	17.1264672561251	6.65784185210852	15.5753141792874	6.65816145281634	6.64743266902604	2.98423589276924	2.58108776878324	2.98438326543688
300	15.4870659689148	5.69433995429672	15.0121697709119	5.69444297940402	3.54162904836214	2.20490544460136	2.0685461803919	2.20476600102956
400	15.154023850094	5.30700200801746	14.8108455810771	5.30700200801746	3.33648533101995	1.49370777563553	1.89906446031604	1.49370777563553
500	14.8173013638353	5.22805006120531	14.7362529818636	5.22805006120531	1.86006376211412	1.29370569357313	1.56720875883733	1.29370569357313
750	14.4710783613345	4.96442793809809	14.4472259250217	4.9645085118933	1.3622681833225	1.0922309851081	1.31220763294248	1.09221329282106
1000	14.2389122533041	4.76585893151765	14.2330415180165	4.76585893151765	1.12523729301421	0.920643618823616	1.10301514343954	0.920643618823616


==> Final IEEE/figures/nk/KL_True-K-skew_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	71.8741857163102	78.5765407930967	63.3593997431628	42.9780542312426	85.0307301035643	79.8452072126717
50	60.2873594233404	35.2543079967376	28.5433861973819	35.7802790161078	43.5217222849754	30.0653222202073
75	54.1354399153162	16.2744733365507	16.3329302751315	33.2647934456801	19.5743187484142	18.8725064069816
100	54.8266781681336	11.2060077125673	12.4059103556095	37.3610254563183	17.2940158712343	14.0346379089926
150	50.5088488512592	4.63575683482228	7.34515882176488	33.8817450894075	3.94034919430257	3.61823882595944
200	50.3046528061323	3.16448991573598	6.65816145281634	33.2084430654235	2.75504001616398	2.98438326543688
300	48.2563937329802	1.921634406782	5.69444297940402	33.5833253186821	1.87638688629089	2.20476600102956
400	50.3790943058752	1.31997085674214	5.30700200801746	34.4264955924082	0.590149382124604	1.49370777563553
500	47.9445280105649	1.02140492432331	5.22805006120531	32.1590454522995	0.442363713254261	1.29370569357313
750	50.6714484968888	0.689250833191287	4.9645085118933	34.7583141432197	0.278748885343634	1.09221329282106
1000	49.3801255777498	0.508307921608103	4.76585893151765	30.5261122041773	0.201975602253148	0.920643618823616


==> Final IEEE/figures/nk/KL_True-K_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	72.5949720999683	29.7262673403008	28.4405712423783	37.2171276174915	14.1262671142056	11.8888595875339
50	78.3054372188952	19.0714635800286	21.0417195434092	37.148183201614	6.2832568035283	5.9383558811133
75	78.0157009223942	15.678934783508	18.1976242159048	35.0131828533378	3.62197442164633	4.32895803888602
100	84.7980917579805	14.2340155736343	17.2270996732993	37.1685364143803	2.65119867646637	3.91610907210105
150	81.3713488751629	12.5869963204816	16.0056655962363	32.5272860331042	1.69065860024673	3.03382466317815
200	83.5498523765826	11.796609775891	15.5753141792874	33.9112541282955	1.23342898610491	2.58108776878324
300	80.3298056183527	11.1026174923266	15.0121697709119	31.6966033416069	0.890146248119354	2.0685461803919
400	82.2419155995284	10.8199322729373	14.8108455810771	31.6317094960989	0.743445633356457	1.89906446031604
500	80.6889581091463	10.5842134122182	14.7362529818636	31.8550570072462	0.587065502348612	1.56720875883733
750	82.3844901388437	10.2968908174154	14.4472259250217	35.4367978580119	0.469929515838491	1.31220763294248
1000	79.2186438932261	10.127241625674	14.2330415180165	29.5832947170766	0.352556346881036	1.10301514343954


==> Final IEEE/figures/nk/KL_t_MC_500_eps_0.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
25	45.054040182439	84.2044298321867	29.7262673403008	78.5765407930967	30.9777774672601	79.3526842786603	14.1262671142056	85.0307301035643
50	26.1518786149015	36.0655021762933	19.0714635800286	35.2543079967376	14.5255469668004	44.186083032459	6.2832568035283	43.5217222849754
75	20.1639748694156	16.2898587830484	15.678934783508	16.2744733365507	10.7385047497086	19.5828393988377	3.62197442164633	19.5743187484142
100	18.5261759969823	11.291572096398	14.2340155736343	11.2060077125673	10.5654547794445	17.369112958842	2.65119867646637	17.2940158712343
150	15.9701974729808	4.63714764425211	12.5869963204816	4.63575683482228	8.55889633391946	3.93982211521769	1.69065860024673	3.94034919430257
200	14.2894008632249	3.1651561504969	11.796609775891	3.16448991573598	7.40306939984895	2.75532089880713	1.23342898610491	2.75504001616398
300	12.5353675535465	1.92204518420892	11.1026174923266	1.921634406782	5.40018215781098	1.8763585526318	0.890146248119354	1.87638688629089
400	11.8433518633471	1.31997085674214	10.8199322729373	1.31997085674214	4.25381565919468	0.590149382124604	0.743445633356457	0.590149382124604
500	10.8841649922109	1.02130775578163	10.5842134122182	1.02140492432331	1.93066363346705	0.442411078366208	0.587065502348612	0.442363713254261
750	10.4579744341662	0.689250570434977	10.2968908174154	0.689250833191287	1.68253477489423	0.278748816690803	0.469929515838491	0.278748885343634
1000	10.1977783738346	0.508307921608103	10.127241625674	0.508307921608103	0.946537299410864	0.201975602253148	0.352556346881036	0.201975602253148


==> Final IEEE/figures/nk/RL_BIC-Schwarz_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	12.878	15.288	14.814	10.346071640811	9.72389656098096	10.1868025352307
50	20.506	18.222	15.244	15.3932409756838	15.2833201808868	8.54696233349958
75	25.478	17.344	14.954	17.2849951725834	11.5273337266556	7.19412223899339
100	26.672	19.438	15.386	18.4252923666789	16.9285352766631	8.54582155981885
150	30.702	21.672	16.292	20.9922496433846	21.1551292832254	10.2854419755918
200	31.736	20.478	16.102	20.8260835375022	18.4448893704401	10.010195003496
300	35.546	20.734	15.598	24.6074569566981	20.2671349113541	10.8627987550901
400	40.366	19.306	15.454	28.6456487163541	15.1827994387595	10.5794012809292
500	43.668	17.898	14.918	30.3838135897473	12.924615560037	8.52787930560122
750	48.006	17.182	14.858	30.8688797898297	8.60237628539412	5.28030294570271
1000	50.51	16.898	14.79	33.0595791192672	7.34243956990286	1.84518547003755


==> Final IEEE/figures/nk/RL_BIC-Skew-Schwarz_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	366.094	413.322	387.498	200.907393406641	160.181817774337	171.215570375705
50	445.362	426.148	403.362	215.501435478715	211.102664041767	215.483347621584
75	454.972	364.476	357.2	212.030708291316	215.799583745403	223.182923259081
100	438.874	313.824	289.502	197.780535960467	187.632643860508	186.469320831129
150	427.19	272.618	244.756	177.577141497336	128.530043258532	131.816477085615
200	431.522	266.666	229.394	169.569469912047	103.088568473424	102.703528632599
300	453.81	265.428	222.69	166.761099867018	63.7249602362703	62.3430767482395
400	468.024	274.064	224.566	171.955706372042	59.2731179289401	48.530031649937
500	469.33	274.56	224.292	170.554750581424	41.015740660921	32.3485950111963
750	452.47	294.422	237.618	176.789315356014	38.5412346654733	28.9238526913172
1000	425.802	305.976	246.028	162.111180569791	31.9353590603994	24.2950966130797


==> Final IEEE/figures/nk/RL_Gaus_MC_500_eps_0.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
25	12.878	366.094	13.106	294.424	10.346071640811	200.907393406641	9.76408924978442	225.562321645021
50	20.506	445.362	16.944	393.758	15.3932409756838	215.501435478715	9.60861670741737	234.540260303869
75	25.478	454.972	20.188	415.396	17.2849951725834	212.030708291316	11.76492596517	226.958947635522
100	26.672	438.874	21.582	410.21	18.4252923666789	197.780535960467	11.5570934415897	228.182287245143
150	30.702	427.19	23.484	381.712	20.9922496433846	177.577141497336	10.0628159343724	205.06272821018
200	31.736	431.522	25.79	350.246	20.8260835375022	169.569469912047	11.5111647467863	190.397141856842
300	35.546	453.81	27.306	358.416	24.6074569566981	166.761099867018	11.3066371697413	187.872827579417
400	40.366	468.024	28.672	331.058	28.6456487163541	171.955706372042	11.4856543789645	172.742648704258
500	43.668	469.33	29.928	323.158	30.3838135897473	170.554750581424	12.5375114910726	171.344831081292
750	48.006	452.47	31.498	310.736	30.8688797898297	176.789315356014	13.9057086646792	168.622256047264
1000	50.51	425.802	31.976	304.28	33.0595791192672	162.111180569791	14.9573684095659	169.590434373115


==> Final IEEE/figures/nk/RL_Huber_MC_500_eps_0.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
25	14.814	387.498	12.406	382.804	10.1868025352307	171.215570375705	3.12805586058399	173.141623035175
50	15.244	403.362	12.652	402.788	8.54696233349958	215.483347621584	2.32070406012256	216.089111396498
75	14.954	357.2	12.772	355.668	7.19412223899339	223.182923259081	1.82940138264889	223.216740417032
100	15.386	289.502	13.132	289.542	8.54582155981885	186.469320831129	1.80585110028285	186.393135705358
150	16.292	244.756	13.324	244.096	10.2854419755918	131.816477085615	1.56586329406862	131.596497142288
200	16.102	229.394	13.468	229.402	10.010195003496	102.703528632599	1.39170747623155	102.701156034885
300	15.598	222.69	13.752	222.694	10.8627987550901	62.3430767482395	1.22699104072852	62.3410392466207
400	15.454	224.566	14	224.566	10.5794012809292	48.530031649937	1.11466809855664	48.530031649937
500	14.918	224.292	14.126	224.292	8.52787930560122	32.3485950111963	1.0938542106095	32.3485950111963
750	14.858	237.618	14.496	237.626	5.28030294570271	28.9238526913172	1.01589767998179	28.9278371733362
1000	14.79	246.028	14.716	246.028	1.84518547003755	24.2950966130797	0.879141501442807	24.2950966130797


==> Final IEEE/figures/nk/RL_True-K-skew_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	294.424	414.326	382.804	225.562321645021	158.699700421354	173.141623035175
50	393.758	426.72	402.788	234.540260303869	211.866250772587	216.089111396498
75	415.396	364.234	355.668	226.958947635522	215.683662172768	223.216740417032
100	410.21	313.544	289.542	228.182287245143	187.607657974458	186.393135705358
150	381.712	272.598	244.096	205.06272821018	128.521842984951	131.596497142288
200	350.246	266.584	229.402	190.397141856842	103.078811726046	102.701156034885
300	358.416	265.438	222.694	187.872827579417	63.7213541754718	62.3410392466207
400	331.058	274.064	224.566	172.742648704258	59.2731179289401	48.530031649937
500	323.158	274.57	224.292	171.344831081292	41.021098975067	32.3485950111963
750	310.736	294.436	237.626	168.622256047264	38.5470836681407	28.9278371733362
1000	304.28	305.976	246.028	169.590434373115	31.9353590603994	24.2950966130797


==> Final IEEE/figures/nk/RL_True-K_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	13.106	12.728	12.406	9.76408924978442	1.67080794778957	3.12805586058399
50	16.944	13.37	12.652	9.60861670741737	1.30095540659158	2.32070406012256
75	20.188	13.69	12.772	11.76492596517	0.989878638742584	1.82940138264889
100	21.582	14.044	13.132	11.5570934415897	1.02770440920793	1.80585110028285
150	23.484	14.412	13.324	10.0628159343724	0.889853740430818	1.56586329406862
200	25.79	14.676	13.468	11.5111647467863	0.792641508578906	1.39170747623155
300	27.306	15.016	13.752	11.3066371697413	0.696213635929165	1.22699104072852
400	28.672	15.33	14	11.4856543789645	0.646479598861008	1.11466809855664
500	29.928	15.51	14.126	12.5375114910726	0.634590742779662	1.0938542106095
750	31.498	15.982	14.496	13.9057086646792	0.640700393310306	1.01589767998179
1000	31.976	16.19	14.716	14.9573684095659	0.488238418712636	0.879141501442807


==> Final IEEE/figures/nk/RL_t_MC_500_eps_0.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
25	15.288	413.322	12.728	414.326	9.72389656098096	160.181817774337	1.67080794778957	158.699700421354
50	18.222	426.148	13.37	426.72	15.2833201808868	211.102664041767	1.30095540659158	211.866250772587
75	17.344	364.476	13.69	364.234	11.5273337266556	215.799583745403	0.989878638742584	215.683662172768
100	19.438	313.824	14.044	313.544	16.9285352766631	187.632643860508	1.02770440920793	187.607657974458
150	21.672	272.618	14.412	272.598	21.1551292832254	128.530043258532	0.889853740430818	128.521842984951
200	20.478	266.666	14.676	266.584	18.4448893704401	103.088568473424	0.792641508578906	103.078811726046
300	20.734	265.428	15.016	265.438	20.2671349113541	63.7249602362703	0.696213635929165	63.7213541754718
400	19.306	274.064	15.33	274.064	15.1827994387595	59.2731179289401	0.646479598861008	59.2731179289401
500	17.898	274.56	15.51	274.57	12.924615560037	41.015740660921	0.634590742779662	41.021098975067
750	17.182	294.422	15.982	294.436	8.60237628539412	38.5412346654733	0.640700393310306	38.5470836681407
1000	16.898	305.976	16.19	305.976	7.34243956990286	31.9353590603994	0.488238418712636	31.9353590603994


==> Final IEEE/figures/outliers_skew_BIC-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: Huber, BIC: Huber
0	0.242	0.304	0.502
0.01	0.012	0.378	0.58
0.02	0.014	0.364	0.574
0.03	0.018	0.368	0.546
0.04	0.022	0.302	0.504
0.05	0.02	0.162	0.396
0.06	0.028	0.074	0.21
0.07	0.032	0.036	0.08
0.08	0.032	0.024	0.044
0.09	0.034	0.042	0.018
0.1	0.058	0.034	0.02


==> Final IEEE/figures/outliers_skew_BIC-Skew-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: Huber, BIC: Huber
0	0.878	0.888	0.98
0.01	0.096	0.898	0.986
0.02	0.02	0.804	0.98
0.03	0.016	0.764	0.97
0.04	0.022	0.65	0.922
0.05	0.018	0.5	0.806
0.06	0.018	0.374	0.676
0.07	0.01	0.22	0.46
0.08	0.028	0.126	0.274
0.09	0.034	0.108	0.16
0.1	0.036	0.1	0.096


==> Final IEEE/figures/outliers_skew_EM_Gaus_BIC_Gaus_MC_500_Nk_50.csv <==
x	Schwarz	Skew-Schwarz
0	0.242	0.878
0.01	0.012	0.096
0.02	0.014	0.02
0.03	0.018	0.016
0.04	0.022	0.022
0.05	0.02	0.018
0.06	0.028	0.018
0.07	0.032	0.01
0.08	0.032	0.028
0.09	0.034	0.034
0.1	0.058	0.036


==> Final IEEE/figures/outliers_skew_EM_Huber_BIC_Huber_MC_500_Nk_50.csv <==
x	Schwarz	Skew-Schwarz
0	0.502	0.98
0.01	0.58	0.986
0.02	0.574	0.98
0.03	0.546	0.97
0.04	0.504	0.922
0.05	0.396	0.806
0.06	0.21	0.676
0.07	0.08	0.46
0.08	0.044	0.274
0.09	0.018	0.16
0.1	0.02	0.096


==> Final IEEE/figures/outliers_skew_EM_t_BIC_t_MC_500_Nk_50.csv <==
x	Schwarz	Skew-Schwarz
0	0.304	0.888
0.01	0.378	0.898
0.02	0.364	0.804
0.03	0.368	0.764
0.04	0.302	0.65
0.05	0.162	0.5
0.06	0.074	0.374
0.07	0.036	0.22
0.08	0.024	0.126
0.09	0.042	0.108
0.1	0.034	0.1


==> Final IEEE/figures/pdf_gaus_lambda_xi.csv <==
x	lam_-2_xi_-3	lam_-2_xi_0	lam_5_xi_1	lam_5_xi_5
-10	0.00548888038407541	7.82967530049601e-05	5.86354869148028e-16	2.21393899429437e-27
-9.9	0.00616291739365311	9.24196358477019e-05	1.02275461988756e-15	4.70600246512871e-27
-9.8	0.00690819003364596	0.000108908287581093	1.7751864309133e-15	9.95372603822338e-27
-9.7	0.0077306739612897	0.00012812497139998	3.06604590467426e-15	2.09491538294436e-26
-9.6	0.0086366506345292	0.000150481395077791	5.26958083811499e-15	4.38727441943671e-26
-9.5	0.00963269856401477	0.000176444453656199	9.01232429370801e-15	9.1426242717586e-26
-9.4	0.0107256806536113	0.000206542480661338	1.53377435471066e-14	1.89581062992685e-25
-9.3	0.0119227272347473	0.000241372028800177	2.59747077969211e-14	3.91171586644769e-25
-9.2	0.01323121439151	0.000281605198035225	4.37728716107408e-14	8.03134303844566e-25
-9.1	0.0146587371671869	0.000327997525094221	7.34049289663652e-14	1.64080829843866e-24
-9	0.0162130772392058	0.000381396443771072	1.22493174036508e-13	3.33562005553843e-24
-8.9	0.0179021646484704	0.000442750319744542	2.03406916604722e-13	6.74752730591004e-24
-8.8	0.0197340331713727	0.000513118057016599	3.36114622950471e-13	1.35819569438006e-23
-8.7	0.0217167689289039	0.000593679265393357	5.52685000821875e-13	2.72038242526354e-23
-8.6	0.0238584518381263	0.000685744969647659	9.04351509174813e-13	5.42185349220257e-23
-8.5	0.0261670895279134	0.000790768831073274	1.4725394267043e-12	1.07526646647251e-22
-8.4	0.0286505433647652	0.000910358841039276	2.38598356653927e-12	2.12195045058498e-22
-8.3	0.0313164462674754	0.00104628943386735	3.84715439404563e-12	4.16682729167605e-22
-8.2	0.0341721120337207	0.00120051395288955	6.17282912763687e-12	8.14192702206551e-22
-8.1	0.0372244359599333	0.00137517738892362	9.85603438758225e-12	1.58307204600343e-21
-8	0.0404797866112439	0.00157262929467303	1.56600933713127e-11	3.06285372763671e-21
-7.9	0.0439438886943622	0.00179543676178571	2.47606224389174e-11	5.89663538890587e-21
-7.8	0.0476216971068421	0.00204639732958119	3.89587271195273e-11	1.12962704158959e-20
-7.7	0.0515172623852885	0.00232855167589249	6.09993058811106e-11	2.15337183166356e-20
-7.6	0.0556335879567332	0.00264519592120577	9.50436115296987e-11	4.08466532697343e-20
-7.5	0.0599724798153825	0.00299989335747433	1.47366873382987e-10	7.70988327494884e-20
-7.4	0.0645343895044131	0.00339648539281435	2.27382342915562e-10	1.44808274257313e-19
-7.3	0.0693182515816587	0.00383910148295345	3.49135967417772e-10	2.70640999906528e-19
-7.2	0.0743213170897041	0.00433216780000907	5.33475552297161e-10	5.03325381899667e-19
-7.1	0.0795389849340148	0.00488041436914115	8.11180776047887e-10	9.31449916972683e-19
-7	0.0849646334938505	0.00548888038407541	1.22745373539681e-09	1.71524448398094e-18
-6.9	0.0905894552435842	0.00616291739365311	1.84832423892439e-09	3.14303214245642e-18
-6.8	0.0964022976371628	0.00690819003364597	2.76973333986698e-09	5.73097234201512e-18
-6.7	0.102389513992706	0.0077306739612897	4.13033994410559e-09	1.03983622460715e-17
-6.6	0.10853482859081	0.0086366506345292	6.12947079756892e-09	1.87741016241557e-17
-6.5	0.114819220648341	0.00963269856401477	9.05213149839317e-09	3.3729619256391e-17
-6.4	0.121220832225279	0.0107256806536113	1.33036499402781e-08	6.03006840325896e-17
-6.3	0.127714905438181	0.0119227272347473	1.94573762936639e-08	1.07273400414429e-16
-6.2	0.134273754560749	0.01323121439151	2.83199669661592e-08	1.89898423752595e-16
-6.1	0.140866778659051	0.0146587371671869	4.10201959854154e-08	3.34511215279505e-16
-6	0.147460520305858	0.0162130772392058	5.91290392971415e-08	5.86354869148028e-16
-5.9	0.154018775616762	0.0179021646484704	8.48210510187219e-08	1.02275461988757e-15
-5.8	0.160502760325555	0.0197340331713727	1.2108989350277e-07	1.7751864309133e-15
-5.7	0.166871335848829	0.0217167689289039	1.7203440477491e-07	3.06604590467426e-15
-5.6	0.173081298268799	0.0238584518381263	2.43235907574937e-07	5.26958083811499e-15
-5.5	0.179087731887644	0.0261670895279134	3.42252711607195e-07	9.01232429370801e-15
-5.4	0.184844427486431	0.0286505433647652	4.79264065765861e-07	1.53377435471067e-14
-5.3	0.190304363679814	0.0313164462674754	6.67903308015089e-07	2.59747077969211e-14
-5.2	0.195420247830931	0.0341721120337207	9.26328753321089e-07	4.37728716107408e-14
-5.1	0.200145110929534	0.0372244359599333	1.27859104710204e-06	7.34049289663652e-14
-5	0.204432948703842	0.0404797866112439	1.75636734752438e-06	1.22493174036508e-13
-4.9	0.208239399108101	0.0439438886943623	2.40114578318022e-06	2.03406916604724e-13
-4.8	0.211522444287741	0.0476216971068421	3.26695808495575e-06	3.36114622950471e-13
-4.7	0.21424312326292	0.0515172623852885	4.42377393334659e-06	5.52685000821875e-13
-4.6	0.216366239982123	0.0556335879567332	5.96168708952061e-06	9.04351509174813e-13
-4.5	0.217861050170889	0.0599724798153825	7.99604033050976e-06	1.4725394267043e-12
-4.4	0.21870190962044	0.0645343895044131	1.0673652945349e-05	2.38598356653929e-12
-4.3	0.218868866298735	0.0693182515816587	1.41803302229865e-05	3.84715439404563e-12
-4.2	0.218348178977185	0.0743213170897041	1.87498479010577e-05	6.17282912763687e-12
-4.1	0.217132745984132	0.0795389849340148	2.46746146344443e-05	9.85603438758225e-12
-4	0.215222429230846	0.0849646334938505	3.23182206298401e-05	1.56600933713127e-11
-3.9	0.212624260789956	0.0905894552435843	4.21300788943526e-05	2.47606224389176e-11
-3.8	0.209352521995048	0.0964022976371628	5.46623550814461e-05	3.89587271195273e-11
-3.7	0.205428688200899	0.102389513992706	7.05893605596584e-05	6.09993058811106e-11
-3.6	0.200881235898478	0.10853482859081	9.0729548883681e-05	9.50436115296987e-11
-3.5	0.195745312696987	0.114819220648341	0.000116070206154721	1.47366873382987e-10
-3.4	0.190062274629484	0.121220832225279	0.000147794858826426	2.27382342915562e-10
-3.3	0.183879099159926	0.127714905438181	0.000187313336679015	3.49135967417772e-10
-3.2	0.177247686014773	0.134273754560749	0.000236294322790062	5.33475552297161e-10
-3.1	0.170224061381278	0.140866778659051	0.000296700095924401	8.11180776047887e-10
-3	0.16286750396764	0.147460520305858	0.000370823024310316	1.22745373539681e-09
-2.9	0.155239613785078	0.154018775616762	0.000461323204844801	1.84832423892439e-09
-2.8	0.147403346190621	0.160502760325555	0.000571266461262377	2.76973333986698e-09
-2.7	0.139422034652574	0.166871335848829	0.000704161723052029	4.13033994410559e-09
-2.6	0.131358425831962	0.173081298268799	0.000863996609815624	6.12947079756892e-09
-2.5	0.123273749910617	0.179087731887644	0.0010552698508159	9.05213149839317e-09
-2.4	0.115226847672702	0.184844427486431	0.00128301898567669	1.33036499402781e-08
-2.3	0.107273373726638	0.190304363679814	0.00155284162994881	1.94573762936639e-08
-2.2	0.0994650925332514	0.195420247830931	0.00187090845999817	2.83199669661592e-08
-2.1	0.0918492807022314	0.200145110929534	0.00224396598754104	4.10201959854154e-08
-2	0.0844682454692466	0.204432948703842	0.00267932716742854	5.91290392971415e-08
-1.9	0.0773589655178884	0.208239399108101	0.00318484792476764	8.48210510187218e-08
-1.8	0.0705528565148405	0.211522444287741	0.00376888780974659	1.2108989350277e-07
-1.7	0.0640756600302983	0.21424312326292	0.00444025319920035	1.7203440477491e-07
-1.6	0.0579474510548558	0.216366239982123	0.00520812176879008	2.43235907574937e-07
-1.5	0.0521827562181823	0.217861050170889	0.00608194736088432	3.42252711607195e-07
-1.4	0.0467907721615283	0.218701909620439	0.0070713448687393	4.79264065765861e-07
-1.3	0.0417756713880506	0.218868866298735	0.0081859553404701	6.67903308015095e-07
-1.2	0.0371369813577037	0.218348178977185	0.00943529216447605	9.26328753321089e-07
-1.1	0.0328700216251715	0.217132745984132	0.0108285699140282	1.27859104710204e-06
-1	0.0289663834317883	0.215222429230846	0.0123745181801184	1.75636734752438e-06
-0.9	0.0254144363233698	0.212624260789956	0.0140811834812835	2.40114578318022e-06
-0.799999999999999	0.0221998470225061	0.209352521995048	0.0159557230760494	3.26695808495578e-06
-0.699999999999999	0.0193060968668926	0.205428688200899	0.0180041951843931	4.42377393334659e-06
-0.6	0.0167149855537618	0.200881235898478	0.0202313507145205	5.96168708952061e-06
-0.5	0.014407110616652	0.195745312696987	0.0226404320561818	7.99604033050976e-06
-0.399999999999999	0.0123623139147955	0.190062274629484	0.0252329848098934	1.0673652945349e-05
-0.299999999999999	0.0105600883498626	0.183879099159926	0.0280086884452665	1.41803302229866e-05
-0.199999999999999	0.0089799399583753	0.177247686014773	0.0309652117996702	1.87498479010577e-05
-0.0999999999999996	0.00760170238879169	0.170224061381278	0.0340980990268904	2.46746146344443e-05
0	0.00640580249959703	0.16286750396764	0.0374006910795732	3.23182206298401e-05
0.100000000000001	0.00537347736123178	0.155239613785078	0.040864087064332	4.21300788943527e-05
0.200000000000001	0.00448694427640294	0.147403346190621	0.0444771488601869	5.46623550814462e-05
0.300000000000001	0.00372952652971664	0.139422034652574	0.0482265512655868	7.05893605596584e-05
0.4	0.00308573843064268	0.131358425831962	0.0520968786723822	9.0729548883681e-05
0.5	0.00254133382678117	0.123273749910617	0.0560707679009218	0.000116070206154721
0.600000000000001	0.00208332264992981	0.115226847672702	0.0601290954196525	0.000147794858826427
0.700000000000001	0.00169996023573692	0.107273373726638	0.0642512057702669	0.000187313336679015
0.800000000000001	0.00138071415442353	0.0994650925332514	0.0684151766823186	0.000236294322790062
0.9	0.00111621313427246	0.0918492807022314	0.0725981151450066	0.000296700095924401
1	0.000898182381992892	0.0844682454692466	0.0767764776602968	0.000370823024310316
1.1	0.000719369235285919	0.0773589655178883	0.0809264070758959	0.000461323204844802
1.2	0.000573462652116499	0.0705528565148405	0.0850240778250192	0.00057126646126238
1.3	0.000455009574976971	0.0640756600302983	0.0890460411076864	0.000704161723052029
1.4	0.000359330730155838	0.0579474510548558	0.0929695615484317	0.000863996609815624
1.5	0.000282437951302481	0.0521827562181823	0.0967729371578233	0.0010552698508159
1.6	0.000220954669056518	0.0467907721615283	0.100435794997063	0.00128301898567669
1.7	0.000172040795931178	0.0417756713880506	0.103939355770886	0.00155284162994881
1.8	0.00013332286605481	0.0371369813577037	0.107266661617814	0.00187090845999817
1.9	0.000102829967505518	0.0328700216251715	0.11040276258332	0.00224396598754104
2	7.89357326647269e-05	0.0289663834317883	0.113334858598869	0.00267932716742854
2.1	6.03064287361002e-05	0.0254144363233697	0.116052395192423	0.00318484792476765
2.2	4.5855013936555e-05	0.0221998470225061	0.118547112567052	0.00376888780974659
2.3	3.47008911160922e-05	0.0193060968668926	0.120813049048769	0.00444025319920035
2.4	2.61349950508659e-05	0.0167149855537618	0.122846501171809	0.00520812176879008
2.5	1.95897872291675e-05	0.014407110616652	0.124645943795282	0.00608194736088432
2.6	1.46136973028476e-05	0.0123623139147955	0.126211914593528	0.00707134486873932
2.7	1.08495383076148e-05	0.0105600883498626	0.127546868007673	0.0081859553404701
2.8	8.01642837894403e-06	0.0089799399583753	0.128655004271932	0.00943529216447605
2.9	5.89477057509857e-06	0.00760170238879169	0.129542079430013	0.0108285699140282
3	4.31387067472638e-06	0.00640580249959703	0.13021520233907	0.0123745181801184
3.1	3.14180713343168e-06	0.00537347736123178	0.130682624535078	0.0140811834812835
3.2	2.27720503338163e-06	0.00448694427640294	0.130953528525415	0.0159557230760494
3.3	1.64260466985563e-06	0.00372952652971664	0.131037819609742	0.0180041951843931
3.4	1.17915372560473e-06	0.00308573843064268	0.130945925740443	0.0202313507145205
3.5	8.42388575656625e-07	0.00254133382678117	0.13068860925326	0.0226404320561818
3.6	5.98904315296535e-07	0.00208332264992981	0.130276793561936	0.0252329848098934
3.7	4.23744105485282e-07	0.00169996023573692	0.129721407151124	0.0280086884452665
3.8	2.98366131896396e-07	0.00138071415442353	0.129033246450509	0.0309652117996702
3.9	2.0907082220222e-07	0.00111621313427246	0.128222858457087	0.0340980990268904
4	1.45792052589788e-07	0.000898182381992892	0.127300443314399	0.0374006910795732
4.1	1.01174090954621e-07	0.000719369235285919	0.126275776474654	0.040864087064332
4.2	6.98712271532025e-08	0.000573462652116499	0.125158149574156	0.0444771488601869
4.3	4.80197212912062e-08	0.000455009574976971	0.123956328751219	0.0482265512655868
4.4	3.28421628270724e-08	0.000359330730155838	0.122678528830894	0.0520968786723822
4.5	2.23528756323072e-08	0.000282437951302481	0.121332401590106	0.0560707679009218
4.6	1.5139910761765e-08	0.000220954669056518	0.119925036194471	0.0601290954196525
4.7	1.02047002502737e-08	0.000172040795931178	0.118462969855489	0.0642512057702669
4.8	6.84483542445413e-09	0.00013332286605481	0.116952206783453	0.0684151766823186
4.9	4.56888704920214e-09	0.000102829967505518	0.115398243595437	0.0725981151450066
5	3.03487879419165e-09	7.89357326647269e-05	0.113806099466858	0.0767764776602968
5.1	2.00610978380705e-09	6.03064287361006e-05	0.112180349477259	0.0809264070758958
5.2	1.31962150576348e-09	4.58550139365552e-05	0.110525159784553	0.0850240778250191
5.3	8.63822227532995e-10	3.47008911160924e-05	0.108844323456814	0.0890460411076864
5.4	5.62702252843955e-10	2.6134995050866e-05	0.107141295987598	0.0929695615484316
5.5	3.64763384017808e-10	1.95897872291675e-05	0.105419229712358	0.0967729371578233
5.6	2.35299586062556e-10	1.46136973028477e-05	0.103681006523855	0.100435794997063
5.7	1.51045399607948e-10	1.08495383076148e-05	0.101929268449183	0.103939355770886
5.8	9.64871206965847e-11	8.01642837894406e-06	0.100166445797315	0.107266661617814
5.9	6.13346388597632e-11	5.8947705750986e-06	0.0983947827122271	0.11040276258332
6	3.8798598679157e-11	4.31387067472638e-06	0.0966163600723967	0.113334858598869
6.1	2.44230102871619e-11	3.14180713343169e-06	0.0948331157630488	0.116052395192422
6.2	1.52986973803893e-11	2.27720503338164e-06	0.0930468624142492	0.118547112567052
6.3	9.53632472473228e-12	1.64260466985564e-06	0.0912593027474102	0.120813049048769
6.4	5.91531871894012e-12	1.17915372560474e-06	0.0894720427069919	0.122846501171809
6.5	3.65127930668827e-12	8.42388575656625e-07	0.0876866025753077	0.124645943795282
6.6	2.24275077431822e-12	5.98904315296541e-07	0.0859044262785819	0.126211914593528
6.7	1.37083540257124e-12	4.23744105485286e-07	0.0841268890938661	0.127546868007673
6.8	8.33791084848069e-13	2.98366131896399e-07	0.0823553039611111	0.128655004271932
6.9	5.04656813072481e-13	2.09070822202221e-07	0.0805909265943633	0.129542079430013
7	3.03949426745858e-13	1.45792052589788e-07	0.0788349595722919	0.13021520233907
7.1	1.82168030579804e-13	1.01174090954622e-07	0.0770885555723524	0.130682624535078
7.2	1.08644566825596e-13	6.98712271532026e-08	0.0753528198959308	0.130953528525415
7.3	6.44775104777889e-14	4.80197212912066e-08	0.0736288124146446	0.131037819609742
7.4	3.80778400853816e-14	3.28421628270726e-08	0.0719175490512314	0.130945925740443
7.5	2.23768814121051e-14	2.23528756323072e-08	0.0702200028926065	0.13068860925326
7.6	1.30854737770882e-14	1.5139910761765e-08	0.0685371050180143	0.130276793561936
7.7	7.61450049874496e-15	1.02047002502737e-08	0.0668697451119152	0.129721407151124
7.8	4.40915044517306e-15	6.84483542445419e-09	0.0652187719194257	0.129033246450509
7.9	2.54055974457188e-15	4.56888704920217e-09	0.0635849935917566	0.128222858457087
8	1.4566807531533e-15	3.03487879419165e-09	0.0619691779601252	0.127300443314399
8.1	8.31111548865141e-16	2.00610978380705e-09	0.0603720527689588	0.126275776474654
8.2	4.71860604810548e-16	1.31962150576348e-09	0.0587943058927426	0.125158149574156
8.3	2.6657971791198e-16	8.63822227532995e-10	0.0572365855554625	0.123956328751219
8.4	1.49864577532197e-16	5.62702252843955e-10	0.0556995005671373	0.122678528830894
8.5	8.3835686356163e-17	3.64763384017808e-10	0.0541836205882721	0.121332401590106
8.6	4.66677046826416e-17	2.35299586062556e-10	0.0526894764301041	0.119925036194471
8.7	2.58500328594338e-17	1.51045399607948e-10	0.0512175603961226	0.118462969855489
8.8	1.42482807899369e-17	9.64871206965847e-11	0.0497683266684363	0.116952206783453
8.9	7.81484039609943e-18	6.13346388597632e-11	0.0483421917410536	0.115398243595437
9	4.26514329268214e-18	3.8798598679157e-11	0.0469395349009523	0.113806099466858
9.1	2.31634155832202e-18	2.44230102871619e-11	0.0455606987568854	0.112180349477259
9.2	1.25177603429489e-18	1.52986973803893e-11	0.0442059898151537	0.110525159784553
9.3	6.73139905037607e-19	9.53632472473228e-12	0.0428756791010204	0.108844323456814
9.4	3.60195540232876e-19	5.91531871894012e-12	0.0415700028240234	0.107141295987598
9.5	1.91789683112008e-19	3.65127930668827e-12	0.0402891630851226	0.105419229712358
9.6	1.01616843962867e-19	2.24275077431822e-12	0.0390333286233811	0.103681006523855
9.7	5.3574651620446e-20	1.37083540257124e-12	0.0378026355997109	0.101929268449183
9.8	2.8106440646425e-20	8.33791084848069e-13	0.0365971884150867	0.100166445797315
9.9	1.46725245309617e-20	5.04656813072481e-13	0.0354170605605521	0.0983947827122271
10	7.62177282171996e-21	3.03949426745858e-13	0.0342622954962886	0.0966163600723967
10.1	3.93966222081936e-21	1.82168030579804e-13	0.033132907556992	0.0948331157630488
10.2	2.02634544903549e-21	1.08644566825596e-13	0.0320288828807943	0.0930468624142492
10.3	1.03709651757443e-21	6.44775104777889e-14	0.0309501803589787	0.0912593027474102
10.4	5.2817245643696e-22	3.80778400853816e-14	0.0298967326037582	0.0894720427069919
10.5	2.67659647735288e-22	2.23768814121051e-14	0.0288684469314244	0.0876866025753077
10.6	1.34970959594305e-22	1.30854737770882e-14	0.0278652063582156	0.0859044262785819
10.7	6.77248041711947e-23	7.61450049874496e-15	0.0268868706063066	0.0841268890938661
10.8	3.38146489153437e-23	4.40915044517306e-15	0.0259332771173842	0.0823553039611111
10.9	1.68000830599763e-23	2.54055974457185e-15	0.0250042420713354	0.0805909265943633
11	8.30552559832641e-24	1.4566807531533e-15	0.02409956140765	0.0788349595722919
11.1	4.08574905640993e-24	8.31111548865141e-16	0.0232190118472141	0.0770885555723524
11.2	1.99997638524401e-24	4.71860604810548e-16	0.0223623519122536	0.0753528198959308
11.3	9.7415126107354e-25	2.6657971791198e-16	0.0215293229422708	0.0736288124146446
11.4	4.72145681640622e-25	1.49864577532196e-16	0.0207196501039053	0.0719175490512313
11.5	2.27705484844363e-25	8.3835686356163e-17	0.0199330433927431	0.0702200028926065
11.6	1.09274432841858e-25	4.66677046826416e-17	0.0191691986251887	0.0685371050180143
11.7	5.21808306960349e-26	2.58500328594338e-17	0.0184277984186152	0.0668697451119152
11.8	2.47942249783767e-26	1.42482807899369e-17	0.0177085131580979	0.0652187719194257
11.9	1.17229517011449e-26	7.81484039609942e-18	0.0170110019481433	0.0635849935917566
12	5.51531186390266e-27	4.26514329268214e-18	0.0163349135479181	0.0619691779601252
12.1	2.58196059901636e-27	2.31634155832202e-18	0.015679887288587	0.0603720527689588
12.2	1.2027499939723e-27	1.25177603429489e-18	0.0150455539714656	0.0587943058927426
12.3	5.57502882287123e-28	6.73139905037599e-19	0.0144315367457964	0.0572365855554625
12.4	2.57137051252832e-28	3.60195540232876e-19	0.0138374519650539	0.0556995005671373
12.5	1.18012437789199e-28	1.91789683112008e-19	0.0132629100207836	0.0541836205882721
12.6	5.38934864323055e-29	1.01616843962867e-19	0.0127075161530786	0.0526894764301041
12.7	2.44900657750295e-29	5.3574651620446e-20	0.0121708712368907	0.0512175603961226
12.8	1.10735940897739e-29	2.8106440646425e-20	0.0116525725434701	0.0497683266684362
12.9	4.98232474219977e-30	1.46725245309617e-20	0.011152214476319	0.0483421917410536
13	2.2305915525211e-30	7.62177282171996e-21	0.0106693892811355	0.0469395349009523
13.1	9.93693568905619e-31	3.93966222081936e-21	0.010203687729311	0.0455606987568854
13.2	4.40482972109049e-31	2.02634544903549e-21	0.00975469977463264	0.0442059898151537
13.3	1.94289713449698e-31	1.0370965175744e-21	0.00932201518292183	0.0428756791010203
13.4	8.52735514830943e-32	5.2817245643696e-22	0.00890522413442386	0.0415700028240234
13.5	3.72411067128393e-32	2.67659647735288e-22	0.00850391779883758	0.0402891630851226
13.6	1.61835695540461e-32	1.34970959594305e-22	0.00811768888295053	0.0390333286233811
13.7	6.9979268999835e-33	6.77248041711947e-23	0.00774613215091467	0.0378026355997109
13.8	3.01097854309171e-33	3.38146489153432e-23	0.00738884491726597	0.0365971884150867
13.9	1.2891068972656e-33	1.68000830599766e-23	0.00704542751285575	0.0354170605605521
14	5.49177903250997e-34	8.30552559832641e-24	0.00671548372392175	0.0342622954962886
14.1	2.32798334927741e-34	4.08574905640993e-24	0.00639862120458556	0.033132907556992
14.2	9.81949653886607e-35	1.99997638524401e-24	0.00609445186311598	0.0320288828807943
14.3	4.12136383767041e-35	9.74151261073537e-25	0.00580259222234912	0.0309501803589786
14.4	1.72121421009038e-35	4.72145681640624e-25	0.00552266375470275	0.0298967326037582
14.5	7.15271585956716e-36	2.27705484844363e-25	0.00525429319226604	0.0288684469314244
14.6	2.95766485324903e-36	1.09274432841858e-25	0.00499711281248601	0.0278652063582156
14.7	1.21693880880081e-36	5.21808306960349e-26	0.00475076070000833	0.0268868706063066
14.8	4.98230343297945e-37	2.47942249783764e-26	0.00451488098526396	0.0259332771173842
14.9	2.02970591758298e-37	1.17229517011451e-26	0.00428912406042241	0.0250042420713354
15	8.22768085106477e-38	5.51531186390266e-27	0.00407314677335971	0.02409956140765
15.1	3.3186617994275e-38	2.58196059901636e-27	0.00386661260031223	0.0232190118472141
15.2	1.3319553359416e-38	1.2027499939723e-27	0.00366919179790814	0.0223623519122536
15.3	5.31933452649767e-39	5.57502882287123e-28	0.00348056153528559	0.0215293229422708
15.4	2.11380923778333e-39	2.57137051252832e-28	0.00330040600702124	0.0207196501039053
15.5	8.35824311493977e-40	1.18012437789199e-28	0.00312841652760425	0.0199330433927431
15.6	3.28855266622041e-40	5.38934864323055e-29	0.00296429160819996	0.0191691986251887
15.7	1.28746394318884e-40	2.44900657750295e-29	0.00280773701645373	0.0184277984186152
15.8	5.01540141815319e-41	1.10735940897739e-29	0.00265846582008911	0.0177085131580979
15.9	1.94409083177297e-41	4.98232474219977e-30	0.00251619841505633	0.0170110019481433
16	7.49838125691029e-42	2.2305915525211e-30	0.0023806625389857	0.0163349135479181
16.1	2.87778590555437e-42	9.93693568905619e-31	0.0022515932706984	0.015679887288587
16.2	1.09897882903621e-42	4.40482972109049e-31	0.00212873301652126	0.0150455539714656
16.3	4.17599471713788e-43	1.94289713449698e-31	0.00201183148414613	0.0144315367457964
16.4	1.57895667473252e-43	8.52735514830943e-32	0.00190064564476531	0.0138374519650539
16.5	5.94045944671829e-44	3.72411067128393e-32	0.00179493968420446	0.0132629100207836
16.6	2.22386950040092e-44	1.61835695540461e-32	0.00169448494376271	0.0127075161530786
16.7	8.28395816306297e-45	6.9979268999835e-33	0.00159905985145633	0.0121708712368907
16.8	3.07047612865894e-45	3.01097854309171e-33	0.0015084498443482	0.0116525725434701
16.9	1.13243342807822e-45	1.2891068972656e-33	0.00142244728262932	0.011152214476319
17	4.15583849279771e-46	5.49177903250997e-34	0.00134085135610241	0.0106693892811355
17.1	1.51755194897135e-46	2.32798334927741e-34	0.00126346798369968	0.010203687729311
17.2	5.51400681060732e-47	9.81949653886607e-35	0.00119010970664869	0.00975469977463264
17.3	1.99356205105374e-47	4.12136383767041e-35	0.00112059557588107	0.00932201518292183
17.4	7.17184425653961e-48	1.72121421009038e-35	0.00105475103425903	0.00890522413442386
17.5	2.56726369426736e-48	7.15271585956716e-36	0.000992407794174545	0.00850391779883758
17.6	9.14425971150958e-49	2.95766485324903e-36	0.000933403711055223	0.00811768888295053
17.7	3.24089511977468e-49	1.21693880880081e-36	0.000877582653290021	0.00774613215091467
17.8	1.1429300780596e-49	4.98230343297945e-37	0.000824794369066703	0.00738884491726597
17.9	4.01062926104987e-50	2.02970591758298e-37	0.000774894350591535	0.00704542751285575
18	1.4003721217942e-50	8.22768085106477e-38	0.000727743696140215	0.00671548372392175
18.1	4.86533097738435e-51	3.3186617994275e-38	0.000683208970367642	0.00639862120458556
18.2	1.68197382043896e-51	1.3319553359416e-38	0.000641162063282606	0.00609445186311598
18.3	5.7858064034448e-52	5.31933452649767e-39	0.000601480048272294	0.00580259222234912
18.4	1.98036984067916e-52	2.11380923778333e-39	0.000564045039540372	0.00552266375470275
18.5	6.74475792372968e-53	8.35824311493977e-40	0.000528744049301527	0.00525429319226604
18.6	2.28572514456661e-53	3.28855266622041e-40	0.000495468845054878	0.004997112812486
18.7	7.70759949764104e-54	1.28746394318884e-40	0.000464115807238395	0.00475076070000833
18.8	2.58613796106033e-54	5.01540141815319e-41	0.000434585787546686	0.00451488098526396
18.9	8.63418949109634e-55	1.94409083177297e-41	0.000406783968175143	0.00428912406042241
19	2.8683274019071e-55	7.49838125691029e-42	0.000380619722234473	0.00407314677335971
19.1	9.48141271261993e-56	2.87778590555437e-42	0.000356006475561299	0.00386661260031223
19.2	3.11856275870537e-56	1.09897882903621e-42	0.000332861570132526	0.00366919179790814
19.3	1.02064087868413e-56	4.17599471713788e-43	0.000311106129273909	0.00348056153528559
19.4	3.32375029450911e-57	1.57895667473252e-43	0.000290664924836446	0.00330040600702124
19.5	1.07701240646779e-57	5.94045944671829e-44	0.000271466246498017	0.00312841652760425
19.6	3.47256064407366e-58	2.22386950040092e-44	0.000253441773332132	0.00296429160819996
19.7	1.11407830337568e-58	8.28395816306297e-45	0.000236526447770676	0.00280773701645373
19.8	3.55646278745628e-59	3.07047612865894e-45	0.00022065835207315	0.00265846582008911
19.9	1.12968516907984e-59	1.13243342807822e-45	0.000205778587401229	0.00251619841505633
20	3.57053359212044e-60	4.15583849279771e-46	0.000191831155584322	0.0023806625389857


==> Final IEEE/figures/pdf_gaus_lambda_xi3_S2.csv <==
x	-2	0	1	5
-10	2.49201402860645e-07	1.26314500076566e-19	1.50050146159808e-20	3.06285372763671e-21
-9.9	3.09232910827034e-07	2.41356436234766e-19	2.88795293976193e-20	5.89663538890587e-21
-9.8	3.83086731426295e-07	4.58873617674784e-19	5.53087740543145e-20	1.12962704158959e-20
-9.7	4.73788687984509e-07	8.68072146583791e-19	1.05401907138395e-19	2.15337183166356e-20
-9.6	5.84989998022046e-07	1.63398129729462e-18	1.99872807737843e-19	4.08466532697343e-20
-9.5	7.21088168599304e-07	3.06032019814988e-18	3.77146482323869e-19	7.70988327494884e-20
-9.4	8.87369453918582e-07	5.70315511363659e-18	7.08137861688195e-19	1.44808274257313e-19
-9.3	1.09017634842955e-06	1.05752836832119e-17	1.32305312433545e-18	2.70640999906528e-19
-9.2	1.33710407512969e-06	1.95118027248152e-17	2.45973758617258e-18	5.03325381899667e-19
-9.1	1.63723056964938e-06	3.58204711713413e-17	4.55043189989469e-18	9.31449916972683e-19
-9	2.00138505966314e-06	6.54325309812316e-17	8.37662616644226e-18	1.71524448398094e-18
-8.9	2.44246099953187e-06	1.18928152516366e-16	1.53440022784467e-17	3.14303214245642e-18
-8.8	2.97577984484373e-06	2.1508204293992e-16	2.79680069418327e-17	5.73097234201512e-18
-8.7	3.61951294316446e-06	3.87036711546593e-16	5.07268708255711e-17	1.03983622460715e-17
-8.6	4.39516967763165e-06	6.92992759032093e-16	9.15521756330748e-17	1.87741016241557e-17
-8.5	5.328160929973e-06	1.23462128524105e-15	1.64419630224186e-16	3.3729619256391e-17
-8.4	6.44844792895944e-06	2.1886048180415e-15	2.93828171954614e-16	6.03006840325896e-17
-8.3	7.79128761778105e-06	3.86037477767719e-15	5.22502462198384e-16	1.07273400414429e-16
-8.2	9.39808680635636e-06	6.77516873117448e-15	9.24567819112243e-16	1.89898423752595e-16
-8.1	1.13173785673182e-05	1.18314858636503e-14	1.62796520336907e-15	3.34511215279505e-16
-8	1.36059355803992e-05	2.05582901131573e-14	2.85238256313892e-15	5.86354869148028e-16
-7.9	1.63300364197657e-05	3.55437478443806e-14	4.97309944286346e-15	1.02275461988756e-15
-7.8	1.9566902100365e-05	6.11459892597931e-14	8.62787100981041e-15	1.7751864309133e-15
-7.7	2.34063215373188e-05	1.04664947445577e-13	1.48949035541577e-14	3.06604590467426e-15
-7.6	2.79524859081607e-05	1.78263763593815e-13	2.55876104498357e-14	5.26958083811499e-15
-7.5	3.33260532189196e-05	3.02101867900169e-13	4.3740141978649e-14	9.01232429370801e-15
-7.4	3.96664656352724e-05	5.09415643344012e-13	7.44028410430949e-14	1.53377435471066e-14
-7.3	4.71345433185563e-05	8.54711744730541e-13	1.25938403006302e-13	2.59747077969211e-14
-7.2	5.59153795680959e-05	1.42690675423217e-12	2.12122455106719e-13	4.37728716107408e-14
-7.1	6.62215629761407e-05	2.37028213518554e-12	3.55529291700455e-13	7.34049289663652e-14
-7	7.82967530049601e-05	3.91771663275433e-12	5.92959318974572e-13	1.22493174036508e-13
-6.9	9.24196358477019e-05	6.44309485639594e-12	9.84091948096598e-13	2.03406916604722e-13
-6.8	0.000108908287581093	1.05434940549645e-11	1.62520532598077e-12	3.36114622950471e-13
-6.7	0.00012812497139998	1.71673443074676e-11	2.67081063000822e-12	5.52685000821875e-13
-6.6	0.000150481395077791	2.78131517245272e-11	4.36757920165033e-12	9.04351509174813e-13
-6.5	0.000176444453656199	4.48358925858533e-11	7.1072544042003e-12	1.4725394267043e-12
-6.4	0.000206542480661338	7.19167350701268e-11	1.15087159014332e-11	2.38598356653927e-12
-6.3	0.000241372028800177	1.14779051893991e-10	1.8544553581056e-11	3.84715439404563e-12
-6.2	0.000281605198035225	1.82273625059549e-10	2.97352082699122e-11	6.17282912763687e-12
-6.1	0.000327997525094221	2.88013971883594e-10	4.74450894362781e-11	9.85603438758225e-12
-6	0.000381396443771072	4.52826473977172e-10	7.53317136382178e-11	1.56600933713127e-11
-5.9	0.000442750319744543	7.08400061301559e-10	1.19023122380342e-10	2.47606224389176e-11
-5.8	0.000513118057016599	1.10269117367085e-09	1.87133863292853e-10	3.89587271195273e-11
-5.7	0.000593679265393357	1.70788149981786e-09	2.92780151887465e-10	6.09993058811106e-11
-5.6	0.000685744969647659	2.63202553052039e-09	4.55826689846187e-10	9.50436115296987e-11
-5.5	0.000790768831073274	4.03599842987685e-09	7.06199527329189e-10	1.47366873382987e-10
-5.4	0.000910358841039279	6.1580102466709e-09	1.08874292448629e-09	2.27382342915562e-10
-5.3	0.00104628943386735	9.34885348130704e-09	1.67029905183191e-09	3.49135967417772e-10
-5.2	0.00120051395288955	1.41222803014292e-08	2.54996853119231e-09	5.33475552297161e-10
-5.1	0.00137517738892362	2.1226570310422e-08	3.87389507365026e-09	8.11180776047887e-10
-5	0.00157262929467303	3.17455866796664e-08	5.85644540424408e-09	1.22745373539681e-09
-4.9	0.00179543676178571	4.72406009973673e-08	8.81037396005312e-09	1.84832423892439e-09
-4.8	0.00204639732958119	6.99481122393751e-08	1.31895320738985e-08	2.76973333986698e-09
-4.7	0.00232855167589249	1.03054060881223e-07	1.96489822161918e-08	4.13033994410559e-09
-4.6	0.00264519592120577	1.51071572330562e-07	2.91291089496435e-08	6.12947079756892e-09
-4.5	0.00299989335747433	2.20358047807951e-07	4.2972604205564e-08	9.05213149839317e-09
-4.4	0.00339648539281435	3.19818521133503e-07	6.30861995576324e-08	1.33036499402781e-08
-4.3	0.00383910148295345	4.61856258305332e-07	9.2162910887956e-08	1.94573762936639e-08
-4.2	0.00433216780000907	6.63649211179148e-07	1.33985578662697e-07	2.83199669661592e-08
-4.1	0.00488041436914115	9.48852835606196e-07	1.93838900460759e-07	4.10201959854154e-08
-4	0.00548888038407541	1.3498566943462e-06	2.79065278095014e-07	5.91290392971415e-08
-3.9	0.00616291739365312	1.91075496669302e-06	3.99810003853049e-07	8.48210510187219e-08
-3.8	0.00690819003364597	2.69123025917017e-06	5.70013999604985e-07	1.2108989350277e-07
-3.7	0.0077306739612897	3.77159668050408e-06	8.08727950680077e-07	1.7203440477491e-07
-3.6	0.0086366506345292	5.25930261089508e-06	1.14184072678009e-06	2.43235907574937e-07
-3.5	0.00963269856401477	7.29725634589542e-06	1.60433795296577e-06	3.42252711607195e-07
-3.4	0.0107256806536113	1.00744088833089e-05	2.24323397347698e-06	4.79264065765861e-07
-3.3	0.0119227272347473	1.38391071313774e-05	3.1213526844923e-06	6.67903308015089e-07
-3.2	0.01323121439151	1.89158166991355e-05	4.32217015415609e-06	9.26328753321089e-07
-3.1	0.0146587371671869	2.57259043206332e-05	5.95597480706064e-06	1.27859104710204e-06
-3	0.0162130772392058	3.4813262986687e-05	8.16764921462007e-06	1.75636734752438e-06
-2.9	0.0179021646484704	4.68756539196731e-05	1.11464308870646e-05	2.40114578318022e-06
-2.8	0.0197340331713727	6.28027231301823e-05	1.51380671898786e-05	3.26695808495575e-06
-2.7	0.0217167689289039	8.37217193670765e-05	2.04598403799144e-05	4.42377393334659e-06
-2.6	0.0238584518381263	0.000111051986051417	2.75190009213257e-05	5.96168708952061e-06
-2.5	0.0261670895279134	0.000146569311773448	3.6835208104709e-05	7.99604033050976e-06
-2.4	0.0286505433647652	0.000192481189963786	4.90676331097755e-05	1.0673652945349e-05
-2.3	0.0313164462674754	0.000251513944788949	6.50474266355646e-05	1.41803302229865e-05
-2.2	0.0341721120337207	0.000327012512430821	8.58162856812612e-05	1.87498479010577e-05
-2.1	0.0372244359599333	0.000423053409419851	0.000112671865581547	2.46746146344443e-05
-2	0.0404797866112439	0.000544571057588177	0.000147220766590189	3.23182206298401e-05
-1.9	0.0439438886943622	0.000697497154752718	0.000191439770912279	4.21300788943525e-05
-1.8	0.0476216971068421	0.000888912170219439	0.000247745907212583	5.46623550814462e-05
-1.7	0.0515172623852885	0.00112720729739825	0.00031907576605704	7.05893605596584e-05
-1.6	0.0556335879567332	0.00142225431063134	0.000408974272381176	9.0729548883681e-05
-1.5	0.0599724798153825	0.0017855797555045	0.000521692831519272	0.000116070206154721
-1.4	0.0645343895044131	0.00223053876622905	0.000662296396553494	0.000147794858826426
-1.3	0.0693182515816588	0.00277248257559954	0.000836778551924624	0.000187313336679015
-1.2	0.0743213170897041	0.00342891249995172	0.00105218316964232	0.000236294322790062
-1.1	0.0795389849340148	0.00421961189368503	0.00131673057232895	0.000296700095924401
-1	0.0849646334938505	0.00516674633852301	0.00163994543898885	0.000370823024310316
-0.9	0.0905894552435842	0.00629492123746017	0.00203278292793531	0.0004613232048448
-0.799999999999999	0.0964022976371629	0.00763118510886197	0.00250774868645194	0.00057126646126238
-0.699999999999999	0.102389513992706	0.00920496631724025	0.00307900759535353	0.000704161723052029
-0.6	0.10853482859081	0.0110479308330028	0.00376247529279957	0.000863996609815624
-0.5	0.114819220648341	0.0131937489825376	0.00457588577676944	0.0010552698508159
-0.399999999999999	0.121220832225279	0.0156777601242171	0.00553882774720967	0.00128301898567669
-0.299999999999999	0.127714905438181	0.0185365258435171	0.00667274186985592	0.00155284162994881
-0.199999999999999	0.134273754560749	0.0218072646584864	0.00800087088027557	0.00187090845999817
-0.0999999999999996	0.140866778659051	0.0255271643934384	0.00954815445580627	0.00224396598754104
0	0.147460520305858	0.0297325723059073	0.011341061119683	0.00267932716742854
0.100000000000001	0.154018775616762	0.0344580676889234	0.0134073501550201	0.00318484792476765
0.200000000000001	0.160502760325555	0.0397354269193195	0.0157757576362581	0.00376888780974659
0.300000000000001	0.166871335848829	0.0455924966347558	0.0184756022585392	0.00444025319920035
0.4	0.173081298268799	0.0520519966990175	0.0215363086701979	0.00520812176879008
0.5	0.179087731887644	0.0591302806118227	0.0249868484781245	0.00608194736088432
0.600000000000001	0.184844427486431	0.0668360867508849	0.0288551019642243	0.00707134486873932
0.700000000000001	0.190304363679814	0.0751693189860459	0.0331671467616682	0.0081859553404701
0.800000000000001	0.195420247830931	0.0841198994483111	0.0379464832034778	0.00943529216447605
0.9	0.200145110929534	0.093666739242612	0.0432132096585	0.0108285699140282
1	0.204432948703842	0.103776874355149	0.0489831647725635	0.0123745181801184
1.1	0.208239399108101	0.114404813658796	0.0552670569774075	0.0140811834812835
1.2	0.211522444287741	0.125492143560091	0.0620696047447807	0.0159557230760494
1.3	0.21424312326292	0.136967429337025	0.0693887136693558	0.0180041951843931
1.4	0.216366239982123	0.148746446564367	0.0772147183853878	0.0202313507145205
1.5	0.217861050170889	0.160732767298802	0.0855297183938696	0.0226404320561818
1.6	0.218701909620439	0.172818715102635	0.094307036956764	0.0252329848098934
1.7	0.218868866298735	0.184886690841628	0.103510831192176	0.0280086884452665
1.8	0.218348178977185	0.196810857928572	0.113095879309734	0.0309652117996702
1.9	0.217132745984132	0.208459161822864	0.123007567538575	0.0340980990268904
2	0.215222429230846	0.219695644733861	0.13318209475559	0.0374006910795732
2.1	0.212624260789956	0.230383003253055	0.143546907211035	0.040864087064332
2.2	0.209352521995048	0.240385324709827	0.154021369222498	0.0444771488601869
2.3	0.205428688200899	0.249570928036152	0.164517668471211	0.0482265512655868
2.4	0.200881235898478	0.257815227404741	0.174941946839942	0.0520968786723822
2.5	0.195745312696987	0.265003532344029	0.185195639870625	0.0560707679009218
2.6	0.190062274629484	0.271033696776216	0.195177000210079	0.0601290954196525
2.7	0.183879099159926	0.275818531662706	0.204782773182206	0.0642512057702669
2.8	0.177247686014773	0.279287901697234	0.213909986199017	0.0684151766823186
2.9	0.170224061381278	0.281390435606505	0.222457808402644	0.0725981151450066
3	0.16286750396764	0.282094791773878	0.23032943298089	0.0767764776602968
3.1	0.155239613785078	0.281390435606505	0.237433932231215	0.0809264070758959
3.2	0.147403346190621	0.279287901697234	0.243688034809318	0.0850240778250192
3.3	0.139422034652574	0.275818531662706	0.249017775760751	0.0890460411076864
3.4	0.131358425831962	0.271033696776216	0.253359972890088	0.0929695615484317
3.5	0.123273749910617	0.265003532344029	0.256663487683766	0.0967729371578233
3.6	0.115226847672702	0.257815227404741	0.258890235204004	0.100435794997063
3.7	0.107273373726638	0.249570928036152	0.260015914876108	0.103939355770886
3.8	0.0994650925332514	0.240385324709827	0.260030442605049	0.107266661617814
3.9	0.0918492807022314	0.230383003253055	0.258938073839938	0.11040276258332
4	0.0844682454692466	0.219695644733861	0.256757216689892	0.113334858598869
4.1	0.0773589655178883	0.208459161822864	0.253519943604929	0.116052395192423
4.2	0.0705528565148405	0.196810857928572	0.249271219103126	0.118547112567052
4.3	0.0640756600302983	0.184886690841627	0.244067869208668	0.120813049048769
4.4	0.0579474510548558	0.172818715102635	0.237977325365265	0.122846501171809
4.5	0.0521827562181823	0.160732767298802	0.23107618136167	0.124645943795282
4.6	0.0467907721615283	0.148746446564367	0.223448606071802	0.126211914593528
4.7	0.0417756713880506	0.136967429337025	0.215184657463694	0.127546868007673
4.8	0.0371369813577037	0.125492143560091	0.206378544335031	0.128655004271932
4.9	0.0328700216251715	0.114404813658796	0.197126881625991	0.129542079430013
5	0.0289663834317883	0.103776874355149	0.187526983046355	0.13021520233907
5.1	0.0254144363233698	0.093666739242612	0.177675231295358	0.130682624535078
5.2	0.0221998470225061	0.0841198994483111	0.167665561558288	0.130953528525415
5.3	0.0193060968668927	0.0751693189860459	0.157588088476755	0.131037819609742
5.4	0.0167149855537618	0.0668360867508849	0.147527900673904	0.130945925740443
5.5	0.014407110616652	0.0591302806118227	0.137564040443086	0.13068860925326
5.6	0.0123623139147955	0.0520519966990175	0.127768679644311	0.130276793561936
5.7	0.0105600883498626	0.0455924966347558	0.11820649644566	0.129721407151124
5.8	0.00897993995837533	0.0397354269193195	0.108934251517959	0.129033246450509
5.9	0.00760170238879172	0.0344580676889234	0.100000556827111	0.128222858457087
6	0.00640580249959703	0.0297325723059073	0.0914458254161632	0.127300443314399
6.1	0.0053734773612318	0.0255271643934384	0.0833023866326712	0.126275776474654
6.2	0.00448694427640296	0.0218072646584864	0.0755947481970844	0.125158149574156
6.3	0.00372952652971665	0.0185365258435171	0.0683399843447606	0.123956328751219
6.4	0.00308573843064269	0.0156777601242171	0.0615482279896825	0.122678528830894
6.5	0.00254133382678117	0.0131937489825376	0.0552232444014867	0.121332401590106
6.6	0.00208332264992982	0.0110479308330028	0.0493630641814994	0.119925036194471
6.7	0.00169996023573692	0.00920496631724025	0.0439606542704085	0.118462969855489
6.8	0.00138071415442353	0.00763118510886197	0.0390046072087098	0.116952206783453
6.9	0.00111621313427246	0.00629492123746019	0.034479830782737	0.115398243595437
7	0.000898182381992892	0.00516674633852301	0.0303682224044176	0.113806099466858
7.1	0.000719369235285922	0.00421961189368503	0.0266493149764366	0.112180349477259
7.2	0.000573462652116501	0.00342891249995172	0.0233008834792093	0.110525159784553
7.3	0.000455009574976973	0.00277248257559954	0.0202995039866426	0.108844323456814
7.4	0.00035933073015584	0.00223053876622906	0.0176210591927945	0.107141295987598
7.5	0.000282437951302481	0.0017855797555045	0.0152411867452788	0.105419229712358
7.6	0.000220954669056519	0.00142225431063134	0.0131356686834107	0.103681006523855
7.7	0.000172040795931178	0.00112720729739825	0.0112807620348797	0.101929268449183
7.8	0.000133322866054811	0.000888912170219439	0.00965347211385116	0.100166445797315
7.9	0.000102829967505519	0.000697497154752721	0.00823177127844891	0.0983947827122271
8	7.89357326647269e-05	0.000544571057588177	0.00699476685036691	0.0966163600723967
8.1	6.03064287361006e-05	0.000423053409419851	0.00592282258685684	0.0948331157630488
8.2	4.58550139365552e-05	0.000327012512430821	0.00499763854560686	0.0930468624142492
8.3	3.47008911160924e-05	0.00025151394478895	0.0042022944212524	0.0912593027474102
8.4	2.6134995050866e-05	0.000192481189963786	0.00352126148683631	0.0894720427069919
8.5	1.95897872291675e-05	0.000146569311773448	0.00294038817441893	0.0876866025753077
8.6	1.46136973028477e-05	0.000111051986051417	0.00244686410627879	0.0859044262785819
8.7	1.08495383076148e-05	8.37217193670765e-05	0.00202916707072302	0.0841268890938661
8.8	8.01642837894406e-06	6.28027231301825e-05	0.00167699705143124	0.0823553039611111
8.9	5.8947705750986e-06	4.68756539196733e-05	0.00138120099082812	0.0805909265943633
9	4.31387067472638e-06	3.4813262986687e-05	0.0011336915174888	0.0788349595722919
9.1	3.14180713343169e-06	2.57259043206332e-05	0.000927362413014666	0.0770885555723524
9.2	2.27720503338164e-06	1.89158166991355e-05	0.000756003149842242	0.0753528198959308
9.3	1.64260466985564e-06	1.38391071313774e-05	0.000614214409519196	0.0736288124146446
9.4	1.17915372560474e-06	1.0074408883309e-05	0.000497326099555023	0.0719175490512314
9.5	8.42388575656625e-07	7.29725634589542e-06	0.000401319031779537	0.0702200028926065
9.6	5.98904315296541e-07	5.25930261089508e-06	0.000322751109604318	0.0685371050180143
9.7	4.23744105485286e-07	3.77159668050408e-06	0.000258688597062601	0.0668697451119152
9.8	2.98366131896399e-07	2.69123025917018e-06	0.000206642808748173	0.0652187719194257
9.9	2.09070822202221e-07	1.91075496669302e-06	0.000164512365246748	0.0635849935917566
10	1.45792052589788e-07	1.3498566943462e-06	0.000130531000861902	0.0619691779601252
10.1	1.01174090954622e-07	9.48852835606196e-07	0.000103220786227828	0.0603720527689588
10.2	6.98712271532026e-08	6.63649211179148e-07	8.13505342118905e-05	0.0587943058927426
10.3	4.80197212912066e-08	4.61856258305333e-07	6.38990895883554e-05	0.0572365855554625
10.4	3.28421628270726e-08	3.19818521133504e-07	5.00231575393815e-05	0.0556995005671373
10.5	2.23528756323072e-08	2.20358047807951e-07	3.90292994573125e-05	0.0541836205882721
10.6	1.5139910761765e-08	1.51071572330562e-07	3.03497133485568e-05	0.0526894764301041
10.7	1.02047002502737e-08	1.03054060881223e-07	2.35214172270661e-05	0.0512175603961226
10.8	6.84483542445419e-09	6.99481122393753e-08	1.81684644184102e-05	0.0497683266684363
10.9	4.56888704920214e-09	4.72406009973672e-08	1.3986837208585e-05	0.0483421917410535
11	3.03487879419165e-09	3.17455866796664e-08	1.07316876536896e-05	0.0469395349009523
11.1	2.00610978380705e-09	2.1226570310422e-08	8.20661984882116e-06	0.0455606987568854
11.2	1.31962150576348e-09	1.41222803014292e-08	6.25473509000439e-06	0.0442059898151537
11.3	8.63822227532995e-10	9.34885348130711e-09	4.75118899848391e-06	0.0428756791010204
11.4	5.62702252843949e-10	6.15801024667086e-09	3.59703692106476e-06	0.0415700028240234
11.5	3.64763384017808e-10	4.03599842987685e-09	2.71417011042319e-06	0.0402891630851226
11.6	2.35299586062556e-10	2.63202553052039e-09	2.04116985710695e-06	0.0390333286233811
11.7	1.51045399607948e-10	1.70788149981786e-09	1.52992958414449e-06	0.0378026355997109
11.8	9.64871206965847e-11	1.10269117367086e-09	1.14291575163251e-06	0.0365971884150867
11.9	6.13346388597628e-11	7.08400061301554e-10	8.50957182852667e-07	0.0354170605605521
12	3.8798598679157e-11	4.52826473977172e-10	6.31469126300053e-07	0.0342622954962886
12.1	2.44230102871619e-11	2.88013971883594e-10	4.67033079952427e-07	0.033132907556992
12.2	1.52986973803893e-11	1.82273625059549e-10	3.44266237523202e-07	0.0320288828807943
12.3	9.53632472473226e-12	1.14779051893991e-10	2.52925510996417e-07	0.0309501803589786
12.4	5.91531871894012e-12	7.19167350701275e-11	1.85200594701242e-07	0.0298967326037582
12.5	3.65127930668827e-12	4.48358925858533e-11	1.35158625199397e-07	0.0288684469314244
12.6	2.24275077431822e-12	2.78131517245272e-11	9.83098193941211e-08	0.0278652063582156
12.7	1.37083540257124e-12	1.71673443074676e-11	7.12691959024889e-08	0.0268868706063066
12.8	8.33791084848054e-13	1.05434940549645e-11	5.14942480400339e-08	0.0259332771173842
12.9	5.04656813072481e-13	6.44309485639599e-12	3.70823754811679e-08	0.0250042420713354
13	3.03949426745858e-13	3.91771663275433e-12	2.66151178483608e-08	0.02409956140765
13.1	1.82168030579804e-13	2.37028213518554e-12	1.90388761067871e-08	0.0232190118472141
13.2	1.08644566825596e-13	1.42690675423217e-12	1.35739526897921e-08	0.0223623519122536
13.3	6.44775104777882e-14	8.54711744730541e-13	9.645472330019e-09	0.0215293229422708
13.4	3.80778400853816e-14	5.09415643344018e-13	6.83113461222922e-09	0.0207196501039053
13.5	2.23768814121051e-14	3.02101867900169e-13	4.8218577001914e-09	0.0199330433927431
13.6	1.30854737770882e-14	1.78263763593815e-13	3.39225241640082e-09	0.0191691986251887
13.7	7.61450049874496e-15	1.04664947445577e-13	2.37856035348974e-09	0.0184277984186152
13.8	4.40915044517302e-15	6.11459892597931e-14	1.66223511155408e-09	0.0177085131580979
13.9	2.54055974457188e-15	3.55437478443809e-14	1.15777189502655e-09	0.0170110019481433
14	1.4566807531533e-15	2.05582901131573e-14	8.03721971934492e-10	0.0163349135479181
14.1	8.31111548865141e-16	1.18314858636503e-14	5.56084739274854e-10	0.015679887288587
14.2	4.71860604810548e-16	6.77516873117448e-15	3.83467373363547e-10	0.0150455539714656
14.3	2.66579717911977e-16	3.86037477767719e-15	2.63553127421986e-10	0.0144315367457964
14.4	1.49864577532197e-16	2.18860481804152e-15	1.80534517360655e-10	0.0138374519650539
14.5	8.3835686356163e-17	1.23462128524105e-15	1.23255029365957e-10	0.0132629100207836
14.6	4.66677046826416e-17	6.92992759032093e-16	8.38689834747472e-11	0.0127075161530786
14.7	2.58500328594338e-17	3.87036711546593e-16	5.68788022116034e-11	0.0121708712368907
14.8	1.42482807899369e-17	2.1508204293992e-16	3.84460601869431e-11	0.0116525725434701
14.9	7.81484039609943e-18	1.18928152516368e-16	2.59003468331901e-11	0.011152214476319
15	4.26514329268214e-18	6.54325309812316e-17	1.73904836035814e-11	0.0106693892811355
15.1	2.31634155832202e-18	3.58204711713413e-17	1.16377783569068e-11	0.010203687729311
15.2	1.25177603429489e-18	1.95118027248152e-17	7.76212886926244e-12	0.00975469977463264
15.3	6.73139905037599e-19	1.05752836832119e-17	5.15993180097471e-12	0.00932201518292183
15.4	3.60195540232876e-19	5.70315511363667e-18	3.41868763558648e-12	0.00890522413442386
15.5	1.91789683112008e-19	3.06032019814988e-18	2.25749724339129e-12	0.00850391779883758
15.6	1.01616843962867e-19	1.63398129729462e-18	1.48575562975381e-12	0.00811768888295053
15.7	5.3574651620446e-20	8.68072146583791e-19	9.7458537400036e-13	0.00774613215091467
15.8	2.8106440646425e-20	4.58873617674784e-19	6.37154484150713e-13	0.00738884491726597
15.9	1.46725245309617e-20	2.41356436234768e-19	4.1516616113364e-13	0.00704542751285575
16	7.62177282171996e-21	1.26314500076566e-19	2.69619626670869e-13	0.00671548372392175
16.1	3.93966222081926e-21	6.57773023273594e-20	1.74515259849344e-13	0.00639862120458556
16.2	2.02634544903549e-21	3.40821855328628e-20	1.12581664220123e-13	0.00609445186311598
16.3	1.0370965175744e-21	1.75714395197183e-20	7.23859487879117e-14	0.00580259222234912
16.4	5.2817245643696e-22	9.01396308884406e-21	4.63866734954644e-14	0.00552266375470275
16.5	2.67659647735288e-22	4.60100532895942e-21	2.96267858687404e-14	0.00525429319226604
16.6	1.34970959594302e-22	2.33678214060434e-21	1.88594142166148e-14	0.004997112812486
16.7	6.77248041711947e-23	1.18089760249819e-21	1.19653170616972e-14	0.00475076070000833
16.8	3.38146489153432e-23	5.93792604886255e-22	7.5661086705449e-15	0.00451488098526396
16.9	1.68000830599766e-23	2.9708851014823e-22	4.76840670177613e-15	0.00428912406042241
17	8.30552559832641e-24	1.47899073950077e-22	2.99520364963614e-15	0.00407314677335971
17.1	4.08574905640991e-24	7.32611246244873e-23	1.87513169376966e-15	0.00386661260031223
17.2	1.99997638524401e-24	3.61085654895248e-23	1.17000992056861e-15	0.00366919179790814
17.3	9.74151261073537e-25	1.77082407153793e-23	7.27611686049112e-16	0.00348056153528559
17.4	4.72145681640624e-25	8.64110189106628e-24	4.50985042988529e-16	0.00330040600702124
17.5	2.27705484844363e-25	4.19557378289832e-24	2.78597338627161e-16	0.00312841652760425
17.6	1.09274432841855e-25	2.02694576003523e-24	1.71531600479748e-16	0.00296429160819996
17.7	5.21808306960349e-26	9.74364425694154e-25	1.05260073261974e-16	0.00280773701645373
17.8	2.47942249783764e-26	4.66046487323276e-25	6.43777134958016e-17	0.00265846582008911
17.9	1.17229517011451e-26	2.21802065508439e-25	3.92427812319922e-17	0.00251619841505633
18	5.51531186390266e-27	1.05034134452875e-25	2.38416529860579e-17	0.0023806625389857
18.1	2.58196059901628e-27	4.94907303981495e-26	1.44366124330556e-17	0.0022515932706984
18.2	1.2027499939723e-27	2.3203088326967e-26	8.71257609433065e-18	0.00212873301652126
18.3	5.57502882287123e-28	1.08242110320227e-26	5.24059046792885e-18	0.00201183148414613
18.4	2.57137051252832e-28	5.02429621467208e-27	3.14171085583739e-18	0.00190064564476531
18.5	1.18012437789199e-28	2.32050628312308e-27	1.87717410455178e-18	0.00179493968420446
18.6	5.38934864323055e-29	1.0663966914695e-27	1.11788015915538e-18	0.00169448494376271
18.7	2.44900657750295e-29	4.87622073532176e-28	6.63495976139653e-19	0.00159905985145633
18.8	1.10735940897739e-29	2.21858694141698e-28	3.92494603927954e-19	0.0015084498443482
18.9	4.98232474219977e-30	1.0043800448266e-28	2.31409635949778e-19	0.00142244728262932
19	2.2305915525211e-30	4.52426699213996e-29	1.3598203605721e-19	0.00134085135610241
19.1	9.93693568905619e-31	2.02780833793801e-29	7.96405025306877e-20	0.00126346798369968
19.2	4.40482972109049e-31	9.04344934497788e-30	4.64877787689983e-20	0.00119010970664869
19.3	1.94289713449698e-31	4.01300632068844e-30	2.70455583198192e-20	0.00112059557588107
19.4	8.52735514830943e-32	1.7718791787998e-30	1.56821447676403e-20	0.00105475103425903
19.5	3.72411067128393e-32	7.78443135800759e-31	9.06290270754418e-21	0.000992407794174545
19.6	1.61835695540461e-32	3.40289234375512e-31	5.22013252353862e-21	0.000933403711055223
19.7	6.9979268999835e-33	1.48012383908186e-31	2.99673328153745e-21	0.000877582653290021
19.8	3.01097854309171e-33	6.40584498396467e-32	1.71461652647494e-21	0.000824794369066703
19.9	1.2891068972656e-33	2.75856564920405e-32	9.77773519642038e-22	0.000774894350591535
20	5.49177903250997e-34	1.18200346721404e-32	5.55727501119742e-22	0.000727743696140215


==> Final IEEE/figures/pdf_gaus_xi3_L2_S2.csv <==
x	y
-10	7.62177282171996e-21
-9.9	1.46725245309617e-20
-9.8	2.8106440646425e-20
-9.7	5.3574651620446e-20
-9.6	1.01616843962867e-19
-9.5	1.91789683112008e-19
-9.4	3.60195540232871e-19
-9.3	6.73139905037599e-19
-9.2	1.25177603429489e-18
-9.1	2.31634155832202e-18
-9	4.26514329268214e-18
-8.9	7.81484039609942e-18
-8.8	1.42482807899369e-17
-8.7	2.58500328594338e-17
-8.6	4.66677046826416e-17
-8.5	8.3835686356163e-17
-8.4	1.49864577532196e-16
-8.3	2.66579717911977e-16
-8.2	4.71860604810548e-16
-8.1	8.31111548865141e-16
-8	1.4566807531533e-15
-7.9	2.54055974457185e-15
-7.8	4.40915044517302e-15
-7.7	7.61450049874496e-15
-7.6	1.30854737770882e-14
-7.5	2.23768814121051e-14
-7.4	3.80778400853816e-14
-7.3	6.44775104777882e-14
-7.2	1.08644566825596e-13
-7.1	1.82168030579804e-13
-7	3.03949426745858e-13
-6.9	5.04656813072472e-13
-6.8	8.33791084848054e-13
-6.7	1.37083540257124e-12
-6.6	2.24275077431822e-12
-6.5	3.65127930668827e-12
-6.4	5.91531871894009e-12
-6.3	9.53632472473226e-12
-6.2	1.52986973803893e-11
-6.1	2.44230102871619e-11
-6	3.8798598679157e-11
-5.9	6.13346388597632e-11
-5.8	9.64871206965839e-11
-5.7	1.51045399607948e-10
-5.6	2.35299586062556e-10
-5.5	3.64763384017808e-10
-5.4	5.62702252843955e-10
-5.3	8.63822227532988e-10
-5.2	1.31962150576348e-09
-5.1	2.00610978380705e-09
-5	3.03487879419165e-09
-4.9	4.56888704920214e-09
-4.8	6.84483542445413e-09
-4.7	1.02047002502737e-08
-4.6	1.5139910761765e-08
-4.5	2.23528756323072e-08
-4.4	3.28421628270726e-08
-4.3	4.80197212912065e-08
-4.2	6.98712271532026e-08
-4.1	1.01174090954622e-07
-4	1.45792052589788e-07
-3.9	2.09070822202221e-07
-3.8	2.98366131896398e-07
-3.7	4.23744105485286e-07
-3.6	5.98904315296541e-07
-3.5	8.42388575656625e-07
-3.4	1.17915372560474e-06
-3.3	1.64260466985563e-06
-3.2	2.27720503338164e-06
-3.1	3.14180713343169e-06
-3	4.31387067472638e-06
-2.9	5.89477057509857e-06
-2.8	8.01642837894404e-06
-2.7	1.08495383076148e-05
-2.6	1.46136973028477e-05
-2.5	1.95897872291675e-05
-2.4	2.6134995050866e-05
-2.3	3.47008911160923e-05
-2.2	4.58550139365552e-05
-2.1	6.03064287361006e-05
-2	7.89357326647269e-05
-1.9	0.000102829967505518
-1.8	0.000133322866054811
-1.7	0.000172040795931178
-1.6	0.000220954669056519
-1.5	0.000282437951302481
-1.4	0.000359330730155838
-1.3	0.000455009574976973
-1.2	0.000573462652116501
-1.1	0.000719369235285922
-1	0.000898182381992892
-0.9	0.00111621313427246
-0.799999999999999	0.00138071415442353
-0.699999999999999	0.00169996023573692
-0.6	0.00208332264992982
-0.5	0.00254133382678117
-0.399999999999999	0.00308573843064269
-0.299999999999999	0.00372952652971665
-0.199999999999999	0.00448694427640296
-0.0999999999999996	0.0053734773612318
0	0.00640580249959703
0.100000000000001	0.00760170238879172
0.200000000000001	0.00897993995837533
0.300000000000001	0.0105600883498626
0.4	0.0123623139147955
0.5	0.014407110616652
0.600000000000001	0.0167149855537618
0.700000000000001	0.0193060968668927
0.800000000000001	0.0221998470225061
0.9	0.0254144363233698
1	0.0289663834317883
1.1	0.0328700216251716
1.2	0.0371369813577037
1.3	0.0417756713880507
1.4	0.0467907721615283
1.5	0.0521827562181823
1.6	0.0579474510548559
1.7	0.0640756600302984
1.8	0.0705528565148406
1.9	0.0773589655178884
2	0.0844682454692466
2.1	0.0918492807022315
2.2	0.0994650925332516
2.3	0.107273373726638
2.4	0.115226847672703
2.5	0.123273749910617
2.6	0.131358425831962
2.7	0.139422034652574
2.8	0.147403346190621
2.9	0.155239613785078
3	0.16286750396764
3.1	0.170224061381279
3.2	0.177247686014773
3.3	0.183879099159926
3.4	0.190062274629484
3.5	0.195745312696987
3.6	0.200881235898478
3.7	0.205428688200899
3.8	0.209352521995048
3.9	0.212624260789956
4	0.215222429230846
4.1	0.217132745984132
4.2	0.218348178977185
4.3	0.218868866298735
4.4	0.218701909620439
4.5	0.217861050170889
4.6	0.216366239982123
4.7	0.21424312326292
4.8	0.211522444287741
4.9	0.208239399108101
5	0.204432948703842
5.1	0.200145110929534
5.2	0.195420247830931
5.3	0.190304363679814
5.4	0.184844427486431
5.5	0.179087731887644
5.6	0.173081298268799
5.7	0.166871335848829
5.8	0.160502760325555
5.9	0.154018775616762
6	0.147460520305858
6.1	0.140866778659051
6.2	0.134273754560749
6.3	0.127714905438181
6.4	0.121220832225279
6.5	0.114819220648341
6.6	0.10853482859081
6.7	0.102389513992706
6.8	0.0964022976371629
6.9	0.0905894552435843
7	0.0849646334938505
7.1	0.0795389849340148
7.2	0.0743213170897041
7.3	0.0693182515816588
7.4	0.0645343895044132
7.5	0.0599724798153825
7.6	0.0556335879567332
7.7	0.0515172623852885
7.8	0.0476216971068421
7.9	0.0439438886943623
8	0.0404797866112439
8.1	0.0372244359599333
8.2	0.0341721120337207
8.3	0.0313164462674754
8.4	0.0286505433647652
8.5	0.0261670895279134
8.6	0.0238584518381263
8.7	0.0217167689289039
8.8	0.0197340331713727
8.9	0.0179021646484704
9	0.0162130772392058
9.1	0.0146587371671869
9.2	0.01323121439151
9.3	0.0119227272347473
9.4	0.0107256806536113
9.5	0.00963269856401477
9.6	0.0086366506345292
9.7	0.0077306739612897
9.8	0.00690819003364598
9.9	0.00616291739365313
10	0.00548888038407541
10.1	0.00488041436914115
10.2	0.00433216780000907
10.3	0.00383910148295345
10.4	0.00339648539281436
10.5	0.00299989335747433
10.6	0.00264519592120577
10.7	0.00232855167589249
10.8	0.00204639732958119
10.9	0.00179543676178571
11	0.00157262929467303
11.1	0.00137517738892362
11.2	0.00120051395288955
11.3	0.00104628943386736
11.4	0.000910358841039276
11.5	0.000790768831073274
11.6	0.000685744969647659
11.7	0.000593679265393357
11.8	0.0005131180570166
11.9	0.000442750319744542
12	0.000381396443771072
12.1	0.000327997525094221
12.2	0.000281605198035225
12.3	0.000241372028800177
12.4	0.000206542480661339
12.5	0.000176444453656199
12.6	0.000150481395077791
12.7	0.00012812497139998
12.8	0.000108908287581093
12.9	9.24196358477022e-05
13	7.82967530049601e-05
13.1	6.62215629761407e-05
13.2	5.59153795680959e-05
13.3	4.71345433185563e-05
13.4	3.96664656352725e-05
13.5	3.33260532189196e-05
13.6	2.79524859081607e-05
13.7	2.34063215373188e-05
13.8	1.9566902100365e-05
13.9	1.63300364197657e-05
14	1.36059355803992e-05
14.1	1.13173785673182e-05
14.2	9.39808680635636e-06
14.3	7.79128761778105e-06
14.4	6.44844792895947e-06
14.5	5.328160929973e-06
14.6	4.39516967763165e-06
14.7	3.61951294316446e-06
14.8	2.97577984484373e-06
14.9	2.44246099953187e-06
15	2.00138505966314e-06
15.1	1.63723056964938e-06
15.2	1.33710407512969e-06
15.3	1.09017634842955e-06
15.4	8.87369453918585e-07
15.5	7.21088168599304e-07
15.6	5.84989998022046e-07
15.7	4.73788687984509e-07
15.8	3.83086731426295e-07
15.9	3.09232910827035e-07
16	2.49201402860645e-07
16.1	2.00489407786137e-07
16.2	1.61030654855228e-07
16.3	1.29122480655664e-07
16.4	1.03364483473676e-07
16.5	8.26070270115623e-08
16.6	6.5908104540659e-08
16.7	5.24972830250359e-08
16.8	4.17456289366481e-08
16.9	3.31406762072536e-08
17	2.62656346212414e-08
17.1	2.07821563281371e-08
17.2	1.64160812161606e-08
17.3	1.2945670609157e-08
17.4	1.01919149058985e-08
17.5	8.01056596873929e-09
17.6	6.28560071325753e-09
17.7	4.92386971940702e-09
17.8	3.85072490024596e-09
17.9	3.00645431614918e-09
18	2.3433809797205e-09
18.1	1.82350671976984e-09
18.2	1.41660252440745e-09
18.3	1.09866383904128e-09
18.4	8.50663552840969e-10
18.5	6.57547296520613e-10
18.6	5.07425564219416e-10
18.7	3.90925379043756e-10
18.8	3.00671015523329e-10
18.9	2.30868902706486e-10
19	1.7697645397527e-10
19.1	1.35438368975189e-10
19.2	1.03477068593023e-10
19.3	7.89264728246748e-11
19.4	6.01004119145094e-11
19.5	4.56886555044751e-11
19.6	3.46749212578649e-11
19.7	2.62723405416167e-11
19.8	1.98727615676335e-11
19.9	1.50069990458942e-11
20	1.13137261865863e-11


==> Final IEEE/figures/pdf_huber_q_xi3_L2_S2.csv <==
x	0.71	0.9	0.99
-10	0.000403627315506381	3.25134351335545e-05	6.66978049433651e-08
-9.9	0.000409994870354911	3.334095334339e-05	7.02706163862978e-08
-9.8	0.000416513611908511	3.41962209861836e-05	7.40648838651046e-08
-9.7	0.000423188353444765	3.50803964140301e-05	7.80962278408683e-08
-9.6	0.00043002410105586	3.59946959945126e-05	8.23815063081997e-08
-9.5	0.00043702606298335	3.69403975081007e-05	8.69389237684053e-08
-9.4	0.00044419965948409	3.79188437737635e-05	9.17881507767e-08
-9.3	0.000451550533262157	3.89314465201269e-05	9.69504551859988e-08
-9.2	0.000459084560504136	3.99796905209708e-05	1.02448846339397e-07
-9.1	0.000466807862557982	4.10651380154748e-05	1.08308233609216e-07
-9	0.000474726818298688	4.21894334353757e-05	1.14555600844605e-07
-8.9	0.000482848077227274	4.33543084631317e-05	1.21220198474664e-07
-8.8	0.000491178573353212	4.45615874473019e-05	1.28333755222711e-07
-8.7	0.00049972553991426	4.58131932036653e-05	1.35930711622946e-07
-8.6	0.000508496524991906	4.71111532331554e-05	1.44048477797128e-07
-8.5	0.000517499408085225	4.84576063904779e-05	1.52727718250279e-07
-8.4	0.000526742417710915	4.98548100403613e-05	1.62012666785799e-07
-8.3	0.000536234150102758	5.13051477417729e-05	1.71951475027547e-07
-8.2	0.000545983589089639	5.28111375041637e-05	1.82596598475826e-07
-8.1	0.000556000127237751	5.43754406639181e-05	1.94005224523666e-07
-8	0.00056629358834967	5.60008714337203e-05	2.06239747427882e-07
-7.9	0.000576874251420682	5.769040718256e-05	2.19368295876527e-07
-7.8	0.000587752876161179	5.94471995096366e-05	2.33465319532232e-07
-7.7	0.000598940730203172	6.12745861815499e-05	2.4861224177333e-07
-7.6	0.000610449618119073	6.31761040089448e-05	2.64898186817542e-07
-7.5	0.000622291912391942	6.51555027463004e-05	2.82420790514928e-07
-7.4	0.000634480586488577	6.72167601068899e-05	3.01287105359444e-07
-7.3	0.000647029250200119	6.93640979942046e-05	3.21614611717046e-07
-7.2	0.000659952187429514	7.16020000614264e-05	3.43532348932434e-07
-7.1	0.000673264396621277	7.39352307219908e-05	3.67182181890716e-07
-7	0.000686981634046733	7.63688557470396e-05	3.9272022081521e-07
-6.9	0.000701120460177451	7.89082645997906e-05	4.20318414625688e-07
-6.8	0.000715698289401121	8.15591946727251e-05	4.50166341118785e-07
-6.7	0.000730733443357944	8.4327757611241e-05	4.82473220629874e-07
-6.6	0.000746245208201838	8.72204679272602e-05	5.17470183771259e-07
-6.5	0.000762253896119885	9.02442741285064e-05	5.55412828407131e-07
-6.4	0.000778780911475597	9.34065926140854e-05	5.96584106329951e-07
-6.3	0.00079584882197728	9.67153446149674e-05	6.41297586275178e-07
-6.2	0.00081348143531236	0.000100178996489405	6.89901147104491e-07
-6.1	0.0008317038817325	0.000103806603718685	7.42781163384525e-07
-6	0.000850542703123267	0.00010760785898846	8.0036725540609e-07
-5.9	0.000870025949146515	0.000111593144785843	8.63137687187465e-07
-5.8	0.000890183281104373	0.000115773590993233	9.31625509495731e-07
-5.7	0.000911046084241412	0.000120161138017235	1.00642556077469e-06
-5.6	0.000932647589277253	0.000124768606056092	1.08820245753452e-06
-5.5	0.000955023004046487	0.00012960977118279	1.17769972777605e-06
-5.4	0.000978209656217622	0.000134699449004763	1.27575026704133e-06
-5.3	0.00100224714816904	0.000140053586756406	1.38328832748819e-06
-5.2	0.00102717752521941	0.00014568936478916	1.50136328693235e-06
-5.1	0.00105304545854427	0.000151625308547708	1.63115548824184e-06
-5	0.00107989844426167	0.000157881412262367	1.77399449121311e-06
-4.9	0.00110778702034032	0.000164479275749644	1.93138014082252e-06
-4.8	0.0011367650031764	0.00017144225589857	2.10500692962967e-06
-4.7	0.00116688974590274	0.000178795634633568	2.2967922206839e-06
-4.6	0.00119822242074125	0.000186566805389815	2.50890900371276e-06
-4.5	0.00123082832798908	0.000194785480419531	2.74382398554848e-06
-4.4	0.00126477723454747	0.000203483921573821	3.00434197048477e-06
-4.3	0.00130014374526434	0.000212697197581822	3.29365767351384e-06
-4.2	0.00133700771077447	0.000222463471286019	3.61541633657273e-06
-4.1	0.00137545467599331	0.000232824320799959	3.9737847942509e-06
-4	0.00141557637395969	0.000243825099144966	4.37353497239443e-06
-3.9	0.00145747127034193	0.000255515337610537	4.82014221512017e-06
-3.8	0.00150124516463237	0.000267949198887065	5.31990134106429e-06
-3.7	0.00154701185487325	0.000281185986960696	5.88006395110702e-06
-3.6	0.00159489387369996	0.000295290721864526	6.50900127626993e-06
-3.5	0.00164502330457749	0.000310334788679257	7.21639780269765e-06
-3.4	0.00169754268836747	0.000326396671707703	8.01348208737964e-06
-3.3	0.00175260603182763	0.000343562786557213	8.99056164790356e-06
-3.2	0.00181037993134824	0.00036192842500817	1.09614949236174e-05
-3.1	0.00187104482721532	0.00038159883009357	1.33618353977376e-05
-3	0.00193479640601014	0.000402690421848192	1.62853584548168e-05
-2.9	0.00200184717147169	0.000425332197808864	1.98465943720317e-05
-2.8	0.00207242820734003	0.000449667336686889	2.418554524059e-05
-2.7	0.00214679115945573	0.000475855038846786	2.94735181709445e-05
-2.6	0.00222521046882695	0.00050407264350705	3.59203534565065e-05
-2.5	0.00230798589262795	0.000534518070171624	4.37834005042897e-05
-2.4	0.00239544535632971	0.000567412641008746	5.33786896238854e-05
-2.3	0.00248794818759096	0.000603004352098162	6.50948706883218e-05
-2.2	0.0025858887914121	0.000641571675148787	7.94106488753934e-05
-2.1	0.00268970083668998	0.000683427988054785	9.69166547053126e-05
-2	0.00279986203710174	0.000728926753281613	0.000118342955908065
-1.9	0.00291689962467983	0.00077846758854125	0.000144593773201608
-1.8	0.00304139663313223	0.000832503405792948	0.000176791429227694
-1.7	0.00317399913068372	0.000891548833922694	0.00021633217840774
-1.6	0.00331542456994297	0.00095619018962272	0.000264957388494977
-1.5	0.00346647145627583	0.00102709732276019	0.000324844645475151
-1.4	0.00362803057797212	0.00110503774048915	0.000398724295842041
-1.3	0.00380109809316125	0.00119089351325609	0.000489905277841843
-1.2	0.0039867908325825	0.00128568159194489	0.000602156538696831
-1.1	0.00418636425734533	0.00139057832704976	0.000739900120287739
-1	0.00440123361115617	0.00153147978674151	0.000908322761099643
-0.9	0.00463299893295682	0.00175508134776684	0.00111346602276139
-0.799999999999999	0.00488347475619611	0.00201027972179533	0.0013623173328978
-0.699999999999999	0.00515472552525196	0.00230156553387703	0.00166289942708867
-0.6	0.00544910802150366	0.00263411655861116	0.00202435513489967
-0.5	0.00576932242965646	0.00301392014093134	0.00245702391661596
-0.399999999999999	0.00611847411418687	0.00344792197228698	0.00297250604307712
-0.299999999999999	0.00650014875051943	0.0039442079655462	0.00358370984974159
-0.199999999999999	0.00691850421316558	0.0045122279676385	0.00430487712021192
-0.0999999999999996	0.00737838362963858	0.00516307271862053	0.00515158139881406
0	0.00788545535751565	0.00590981906754601	0.00614069393235558
0.100000000000001	0.00844638746478546	0.00676796335867281	0.00729031203301151
0.200000000000001	0.00906906678062098	0.00775596964080231	0.00861964496962105
0.300000000000001	0.00976287601115542	0.00889596871074436	0.0101488530604946
0.4	0.0105390471890681	0.0102146571394935	0.0118988364763965
0.5	0.0118114576496631	0.0117429205304103	0.0138909713768256
0.600000000000001	0.0132622442648357	0.0135101126906007	0.0161467923928571
0.700000000000001	0.0148728818444692	0.0155458278655223	0.0186876221182186
0.800000000000001	0.0166612176009077	0.0178807848368108	0.0215341501440576
0.9	0.0186479199364936	0.0205462808746953	0.0247059662230751
1	0.0208572072564763	0.0235735264771003	0.028221054310686
1.1	0.0233178194219288	0.02699286507082	0.0320952564255661
1.2	0.0260643267949452	0.0308328876668881	0.0363417174082296
1.3	0.0291389164245344	0.0351194587447045	0.040970323634353
1.4	0.0325938646800882	0.0398746760704022	0.045987150455233
1.5	0.0364950174009677	0.045115793384001	0.0513939344875861
1.6	0.0409267825128856	0.0508541405288518	0.0571875877616985
1.7	0.0459963269833829	0.0570940802421614	0.0633597710757506
1.8	0.0517942532316367	0.0638320440848349	0.0698965436278993
1.9	0.0583792102392105	0.0710556915111035	0.076778105062463
2	0.0657939971243032	0.0787432355824906	0.0839786444559097
2.1	0.0740608593238216	0.0868629761336969	0.0914663084965254
2.2	0.083176477615078	0.0953730762379615	0.0992032982251496
2.3	0.0931076772662467	0.104221610671123	0.107146100281883
2.4	0.103788288048005	0.113346905955126	0.115245854754026
2.5	0.115117545755387	0.122678180831059	0.123448857578928
2.6	0.126960341033139	0.132136484152094	0.13169719117789
2.7	0.13914949601229	0.141635914781063	0.139929472753536
2.8	0.151490093566245	0.151085095774829	0.148081705648643
2.9	0.16376571273392	0.160388863611999	0.156088215511464
3	0.175746255057748	0.169450123125551	0.163882649901403
3.1	0.187196899150063	0.178171810726706	0.171399017539153
3.2	0.197887611947712	0.186458902932805	0.178572741768556
3.3	0.20760258792443	0.194220404480992	0.185341702030759
3.4	0.21614898904648	0.201371250595247	0.191647237293413
3.5	0.223364418438236	0.207834061271814	0.197435086426412
3.6	0.229122672447454	0.213540691572682	0.202656242428181
3.7	0.233337465905431	0.218433530518084	0.207267700101316
3.8	0.235963996579948	0.222466511755481	0.211233080137981
3.9	0.236998388153031	0.225605811156729	0.21452311646051
4	0.236475208448048	0.227830219195773	0.217115997907582
4.1	0.234463386190538	0.229131188705813	0.218997559785833
4.2	0.231060935272963	0.22951257075322	0.220161325242967
4.3	0.226388935951338	0.228990062308425	0.220608400689426
4.4	0.220585818879164	0.227590398655764	0.220347233444062
4.5	0.21382247030952	0.225350330705827	0.219393243268745
4.6	0.206285875781483	0.222315432337117	0.217768342378258
4.7	0.198138875927237	0.218538785525795	0.215500360786552
4.8	0.189523503900045	0.214079591387759	0.212622395432651
4.9	0.18056519190568	0.209001753543392	0.209172102406131
5	0.171375548986283	0.203372476708053	0.205190951781158
5.1	0.162054223053726	0.197260918468477	0.200723464115673
5.2	0.152690173983223	0.190736926225574	0.195816446647828
5.3	0.143362570502664	0.183869884678978	0.190518245713156
5.4	0.134141451593014	0.176727692394215	0.184878030013226
5.5	0.125088246365477	0.169375879288008	0.178945117196554
5.6	0.116224645003303	0.161876870616652	0.172768353872793
5.7	0.107665026852217	0.154290709372227	0.166395556775041
5.8	0.100013696511603	0.146676695618774	0.159873020407028
5.9	0.0931467870903269	0.139087561689427	0.153245094244486
6	0.086960826076127	0.131569020114872	0.146553830471041
6.1	0.081368837492486	0.12416061530897	0.13983870137071
6.2	0.0762972858649971	0.116896402260219	0.133136383907085
6.3	0.0716836605287639	0.109805500066354	0.126480607713859
6.4	0.0674745514585882	0.102912554739408	0.119902061707761
6.5	0.0636241056014954	0.096238136118619	0.113428353806308
6.6	0.0600927801178117	0.0897990867998892	0.107084017771216
6.7	0.0568463290384836	0.0836088359409289	0.100890560978359
6.8	0.0538549747182288	0.0776776870958488	0.0948665469053288
6.9	0.0510927265647056	0.0720130865014155	0.0890277062935511
7	0.0485368178789282	0.0666198762196178	0.0833870712476717
7.1	0.0461672379804098	0.0615086068336654	0.0779551269456918
7.2	0.0439663416347502	0.056868773239114	0.0727399761161126
7.3	0.0419185215299772	0.0526760697062195	0.0677475119636521
7.4	0.0400099324370918	0.0488784634378076	0.062981595767274
7.5	0.0382282579432463	0.0454309722628851	0.0584442603037513
7.6	0.036562512413508	0.0422945800949529	0.0541359979019466
7.7	0.0350028722318612	0.0394353382560675	0.0500557388210962
7.8	0.033540531478661	0.036823617683762	0.0462009749412977
7.9	0.0321675780843199	0.0344334841877785	0.0425679740390805
8	0.030876887206456	0.0322421745010661	0.0391519675538078
8.1	0.0296620291475344	0.0302296552439224	0.0359473164977682
8.2	0.0285171895910702	0.0283782503687264	0.0329476593097687
8.3	0.027437100309154	0.0266723253848524	0.0301460444434876
8.4	0.02641697879985	0.0250980188381792	0.0275350497525411
8.5	0.0254524755635935	0.0236430132586839	0.0251068902093358
8.6	0.0245396279338525	0.0222963391863449	0.022853515119799
8.7	0.0236748195475186	0.021048207012073	0.0207666957310486
8.8	0.0228547446815468	0.0198898622826196	0.0188381039445263
8.9	0.0220763767996503	0.0188134608600066	0.0170593827212215
9	0.0213369407507205	0.0178119609311709	0.0154222086821053
9.1	0.0206338881425575	0.0168790293591079	0.0139183473536176
9.2	0.0199648754832701	0.0160089602740937	0.0125397014759253
9.3	0.0193277447406348	0.0151966041394157	0.0112783527738878
9.4	0.0187205060186192	0.014437305803895	0.0101399983321878
9.5	0.018141322091716	0.0137268502840675	0.00913139392911339
9.6	0.0175884945729246	0.0130614152108416	0.00823627748410764
9.7	0.0170604515211819	0.0124375290357037	0.00744044074813411
9.8	0.0165557363196274	0.0118520342257213	0.00673162928893931
9.9	0.016072997677979	0.0113020547892484	0.00609925042438181
10	0.0156109806310749	0.0107849675690728	0.00553412821570874
10.1	0.0151685184217863	0.0102983768197959	0.00502829740514875
10.2	0.0147445251704183	0.00984009165396296	0.0045748296712047
10.3	0.0143379892447349	0.00940810599891839	0.00416768677486974
10.4	0.013947967255144	0.00900058075521024	0.00380159613983723
10.5	0.0135735786085979	0.00861582788899802	0.0034719451960959
10.6	0.0132140005626034	0.00825229622647816	0.00317469145570612
10.7	0.0128684637275576	0.00790855874877897	0.00290628581098283
10.8	0.0125362479715814	0.00758330121188809	0.00266360697171885
10.9	0.0122166786872225	0.00727531193861966	0.0024439053077318
11	0.0119091233839545	0.00698347264896085	0.00224475465048344
11.1	0.0116129885743941	0.00670675021182062	0.00206401084446918
11.2	0.0113277169256657	0.00644418921563001	0.00189977603487475
11.3	0.0110527846504328	0.00619490526773913	0.00175036784018713
11.4	0.0107876991148332	0.00595807894340123	0.00161429269311778
11.5	0.0105319966429627	0.00573295031456238	0.00149022274527503
11.6	0.0102852404996698	0.00551881399688606	0.00137697582451211
11.7	0.0100470190353109	0.00531501466060416	0.00127349801203131
11.8	0.00981694397777711	0.00512094295704462	0.00117884847180076
11.9	0.00959464885858969	0.00493603181816244	0.00109218621980987
12	0.00937978756117441	0.00475975309120205	0.00101275856693269
12.1	0.00917203298059964	0.00459161447483297	0.000939891008150041
12.2	0.00897107578510769	0.00443115672680655	0.000872978363804075
12.3	0.00877662327070241	0.00427795111644337	0.000811477006419901
12.4	0.00858839830089073	0.00413159709813782	0.000754898030248611
12.5	0.00840613832442206	0.00399172018460574	0.000702801240748212
12.6	0.00822959446453939	0.00385797000084713	0.000654789858289087
12.7	0.0080585306738557	0.00373001850178328	0.000610505844920645
12.8	0.00789272294950901	0.00360755833829093	0.000569625775459137
12.9	0.00773195860373425	0.00349030135791961	0.000531857184781695
13	0.00757603558542662	0.00337797722796917	0.000496935332313793
13.1	0.00742476184866478	0.00327033216984154	0.000464620332507461
13.2	0.00727795476451706	0.00316712779468248	0.000434694606819352
13.3	0.00713544057277453	0.00306814003131281	0.000406960618474962
13.4	0.0069970538705447	0.00297315813832581	0.000381238856285185
13.5	0.00686263713490166	0.00288198379301261	0.000357366038080575
13.6	0.00673204027702664	0.00279443025047943	0.000335193508045609
13.7	0.00660512022548765	0.0027103215669502	0.000314585805453188
13.8	0.00648174053650322	0.00262949188181174	0.000295419385089636
13.9	0.0063617710292123	0.00255178475346622	0.000277581472082658
14	0.00624508744413417	0.0024770525445102	0.000260969035950435
14.1	0.00613157112314938	0.00240515585216981	0.000245487870523081
14.2	0.00602110870946612	0.00233596298029029	0.000231051767985354
14.3	0.00591359186615917	0.00226934944951065	0.000217581776683884
14.4	0.0058089170119795	0.00220519754255448	0.000205005533560565
14.5	0.00570698507323438	0.00214339588183856	0.00019325666313969
14.6	0.00560770125063109	0.0020838390368463	0.000182274235930149
14.7	0.005510974800062	0.00202642715893426	0.000172002279922793
14.8	0.00541671882638696	0.00197106564144085	0.000162389339581989
14.9	0.00532485008933994	0.00191766480314833	0.000153388077362321
15	0.0052352888207526	0.00186613959331379	0.000144954913337416
15.1	0.00514795855234702	0.00181640931663511	0.000137049699017767
15.2	0.00506278595340537	0.0017683973766535	0.000129635421866368
15.3	0.00497970067767453	0.0017220310362184	0.000122677937402407
15.4	0.00489863521891027	0.00167724119375272	0.000116145726120251
15.5	0.00481952477450877	0.00163396217415933	0.000110009672749152
15.6	0.00474230711671204	0.00159213153330309	0.000104242865643119
15.7	0.00466692247091068	0.00155168987508784	9.88204143244678e-05
15.8	0.00459331340060074	0.00151258068022589	9.37192834122148e-05
15.9	0.00452142469858208	0.00147475014586846	8.89181413509419e-05
16	0.00445120328401463	0.00143814703533066	8.43972225197119e-05
16.1	0.0043825981049748	0.00140272253720398	8.01382014465277e-05
16.2	0.00431556004617908	0.00136843013320377	7.61240779837672e-05
16.3	0.00425004184156397	0.00133522547414917	7.23390724158664e-05
16.4	0.00418599799143272	0.0013030662635184	6.87685295738826e-05
16.5	0.0041233846838981	0.00127191214806456	6.53988311238551e-05
16.6	0.00406215972036883	0.00124172461501547	6.22173152783894e-05
16.7	0.00400228244484351	0.00121246689541645	5.9212203254672e-05
16.8	0.00394371367679148	0.00118410387320739	5.63725318681961e-05
16.9	0.00388641564741414	0.00115660199965553	5.36880917106773e-05
17	0.0038303519390938	0.00112992921279269	5.11493704137169e-05
17.1	0.00377548742784909	0.00110405486153119	4.87475005474238e-05
17.2	0.00372178822862768	0.00107894963415591	4.64742117459863e-05
17.3	0.00366922164327759	0.00105458549091146	4.43217866906587e-05
17.4	0.00361775611104838	0.00103093560042352	4.22830206152252e-05
17.5	0.00356736116148251	0.00100797427971132	4.03511840301496e-05
17.6	0.00351800736956617	0.0009856769375656	3.85199883896909e-05
17.7	0.00346966631301633	0.000964020021081602	3.67835544515546e-05
17.8	0.00342231053158886	0.000942980965151481	3.51363831014869e-05
17.9	0.003375913488299	0.000922538144733608	3.35733284358207e-05
18	0.00333044953245228	0.000902670829728768	3.20895729136067e-05
18.1	0.00328589386438999	0.000883359142304687	3.06806044068005e-05
18.2	0.0032422225018589	0.000864584016520892	2.93421949922023e-05
18.3	0.0031994122479204	0.000846327160115824	2.8070381342643e-05
18.4	0.003157440660319	0.000828571018327205	2.68614465874012e-05
18.5	0.00311628602223491	0.000811298739625131	2.57119035231595e-05
18.6	0.0030759273143497	0.00079449414324527	2.46184790670879e-05
18.7	0.00303634418815813	0.000778141688416789	2.35780998529636e-05
18.8	0.0029975169404631	0.000762226445186472	2.25878788797115e-05
18.9	0.00295942648899408	0.000746734066746782	2.16451031294453e-05
19	0.00292205434909289	0.000731650763181477	2.07472220790943e-05
19.1	0.00288538261141387	0.000716963276547888	1.98918370360692e-05
19.2	0.00284939392058816	0.000702658857220018	1.9076691234224e-05
19.3	0.00281407145480493	0.000688725241421369	1.8299660631654e-05
19.4	0.00277939890626472	0.00067515062988084	1.75587453566914e-05
19.5	0.00274536046246265	0.000661923667549123	1.68520617528501e-05
19.6	0.00271194078826144	0.000649033424316873	1.61778349774868e-05
19.7	0.00267912500871648	0.000636469376679523	1.55343921126032e-05
19.8	0.00264689869261703	0.000624221390296939	1.49201557495652e-05
19.9	0.00261524783670969	0.000612279703399247	1.43336380125694e-05
20	0.00258415885057207	0.000600634910993058	1.37734349884875e-05


==> Final IEEE/figures/psi_gaus_t_huber.csv <==
t	Gaus	t_3	t_9	q_0.8	q_0.99
100	0.5	0.0194174757281553	0.0458715596330275	0.0121002238435111	0.0337874788823509
99.500625	0.5	0.0195120761458772	0.0460826838555077	0.0121609526005601	0.0339570519103281
99.0025	0.5	0.019607362564643	0.0462952246475776	0.0122221396868878	0.0341279047320532
98.505625	0.5	0.0197033415635833	0.0465091942863455	0.0122837897262325	0.0343000502583999
98.01	0.5	0.0198000198000198	0.0467246051770863	0.0123459074007868	0.0344735015634639
97.515625	0.5	0.0198974040105705	0.0469414698547748	0.0124084974520864	0.0346482718870447
97.0225	0.5	0.0199955010122722	0.0471598009856398	0.0124715646819151	0.0348243746371728
96.530625	0.5	0.0200943177037218	0.0473796113687378	0.0125351139532258	0.0350018233926808
96.04	0.5	0.0201938610662359	0.0476009139375476	0.0125991501910778	0.0351806319058214
95.550625	0.5	0.0202941381650294	0.0478237217615868	0.012663678383591	0.0353608141049323
95.0625	0.5	0.0203951561504143	0.048048048048048	0.0127287035829177	0.0355423840971476
94.575625	0.5	0.020496922259017	0.048273906143458	0.012794230906231	0.0357253561711603
94.09	0.5	0.020599443815017	0.0485013095353575	0.012860265536732	0.0359097448000329
93.605625	0.5	0.0207027282314047	0.0487302718540041	0.0129268127246745	0.0360955646440595
93.1225	0.5	0.0208067830112617	0.0489608068740973	0.0129938777884089	0.0362828305536803
92.640625	0.5	0.0209116157490606	0.0491929285165257	0.0130614661154446	0.0364715575724483
92.16	0.5	0.0210172341319882	0.0494266508501384	0.013129583163532	0.0366617609400509
91.680625	0.5	0.0211236459412895	0.0496619880935384	0.0131982344617645	0.0368534560953865
91.2025	0.5	0.0212308590536345	0.0498989546169008	0.0132674256117004	0.0370466586796973
90.725625	0.5	0.0213388814425084	0.0501375649438146	0.0133371622885057	0.0372413845397603
90.25	0.5	0.0214477211796247	0.0503778337531486	0.0134074502421176	0.0374376497311368
89.775625	0.5	0.0215573864363619	0.0506197758809423	0.0134782952984299	0.0376354705214817
89.3025	0.5	0.0216678854852252	0.0508634063223214	0.0135497033605007	0.037834863393915
88.830625	0.5	0.0217792267013319	0.0511087402334392	0.0136216804097811	0.0380358450504552
88.36	0.5	0.0218914185639229	0.0513557929334429	0.0136942325073688	0.0382384324155171
87.890625	0.5	0.0220044696578993	0.0516045799064667	0.0137673657952837	0.0384426426394748
87.4225	0.5	0.022118388675385	0.0518551168036506	0.0138410864977678	0.0386484931022917
86.955625	0.5	0.0222331844173169	0.0521074194451863	0.0139154009226098	0.0388560014172182
86.49	0.5	0.0223488657950609	0.0523615038223898	0.013990315462494	0.03906518543456
86.025625	0.5	0.0224654418320568	0.052617386099802	0.0140658365963759	0.0392760632455166
85.5625	0.5	0.0225829216654905	0.0528750826173166	0.0141419708908822	0.0394886531860931
85.100625	0.5	0.0227013145479955	0.053134609892336	0.0142187250017389	0.0397029738410863
84.64	0.5	0.0228206298493838	0.0533959846219564	0.0142961056752258	0.0399190440481462
84.180625	0.5	0.022940877058406	0.0536592236851813	0.0143741197496587	0.0401368829019159
83.7225	0.5	0.0230620657845426	0.0539243441451643	0.0144527741569006	0.0403565097582501
83.265625	0.5	0.0231842057598261	0.0541913632514818	0.0145320759239015	0.0405779442385149
82.81	0.5	0.0233073068406946	0.0544602984424355	0.0146120321742677	0.0408012062339705
82.355625	0.5	0.0234313790098778	0.0547311673473856	0.0146926501298619	0.041026315910238
81.9025	0.5	0.0235564323783163	0.0550039877891147	0.0147739371124338	0.0412532937118536
81.450625	0.5	0.0236824771871138	0.0552787777862231	0.0148559005452826	0.0414821603669105
81	0.5	0.0238095238095238	0.0555555555555556	0.014938547954952	0.0417129368917913
80.550625	0.5	0.0239375827529716	0.05583433951466	0.0150218869729578	0.0419456445959928
80.1025	0.5	0.0240666646611113	0.0561151482842793	0.0151059253375501	0.0421803050870459
79.655625	0.5	0.0241967803159192	0.0563980006908755	0.0151906708955094	0.042416940275531
79.21	0.5	0.0243279406398248	0.0566829157691872	0.0152761316039782	0.0426555723801931
78.765625	0.5	0.0244601566978788	0.0569699127648211	0.0153623155323291	0.0428962239331573
78.3225	0.5	0.02459343969996	0.0572590111368777	0.0154492308640698	0.0431389177852481
77.880625	0.5	0.0247278010030214	0.0575502305606112	0.0155368858987856	0.0433836771114137
77.44	0.5	0.0248632521133764	0.0578435909301249	0.0156252890541207	0.0436305254162589
77.000625	0.5	0.0249998046890259	0.058139112361102	0.0157144488677996	0.0438794865396884
76.5625	0.5	0.0251374705420267	0.058436815193572	0.015804373999688	0.0441305846626624
76.125625	0.5	0.0252762616409033	0.0587367199947137	0.0158950732338961	0.0443838443130693
75.69	0.5	0.0254161901131021	0.0590388475616956	0.0159865554809236	0.0446392903717148
75.255625	0.5	0.0255572682474902	0.0593432189245525	0.0160788297798485	0.0448969480784339
74.8225	0.5	0.0256995084969	0.0596498553491008	0.0161719053005594	0.0451568430383253
74.390625	0.5	0.0258429234807188	0.0599587783398913	0.0162657913460347	0.045419001228113
73.96	0.5	0.025987525987526	0.0602700096432015	0.0163604973546662	0.0456834490026378
73.530625	0.5	0.0261333289777785	0.0605835712500663	0.0164560329026322	0.0459502131014811
73.1025	0.5	0.0262803455865445	0.0608994853993484	0.016552407706318	0.0462193206557244
72.675625	0.5	0.0264285891262874	0.0612177745808495	0.0166496316247863	0.0464907991948482
72.25	0.5	0.026578073089701	0.0615384615384615	0.0167477146622991	0.0467646766537729
71.825625	0.5	0.0267288111525965	0.0618615692733585	0.0168466669708911	0.047040981380045
71.4025	0.5	0.0268808171768422	0.0621871210472311	0.0169464988529969	0.0473197421411728
70.980625	0.5	0.0270341052133582	0.0625151403855621	0.0170472207641326	0.0476009881321148
70.56	0.5	0.0271886895051658	0.0628456510809452	0.0171488433156336	0.0478847489829237
70.140625	0.5	0.0273445844904935	0.0631786771964462	0.0172513772774495	0.0481710547665507
69.7225	0.5	0.0275018048059404	0.0635142430690082	0.0173548335809977	0.0484599360068141
69.305625	0.5	0.0276603652896991	0.0638523733129006	0.0174592233220768	0.0487514236865347
68.89	0.5	0.0278202809848379	0.0641930928232122	0.0175645577638425	0.049045549255844
68.475625	0.5	0.0279815671426448	0.0645364267793903	0.0176708483398452	0.0493423446406673
68.0625	0.5	0.0281442392260334	0.064882400648824	0.0177781066571329	0.049641842251388
67.650625	0.5	0.0283083129130139	0.0652310401904746	0.0178863444994205	0.0499440749916958
67.24	0.5	0.0284738041002278	0.0655823714585519	0.0179955738303258	0.0502490762676248
66.830625	0.5	0.0286407289065507	0.0659364208062376	0.0181058067966761	0.0505568799967843
66.4225	0.5	0.0288091036767619	0.0662932148894561	0.0182170557318847	0.050867520617789
66.015625	0.5	0.0289789449852841	0.0666527806706936	0.0183293331594014	0.0511810330998925
65.61	0.5	0.0291502696399942	0.0670151454228656	0.018442651796237	0.0514974529528287
65.205625	0.5	0.0293230946861054	0.0673803367332328	0.0185570245565641	0.0518168162368675
64.8025	0.5	0.029497437410125	0.0677483825073676	0.0186724645553969	0.0521391595730889
64.400625	0.5	0.0296733153438859	0.0681193109731695	0.0187889851123512	0.0524645201538819
64	0.5	0.0298507462686567	0.0684931506849315	0.0189065997554861	0.0527929357536733
63.600625	0.5	0.0300297482193298	0.0688699305274576	0.0190253222252314	0.053124444739892
63.2025	0.5	0.03021033948869	0.0692496797202313	0.0191451664784005	0.0534590860841754
62.805625	0.5	0.0303925386317659	0.0696324278216365	0.0192661466922924	0.0537968993738235
62.41	0.5	0.0305763644702645	0.0700182047332306	0.0193882772688849	0.0541379248235073
62.015625	0.5	0.030761836097092	0.0704070407040704	0.0195115728391209	0.0544822032872376
61.6225	0.5	0.0309489728809625	0.0707989663350915	0.0196360482672905	0.0548297762706007
61.230625	0.5	0.0311377944710954	0.0711940125835417	0.0197617186555112	0.0551806859432693
60.84	0.5	0.031328320802005	0.0715922107674685	0.0198885993483088	0.0555349751517931
60.450625	0.5	0.0315205720983836	0.0719935925702613	0.0200167059373019	0.055892687432679
60.0625	0.5	0.0317145688800793	0.0723981900452489	0.0201460542659914	0.0562538670257664
59.675625	0.5	0.0319103319671722	0.0728060356203529	0.02027666043466	0.056618558887906
59.29	0.5	0.0321078824851501	0.0732171621027969	0.0204085408053822	0.0569868087069505
58.905625	0.5	0.0323072418701855	0.0736316026838719	0.0205417120071489	0.0573586629160643
58.5225	0.5	0.0325084318745174	0.0740493909437595	0.02067619094111	0.0577341687083616
58.140625	0.5	0.0327114745719397	0.0744705608564114	0.0208119947859369	0.0581133740518801
57.76	0.5	0.032916392363397	0.0748951467944877	0.0209491410033087	0.0584963277049012
57.380625	0.5	0.0331232079826931	0.0753231835343521	0.021087647343526	0.0588830792316238
57.0025	0.5	0.0333319445023124	0.0757547062611265	0.0212275318512541	0.0592736790182026
56.625625	0.5	0.033542625339357	0.076189750573804	0.0213688128714007	0.0596681782891596
56.25	0.5	0.0337552742616034	0.0766283524904215	0.0215115090551308	0.0600666291241794
55.875625	0.5	0.0339699153936795	0.0770705484532904	0.0216556393660225	0.0604690844752984
55.5025	0.5	0.0341865732233665	0.0775163753342894	0.0218012230863675	0.0608755981844979
55.130625	0.5	0.0344052726080272	0.0779658704402148	0.0219482798236209	0.0612862250017135
54.76	0.5	0.0346260387811634	0.0784190715181932	0.0220968295170035	0.0617010206032705
54.390625	0.5	0.034848897359107	0.0788760167611536	0.0222468924442606	0.0621200416107572
54.0225	0.5	0.0350738743478452	0.0793367448133603	0.0223984892285827	0.0625433456103493
53.655625	0.5	0.0353009961499851	0.0798012947760078	0.0225516408456916	0.0629709911725955
53.29	0.5	0.03553028957186	0.0802697062128753	0.0227063686310961	0.0634030378726795
52.925625	0.5	0.0357617818307797	0.080742019156044	0.0228626942875235	0.0638395463111695
52.5625	0.5	0.0359955005624297	0.0812182741116751	0.02302063989253	0.0642805781352693
52.200625	0.5	0.0362314738284213	0.081698512065849	0.0231802279062963	0.0647261960605853
51.84	0.5	0.0364697301239971	0.0821827744904668	0.0233414811796125	0.0651764638934239
51.480625	0.5	0.0367102983858941	0.0826711033492131	0.0235044229620582	0.0656314465536324
51.1225	0.5	0.0369532080003695	0.0831635411035802	0.0236690769103841	0.0660912100980017
50.765625	0.5	0.037198488811392	0.0836601307189542	0.0238354670970979	0.0665558217442431
50.41	0.5	0.0374461711290021	0.0841609156707625	0.0240036180192642	0.0670253498955583
50.055625	0.5	0.0376962857378459	0.0846659399506821	0.0241735546075213	0.0674998641658174
49.7025	0.5	0.0379488639058868	0.08517524807291	0.0243453022353224	0.0679794354053638
49.350625	0.5	0.0382039373932976	0.085688885080494	0.0245188867284074	0.0684641357274623
49	0.5	0.0384615384615385	0.0862068965517241	0.0246943343745124	0.06895403853541
48.650625	0.5	0.0387216998826248	0.0867293286065849	0.0248716719333227	0.0694492185503289
48.3025	0.5	0.0389844549485893	0.0872562279132673	0.0250509266466769	0.0699497518396583
47.955625	0.5	0.0392498374811417	0.0877876416947404	0.0252321262490294	0.0704557158463703
47.61	0.5	0.0395178818415333	0.0883236177353824	0.0254152989781792	0.0709671894189265
47.265625	0.5	0.0397886229406279	0.0888642043876701	0.0256004735862714	0.0714842528419986
46.9225	0.5	0.0400620962491862	0.0894094505789262	0.0257876793510812	0.0720069878679758
46.580625	0.5	0.0403383378083677	0.0899594058181246	0.0259769460875871	0.0725354777492808
46.24	0.5	0.0406173842404549	0.0905141202027516	0.0261683041598423	0.0730698072715202
45.900625	0.5	0.0408992727598062	0.0910736444257237	0.0263617844931547	0.0736100627874913
45.5625	0.5	0.0411840411840412	0.0916380297823597	0.0265574185865813	0.0741563322520734
45.225625	0.5	0.0414717279454647	0.0922073281774069	0.0267552385257497	0.0747087052580278
44.89	0.5	0.0417623721027354	0.092781592132121	0.0269552769960149	0.0752672730727354
44.555625	0.5	0.0420560133527842	0.0933608747913968	0.0271575672959612	0.0758321286758988
44.2225	0.5	0.042352692042988	0.0939452299309503	0.0273621433512603	0.0764033667982383
43.890625	0.5	0.0426524491836055	0.0945347119645495	0.0275690397288968	0.0769810839612125
43.56	0.5	0.0429553264604811	0.0951293759512938	0.0277782916517702	0.0775653785177937
43.230625	0.5	0.0432613662480228	0.0957292776029389	0.0279899350136879	0.0781563506943306
42.9025	0.5	0.0435706116224607	0.0963344732912673	0.0282040063947581	0.0787541026335317
42.575625	0.5	0.0438831063753925	0.096945020055501	0.0284205430771976	0.0793587384386041
42.25	0.5	0.0441988950276243	0.0975609756097561	0.0286395830615647	0.0799703642185821
41.925625	0.5	0.0445180228433105	0.0981823983505357	0.0288611650834331	0.0805890881348839
41.6025	0.5	0.0448405358444033	0.0988093473642607	0.0290853286305176	0.0812150204491339
41.280625	0.5	0.0451664808254174	0.0994418824348345	0.0293121139602685	0.0818482735722895
40.96	0.5	0.0454959053685168	0.100080064051241	0.029541562117947	0.0824889621151146
40.640625	0.5	0.0458288578589331	0.100723953415172	0.0297737149551984	0.0831372029400407
40.3225	0.5	0.0461653875007213	0.10137361244868	0.0300086151491378	0.0837931152144607
40.005625	0.5	0.0465055443328634	0.10202910380186	0.0302463062219653	0.0844568204654994
39.69	0.5	0.046849379245725	0.102690490860546	0.0304868325611265	0.0851284426363087
39.375625	0.5	0.0471969439978761	0.103357837754034	0.0307302394400371	0.0858081081439366
39.0625	0.5	0.0475482912332838	0.104031209362809	0.0309765730393884	0.0864959459388184
38.750625	0.5	0.0479034744988848	0.104710671326292	0.0312258804690533	0.0871920875659449
38.44	0.5	0.0482625482625483	0.10539629005059	0.0314782097906116	0.08789666722776
38.130625	0.5	0.048625567931438	0.106088132716254	0.0317336100405149	0.0886098218488444
37.8225	0.5	0.048992589870782	0.106786267286027	0.0319921312539126	0.0893316911424441
37.515625	0.5	0.0493636714230621	0.107490762512597	0.0322538244891591	0.0900624176789029
37.21	0.5	0.0497388709276299	0.108201687946332	0.0325187418530263	0.0908021469560627
36.905625	0.5	0.0501182477407634	0.108919113943008	0.0327869365266436	0.0915510274716955
36.6025	0.5	0.0505018622561707	0.109643111671509	0.0330584627921893	0.0923092107980354
36.300625	0.5	0.0508897759259554	0.110373753121508	0.0333333760603601	0.0930768516584795
36	0.5	0.0512820512820513	0.111111111111111	0.0336117328986419	0.0938541080065304
35.700625	0.5	0.0516787519581402	0.111855259294473	0.0338935910604117	0.0946411411070561
35.4025	0.5	0.052079942712063	0.11260627216936	0.0341790095148961	0.0954381156199447
35.105625	0.5	0.0524856894487362	0.113364225084669	0.0344680484780177	0.0962451996862353
34.81	0.5	0.0528960592435864	0.114129194247889	0.0347607694441571	0.0970625650168082
34.515625	0.5	0.053311120366514	0.114901256732496	0.0350572352188642	0.0978903869837238
34.2225	0.5	0.0537309423064007	0.11568049048528	0.035357509952549	0.0987288447142989
33.930625	0.5	0.0541555957961719	0.116466974333591	0.0356616591751879	0.099578121188015
33.64	0.5	0.0545851528384279	0.117260787992495	0.0359697498320782	0.100438403336358
33.350625	0.5	0.0550196867316587	0.118062012071841	0.0362818503206794	0.10130988214569
33.0625	0.5	0.0554592720970537	0.11887072808321	0.036598030528578	0.102192752763254
32.775625	0.5	0.0559039849059241	0.119687018446762	0.0369183618726145	0.103087214606437
32.49	0.5	0.0563539025077487	0.120510966497951	0.0372429173392154	0.10399347147538
32.205625	0.5	0.0568091036588613	0.121342656494107	0.0375717715259713	0.104911731669082
31.9225	0.5	0.0572696685517933	0.122182173620869	0.037905000684505	0.105842208105101
31.640625	0.5	0.0577356788452864	0.123029603998462	0.038242682764677	0.106785118442986
31.36	0.5	0.0582072176949942	0.12388503468781	0.0385848974601757	0.107740685211578
31.080625	0.5	0.0586843697848851	0.124748553696456	0.0389317262555405	0.108709135940319
30.8025	0.5	0.0591672213593669	0.125620249984297	0.0392832524746728	0.109690703294703
30.525625	0.5	0.0596558602561474	0.12650021346911	0.0396395613308854	0.110685625216031
30.25	0.5	0.0601503759398496	0.127388535031847	0.0400007399785491	0.111694145065623
29.975625	0.5	0.0606508595364	0.128285306521704	0.040366877566393	0.112716511773653
29.7025	0.5	0.0611574038682058	0.129190620760933	0.0407380652925212	0.113752979992765
29.430625	0.5	0.0616701034901424	0.130104571549383	0.041114396461207	0.114803810256666
29.16	0.5	0.0621890547263682	0.131027253668763	0.0414959665415333	0.115869269143865
28.890625	0.5	0.0627143557079863	0.131958762886598	0.0418828732279454	0.116949629446753
28.6225	0.5	0.063246106411574	0.132899195959864	0.0422752165027901	0.118045170346234
28.355625	0.5	0.0637844086985987	0.133848650638291	0.0426730987009142	0.119156177592104
28.09	0.5	0.0643293663557414	0.134807225667296	0.0430766245764012	0.120282943689395
27.825625	0.5	0.0648810851361489	0.13577502079055	0.0434859013715275	0.121425768090927
27.5625	0.5	0.065439672801636	0.136752136752137	0.0439010388880221	0.122584957396285
27.300625	0.5	0.0660052391658588	0.13773867529829	0.0443221495607192	0.123760825557477
27.04	0.5	0.066577896138482	0.13873473917869	0.0447493485336949	0.124953694091535
26.780625	0.5	0.0671577577703625	0.139740432147286	0.0451827537389852	0.126163892300314
26.5225	0.5	0.0677449402997714	0.140755858962629	0.0456224859779851	0.127391757497788
26.265625	0.5	0.0683395621996797	0.141781125387683	0.0460686690056342	0.12863763524512
26.01	0.5	0.0689417442261289	0.142816338189089	0.0465214296174975	0.129901879593814
25.755625	0.5	0.0695516094677129	0.143861605135859	0.0469808977398572	0.131184853337284
25.5025	0.5	0.0701692833961933	0.144917034997464	0.0474472065229334	0.132486928271154
25.250625	0.5	0.0707948939182762	0.145982737541286	0.0479204924373599	0.133808485462641
25	0.5	0.0714285714285714	0.147058823529412	0.0484008953740444	0.135149915529404
24.750625	0.5	0.0720704488637643	0.148145404714728	0.0488885587475512	0.136511618928213
24.5025	0.5	0.072720661758022	0.149242593836281	0.049383629603147	0.137894006253855
24.255625	0.5	0.0733793482996629	0.150350504613881	0.0498862587276605	0.139297498548691
24.01	0.5	0.0740466493891152	0.151469251741896	0.0503966007643111	0.140722527623286
23.765625	0.5	0.0747227086981903	0.152598950882213	0.0509148143316706	0.14216953638859
23.5225	0.5	0.0754076727307004	0.153739718656315	0.0514410621469278	0.143638979200131
23.280625	0.5	0.0761016908844444	0.15489167263645	0.0519755111536357	0.145131322214721
23.04	0.5	0.0768049155145929	0.15605493133583	0.052518332654128	0.146647043760204
22.800625	0.5	0.0775175019984981	0.157229614197834	0.0530697024468018	0.148186634718789
22.5625	0.5	0.078239608801956	0.158415841584158	0.0536298009684702	0.149750598924547
22.325625	0.5	0.078971397546951	0.159613734761876	0.0541988134420026	0.15133945357566
22.09	0.5	0.0797130330809088	0.160823415889354	0.0547769300294753	0.152953729662069
21.855625	0.5	0.0804646835474867	0.162045008000972	0.0553643459910714	0.154593972409167
21.6225	0.5	0.0812265204589299	0.163278634990612	0.0559612618499762	0.15626074173824
21.390625	0.5	0.0819987187700192	0.16452442159383	0.0565678835635289	0.157954612744372
21.16	0.5	0.0827814569536424	0.1657824933687	0.0571844227009031	0.159676176192585
20.930625	0.5	0.083574917078012	0.167052976675228	0.0578110966276024	0.161426039033
20.7025	0.5	0.0843792848855606	0.168335998653312	0.0584481286970709	0.163204824935882
20.475625	0.5	0.0851947498735391	0.169631687199169	0.0590957484497352	0.165013174847415
20.25	0.5	0.0860215053763441	0.170940170940171	0.0597541918198079	0.166851747567165
20.025625	0.5	0.0868597486496024	0.172261579208027	0.0604237013502005	0.168721220348184
19.8025	0.5	0.0877096809560355	0.173596042010242	0.0611045264159126	0.170622289520772
19.580625	0.5	0.0885715076531318	0.174943689999781	0.0617969234562793	0.172555671140992
19.36	0.5	0.0894454382826476	0.176304654442877	0.0625011562164829	0.174522101665036
19.140625	0.5	0.0903316866619619	0.177679067184897	0.0632174959987518	0.17652233865065
18.9225	0.5	0.0912304709773064	0.1790670606142	0.0639462219236945	0.178557161486859
18.705625	0.5	0.0921420138788909	0.180468767623903	0.0646876212022378	0.180627372153301
18.49	0.5	0.0930665425779432	0.181884321571481	0.0654419894186647	0.182733796010551
18.275625	0.5	0.0940042889456832	0.183313856236108	0.0662096308252719	0.184877282622898
18.0625	0.5	0.0949554896142433	0.184757505773672	0.0669908586491964	0.187058706615092
17.850625	0.5	0.095920386079554	0.186215404669351	0.0677859954119875	0.189278968564691
17.64	0.5	0.0968992248062016	0.187687687687688	0.0685953732625346	0.191538995931695
17.430625	0.5	0.0978922573342715	0.189174489820048	0.0694193343239907	0.193839744027256
17.2225	0.5	0.0988997403881815	0.190675946229383	0.07025823105537	0.196182197023376
17.015625	0.5	0.0999219359875098	0.192192192192192	0.0711124266285317	0.198567369005552
16.81	0.5	0.100959111559818	0.193723363037582	0.0719822953213034	0.200996305070499
16.605625	0.5	0.102011540055469	0.195269594083331	0.0728682229275387	0.203470082471156
16.4025	0.5	0.103079500064425	0.196831020568842	0.073770607184948	0.205989811811315
16.200625	0.5	0.104163275935028	0.198407777584881	0.0746898582215877	0.208556638292356
16	0.5	0.105263157894737	0.2	0.0756263990219443	0.211171743014693
15.800625	0.5	0.1063794421728	0.201607822383508	0.0765806659136021	0.213836344336701
15.6025	0.5	0.107512431124849	0.203231378924906	0.0775531090755398	0.216551699294029
15.405625	0.5	0.108662433359367	0.204870803349638	0.078544193069162	0.219319105082403
15.21	0.5	0.109829763866008	0.206526228831062	0.0795543973932354	0.222139900607173
15.015625	0.5	0.111014744145707	0.208197787898504	0.0805842170639657	0.225015468103065
14.8225	0.5	0.112217702342545	0.209885612341274	0.0816341632215287	0.227947234827802
14.630625	0.5	0.113438973377291	0.211589833108519	0.08270476376444	0.230936674833447
14.44	0.5	0.114678899082569	0.213310580204778	0.0837965640132347	0.233985310819605
14.250625	0.5	0.115937828339553	0.215047982581113	0.0849101274050163	0.23709471607281
14.0625	0.5	0.117216117216117	0.21680216802168	0.0860460362205234	0.240266516496718
13.875625	0.5	0.118514129106329	0.2185732630256	0.0872048923454698	0.243502392737992
13.69	0.5	0.11983223487118	0.220361392684002	0.0883873180680139	0.246804082413082
13.505625	0.5	0.121170812980423	0.222166680552084	0.0895939569143309	0.250173382441397
13.3225	0.5	0.122530249655384	0.223989248516071	0.0908254745243843	0.253612151490718
13.140625	0.5	0.123910939012585	0.225829216654905	0.0920825595701201	0.257122312541077
12.96	0.5	0.12531328320802	0.227686703096539	0.0933659247184498	0.260705855573695
12.780625	0.5	0.126737692581884	0.229561823868691	0.0946763076415363	0.264364840392007
12.6025	0.5	0.128184585803557	0.231454692743895	0.0960144720770569	0.268101399582233
12.425625	0.5	0.129654390016612	0.233365421078732	0.0973812089412895	0.271917741621455
12.25	0.5	0.131147540983607	0.235294117647059	0.0987773374980498	0.27581615414164
12.075625	0.5	0.13266448323038	0.237240888467127	0.100203706586708	0.279799007358633
11.9025	0.5	0.134205670189566	0.239205836622414	0.101661195912717	0.283868757675706
11.730625	0.5	0.135771564342993	0.241189062076035	0.103150717404325	0.288027951471903
11.56	0.5	0.137362637362637	0.243190661478599	0.104673216639369	0.292279229086081
11.390625	0.5	0.138979370249729	0.245210727969349	0.106229674346325	0.296625329008293
11.2225	0.5	0.140622253471612	0.247249350970454	0.10782110798406	0.301069092290942
11.055625	0.5	0.142291787095914	0.249306615974321	0.109448573405041	0.305613467192953
10.89	0.5	0.143988480921526	0.251382604323781	0.111113166607081	0.310261514071175
10.725625	0.5	0.145712854605892	0.253477392985013	0.112816025579032	0.315016410534127
10.5625	0.5	0.147465437788018	0.255591054313099	0.114558332246259	0.319881456874328
10.400625	0.5	0.149246770206614	0.257723655810058	0.116341314522071	0.324860081796536
10.24	0.5	0.151057401812689	0.25987525987526	0.118166248471788	0.329955848460458
10.080625	0.5	0.152897892875914	0.262045923548102	0.120034460596551	0.335172460857843
9.9225	0.5	0.154768814083962	0.264235698242833	0.121947330244506	0.340513770545235
9.765625	0.5	0.156670746634027	0.266444629475437	0.123906292157554	0.345983783755273
9.61	0.5	0.158604282315623	0.268672756582483	0.125912839162446	0.35158666891104
9.455625	0.5	0.160570023583722	0.270920112431847	0.12796852501565	0.357326764569777
9.3025	0.5	0.162568583621215	0.273186723125256	0.130074967412105	0.363208587824251
9.150625	0.5	0.164600586389589	0.275472607692573	0.132233851168757	0.369236843192142
9	0.5	0.166666666666667	0.277777777777778	0.134446931594568	0.375416432026121
8.850625	0.5	0.168767470070144	0.280102237316621	0.136716038059584	0.381752462479779
8.7025	0.5	0.170903653065584	0.282445982205903	0.139043077776629	0.388250260067233
8.555625	0.5	0.173075882957434	0.284808999964399	0.141430039810196	0.394915378857195
8.41	0.5	0.175284837861525	0.287191269385411	0.143878999328313	0.401753613345433
8.265625	0.5	0.17753120665742	0.289592760180996	0.146392122114312	0.408771011053017
8.1225	0.5	0.179815688918858	0.2920134326179	0.148971669356862	0.41597388590152
7.980625	0.5	0.182138994820422	0.294453237145276	0.15162000273802	0.423368832420405
7.84	0.5	0.18450184501845	0.296912114014252	0.154339589840703	0.430962740846313
7.700625	0.5	0.186904970504059	0.299389992889488	0.157133009898691	0.438762813178813
7.5625	0.5	0.189349112426035	0.30188679245283	0.160002959914196	0.446776580262492
7.425625	0.5	0.191835021881182	0.304402419999239	0.162952261170085	0.455011919971059
7.29	0.5	0.194363459669582	0.306936771025169	0.165983866166133	0.463477076575459
7.155625	0.5	0.196935196012062	0.309489728809625	0.16910086601116	0.472180681384938
7.0225	0.5	0.199551010226989	0.312061163988142	0.172306498305605	0.481131774757578
6.890625	0.5	0.202211690363349	0.314650934119961	0.175604155552088	0.490339829585138
6.76	0.5	0.204918032786885	0.317258883248731	0.17899739413478	0.499814776366138
6.630625	0.5	0.20767084171588	0.319884841457076	0.18248994391194	0.509238966544716
6.5025	0.5	0.210470928702973	0.322528624415417	0.18608571846999	0.509238966544716
6.375625	0.5	0.213319112059196	0.325190032925491	0.189788826091734	0.509238966544716
6.25	0.5	0.216216216216216	0.327868852459016	0.193603581496178	0.509238966544716
6.125625	0.5	0.219163071022533	0.330564852692038	0.197534518412588	0.509238966544716
6.0025	0.5	0.222160510969175	0.333277787035494	0.201586403057245	0.509238966544716
5.880625	0.5	0.225209374340207	0.336007392162628	0.205764248587711	0.509238966544716
5.76	0.5	0.228310502283105	0.338753387533875	0.210073330616512	0.509238966544716
5.640625	0.5	0.231464737793852	0.341515474919957	0.214519203873881	0.509238966544716
5.5225	0.5	0.234672924611323	0.344293337923911	0.219107720117901	0.509238966544716
5.405625	0.5	0.237935906015317	0.347086641502885	0.223845047399905	0.509238966544716
5.29	0.5	0.241254523522316	0.349895031490553	0.228737690803612	0.509238966544716
5.175625	0.5	0.244629615472823	0.352718134121071	0.233792514788284	0.509238966544716
5.0625	0.5	0.248062015503876	0.355555555555556	0.239016767279232	0.509238966544716
4.950625	0.5	0.251552550900086	0.358406881412123	0.244418105663651	0.509238966544716
4.84	0.5	0.255102040816327	0.361271676300578	0.250004624865932	0.509238966544716
4.730625	0.5	0.258711294364945	0.36414948336292	0.255784887694778	0.509238966544716
4.6225	0.5	0.262381108560184	0.367039823820885	0.261767957674659	0.509238966544716
4.515625	0.5	0.266112266112266	0.369942196531792	0.267963434596786	0.509238966544716
4.41	0.5	0.269905533063428	0.372856077554064	0.274381493050138	0.509238966544716
4.305625	0.5	0.27376165625802	0.375780919723801	0.28103292422148	0.509238966544716
4.2025	0.5	0.277681360638667	0.378716152243893	0.287929181285213	0.509238966544716
4.100625	0.5	0.281665346360356	0.3816611802872	0.295082428739792	0.509238966544716
4	0.5	0.285714285714286	0.384615384615385	0.302505596087777	0.509238966544716
3.900625	0.5	0.289828819853274	0.387578121215057	0.310212436302159	0.509238966544716
3.8025	0.5	0.294009555310548	0.390548720952939	0.318217589572942	0.509238966544716
3.705625	0.5	0.29825706030385	0.393526489251808	0.326536652886115	0.509238966544716
3.61	0.5	0.302571860816944	0.396510705789056	0.335186256052939	0.509238966544716
3.515625	0.5	0.306954436450839	0.399500624219725	0.344184144882093	0.509238966544716
3.4225	0.5	0.311405216037369	0.402495471925941	0.353549272272056	0.509238966544716
3.330625	0.5	0.315924573008194	0.405494449794718	0.363301898097537	0.509238966544716
3.24	0.5	0.320512820512821	0.408496732026144	0.3734636988738	0.509238966544716
3.150625	0.5	0.32517020627985	0.411501465973972	0.384057888308227	0.509238966544716
3.0625	0.5	0.329896907216495	0.414507772020725	0.395109349992199	0.509238966544716
2.975625	0.5	0.334693023742286	0.41751474348938	0.406644783650867	0.509238966544716
2.89	0.5	0.33955857385399	0.420521446593776	0.418692866557478	0.509238966544716
2.805625	0.5	0.344493486920013	0.42352692042988	0.431284431936239	0.509238966544716
2.7225	0.5	0.349497597204019	0.426530177010023	0.444452666428323	0.509238966544716
2.640625	0.5	0.354570637119114	0.429530201342282	0.458233328985036	0.509238966544716
2.56	0.5	0.359712230215827	0.432525951557093	0.472664993887152	0.509238966544716
2.480625	0.5	0.364921883909226	0.435516359083238	0.487789320978024	0.509238966544716
2.4025	0.5	0.3701989819528	0.438500328875247	0.503651356649786	0.509238966544716
2.325625	0.5	0.375542776669405	0.441476739694277	0.520299869648421	0.509238966544716
2.25	0.5	0.380952380952381	0.444444444444444	0.537787726378271	0.509238966544716
2.175625	0.5	0.386426760053134	0.447402270566523	0.556172311106514	0.509238966544716
2.1025	0.5	0.391964723174914	0.450349020490881	0.575515997313251	0.509238966544716
2.030625	0.5	0.397564914896261	0.453283472151397	0.595886677427448	0.509238966544716
1.96	0.5	0.403225806451613	0.456204379562044	0.617358359362811	0.509238966544716
1.890625	0.5	0.408945686900958	0.459110473457676	0.640011839656785	0.509238966544716
1.8225	0.5	0.414722654224987	0.462000462000462	0.663935464664532	0.509238966544716
1.755625	0.5	0.420554606387173	0.464873031553257	0.68922599322242	0.509238966544716
1.69	0.5	0.426439232409382	0.467726847521048	0.715989576539119	0.509238966544716
1.625625	0.5	0.432374003513039	0.470560555261455	0.736751847319012	0.509238966544716
1.5625	0.5	0.438356164383562	0.473372781065089	0.736751847319012	0.509238966544716
1.500625	0.5	0.44438272462158	0.476162133206357	0.736751847319012	0.509238966544716
1.44	0.5	0.450450450450451	0.478927203065134	0.736751847319012	0.509238966544716
1.380625	0.5	0.4565558567556	0.481666566319465	0.736751847319012	0.509238966544716
1.3225	0.5	0.462695199537305	0.484378784209252	0.736751847319012	0.509238966544716
1.265625	0.5	0.468864468864469	0.487062404870624	0.736751847319012	0.509238966544716
1.21	0.5	0.475059382422803	0.489715964740451	0.736751847319012	0.509238966544716
1.155625	0.5	0.481275379756354	0.492337990030156	0.736751847319012	0.509238966544716
1.1025	0.5	0.487507617306521	0.494926998267756	0.736751847319012	0.509238966544716
1.050625	0.5	0.493750964357352	0.497481499906722	0.736751847319012	0.509238966544716
1	0.5	0.5	0.5	0.736751847319012	0.509238966544716
0.950624999999999	0.5	0.5062490112324	0.50248099993719	0.736751847319012	0.509238966544716
0.902499999999999	0.5	0.51249199231262	0.504922999242616	0.736751847319012	0.509238966544716
0.855624999999998	0.5	0.518722645485492	0.50732449743167	0.736751847319012	0.509238966544716
0.810000000000001	0.5	0.5249343832021	0.509683995922528	0.736751847319012	0.509238966544716
0.765625	0.5	0.531120331950207	0.512	0.736751847319012	0.509238966544716
0.722499999999999	0.5	0.537273337810611	0.514271020827976	0.736751847319012	0.509238966544716
0.680624999999999	0.5	0.54338597384955	0.516495577506618	0.736751847319012	0.509238966544716
0.639999999999998	0.5	0.54945054945055	0.518672199170125	0.736751847319012	0.509238966544716
0.600625000000001	0.5	0.555459121680264	0.52079942712063	0.736751847319012	0.509238966544716
0.5625	0.5	0.56140350877193	0.522875816993464	0.736751847319012	0.509238966544716
0.525624999999999	0.5	0.567275305796845	0.524899940948757	0.736751847319012	0.509238966544716
0.489999999999999	0.5	0.573065902578797	0.526870389884089	0.736751847319012	0.509238966544716
0.455624999999999	0.5	0.578766503888588	0.528785775662635	0.736751847319012	0.509238966544716
0.4225	0.5	0.584368151935719	0.530644733351021	0.736751847319012	0.509238966544716
0.390625	0.5	0.589861751152074	0.532445923460898	0.736751847319012	0.509238966544716
0.36	0.5	0.595238095238095	0.534188034188034	0.736751847319012	0.509238966544716
0.330624999999999	0.5	0.600487896415838	0.535869783642575	0.736751847319012	0.509238966544716
0.302499999999999	0.5	0.605601816805451	0.537489922063961	0.736751847319012	0.509238966544716
0.275625	0.5	0.610570501812631	0.53904723401388	0.736751847319012	0.509238966544716
0.25	0.5	0.615384615384615	0.540540540540541	0.736751847319012	0.509238966544716
0.225625	0.5	0.620034876961829	0.5419687013075	0.736751847319012	0.509238966544716
0.202499999999999	0.5	0.624512099921936	0.54333061668025	0.736751847319012	0.509238966544716
0.180624999999999	0.5	0.62880723128316	0.544625229763769	0.736751847319012	0.509238966544716
0.159999999999999	0.5	0.632911392405064	0.54585152838428	0.736751847319012	0.509238966544716
0.140625	0.5	0.63681592039801	0.547008547008547	0.736751847319012	0.509238966544716
0.1225	0.5	0.640512409927942	0.548095368594135	0.736751847319012	0.509238966544716
0.105625	0.5	0.643992755081505	0.549111126364198	0.736751847319012	0.509238966544716
0.0899999999999994	0.5	0.647249190938511	0.55005500550055	0.736751847319012	0.509238966544716
0.0756249999999992	0.5	0.650274334484861	0.550926244748984	0.736751847319012	0.509238966544716
0.0625	0.5	0.653061224489796	0.551724137931034	0.736751847319012	0.509238966544716
0.0506249999999998	0.5	0.65560335996722	0.552448035356674	0.736751847319012	0.509238966544716
0.0399999999999997	0.5	0.657894736842105	0.553097345132743	0.736751847319012	0.509238966544716
0.0306249999999996	0.5	0.65992988244999	0.55367153436224	0.736751847319012	0.509238966544716
0.0224999999999996	0.5	0.661703887510339	0.554170130229981	0.736751847319012	0.509238966544716
0.015625	0.5	0.663212435233161	0.554592720970537	0.736751847319012	0.509238966544716
0.00999999999999993	0.5	0.664451827242525	0.554938956714761	0.736751847319012	0.509238966544716
0.00562499999999989	0.5	0.66541900603036	0.555208550211673	0.736751847319012	0.509238966544716
0.00249999999999989	0.5	0.666111573688593	0.555401277422938	0.736751847319012	0.509238966544716
0.000624999999999929	0.5	0.666527806706936	0.55551697798764	0.736751847319012	0.509238966544716
0	0.5	0.666666666666667	0.555555555555556	0.736751847319012	0.509238966544716
0.000624999999999929	0.5	0.666527806706936	0.55551697798764	0.736751847319012	0.509238966544716
0.00249999999999989	0.5	0.666111573688593	0.555401277422938	0.736751847319012	0.509238966544716
0.00562499999999989	0.5	0.66541900603036	0.555208550211673	0.736751847319012	0.509238966544716
0.00999999999999993	0.5	0.664451827242525	0.554938956714761	0.736751847319012	0.509238966544716
0.015625	0.5	0.663212435233161	0.554592720970537	0.736751847319012	0.509238966544716
0.0224999999999996	0.5	0.661703887510339	0.554170130229981	0.736751847319012	0.509238966544716
0.0306249999999996	0.5	0.65992988244999	0.55367153436224	0.736751847319012	0.509238966544716
0.0399999999999997	0.5	0.657894736842105	0.553097345132743	0.736751847319012	0.509238966544716
0.0506249999999998	0.5	0.65560335996722	0.552448035356674	0.736751847319012	0.509238966544716
0.0625	0.5	0.653061224489796	0.551724137931034	0.736751847319012	0.509238966544716
0.0756249999999992	0.5	0.650274334484861	0.550926244748984	0.736751847319012	0.509238966544716
0.0899999999999994	0.5	0.647249190938511	0.55005500550055	0.736751847319012	0.509238966544716
0.105625	0.5	0.643992755081505	0.549111126364198	0.736751847319012	0.509238966544716
0.1225	0.5	0.640512409927942	0.548095368594135	0.736751847319012	0.509238966544716
0.140625	0.5	0.63681592039801	0.547008547008547	0.736751847319012	0.509238966544716
0.159999999999999	0.5	0.632911392405064	0.54585152838428	0.736751847319012	0.509238966544716
0.180624999999999	0.5	0.62880723128316	0.544625229763769	0.736751847319012	0.509238966544716
0.202499999999999	0.5	0.624512099921936	0.54333061668025	0.736751847319012	0.509238966544716
0.225625	0.5	0.620034876961829	0.5419687013075	0.736751847319012	0.509238966544716
0.25	0.5	0.615384615384615	0.540540540540541	0.736751847319012	0.509238966544716
0.275625	0.5	0.610570501812631	0.53904723401388	0.736751847319012	0.509238966544716
0.302499999999999	0.5	0.605601816805451	0.537489922063961	0.736751847319012	0.509238966544716
0.330624999999999	0.5	0.600487896415838	0.535869783642575	0.736751847319012	0.509238966544716
0.36	0.5	0.595238095238095	0.534188034188034	0.736751847319012	0.509238966544716
0.390625	0.5	0.589861751152074	0.532445923460898	0.736751847319012	0.509238966544716
0.4225	0.5	0.584368151935719	0.530644733351021	0.736751847319012	0.509238966544716
0.455624999999999	0.5	0.578766503888588	0.528785775662635	0.736751847319012	0.509238966544716
0.489999999999999	0.5	0.573065902578797	0.526870389884089	0.736751847319012	0.509238966544716
0.525624999999999	0.5	0.567275305796845	0.524899940948757	0.736751847319012	0.509238966544716
0.5625	0.5	0.56140350877193	0.522875816993464	0.736751847319012	0.509238966544716
0.600625000000001	0.5	0.555459121680264	0.52079942712063	0.736751847319012	0.509238966544716
0.639999999999998	0.5	0.54945054945055	0.518672199170125	0.736751847319012	0.509238966544716
0.680624999999999	0.5	0.54338597384955	0.516495577506618	0.736751847319012	0.509238966544716
0.722499999999999	0.5	0.537273337810611	0.514271020827976	0.736751847319012	0.509238966544716
0.765625	0.5	0.531120331950207	0.512	0.736751847319012	0.509238966544716
0.810000000000001	0.5	0.5249343832021	0.509683995922528	0.736751847319012	0.509238966544716
0.855624999999998	0.5	0.518722645485492	0.50732449743167	0.736751847319012	0.509238966544716
0.902499999999999	0.5	0.51249199231262	0.504922999242616	0.736751847319012	0.509238966544716
0.950624999999999	0.5	0.5062490112324	0.50248099993719	0.736751847319012	0.509238966544716
1	0.5	0.5	0.5	0.736751847319012	0.509238966544716
1.050625	0.5	0.493750964357352	0.497481499906722	0.736751847319012	0.509238966544716
1.1025	0.5	0.487507617306521	0.494926998267756	0.736751847319012	0.509238966544716
1.155625	0.5	0.481275379756354	0.492337990030156	0.736751847319012	0.509238966544716
1.21	0.5	0.475059382422803	0.489715964740451	0.736751847319012	0.509238966544716
1.265625	0.5	0.468864468864469	0.487062404870624	0.736751847319012	0.509238966544716
1.3225	0.5	0.462695199537305	0.484378784209252	0.736751847319012	0.509238966544716
1.380625	0.5	0.4565558567556	0.481666566319465	0.736751847319012	0.509238966544716
1.44	0.5	0.450450450450451	0.478927203065134	0.736751847319012	0.509238966544716
1.500625	0.5	0.44438272462158	0.476162133206357	0.736751847319012	0.509238966544716
1.5625	0.5	0.438356164383562	0.473372781065089	0.736751847319012	0.509238966544716
1.625625	0.5	0.432374003513039	0.470560555261455	0.736751847319012	0.509238966544716
1.69	0.5	0.426439232409382	0.467726847521048	0.715989576539119	0.509238966544716
1.755625	0.5	0.420554606387173	0.464873031553257	0.68922599322242	0.509238966544716
1.8225	0.5	0.414722654224987	0.462000462000462	0.663935464664532	0.509238966544716
1.890625	0.5	0.408945686900958	0.459110473457676	0.640011839656785	0.509238966544716
1.96	0.5	0.403225806451613	0.456204379562044	0.617358359362811	0.509238966544716
2.030625	0.5	0.397564914896261	0.453283472151397	0.595886677427448	0.509238966544716
2.1025	0.5	0.391964723174914	0.450349020490881	0.575515997313251	0.509238966544716
2.175625	0.5	0.386426760053134	0.447402270566523	0.556172311106514	0.509238966544716
2.25	0.5	0.380952380952381	0.444444444444444	0.537787726378271	0.509238966544716
2.325625	0.5	0.375542776669405	0.441476739694277	0.520299869648421	0.509238966544716
2.4025	0.5	0.3701989819528	0.438500328875247	0.503651356649786	0.509238966544716
2.480625	0.5	0.364921883909226	0.435516359083238	0.487789320978024	0.509238966544716
2.56	0.5	0.359712230215827	0.432525951557093	0.472664993887152	0.509238966544716
2.640625	0.5	0.354570637119114	0.429530201342282	0.458233328985036	0.509238966544716
2.7225	0.5	0.349497597204019	0.426530177010023	0.444452666428323	0.509238966544716
2.805625	0.5	0.344493486920013	0.42352692042988	0.431284431936239	0.509238966544716
2.89	0.5	0.33955857385399	0.420521446593776	0.418692866557478	0.509238966544716
2.975625	0.5	0.334693023742286	0.41751474348938	0.406644783650867	0.509238966544716
3.0625	0.5	0.329896907216495	0.414507772020725	0.395109349992199	0.509238966544716
3.150625	0.5	0.32517020627985	0.411501465973972	0.384057888308227	0.509238966544716
3.24	0.5	0.320512820512821	0.408496732026144	0.3734636988738	0.509238966544716
3.330625	0.5	0.315924573008194	0.405494449794718	0.363301898097537	0.509238966544716
3.4225	0.5	0.311405216037369	0.402495471925941	0.353549272272056	0.509238966544716
3.515625	0.5	0.306954436450839	0.399500624219725	0.344184144882093	0.509238966544716
3.61	0.5	0.302571860816944	0.396510705789056	0.335186256052939	0.509238966544716
3.705625	0.5	0.29825706030385	0.393526489251808	0.326536652886115	0.509238966544716
3.8025	0.5	0.294009555310548	0.390548720952939	0.318217589572942	0.509238966544716
3.900625	0.5	0.289828819853274	0.387578121215057	0.310212436302159	0.509238966544716
4	0.5	0.285714285714286	0.384615384615385	0.302505596087777	0.509238966544716
4.100625	0.5	0.281665346360356	0.3816611802872	0.295082428739792	0.509238966544716
4.2025	0.5	0.277681360638667	0.378716152243893	0.287929181285213	0.509238966544716
4.305625	0.5	0.27376165625802	0.375780919723801	0.28103292422148	0.509238966544716
4.41	0.5	0.269905533063428	0.372856077554064	0.274381493050138	0.509238966544716
4.515625	0.5	0.266112266112266	0.369942196531792	0.267963434596786	0.509238966544716
4.6225	0.5	0.262381108560184	0.367039823820885	0.261767957674659	0.509238966544716
4.730625	0.5	0.258711294364945	0.36414948336292	0.255784887694778	0.509238966544716
4.84	0.5	0.255102040816327	0.361271676300578	0.250004624865932	0.509238966544716
4.950625	0.5	0.251552550900086	0.358406881412123	0.244418105663651	0.509238966544716
5.0625	0.5	0.248062015503876	0.355555555555556	0.239016767279232	0.509238966544716
5.175625	0.5	0.244629615472823	0.352718134121071	0.233792514788284	0.509238966544716
5.29	0.5	0.241254523522316	0.349895031490553	0.228737690803612	0.509238966544716
5.405625	0.5	0.237935906015317	0.347086641502885	0.223845047399905	0.509238966544716
5.5225	0.5	0.234672924611323	0.344293337923911	0.219107720117901	0.509238966544716
5.640625	0.5	0.231464737793852	0.341515474919957	0.214519203873881	0.509238966544716
5.76	0.5	0.228310502283105	0.338753387533875	0.210073330616512	0.509238966544716
5.880625	0.5	0.225209374340207	0.336007392162628	0.205764248587711	0.509238966544716
6.0025	0.5	0.222160510969175	0.333277787035494	0.201586403057245	0.509238966544716
6.125625	0.5	0.219163071022533	0.330564852692038	0.197534518412588	0.509238966544716
6.25	0.5	0.216216216216216	0.327868852459016	0.193603581496178	0.509238966544716
6.375625	0.5	0.213319112059196	0.325190032925491	0.189788826091734	0.509238966544716
6.5025	0.5	0.210470928702973	0.322528624415417	0.18608571846999	0.509238966544716
6.630625	0.5	0.20767084171588	0.319884841457076	0.18248994391194	0.509238966544716
6.76	0.5	0.204918032786885	0.317258883248731	0.17899739413478	0.499814776366138
6.890625	0.5	0.202211690363349	0.314650934119961	0.175604155552088	0.490339829585138
7.0225	0.5	0.199551010226989	0.312061163988142	0.172306498305605	0.481131774757578
7.155625	0.5	0.196935196012062	0.309489728809625	0.16910086601116	0.472180681384938
7.29	0.5	0.194363459669582	0.306936771025169	0.165983866166133	0.463477076575459
7.425625	0.5	0.191835021881182	0.304402419999239	0.162952261170085	0.455011919971059
7.5625	0.5	0.189349112426035	0.30188679245283	0.160002959914196	0.446776580262492
7.700625	0.5	0.186904970504059	0.299389992889488	0.157133009898691	0.438762813178813
7.84	0.5	0.18450184501845	0.296912114014252	0.154339589840703	0.430962740846313
7.980625	0.5	0.182138994820422	0.294453237145276	0.15162000273802	0.423368832420405
8.1225	0.5	0.179815688918858	0.2920134326179	0.148971669356862	0.41597388590152
8.265625	0.5	0.17753120665742	0.289592760180996	0.146392122114312	0.408771011053017
8.41	0.5	0.175284837861525	0.287191269385411	0.143878999328313	0.401753613345433
8.555625	0.5	0.173075882957434	0.284808999964399	0.141430039810196	0.394915378857195
8.7025	0.5	0.170903653065584	0.282445982205903	0.139043077776629	0.388250260067233
8.850625	0.5	0.168767470070144	0.280102237316621	0.136716038059584	0.381752462479779
9	0.5	0.166666666666667	0.277777777777778	0.134446931594568	0.375416432026121
9.150625	0.5	0.164600586389589	0.275472607692573	0.132233851168757	0.369236843192142
9.3025	0.5	0.162568583621215	0.273186723125256	0.130074967412105	0.363208587824251
9.455625	0.5	0.160570023583722	0.270920112431847	0.12796852501565	0.357326764569777
9.61	0.5	0.158604282315623	0.268672756582483	0.125912839162446	0.35158666891104
9.765625	0.5	0.156670746634027	0.266444629475437	0.123906292157554	0.345983783755273
9.9225	0.5	0.154768814083962	0.264235698242833	0.121947330244506	0.340513770545235
10.080625	0.5	0.152897892875914	0.262045923548102	0.120034460596551	0.335172460857843
10.24	0.5	0.151057401812689	0.25987525987526	0.118166248471788	0.329955848460458
10.400625	0.5	0.149246770206614	0.257723655810058	0.116341314522071	0.324860081796536
10.5625	0.5	0.147465437788018	0.255591054313099	0.114558332246259	0.319881456874328
10.725625	0.5	0.145712854605892	0.253477392985013	0.112816025579032	0.315016410534127
10.89	0.5	0.143988480921526	0.251382604323781	0.111113166607081	0.310261514071175
11.055625	0.5	0.142291787095914	0.249306615974321	0.109448573405041	0.305613467192953
11.2225	0.5	0.140622253471612	0.247249350970454	0.10782110798406	0.301069092290942
11.390625	0.5	0.138979370249729	0.245210727969349	0.106229674346325	0.296625329008293
11.56	0.5	0.137362637362637	0.243190661478599	0.104673216639369	0.292279229086081
11.730625	0.5	0.135771564342993	0.241189062076035	0.103150717404325	0.288027951471903
11.9025	0.5	0.134205670189566	0.239205836622414	0.101661195912717	0.283868757675706
12.075625	0.5	0.13266448323038	0.237240888467127	0.100203706586708	0.279799007358633
12.25	0.5	0.131147540983607	0.235294117647059	0.0987773374980498	0.27581615414164
12.425625	0.5	0.129654390016612	0.233365421078732	0.0973812089412895	0.271917741621455
12.6025	0.5	0.128184585803557	0.231454692743895	0.0960144720770569	0.268101399582233
12.780625	0.5	0.126737692581884	0.229561823868691	0.0946763076415363	0.264364840392007
12.96	0.5	0.12531328320802	0.227686703096539	0.0933659247184498	0.260705855573695
13.140625	0.5	0.123910939012585	0.225829216654905	0.0920825595701201	0.257122312541077
13.3225	0.5	0.122530249655384	0.223989248516071	0.0908254745243843	0.253612151490718
13.505625	0.5	0.121170812980423	0.222166680552084	0.0895939569143309	0.250173382441397
13.69	0.5	0.11983223487118	0.220361392684002	0.0883873180680139	0.246804082413082
13.875625	0.5	0.118514129106329	0.2185732630256	0.0872048923454698	0.243502392737992
14.0625	0.5	0.117216117216117	0.21680216802168	0.0860460362205234	0.240266516496718
14.250625	0.5	0.115937828339553	0.215047982581113	0.0849101274050163	0.23709471607281
14.44	0.5	0.114678899082569	0.213310580204778	0.0837965640132347	0.233985310819605
14.630625	0.5	0.113438973377291	0.211589833108519	0.08270476376444	0.230936674833447
14.8225	0.5	0.112217702342545	0.209885612341274	0.0816341632215287	0.227947234827802
15.015625	0.5	0.111014744145707	0.208197787898504	0.0805842170639657	0.225015468103065
15.21	0.5	0.109829763866008	0.206526228831062	0.0795543973932354	0.222139900607173
15.405625	0.5	0.108662433359367	0.204870803349638	0.078544193069162	0.219319105082403
15.6025	0.5	0.107512431124849	0.203231378924906	0.0775531090755398	0.216551699294029
15.800625	0.5	0.1063794421728	0.201607822383508	0.0765806659136021	0.213836344336701
16	0.5	0.105263157894737	0.2	0.0756263990219443	0.211171743014693
16.200625	0.5	0.104163275935028	0.198407777584881	0.0746898582215877	0.208556638292356
16.4025	0.5	0.103079500064425	0.196831020568842	0.073770607184948	0.205989811811315
16.605625	0.5	0.102011540055469	0.195269594083331	0.0728682229275387	0.203470082471156
16.81	0.5	0.100959111559818	0.193723363037582	0.0719822953213034	0.200996305070499
17.015625	0.5	0.0999219359875098	0.192192192192192	0.0711124266285317	0.198567369005552
17.2225	0.5	0.0988997403881815	0.190675946229383	0.07025823105537	0.196182197023376
17.430625	0.5	0.0978922573342715	0.189174489820048	0.0694193343239907	0.193839744027256
17.64	0.5	0.0968992248062016	0.187687687687688	0.0685953732625346	0.191538995931695
17.850625	0.5	0.095920386079554	0.186215404669351	0.0677859954119875	0.189278968564691
18.0625	0.5	0.0949554896142433	0.184757505773672	0.0669908586491964	0.187058706615092
18.275625	0.5	0.0940042889456832	0.183313856236108	0.0662096308252719	0.184877282622898
18.49	0.5	0.0930665425779432	0.181884321571481	0.0654419894186647	0.182733796010551
18.705625	0.5	0.0921420138788909	0.180468767623903	0.0646876212022378	0.180627372153301
18.9225	0.5	0.0912304709773064	0.1790670606142	0.0639462219236945	0.178557161486859
19.140625	0.5	0.0903316866619619	0.177679067184897	0.0632174959987518	0.17652233865065
19.36	0.5	0.0894454382826476	0.176304654442877	0.0625011562164829	0.174522101665036
19.580625	0.5	0.0885715076531318	0.174943689999781	0.0617969234562793	0.172555671140992
19.8025	0.5	0.0877096809560355	0.173596042010242	0.0611045264159126	0.170622289520772
20.025625	0.5	0.0868597486496024	0.172261579208027	0.0604237013502005	0.168721220348184
20.25	0.5	0.0860215053763441	0.170940170940171	0.0597541918198079	0.166851747567165
20.475625	0.5	0.0851947498735391	0.169631687199169	0.0590957484497352	0.165013174847415
20.7025	0.5	0.0843792848855606	0.168335998653312	0.0584481286970709	0.163204824935882
20.930625	0.5	0.083574917078012	0.167052976675228	0.0578110966276024	0.161426039033
21.16	0.5	0.0827814569536424	0.1657824933687	0.0571844227009031	0.159676176192585
21.390625	0.5	0.0819987187700192	0.16452442159383	0.0565678835635289	0.157954612744372
21.6225	0.5	0.0812265204589299	0.163278634990612	0.0559612618499762	0.15626074173824
21.855625	0.5	0.0804646835474867	0.162045008000972	0.0553643459910714	0.154593972409167
22.09	0.5	0.0797130330809088	0.160823415889354	0.0547769300294753	0.152953729662069
22.325625	0.5	0.078971397546951	0.159613734761876	0.0541988134420026	0.15133945357566
22.5625	0.5	0.078239608801956	0.158415841584158	0.0536298009684702	0.149750598924547
22.800625	0.5	0.0775175019984981	0.157229614197834	0.0530697024468018	0.148186634718789
23.04	0.5	0.0768049155145929	0.15605493133583	0.052518332654128	0.146647043760204
23.280625	0.5	0.0761016908844444	0.15489167263645	0.0519755111536357	0.145131322214721
23.5225	0.5	0.0754076727307004	0.153739718656315	0.0514410621469278	0.143638979200131
23.765625	0.5	0.0747227086981903	0.152598950882213	0.0509148143316706	0.14216953638859
24.01	0.5	0.0740466493891152	0.151469251741896	0.0503966007643111	0.140722527623286
24.255625	0.5	0.0733793482996629	0.150350504613881	0.0498862587276605	0.139297498548691
24.5025	0.5	0.072720661758022	0.149242593836281	0.049383629603147	0.137894006253855
24.750625	0.5	0.0720704488637643	0.148145404714728	0.0488885587475512	0.136511618928213
25	0.5	0.0714285714285714	0.147058823529412	0.0484008953740444	0.135149915529404
25.250625	0.5	0.0707948939182762	0.145982737541286	0.0479204924373599	0.133808485462641
25.5025	0.5	0.0701692833961933	0.144917034997464	0.0474472065229334	0.132486928271154
25.755625	0.5	0.0695516094677129	0.143861605135859	0.0469808977398572	0.131184853337284
26.01	0.5	0.0689417442261289	0.142816338189089	0.0465214296174975	0.129901879593814
26.265625	0.5	0.0683395621996797	0.141781125387683	0.0460686690056342	0.12863763524512
26.5225	0.5	0.0677449402997714	0.140755858962629	0.0456224859779851	0.127391757497788
26.780625	0.5	0.0671577577703625	0.139740432147286	0.0451827537389852	0.126163892300314
27.04	0.5	0.066577896138482	0.13873473917869	0.0447493485336949	0.124953694091535
27.300625	0.5	0.0660052391658588	0.13773867529829	0.0443221495607192	0.123760825557477
27.5625	0.5	0.065439672801636	0.136752136752137	0.0439010388880221	0.122584957396285
27.825625	0.5	0.0648810851361489	0.13577502079055	0.0434859013715275	0.121425768090927
28.09	0.5	0.0643293663557414	0.134807225667296	0.0430766245764012	0.120282943689395
28.355625	0.5	0.0637844086985987	0.133848650638291	0.0426730987009142	0.119156177592104
28.6225	0.5	0.063246106411574	0.132899195959864	0.0422752165027901	0.118045170346234
28.890625	0.5	0.0627143557079863	0.131958762886598	0.0418828732279454	0.116949629446753
29.16	0.5	0.0621890547263682	0.131027253668763	0.0414959665415333	0.115869269143865
29.430625	0.5	0.0616701034901424	0.130104571549383	0.041114396461207	0.114803810256666
29.7025	0.5	0.0611574038682058	0.129190620760933	0.0407380652925212	0.113752979992765
29.975625	0.5	0.0606508595364	0.128285306521704	0.040366877566393	0.112716511773653
30.25	0.5	0.0601503759398496	0.127388535031847	0.0400007399785491	0.111694145065623
30.525625	0.5	0.0596558602561474	0.12650021346911	0.0396395613308854	0.110685625216031
30.8025	0.5	0.0591672213593669	0.125620249984297	0.0392832524746728	0.109690703294703
31.080625	0.5	0.0586843697848851	0.124748553696456	0.0389317262555405	0.108709135940319
31.36	0.5	0.0582072176949942	0.12388503468781	0.0385848974601757	0.107740685211578
31.640625	0.5	0.0577356788452864	0.123029603998462	0.038242682764677	0.106785118442986
31.9225	0.5	0.0572696685517933	0.122182173620869	0.037905000684505	0.105842208105101
32.205625	0.5	0.0568091036588613	0.121342656494107	0.0375717715259713	0.104911731669082
32.49	0.5	0.0563539025077487	0.120510966497951	0.0372429173392154	0.10399347147538
32.775625	0.5	0.0559039849059241	0.119687018446762	0.0369183618726145	0.103087214606437
33.0625	0.5	0.0554592720970537	0.11887072808321	0.036598030528578	0.102192752763254
33.350625	0.5	0.0550196867316587	0.118062012071841	0.0362818503206794	0.10130988214569
33.64	0.5	0.0545851528384279	0.117260787992495	0.0359697498320782	0.100438403336358
33.930625	0.5	0.0541555957961719	0.116466974333591	0.0356616591751879	0.099578121188015
34.2225	0.5	0.0537309423064007	0.11568049048528	0.035357509952549	0.0987288447142989
34.515625	0.5	0.053311120366514	0.114901256732496	0.0350572352188642	0.0978903869837238
34.81	0.5	0.0528960592435864	0.114129194247889	0.0347607694441571	0.0970625650168082
35.105625	0.5	0.0524856894487362	0.113364225084669	0.0344680484780177	0.0962451996862353
35.4025	0.5	0.052079942712063	0.11260627216936	0.0341790095148961	0.0954381156199447
35.700625	0.5	0.0516787519581402	0.111855259294473	0.0338935910604117	0.0946411411070561
36	0.5	0.0512820512820513	0.111111111111111	0.0336117328986419	0.0938541080065304
36.300625	0.5	0.0508897759259554	0.110373753121508	0.0333333760603601	0.0930768516584795
36.6025	0.5	0.0505018622561707	0.109643111671509	0.0330584627921893	0.0923092107980354
36.905625	0.5	0.0501182477407634	0.108919113943008	0.0327869365266436	0.0915510274716955
37.21	0.5	0.0497388709276299	0.108201687946332	0.0325187418530263	0.0908021469560627
37.515625	0.5	0.0493636714230621	0.107490762512597	0.0322538244891591	0.0900624176789029
37.8225	0.5	0.048992589870782	0.106786267286027	0.0319921312539126	0.0893316911424441
38.130625	0.5	0.048625567931438	0.106088132716254	0.0317336100405149	0.0886098218488444
38.44	0.5	0.0482625482625483	0.10539629005059	0.0314782097906116	0.08789666722776
38.750625	0.5	0.0479034744988848	0.104710671326292	0.0312258804690533	0.0871920875659449
39.0625	0.5	0.0475482912332838	0.104031209362809	0.0309765730393884	0.0864959459388184
39.375625	0.5	0.0471969439978761	0.103357837754034	0.0307302394400371	0.0858081081439366
39.69	0.5	0.046849379245725	0.102690490860546	0.0304868325611265	0.0851284426363087
40.005625	0.5	0.0465055443328634	0.10202910380186	0.0302463062219653	0.0844568204654994
40.3225	0.5	0.0461653875007213	0.10137361244868	0.0300086151491378	0.0837931152144607
40.640625	0.5	0.0458288578589331	0.100723953415172	0.0297737149551984	0.0831372029400407
40.96	0.5	0.0454959053685168	0.100080064051241	0.029541562117947	0.0824889621151146
41.280625	0.5	0.0451664808254174	0.0994418824348345	0.0293121139602685	0.0818482735722895
41.6025	0.5	0.0448405358444033	0.0988093473642607	0.0290853286305176	0.0812150204491339
41.925625	0.5	0.0445180228433105	0.0981823983505357	0.0288611650834331	0.0805890881348839
42.25	0.5	0.0441988950276243	0.0975609756097561	0.0286395830615647	0.0799703642185821
42.575625	0.5	0.0438831063753925	0.096945020055501	0.0284205430771976	0.0793587384386041
42.9025	0.5	0.0435706116224607	0.0963344732912673	0.0282040063947581	0.0787541026335317
43.230625	0.5	0.0432613662480228	0.0957292776029389	0.0279899350136879	0.0781563506943306
43.56	0.5	0.0429553264604811	0.0951293759512938	0.0277782916517702	0.0775653785177937
43.890625	0.5	0.0426524491836055	0.0945347119645495	0.0275690397288968	0.0769810839612125
44.2225	0.5	0.042352692042988	0.0939452299309503	0.0273621433512603	0.0764033667982383
44.555625	0.5	0.0420560133527842	0.0933608747913968	0.0271575672959612	0.0758321286758988
44.89	0.5	0.0417623721027354	0.092781592132121	0.0269552769960149	0.0752672730727354
45.225625	0.5	0.0414717279454647	0.0922073281774069	0.0267552385257497	0.0747087052580278
45.5625	0.5	0.0411840411840412	0.0916380297823597	0.0265574185865813	0.0741563322520734
45.900625	0.5	0.0408992727598062	0.0910736444257237	0.0263617844931547	0.0736100627874913
46.24	0.5	0.0406173842404549	0.0905141202027516	0.0261683041598423	0.0730698072715202
46.580625	0.5	0.0403383378083677	0.0899594058181246	0.0259769460875871	0.0725354777492808
46.9225	0.5	0.0400620962491862	0.0894094505789262	0.0257876793510812	0.0720069878679758
47.265625	0.5	0.0397886229406279	0.0888642043876701	0.0256004735862714	0.0714842528419986
47.61	0.5	0.0395178818415333	0.0883236177353824	0.0254152989781792	0.0709671894189265
47.955625	0.5	0.0392498374811417	0.0877876416947404	0.0252321262490294	0.0704557158463703
48.3025	0.5	0.0389844549485893	0.0872562279132673	0.0250509266466769	0.0699497518396583
48.650625	0.5	0.0387216998826248	0.0867293286065849	0.0248716719333227	0.0694492185503289
49	0.5	0.0384615384615385	0.0862068965517241	0.0246943343745124	0.06895403853541
49.350625	0.5	0.0382039373932976	0.085688885080494	0.0245188867284074	0.0684641357274623
49.7025	0.5	0.0379488639058868	0.08517524807291	0.0243453022353224	0.0679794354053638
50.055625	0.5	0.0376962857378459	0.0846659399506821	0.0241735546075213	0.0674998641658174
50.41	0.5	0.0374461711290021	0.0841609156707625	0.0240036180192642	0.0670253498955583
50.765625	0.5	0.037198488811392	0.0836601307189542	0.0238354670970979	0.0665558217442431
51.1225	0.5	0.0369532080003695	0.0831635411035802	0.0236690769103841	0.0660912100980017
51.480625	0.5	0.0367102983858941	0.0826711033492131	0.0235044229620582	0.0656314465536324
51.84	0.5	0.0364697301239971	0.0821827744904668	0.0233414811796125	0.0651764638934239
52.200625	0.5	0.0362314738284213	0.081698512065849	0.0231802279062963	0.0647261960605853
52.5625	0.5	0.0359955005624297	0.0812182741116751	0.02302063989253	0.0642805781352693
52.925625	0.5	0.0357617818307797	0.080742019156044	0.0228626942875235	0.0638395463111695
53.29	0.5	0.03553028957186	0.0802697062128753	0.0227063686310961	0.0634030378726795
53.655625	0.5	0.0353009961499851	0.0798012947760078	0.0225516408456916	0.0629709911725955
54.0225	0.5	0.0350738743478452	0.0793367448133603	0.0223984892285827	0.0625433456103493
54.390625	0.5	0.034848897359107	0.0788760167611536	0.0222468924442606	0.0621200416107572
54.76	0.5	0.0346260387811634	0.0784190715181932	0.0220968295170035	0.0617010206032705
55.130625	0.5	0.0344052726080272	0.0779658704402148	0.0219482798236209	0.0612862250017135
55.5025	0.5	0.0341865732233665	0.0775163753342894	0.0218012230863675	0.0608755981844979
55.875625	0.5	0.0339699153936795	0.0770705484532904	0.0216556393660225	0.0604690844752984
56.25	0.5	0.0337552742616034	0.0766283524904215	0.0215115090551308	0.0600666291241794
56.625625	0.5	0.033542625339357	0.076189750573804	0.0213688128714007	0.0596681782891596
57.0025	0.5	0.0333319445023124	0.0757547062611265	0.0212275318512541	0.0592736790182026
57.380625	0.5	0.0331232079826931	0.0753231835343521	0.021087647343526	0.0588830792316238
57.76	0.5	0.032916392363397	0.0748951467944877	0.0209491410033087	0.0584963277049012
58.140625	0.5	0.0327114745719397	0.0744705608564114	0.0208119947859369	0.0581133740518801
58.5225	0.5	0.0325084318745174	0.0740493909437595	0.02067619094111	0.0577341687083616
58.905625	0.5	0.0323072418701855	0.0736316026838719	0.0205417120071489	0.0573586629160643
59.29	0.5	0.0321078824851501	0.0732171621027969	0.0204085408053822	0.0569868087069505
59.675625	0.5	0.0319103319671722	0.0728060356203529	0.02027666043466	0.056618558887906
60.0625	0.5	0.0317145688800793	0.0723981900452489	0.0201460542659914	0.0562538670257664
60.450625	0.5	0.0315205720983836	0.0719935925702613	0.0200167059373019	0.055892687432679
60.84	0.5	0.031328320802005	0.0715922107674685	0.0198885993483088	0.0555349751517931
61.230625	0.5	0.0311377944710954	0.0711940125835417	0.0197617186555112	0.0551806859432693
61.6225	0.5	0.0309489728809625	0.0707989663350915	0.0196360482672905	0.0548297762706007
62.015625	0.5	0.030761836097092	0.0704070407040704	0.0195115728391209	0.0544822032872376
62.41	0.5	0.0305763644702645	0.0700182047332306	0.0193882772688849	0.0541379248235073
62.805625	0.5	0.0303925386317659	0.0696324278216365	0.0192661466922924	0.0537968993738235
63.2025	0.5	0.03021033948869	0.0692496797202313	0.0191451664784005	0.0534590860841754
63.600625	0.5	0.0300297482193298	0.0688699305274576	0.0190253222252314	0.053124444739892
64	0.5	0.0298507462686567	0.0684931506849315	0.0189065997554861	0.0527929357536733
64.400625	0.5	0.0296733153438859	0.0681193109731695	0.0187889851123512	0.0524645201538819
64.8025	0.5	0.029497437410125	0.0677483825073676	0.0186724645553969	0.0521391595730889
65.205625	0.5	0.0293230946861054	0.0673803367332328	0.0185570245565641	0.0518168162368675
65.61	0.5	0.0291502696399942	0.0670151454228656	0.018442651796237	0.0514974529528287
66.015625	0.5	0.0289789449852841	0.0666527806706936	0.0183293331594014	0.0511810330998925
66.4225	0.5	0.0288091036767619	0.0662932148894561	0.0182170557318847	0.050867520617789
66.830625	0.5	0.0286407289065507	0.0659364208062376	0.0181058067966761	0.0505568799967843
67.24	0.5	0.0284738041002278	0.0655823714585519	0.0179955738303258	0.0502490762676248
67.650625	0.5	0.0283083129130139	0.0652310401904746	0.0178863444994205	0.0499440749916958
68.0625	0.5	0.0281442392260334	0.064882400648824	0.0177781066571329	0.049641842251388
68.475625	0.5	0.0279815671426448	0.0645364267793903	0.0176708483398452	0.0493423446406673
68.89	0.5	0.0278202809848379	0.0641930928232122	0.0175645577638425	0.049045549255844
69.305625	0.5	0.0276603652896991	0.0638523733129006	0.0174592233220768	0.0487514236865347
69.7225	0.5	0.0275018048059404	0.0635142430690082	0.0173548335809977	0.0484599360068141
70.140625	0.5	0.0273445844904935	0.0631786771964462	0.0172513772774495	0.0481710547665507
70.56	0.5	0.0271886895051658	0.0628456510809452	0.0171488433156336	0.0478847489829237
70.980625	0.5	0.0270341052133582	0.0625151403855621	0.0170472207641326	0.0476009881321148
71.4025	0.5	0.0268808171768422	0.0621871210472311	0.0169464988529969	0.0473197421411728
71.825625	0.5	0.0267288111525965	0.0618615692733585	0.0168466669708911	0.047040981380045
72.25	0.5	0.026578073089701	0.0615384615384615	0.0167477146622991	0.0467646766537729
72.675625	0.5	0.0264285891262874	0.0612177745808495	0.0166496316247863	0.0464907991948482
73.1025	0.5	0.0262803455865445	0.0608994853993484	0.016552407706318	0.0462193206557244
73.530625	0.5	0.0261333289777785	0.0605835712500663	0.0164560329026322	0.0459502131014811
73.96	0.5	0.025987525987526	0.0602700096432015	0.0163604973546662	0.0456834490026378
74.390625	0.5	0.0258429234807188	0.0599587783398913	0.0162657913460347	0.045419001228113
74.8225	0.5	0.0256995084969	0.0596498553491008	0.0161719053005594	0.0451568430383253
75.255625	0.5	0.0255572682474902	0.0593432189245525	0.0160788297798485	0.0448969480784339
75.69	0.5	0.0254161901131021	0.0590388475616956	0.0159865554809236	0.0446392903717148
76.125625	0.5	0.0252762616409033	0.0587367199947137	0.0158950732338961	0.0443838443130693
76.5625	0.5	0.0251374705420267	0.058436815193572	0.015804373999688	0.0441305846626624
77.000625	0.5	0.0249998046890259	0.058139112361102	0.0157144488677996	0.0438794865396884
77.44	0.5	0.0248632521133764	0.0578435909301249	0.0156252890541207	0.0436305254162589
77.880625	0.5	0.0247278010030214	0.0575502305606112	0.0155368858987856	0.0433836771114137
78.3225	0.5	0.02459343969996	0.0572590111368777	0.0154492308640698	0.0431389177852481
78.765625	0.5	0.0244601566978788	0.0569699127648211	0.0153623155323291	0.0428962239331573
79.21	0.5	0.0243279406398248	0.0566829157691872	0.0152761316039782	0.0426555723801931
79.655625	0.5	0.0241967803159192	0.0563980006908755	0.0151906708955094	0.042416940275531
80.1025	0.5	0.0240666646611113	0.0561151482842793	0.0151059253375501	0.0421803050870459
80.550625	0.5	0.0239375827529716	0.05583433951466	0.0150218869729578	0.0419456445959928
81	0.5	0.0238095238095238	0.0555555555555556	0.014938547954952	0.0417129368917913
81.450625	0.5	0.0236824771871138	0.0552787777862231	0.0148559005452826	0.0414821603669105
81.9025	0.5	0.0235564323783163	0.0550039877891147	0.0147739371124338	0.0412532937118536
82.355625	0.5	0.0234313790098778	0.0547311673473856	0.0146926501298619	0.041026315910238
82.81	0.5	0.0233073068406946	0.0544602984424355	0.0146120321742677	0.0408012062339705
83.265625	0.5	0.0231842057598261	0.0541913632514818	0.0145320759239015	0.0405779442385149
83.7225	0.5	0.0230620657845426	0.0539243441451643	0.0144527741569006	0.0403565097582501
84.180625	0.5	0.022940877058406	0.0536592236851813	0.0143741197496587	0.0401368829019159
84.64	0.5	0.0228206298493838	0.0533959846219564	0.0142961056752258	0.0399190440481462
85.100625	0.5	0.0227013145479955	0.053134609892336	0.0142187250017389	0.0397029738410863
85.5625	0.5	0.0225829216654905	0.0528750826173166	0.0141419708908822	0.0394886531860931
86.025625	0.5	0.0224654418320568	0.052617386099802	0.0140658365963759	0.0392760632455166
86.49	0.5	0.0223488657950609	0.0523615038223898	0.013990315462494	0.03906518543456
86.955625	0.5	0.0222331844173169	0.0521074194451863	0.0139154009226098	0.0388560014172182
87.4225	0.5	0.022118388675385	0.0518551168036506	0.0138410864977678	0.0386484931022917
87.890625	0.5	0.0220044696578993	0.0516045799064667	0.0137673657952837	0.0384426426394748
88.36	0.5	0.0218914185639229	0.0513557929334429	0.0136942325073688	0.0382384324155171
88.830625	0.5	0.0217792267013319	0.0511087402334392	0.0136216804097811	0.0380358450504552
89.3025	0.5	0.0216678854852252	0.0508634063223214	0.0135497033605007	0.037834863393915
89.775625	0.5	0.0215573864363619	0.0506197758809423	0.0134782952984299	0.0376354705214817
90.25	0.5	0.0214477211796247	0.0503778337531486	0.0134074502421176	0.0374376497311368
90.725625	0.5	0.0213388814425084	0.0501375649438146	0.0133371622885057	0.0372413845397603
91.2025	0.5	0.0212308590536345	0.0498989546169008	0.0132674256117004	0.0370466586796973
91.680625	0.5	0.0211236459412895	0.0496619880935384	0.0131982344617645	0.0368534560953865
92.16	0.5	0.0210172341319882	0.0494266508501384	0.013129583163532	0.0366617609400509
92.640625	0.5	0.0209116157490606	0.0491929285165257	0.0130614661154446	0.0364715575724483
93.1225	0.5	0.0208067830112617	0.0489608068740973	0.0129938777884089	0.0362828305536803
93.605625	0.5	0.0207027282314047	0.0487302718540041	0.0129268127246745	0.0360955646440595
94.09	0.5	0.020599443815017	0.0485013095353575	0.012860265536732	0.0359097448000329
94.575625	0.5	0.020496922259017	0.048273906143458	0.012794230906231	0.0357253561711603
95.0625	0.5	0.0203951561504143	0.048048048048048	0.0127287035829177	0.0355423840971476
95.550625	0.5	0.0202941381650294	0.0478237217615868	0.012663678383591	0.0353608141049323
96.04	0.5	0.0201938610662359	0.0476009139375476	0.0125991501910778	0.0351806319058214
96.530625	0.5	0.0200943177037218	0.0473796113687378	0.0125351139532258	0.0350018233926808
97.0225	0.5	0.0199955010122722	0.0471598009856398	0.0124715646819151	0.0348243746371728
97.515625	0.5	0.0198974040105705	0.0469414698547748	0.0124084974520864	0.0346482718870447
98.01	0.5	0.0198000198000198	0.0467246051770863	0.0123459074007868	0.0344735015634639
98.505625	0.5	0.0197033415635833	0.0465091942863455	0.0122837897262325	0.0343000502583999
99.0025	0.5	0.019607362564643	0.0462952246475776	0.0122221396868878	0.0341279047320532
99.500625	0.5	0.0195120761458772	0.0460826838555077	0.0121609526005601	0.0339570519103281
100	0.5	0.0194174757281553	0.0458715596330275	0.0121002238435111	0.0337874788823509


==> Final IEEE/figures/sensKL/sens_KL_EM_Gaus_ellip-k-known_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
30	21
-15	-2.89631642868783
-13.2069558024306	0
-12.4843670810751	5
-10	6.49832049554609
-5	5.47031873595384
-2.0806557098266	5
0	4.57873705771893
0.989487364435046	5
5	6.19052745259764
7.61154350267096	10
10	12.5064305354232
15	13.2453491049387
18.8018517970767	15
20	16.0798057115236
25	19.6900833392301
26.1464521353699	20
30	20.9159903806524
35	22.7427378588793
38.1333949884636	25
40	26.2014673760071
45	26.6351392392689
30	24
45	12.982492897112
40.4097706265508	15
40	16.4393192660861
39.4499979372543	15
35	12.481034371997
32.2568563695067	10
30	8.41855006411772
25	7.51496965822401
20	5.03351366551008
19.89498113748	5
16.2320365771419	0
15	-3.27534639619011
12.1107811607678	-5
13.9402866161398	-10
10.9551536780559	-15
10	-15.184310570425
7.97374343914877	-15
5	-10.5573436101264
0	-10.1056326599819
-0.615779903084126	-10
-5	-7.96614921880902
-10	-9.57147317246644
-12.333356962125	-10
-15	-10.4054343533622
30	5
1.07187381284626	15
0	13.2013764214705
-1.42499028638544	15
0	15.4774644043316
1.07187381284626	15
40	18
-15	8.98215093395856
-13.4567213457296	10
-10	10.8041274474316
-5.72059927124644	15
-5	16.0136170106889
0	17.4067747709145
3.34618636064013	20
5	21.8859967540101
7.64222731760785	20
10	17.3799782752834
12.5132963542467	20
15	22.0243941260551
20	22.7475123652838
25	23.9512623861242
26.7257354069766	25
30	28.2408148027763
35	29.767959189857
35.5808708923564	30
40	18
45	9.44337407197425
40	7.76593951426797
35.9231042222332	5
35	4.62757778446711
30	3.51330256423237
25.9563615125114	0
25	-0.649733302233786
20	-3.24762833652084
18.7080412609732	-5
16.8532286882473	-10
15	-12.8722757359396
13.4201717571406	-15
10	-15.6599710831802
5	-15.6167563278272
0.357788395861842	-15
0	-14.8425283721411
-0.318894252601226	-15
-4.65747716032181	-20
50	16
45	7.62189799288179
40.2427856471104	5
40	4.86836622456762
35	2.85236178104322
30.1251973581022	0
30	-0.0964388672258707
25	-3.51514607882316
22.8294223298639	-5
20	-7.95092247502432
18.9952730784729	-10
15.5814902266395	-15
15	-15.5505220862726
10	-16.1356315959355
5	-17.0466588707002
0	-18.4276674605172
-1.43088980324222	-20
50	13
-15	11.7498658529255
-10	12.6677193341628
-7.62129009973577	15
-5	18.6871869582198
0	19.3360851374973
0.856687198865581	20
5	24.7250030522257
10	24.1126314659118
11.9460415035766	25
15	25.2345351367046
20	26.2864590995571
25	29.1249942788328
25.8825099545064	30
60	15
45	5.80042191378933
43.5477014639838	5
40	3.076503519177
35	1.07714577761934
33.1591139253986	0
30	-2.4334488604326
26.5246665217473	-5
25	-6.00889141081469
21.0893851205019	-10
20	-11.1748691615139
17.2007857300647	-15
15	-17.0835795616996
10	-16.6112921086907
5	-18.4765614135733
1.71562920874219	-20
60	12
-15	13.9172671902031
-10	14.5313112208941
-9.52198092822511	15
-8.58437760633539	20
-5	20.7413184383921
0	21.6635272906081
2.96463405001186	25
5	26.0532919457944
10	27.3935277306412
15	26.9355267798855
20	28.8082780624445
21.7970783929331	30
70	14
45	3.33607824735003
40	1.28464081378638
36.7710537474237	0
35	-0.946414176781201
30	-4.77045885363933
29.6891813226374	-5
25	-8.10289147999383
23.1411528550083	-10
20	-13.3876390924547
18.8200812334898	-15
15	-18.6166370371267
10	-17.0869526214459
5	-19.9064639564463
4.79834628575469	-20
70	8
-15	18.4792074530871
-13.9253138469494	20
-10	21.5334747670354
-5	22.1978362705337
0	24.1998571862931
0.710969588844695	25
5	27.2195523057479
9.98596571728309	30
70	3
1.17686219143221	30
0	26.5031780253116
-1.11983223095807	30
70	3
10.0415109253171	30
15	28.6365184230664
18.0156913869852	30
80	3
14.9065041684533	-20
10	-17.5626131342012
5.77126292942197	-20
80	10
45	-7.63716058530078
41.9663347822299	-5
40	-1.62900096354575
35	-3.35317717910362
32.8428879678824	-5
31.9694703284025	-10
30	-12.3541938476651
25	-11.0117989733988
22.1133512923291	-15
21.9184333046455	-20
80	3
45	0.367779627233498
43.4777519607247	0
45	-0.602851656499446
80	5
-15	20.9081033014344
-10	23.4527468603412
-5	23.6543541026753
-2.12796793208958	25
-2.64573931922211	30
80	3
2.78047951032291	30
5	28.3858126657015
7.89459957355892	30
90	3
13.9489908900525	-20
10	-18.0382736469564
6.59650871683575	-20
90	3
33.0029988030045	-20
35	-17.0352749490798
35.7009022499064	-20
90	8
45	-11.0471645502531
44.040266645443	-10
40	-6.7043016964985
36.0659704803674	-10
35	-11.3537268827843
32.1137762994095	-15
30	-16.2528345784675
25.0140639973696	-20
90	5
-15	22.070474995743
-10.3570815340502	25
-10	25.6761610165536
-5	25.6148915057754
-4.17164640748616	30
90	3
4.38409682921362	30
5	29.5520730256551
5.80323342983476	30
100	3
12.9914776116517	-20
10	-18.5139341597116
7.42175450424953	-20
100	3
30.6579407441309	-20
30	-19.1790163874332
28.9076084744098	-20
100	5
45	-15.4666910362452
43.0932156536429	-15
40	-11.5165583544636
37.3805820643261	-15
36.5239645856219	-20
100	4
-15	23.2328466900516
-12.199290423191	25
-10	29.1645235231689
-8.28101677529136	30
110	3
12.0339643332509	-20
10	-18.9895946724668
8.24700029166331	-20
110	3
45	-17.1230573633433
40	-15.7207892024011
37.3470269213373	-20
110	3
-15	24.3952183843601
-14.0414993123319	25
-12.0404760830629	30
120	3
11.07645105485	-20
10	-19.4652551852221
9.07224607907709	-20
120	3
45	-18.7794236904415
40	-17.0483779602433
38.1700892570528	-20
120	2
-15	29.1159718030539
-14.7235616675504	30
130	3
10.1189377764492	-20
10	-19.9409156979773
9.89749186649087	-20
130	3
44.11497300737	-20
40	-18.3759667180855
38.9931515927682	-20
140	3
40.7511306746758	-20
40	-19.7035554759277
39.8162139284837	-20


==> Final IEEE/figures/sensKL/sens_KL_EM_Gaus_ellip-k-known_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> Final IEEE/figures/sensKL/sens_KL_EM_Gaus_ellip_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
50	19
-15	-4.08030634685437
-11.2712751898414	0
-10	0.713380605415914
-5.67155077376332	5
-5	5.61475234907125
0	6.81174285147706
4.4409926983902	10
5	10.4372016133575
9.91853551431011	15
10	15.0714209257185
15	15.9593942663089
20	16.9525472572311
24.0059898246964	20
25	20.628530269031
30	21.9495329406438
34.6697220236155	25
35	25.2029211113821
40	26.2023905757016
45	27.3504083349875
50	19
45	14.7796904813065
40	13.0535451649789
35.7455450444445	10
35	9.65844991004331
30	7.86173949986686
25	6.57420937491777
23.019731098651	5
20	3.74738553914526
16.1413946002435	0
15	-1.27525803056294
11.7384391983474	-5
11.6577612436491	-10
10	-14.1791204629383
5	-10.0686000968744
4.88142865579791	-10
0	-6.68610864853875
-5	-9.16577726705922
-10	-7.37527682185436
-15	-7.27197878820669
100	18
-15	-0.834676561165789
-14.237243741643	0
-10	2.37774443319804
-7.35215585189129	5
-5	7.1532152025209
0	9.65904484266401
0.474923851392953	10
5	13.539078267921
6.57482203112321	15
10	18.0028960376567
15	19.6129244018579
16.6869059753065	20
20	20.7026341949456
25	23.827151044225
29.4414412856542	25
30	25.5492531670043
35	28.2106712654929
39.0204010523524	30
100	20
45	11.471817608557
40.42606993786	10
40	9.91378348157069
35	7.62511711753742
30.6267662834751	5
30	4.63568313849408
25	3.01737800607683
20	1.08388117994623
18.8839499619276	0
15	-4.33946189880016
14.4216014970838	-5
14.2701773974233	-10
11.6312995437575	-15
10	-17.3753897091908
6.44359519667882	-15
5	-13.707152739752
0	-10.5967508581434
-5	-12.0443742812689
-10	-11.5401371772514
-15	-12.5541487516742
150	7
3.2916953977966	-20
2.5131353146849	-15
0	-13.2629771629042
-5	-14.3746467248253
-10	-13.8807814945486
-12.8247669753612	-15
-15	-16.2951733131252
150	15
-15	0.899671521766141
-10	4.04210826098016
-9.03276093001925	5
-5	8.69167805597055
-2.54311170777294	10
0	14.6426367969185
0.567689440714539	15
5	16.1457087211038
9.24052957675725	20
10	21.2391923326101
15	21.8043537712675
20	24.079418319496
21.5046171560819	25
25	29.4784115552209
25.526798781025	30
150	13
45	8.91289240915885
40	7.83363697267207
35	5.59178432503153
34.0141349710269	5
30	2.66672666851628
25	0.150643965098932
24.5930290232829	0
20	-4.9041221024995
19.9271719618391	-5
16.3734814871629	-10
15	-12.3576644480784
13.4948853679149	-15
10.2187237191866	-20
200	2
-13.1944610835937	-20
-15	-19.8126017282403
200	15
-15	2.11081102405073
-10.7552888923903	5
-10	5.6118926848172
-5.23420360514377	10
-5	10.477096946029
-1.98317736937007	15
0	18.7280061223675
5	18.3114276486787
6.85778408535934	20
9.88314480813934	25
10	25.1863807536234
10.2651158994117	25
15	23.8225238706898
17.2254733071376	25
18.1770902521994	30
200	12
45	6.95433823073378
40	5.75349046377344
38.309215901988	5
35	3.30979092403816
30	0.697770198538474
28.6389008577082	0
25	-3.42169973877707
23.4670462778861	-5
20	-7.61323415839866
18.2794187627326	-10
15.8757468272129	-15
16.5125871928259	-20
250	11
-15	3.32195052633532
-12.5346592766079	5
-10	7.053438737795
-6.79982506534149	10
-5	13.6664296501058
-4.11049492702132	15
-2.25176673491566	20
0	21.9662617804333
5	21.8816348812801
6.30607638233939	25
9.43778659810905	30
250	10
45	4.99464146634417
40	3.61391665099377
35	0.925717396239548
33.1222078697809	0
30.320442056596	-5
30	-5.60456874571405
25	-9.17448540000183
22.3312639556471	-10
20.4703550851355	-15
21.3635239819012	-20
250	3
11.3279115797721	30
15	27.4539405586464
15.9587614798484	30
300	13
-15	4.53309002861991
-14.3140296608256	5
-10	8.49498479077279
-8.36544652553921	10
-6.69425873614036	15
-6.42274310332934	20
-6.35373883787443	25
-5	26.0642764809833
-0.873825978256949	25
0	24.849685748767
0.379403500568957	25
5	28.6547369919976
5.84062042278568	30
300	9
45	2.50528930869294
40	1.44059037695884
37.3996852639665	0
35	-1.38775770421424
32.1256633806112	-5
30	-9.01042752464478
28.7680413662628	-10
26.1653979269321	-15
25.3162079603231	-20
350	9
45	0.015937151041704
44.906824372608	0
40	-1.02467372909549
35	-3.65641920192313
33.9308847046264	-5
31.776354714613	-10
31.6825428481157	-15
30	-19.5128628059594
29.6744678674766	-20
350	9
-15	6.23963853859066
-10	9.93653084375058
-9.93106798573693	10
-9.60602962327017	15
-10	15.9480727411897
-10.9673708951469	20
-10.7711130386577	25
-10	25.9924732525944
-5.30922736455532	30
400	9
45	-6.83798365545668
41.8590080061327	-5
40	-4.0639002043412
37.8484321505067	-5
35	-7.93254206982921
34.2802025782983	-10
34.1141004104022	-15
35	-18.6427646530857
35.2928209055197	-20
400	7
-15	8.25699358874136
-12.6263280828511	10
-12.9171827251145	15
-12.6402581343771	20
-13.0594232395592	25
-10	28.9376791487197
-8.75656336355735	30
450	6
45	-10.6259893038115
44.1075486568425	-10
40	-7.94742856394341
37.9827076053512	-10
37.1965662558423	-15
37.4499596840502	-20
450	3
-15	17.411879062489
-14.3131453736074	20
-15	23.6493361628896
500	3
45	-17.2841900621656
40	-17.5443052180363
39.6070984625807	-20


==> Final IEEE/figures/sensKL/sens_KL_EM_Gaus_ellip_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> Final IEEE/figures/sensKL/sens_KL_EM_Gaus_skew-k-known_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
20	51
45	13.8772333161317
40	11.4958868914381
37.605462041003	10
35	9.48753924200452
30	5.37580399166467
29.2793048120024	5
25	3.04969648857628
21.3670724730342	0
20	-0.500730557321194
16.016080846916	-5
15.2399742978623	-10
15	-10.3375276845633
10.842095317089	-15
10	-15.7258492820435
5	-16.4309819373153
1.46457122299656	-15
0	-12.1643145317761
-5	-12.4204122261825
-10	-11.9344678451866
-14.5893118555391	-10
-12.8775890843948	-5
-12.926098057611	0
-10	3.64051221996274
-7.28491325885403	5
-5	6.36288348647766
0	8.54859535210666
5	9.58821248813023
5.54256547103885	10
5	11.6771786714581
0	12.5082318490799
-1.99799488799171	15
-0.657659575525184	20
0	22.5774614853421
3.68772849218403	25
5	25.983697145776
9.54232160501508	25
10	21.9495743840942
10.2889643982423	20
10	19.6101903773274
7.69448743115885	15
10	14.1447639951589
15	14.8858199228065
15.2064593837924	15
20	18.3139222525343
24.2421757990979	20
25	20.1844548512302
30	21.5755218506063
35	23.6007049450115
37.0634000312822	25
40	27.6641533819955
45	27.3053455353759
40	3
2.4456751030526	-20
0	-18.6809089219485
-1.62566102965615	-20
40	14
45	8.91485999031243
40	7.36972687217266
36.0812192957268	5
35	4.64287908281588
30	2.577540618171
27.1210309420913	0
25	-1.6394918570947
20.5711165962806	-5
20	-5.55002290752785
17.0473092683381	-10
15	-12.8795732004761
13.1090434595567	-15
10	-17.679859295219
6.09462095078971	-20
40	7
-15	11.7554582750451
-10	13.3102051940321
-8.62146858123516	15
-5	18.4043309133228
-3.83056199724967	20
-2.20872433604087	25
-0.886278676404678	30
40	6
6.83002226392619	30
10	27.2215768751351
15	25.5361304998739
20	26.5371970306216
25	29.5328598171921
25.4776049964885	30
60	14
45	6.88769334548105
40.7795947832925	5
40	3.96389743959621
35	3.07963062878474
30	0.091893714619111
29.8973598479343	0
25	-3.78550893936237
23.3993970335173	-5
20	-8.27384329643614
18.8546442388139	-10
15.6697682087718	-15
15	-17.159021665151
10	-19.6338693083944
9.38371016493836	-20
60	6
-15	16.3339683807063
-10	17.8224407182118
-7.69378301836922	20
-5	24.8647702020858
-4.95185169988114	25
-2.63027484719618	30
60	3
9.38250839628027	30
10	29.4587807568296
12.8727484435692	30
80	13
45	3.06369150917853
43.7925386039798	0
40	-1.67356266505092
38.6968819033638	0
35	1.5163821747536
32.4909602969107	0
30	-3.12212619103919
27.1418553410998	-5
25	-7.78691667431432
22.5758759364924	-10
20	-14.1755756580051
19.707969563759	-15
17.366613837386	-20
80	6
-15	18.0999015122818
-11.4960907777519	20
-12.5790844422649	25
-10	26.8715960104558
-5	28.662465793396
-4.37427101798768	30
80	5
30.2535269705244	-10
30	-10.8252524192756
28.5890975311438	-10
30	-9.05208394523791
30.2535269705244	-10
100	4
33.5645468125915	-20
30	-15.6058518931025
25	-18.0450085922572
21.8407593988898	-20
100	10
45	-3.89983780404799
42.8016288414377	-5
40	-5.70124903951248
38.4403126484845	-5
35	-0.203485126559954
31.8659996368894	-5
32.1245400999218	-10
35	-13.7274500987992
36.7507700757452	-15
35.9502787525824	-20
100	3
-15	19.8658346438573
-14.7525900727076	20
-15	21.0312832307367
100	3
-15	28.3276596203602
-10	29.3542844176687
-8.55715002231149	30
120	3
32.0019784471402	-20
30	-17.5320874528914
26.8870641729803	-20
120	3
44.9588087713976	-20
40	-15.0446350449051
36.9847085272144	-20
120	7
33.9955532293191	-10
35	-11.3020613553022
40	-14.8674244230838
42.6220001728349	-10
40	-7.89005391878132
35	-6.76661595089723
33.9955532293191	-10
140	3
30.4394100816888	-20
30	-19.4583230126803
29.3167481957676	-20
140	3
43.2576334501603	-20
40	-16.7446289260879
38.0191383018464	-20
160	3
41.5564581289231	-20
40	-18.4446228072707
39.0535680764784	-20


==> Final IEEE/figures/sensKL/sens_KL_EM_Gaus_skew-k-known_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> Final IEEE/figures/sensKL/sens_KL_EM_Gaus_skew_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
50	16
-15	0.29883403818737
-10	4.07874139139754
-9.0688400144926	5
-5.47297944249291	10
-5	10.7619678691678
-1.01630064533543	15
0	17.8729291622314
1.97773258181163	20
5	21.5294851669458
10	22.1982756886992
15	20.7278651802701
20	24.1814859006878
25	24.9421980300066
25.0885058122042	25
25	25.2109213770593
24.1893246442255	30
50	20
45	13.3803338033373
40	12.714579584308
36.2834961349565	10
35	9.00984890313525
30	7.04680911776493
25	5.86790135625573
24.1244695625462	5
22.9270734623211	0
20	-2.29065082544909
18.0567248095823	-5
17.0501313200164	-10
15	-12.8708309028428
12.8915354144394	-15
10	-17.4460437284719
5	-18.239295054543
1.66291678348044	-15
0	-13.1610414008049
-5	-12.4102188031502
-10	-12.6509457218577
-15	-13.9967936889393
100	11
-15	1.46724700907364
-11.1137538182879	5
-10	7.07707563096782
-7.51274239353114	10
-5	14.0480173034058
-4.10514768718153	15
-1.73073772870588	20
-1.24455724063927	25
0	26.6517495373469
5	26.2025300935554
8.57953061577893	30
100	13
45	10.0813511008012
44.4322771305068	10
40	8.671508273446
35	5.45918749621889
33.9856744551202	5
30	0.880375223295453
29.3713815806723	0
28.1207150163026	-5
25	-6.81269285245491
21.32813664172	-10
20	-11.8591837229552
18.2315711171419	-15
15.5922078252084	-20
100	5
11.6958956799627	25
15	22.8419852388937
17.6605644768935	25
15	28.3345765367375
11.6958956799627	25
150	9
45	-7.70516796798261
40	-6.30465531807723
35	-6.87650205602654
32.2222759744054	-10
32.7875437443308	-15
30	-15.8695554296904
25	-18.2405478353411
20	-19.9601092144303
19.9759667761831	-20
150	9
-15	2.63565997995991
-12.3990801511598	5
-10	9.47412241097666
-9.55250534456938	10
-6.87608410956196	15
-5	18.1178340620311
-4.01887211820566	20
-4.32653356839266	25
-0.722155961166314	30
150	5
14.9327934735603	25
15	24.9561052975174
15.0541167225794	25
15	25.067826340961
14.9327934735603	25
200	8
45	-12.6576469556275
42.1557117162598	-10
40	-8.89752464609168
37.7350572238088	-10
37.9696825379764	-15
35	-18.581956212269
30	-18.8878291516409
28.4290580629277	-20
200	9
-15	3.80407295084618
-13.6844064840317	5
-11.109627745889	10
-10	14.0515784974855
-9.51735611236355	15
-7.99840815964494	20
-10	21.888223490229
-11.2434211330747	25
-13.2446442721364	30
200	3
-5.42517185896391	30
-5	29.5637608439342
-4.70265641019435	30
250	7
-15	4.97248592173245
-14.9697328169036	5
-12.5311077638936	10
-11.5870054441038	15
-11.7790164358006	20
-13.2221315947007	25
-15	28.0693578597113
300	5
-15	7.8496261361393
-13.9525877818981	10
-13.5288466618461	15
-14.654484761643	20
-15	22.7104355410016


==> Final IEEE/figures/sensKL/sens_KL_EM_Gaus_skew_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> Final IEEE/figures/sensKL/sens_KL_EM_Huber_ellip-k-known_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
11	5
10.3305804613043	-10
10	-10.4684807313115
9.67303211462249	-10
10	-9.63841521753808
10.3305804613043	-10
11.5	5
11.4280416153623	-10
10	-12.023743259564
8.58756399164109	-10
10	-8.4380259051002
11.4280416153623	-10
11.5	5
15.2246576831917	15
15	14.5245325236985
14.8544261065274	15
15	15.7354822019323
15.2246576831917	15
12	3
-15	5.09427775866509
-14.6281584039529	5
-15	4.85723393847043
12	3
45	13.3661207752916
44.4846018105924	15
45	16.794867430285
12	3
-15	20.3393030290039
-14.1104617582836	20
-15	19.5914874364603
12	3
10.7903074879262	30
10	26.2046417374479
9.18112981191862	30
12	5
40.5205897726309	-15
40	-16.4189143142035
39.351641998191	-15
40	-14.4678980785811
40.5205897726309	-15
12	5
0.150094342646749	-10
0	-10.1853876899361
-0.0714382189471054	-10
0	-9.83748288345811
0.150094342646749	-10
12	5
12.5255027694202	-10
10	-13.5790057878165
7.50209586865969	-10
10	-7.23763659266231
12.5255027694202	-10
12	5
1.27590643166599	0
0	-1.16831996312632
-1.6900952658732	0
0	0.672085491997526
1.27590643166599	0
12	7
16.7709318742514	15
15	11.2519843657711
13.8524699251459	15
14.6759730843935	20
15	20.3108095359712
15.3416519546805	20
16.7709318742514	15
12.5	5
39.8705051556354	-20
37.7086093193437	-15
40	-13.1194750731899
41.8398393327811	-15
45	-19.3002317046279
12.5	3
-15	5.82537690835731
-11.744624911648	5
-15	3.75012079039531
12.5	5
45	9.98087501615187
44.9555966976068	10
43.4055281799976	15
41.8868302048817	20
45	20.1113445154142
12.5	3
-15	21.0704749284267
-12.1935753464099	20
-15	18.7111743196033
12.5	5
12.1852721294608	30
11.8661831128282	25
10	23.0416698486952
7.35466740439373	25
7.73574940513822	30
12.5	5
-8.06383124874984	-15
-10	-18.1720795240285
-11.4812802817938	-15
-10	-11.0882101446293
-8.06383124874984	-15
12.5	7
10.3856121861178	-15
10	-15.1141815369547
9.83421401383446	-15
6.41662774567829	-10
10	-6.03724728022443
13.6229639234782	-10
10.3856121861178	-15
12.5	5
20.8859713684731	-15
20	-16.8162049967157
17.7744355464489	-15
20	-13.4223961442174
20.8859713684731	-15
12.5	5
2.25409765301716	-10
0	-12.7841286314618
-1.07285004101309	-10
0	-7.55933871648735
2.25409765301716	-10
12.5	9
-4.80956293316645	-5
-5	-5.05607886276507
-5.16654897662412	-5
-5	-4.28820800387147
-4.30045514960892	0
0	1.71012461451096
3.2465497627687	0
0	-2.97279550050785
-4.80956293316645	-5
12.5	5
25.6770836184341	0
25	-0.583175320406276
24.543281632246	0
25	4.00474591816069
25.6770836184341	0
12.5	9
16.8108656264543	10
15	8.37288559094583
13.6330898633531	10
12.8505137437645	15
12.6196059921759	20
15	22.2832953725945
17.5098725646312	20
18.317206065311	15
16.8108656264543	10
12.5	9
30.6125353935343	10
30	9.38158715329619
28.3541387069091	10
28.9997881110343	15
30	16.3949858015047
35	16.7256222389919
35.94912442913	15
35	13.6805155192922
30.6125353935343	10
12.5	5
-4.79769119338225	15
-5	13.3907495000978
-5.69320441254407	15
-5	15.2053822227388
-4.79769119338225	15
13	3
-11.5976440932189	-20
-13.7195853733156	-15
-15	-10.6685024460468
13	6
31.475584140666	-20
35	-17.1685663870493
36.0655766404964	-15
40	-11.7710520677987
43.1590888929313	-15
45	-17.5050448827291
13	6
-15	-4.08197461499902
-11.7572505990821	-5
-10	-6.31429994771368
-8.90849951031822	-10
-5.13816186177845	-15
-9.25026995922428	-20
13	3
45	-0.519838111736263
43.8208792838065	0
45	0.636508506560333
13	21
-15	6.55647605804953
-10	7.26315986020288
-8.5232142310724	5
-5	2.18601920830721
0	2.7481637370244
5	0.386236958144738
5.24510332507316	0
5	-0.15440763622613
0	-4.77727103788939
-0.528426688367245	-5
0	-5.2811945495166
4.35810096338757	-10
0.44250778734436	-15
0	-16.0001278467673
-3.78634500512777	-15
-2.07426186307907	-10
-5	-6.31676437920666
-8.91066703208105	-5
-10	-3.4512666824669
-11.067901060219	0
-15	2.64300764232019
13	23
45	8.78447007425114
42.1778515846276	10
42.3264545494028	15
40	18.5149896428215
37.2326824495923	15
35	11.8960973375364
32.7397025185063	10
30	7.2340092483226
27.3522040322877	5
27.8945210707163	0
25	-2.49306467750856
23.0475366662918	0
20	4.03702263220386
16.8271620527631	5
15	5.73757643477967
11.4192130894046	10
11.848557562383	15
10.5632388999583	20
10	20.6539864333538
5	22.7555403955146
4.45279229362982	25
5	26.1608391757434
6.29036899835782	30
13	3
-15	21.8016468278496
-10.2766889345363	20
-15	17.8308612027464
13	3
0.991319389789181	30
0	29.5433606105841
-0.268048914807872	30
13	15
13.5802367709954	30
14.1415167512961	25
15	24.2557812092177
19.6780931745819	20
19.8634802563707	15
19.7437821684175	10
20	9.23819429146021
20.8726819315068	10
25	10.7470652152739
27.8065618388264	15
30	18.059166887608
35	19.0592849255342
36.5339370605751	20
40	22.193052304931
45	20.868349207292
13	3
27.3793085457017	30
25	28.475672579758
22.9052972819104	30
13	9
14.8522518302634	-15
10	-16.4367740222337
7.91387465499339	-15
5.33115962269689	-10
9.81095761281339	-5
10	-4.70117281804847
12.5447670350394	-5
14.7204250775362	-10
14.8522518302634	-15
13	5
21.9550778821297	-15
20	-19.0078295358594
15.0888347036647	-15
20	-11.5186929115794
21.9550778821297	-15
13	5
27.3909645002789	-10
25	-10.9980515255025
22.644997906742	-10
25	-8.24437224029588
27.3909645002789	-10
13	7
35.8169220284427	-5
35	-6.17221771497848
33.7617360749727	-5
33.003041327671	0
35	1.00223532550485
36.484529288898	0
35.8169220284427	-5
13	13
7.47369914409044	10
5	8.38574842940831
0	9.89353240892249
-5	7.74599893839642
-8.09113051000253	10
-10	12.9496138217973
-10.4679328183392	15
-10	18.484958684873
-5	17.115651014558
-2.91600837566565	15
0	10.1477801714588
5	10.6875527857358
7.47369914409044	10
13.5	2
-14.1801397916947	-20
-15	-17.8705463322694
13.5	3
-0.703891944972576	-20
-5	-16.3768807741569
-8.03837638822225	-20
13.5	7
18.0735246199625	-20
15	-17.6273971365863
10	-17.7593665075128
5.99353529615231	-15
5	-12.8661262917508
3.44604524513325	-15
1.02062942095827	-20
13.5	3
45	-12.7667355259274
44.4783384530815	-15
45	-15.7098580608303
13.5	3
-15	-2.37210147879913
-12.714993700459	0
-15	1.53589449424507
13.5	3
45	-1.64644177973406
41.2654650233188	0
45	2.01596261354678
13.5	4
-15	7.28757520774175
-10.6170961428038	10
-11.8772700838408	15
-15	16.9505480858894
13.5	15
45	7.5880651323504
40	8.93257632842158
36.1234205968182	10
35	10.1116791557806
34.8668696434782	10
30	5.086431343349
29.8975597068028	5
30	2.78224966741299
35	2.58954775453377
38.8356854810212	0
39.1938003415539	-5
37.0062579816717	-10
40	-10.4226290624075
41.9508466045433	-10
45	-9.29342460862752
13.5	9
-15	22.5328187272725
-10	21.3141692213487
-6.86704457639079	20
-5	19.0259198063771
-2.4680307185308	20
0	21.4673886786936
2.42564784250823	25
0	27.4749847143255
-1.48219278250198	30
13.5	3
-9.95191645032056	30
-10	29.9420638557842
-10.0579844349075	30
13.5	4
14.97520141253	30
15	29.8612189962362
20	25.3558490824258
20.5799262609572	30
13.5	11
31.1164303169233	30
30	29.9781168544477
25	26.7834864863022
20.0890399173865	25
25	21.1828079413815
28.3133919598174	20
30	19.7233479737113
31.0891893023514	20
35	22.1030855369889
40	24.6007395068605
45	21.6253538991697
13.5	5
23.0241843957863	-15
25	-19.2112075255259
29.131792714119	-15
25	-12.4031807917958
23.0241843957863	-15
13.5	5
-7.57071142642261	-10
-5	-13.3426462525707
-3.07567368514505	-10
-5	-7.57744989564824
-7.57071142642261	-10
13.5	15
1.31407993864814	-5
5	-8.89823313811015
8.41999503806958	-5
10	-2.50242029171474
13.0480264453147	0
13.5693725432542	5
10	9.1674161296059
5	5.81407839689464
0	7.63773869457994
-4.76484520465305	5
0	3.78620285953784
5	3.89065448922865
7.46898265924987	0
5	-1.55538394342172
1.31407993864814	-5
13.5	9
17.402253975337	-5
20	-9.1143875838132
25	-5.77267225002205
27.7056822802673	-5
25	-4.40295403461085
21.5517917003376	0
20	2.05563341830159
17.0631895860307	0
17.402253975337	-5
13.5	9
-1.03432555794906	15
0	13.2788886947893
5	11.7828956226642
10	11.4907720906844
10.8466013810016	15
10	17.6891228747001
5	19.0728591241719
0	17.6257257371451
-1.03432555794906	15
13.5	5
22.013682634523	15
25	12.5552254520866
26.6133355666186	15
25	19.0272547428855
22.013682634523	15
13.5	5
38.5162404700547	15
40	10.7870771037954
41.247380918808	15
40	16.8846407342833
38.5162404700547	15
13.5	5
-2.92001841799547	25
-5	21.8715798345193
-6.31041890598326	25
-5	26.1365536729637
-2.92001841799547	25
14	3
-2.41744716887427	-20
-5	-17.8220061752736
-6.82648281722022	-20
14	4
14.2274595840651	-20
10	-19.0819589927918
5	-17.2256674819982
3.50525065926345	-20
14	3
-15	-0.662228342599248
-14.3620863406991	0
-15	0.428781346169951
14	3
45	-2.77304544773185
41.3901954790408	-5
45	-7.85107961425071
14	4
-15	8.01867435743397
-11.7984513981918	10
-13.2866073493423	15
-15	16.0702349690324
14	3
45	6.39166019044966
40.7471378716776	5
45	3.39541672053324
14	5
-15	23.2639906266953
-10	22.850028871246
-7.84784128580231	25
-5	27.469992197623
-2.69633665019608	30
14	3
-8.24280090766543	30
-10	27.8827407562868
-12.1190240127517	30
14	4
37.112731705691	30
40	26.9276938847995
40.9717611934741	25
45	22.3823585910474
14	5
24.0932909094428	-15
25	-16.9325387133667
26.8960949626068	-15
25	-13.808310058089
24.0932909094428	-15
14	5
-6.23292334252699	-10
-5	-11.6031463307182
-4.07708550721104	-10
-5	-8.83813541208982
-6.23292334252699	-10
14	5
2.81319815424993	-5
5	-7.31276405339535
7.02903246332577	-5
5	-2.95636025061732
2.81319815424993	-5
14	7
9.69286199342658	0
10	-0.303667765380997
10.3698768678209	0
11.582714678668	5
10	6.84789640210313
7.30875091009038	5
9.69286199342658	0
14	5
19.8939299435806	0
20	-1.91394418200872
20.0560467343833	0
20	0.0742442043993124
19.8939299435806	0
14	5
-0.689950339381627	5
0	4.82424198205127
0.99275958752537	5
0	5.3819449802374
-0.689950339381627	5
14	5
33.2460782061987	5
35	4.1768601835627
38.5866440809595	5
35	6.78083288202349
33.2460782061987	5
14	5
0.943117959484124	15
5	12.8782384595927
9.62944049778469	15
5	17.686153396217
0.943117959484124	15
14	5
24.2223690425876	15
25	14.3633856888993
25.4201092944107	15
25	16.0486889296019
24.2223690425876	15
14	5
39.7997984905171	15
40	14.4315564576785
40.1683072882132	15
40	15.2542918257452
39.7997984905171	15
14	5
-0.479722250728453	25
0	24.4196364503861
0.398503391386646	25
0	25.4066088180669
-0.479722250728453	25
14	7
24.7485977111463	25
25	24.8045899774408
30	22.5889825663151
34.0683605391424	25
30	27.1758310139873
25	25.0913003928465
24.7485977111463	25
14.5	3
-4.13100239277596	-20
-5	-19.2671315763902
-5.61458924621818	-20
14.5	3
45	-3.89964911572965
43.2163750972668	-5
45	-6.40873461987391
14.5	4
-15	8.74977350712619
-12.9798066535797	10
-14.6959446148439	15
-15	15.1899218521754
14.5	3
45	5.19525524854892
44.4033071739721	5
45	4.77487082751969
14.5	5
-15	23.9951625261182
-10	24.3858885211434
-9.38526366562137	25
-10	25.8234176567895
-14.1800635905958	30
14.5	3
-6.5336853650103	30
-5	28.8034307222823
-3.91048051789019	30
14.5	4
39.2844565631916	30
40	29.2385991696957
42.1367013820403	25
45	23.1393632829251
14.5	5
4.31231636985172	-5
5	-5.72729496868055
5.63806988858196	-5
5	-4.35733655781292
4.31231636985172	-5
14.5	5
3.03745165284042	15
5	13.9735812965211
7.2395279691311	15
5	16.2994476682621
3.03745165284042	15
15	3
-15	9.48087265681841
-14.1611619089677	10
-15	12.3758762687586
15	3
-15	24.7263344255411
-13.0794841483777	25
-15	26.9165387898245
15	3
45	29.3506870738971
43.3016415706066	25
45	23.8963679748029
15.5	3
45	26.3664582252974
44.4665817591728	25
45	24.6533726666806


==> Final IEEE/figures/sensKL/sens_KL_EM_Huber_ellip-k-known_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> Final IEEE/figures/sensKL/sens_KL_EM_Huber_ellip_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
14	3
24.7423841054988	-20
25	-19.7888852567988
25.7922865675184	-20
14	3
-15	-12.8022224368857
-14.3833231250935	-15
-15	-16.2728727904281
14	3
-15	-4.56517835016272
-13.2607913191638	-5
-15	-7.05580824100637
14	8
45	11.4393777289034
43.7526233649915	15
40	17.5929615510669
35	19.9613890678854
34.9424468127388	20
35	20.0400540664012
40	21.293527806364
45	21.5343145636236
14	5
16.8056789584098	-15
15	-15.2571479676327
14.4759175032212	-15
15	-14.6923852840542
16.8056789584098	-15
14	5
31.634894408596	-15
30	-16.4516258230519
29.5629611544981	-15
30	-14.4215449700229
31.634894408596	-15
14	5
10.2631494939454	-10
10	-10.4513368328355
9.81234754540395	-10
10	-9.65550392579453
10.2631494939454	-10
14	5
-4.63536624610303	-5
-5	-5.36579187584687
-6.63152334519944	-5
-5	-3.3794555362748
-4.63536624610303	-5
14	5
-9.42453404209884	5
-10	4.85919599768939
-10.3499941837178	5
-10	5.09149437025338
-9.42453404209884	5
14	5
26.6267677726127	5
25	3.92090432051784
23.4201063841664	5
25	6.6911052428912
26.6267677726127	5
14	5
17.2472591392368	10
15	8.9229640184768
12.4832078040298	10
15	10.8133433039475
17.2472591392368	10
15	26
8.87844091798119	-20
8.78236425679776	-15
7.5713874150423	-10
10	-5.5415051559813
11.1810435273983	-5
15	-3.15702132572633
17.5795972847447	-5
15	-7.28103953212613
13.405701108982	-10
15	-11.5793330705781
20	-13.4067887895375
22.7177805224605	-15
25	-16.9601542040308
26.8676804747244	-15
25	-12.13223379338
23.870010531197	-10
25	-9.58103698852443
28.4136474323582	-10
30	-10.8541305800624
35	-12.0036163673198
37.1401394009175	-10
40	-8.3632800756361
43.5285155307347	-10
40	-12.1592587992842
37.2982527535326	-15
38.5625926152683	-20
15	4
21.2905831113463	-20
20	-18.4409426086853
15	-17.8594781174396
11.2430174205406	-20
15	3
41.2859862216223	-20
44.697815812258	-15
45	-14.1565294322498
15	5
-15	-1.31242739544397
-10	-0.890213688250233
-9.1073184872356	0
-10	0.678594812605387
-15	2.11024727021793
15	20
-15	8.19232247818994
-10	7.80804692865308
-5	9.69772724447629
-3.19504610327633	5
0	1.43340489131974
2.984910841964	0
0	-2.46264691055969
-1.63160465521101	-5
-5	-8.37909378546562
-6.7533530710976	-10
-5	-14.6456371179879
0	-14.9702289540496
0.320079934043503	-15
0	-15.023946008812
-5	-15.1292584213122
-6.89447129504734	-15
-10	-14.6837172906704
-10.2762475265887	-15
-10	-15.5132742075528
-8.62248126805352	-20
15	12
45	8.08565630494951
41.2017323919073	10
40	12.1934936679571
38.4815660632304	15
35	17.2790834063012
30.9442206219079	20
35	22.8226144241373
40	23.5073519556267
44.2174346073401	25
40	27.3243699066488
35	27.3393765848976
30.7140306470164	30
15	4
-15	21.9709078611013
-13.7160658561357	20
-13.6845389063494	15
-15	12.6188437249223
15	6
3.00410561902345	30
1.128817838214	25
0	24.0456581605829
-1.61562762615314	25
-5	29.9440929195619
-5.16014388976084	30
15	3
12.9098543688298	30
10	27.9514491327143
6.50317998658666	30
15	39
11.6278683633568	0
10	-3.63906122295656
7.51394318353613	0
5	1.59835941555362
3.16973249788562	5
5	7.44159033479113
7.52044844701273	10
5	13.4007010319256
0	12.0960984751566
-5	10.3049493485557
-7.39764673075323	15
-5	19.6636715838726
0	15.7081802947056
4.0802978080642	20
5	21.0895507995856
9.8674061171197	20
9.14365597069447	15
10	14.5504435859449
15	14.4743499061878
20	13.6300036887279
25	12.4548440824577
30	13.6848164932208
35	11.4902244157815
37.7734295749317	10
38.6654677773516	5
40	3.56476619643069
42.5267062184504	0
40	-1.73794027025334
36.3866553650259	0
35	1.28813058976615
30	2.48431190444656
25	0.183449411652135
20	1.10481142044011
15	3.96291983052992
13.8468069313239	5
10	7.24538424536926
7.71698290528932	5
10	1.7804097318079
11.6278683633568	0
15	13
23.5424008262161	20
20	16.8618644902938
15	18.5493084713738
10.7504684047266	20
13.5962585499065	25
15	27.1956176111503
19.15267957063	25
20	24.0807697882607
20.8602385330228	25
25	27.9994217385586
26.7868805718262	25
25	21.3757050395078
23.5424008262161	20
16	4
4.95048999795002	-20
0	-15.7461000768937
-5	-18.2794768279142
-6.27959220612395	-20
16	7
45	-2.82543431779952
40	-4.40447931040414
35	-4.23251529247661
34.3488198873088	-5
35	-5.98466378859649
40	-5.61399944693912
45	-6.35207492800035
16	3
45	5.99444197026899
43.0400474086542	5
45	2.16117205039059
16	7
-4.53772735328619	-10
0	-14.0724057671923
5	-11.1126110056489
5.33042728468065	-10
5	-9.11834906492455
0	-5.45748271262229
-4.53772735328619	-10
16	9
16.9594133473258	-10
20	-11.4760754422409
21.6767777103931	-10
25	-8.76785823523532
29.1806502060235	-5
25	-0.85140247133544
20.5737811956501	-5
20	-7.19990513315208
16.9594133473258	-10
16	5
-0.759359070652001	5
0	4.15233575367123
0.753342845770417	5
0	6.40341893567659
-0.759359070652001	5
16	5
-10.9589513470978	20
-10	16.8438859924724
-8.65696755351588	20
-10	22.9855190920681
-10.9589513470978	20
16	5
-2.10366193533494	20
0	18.250931215628
1.66286610740494	20
0	21.6487492221974
-2.10366193533494	20
16	7
3.96393776534281	25
5	23.9534285477216
10	23.8087569043828
10.8500227367643	25
10	25.6976135987986
5	26.8745792185796
3.96393776534281	25
17	3
4.11008083091756	-20
0	-16.4682541449753
-4.57540688805632	-20
17	5
-3.53731701445442	-10
0	-13.1745825803349
4.02863493285987	-10
0	-6.45894906456688
-3.53731701445442	-10
17	5
21.5290472551443	-5
25	-7.9546794819462
28.2783827346307	-5
25	-1.74675233739723
21.5290472551443	-5
18	3
3.2696716638851	-20
0	-17.190408213057
-3.63985013143468	-20
18	5
-2.53690667562265	-10
0	-12.2767593934775
2.88927195754751	-10
0	-7.46041541651147
-2.53690667562265	-10
18	5
22.4843133146385	-5
25	-7.14150072865708
27.376115263238	-5
25	-2.64210220345902
22.4843133146385	-5
19	3
2.42926249685264	-20
0	-17.9125622811387
-2.70429337481305	-20
19	5
-1.53649633679089	-10
0	-11.3789362066202
1.74990898223514	-10
0	-8.46188176845606
-1.53649633679089	-10
19	5
23.4395793741328	-5
25	-6.32832197536797
26.4738477918453	-5
25	-3.53745206952081
23.4395793741328	-5
20	3
1.58885332982019	-20
0	-18.6347163492204
-1.76873661819142	-20
20	5
-0.53608599795912	-10
0	-10.4811130197628
0.610546006922779	-10
0	-9.46334812040065
-0.53608599795912	-10
20	5
24.394845433627	-5
25	-5.51514322207885
25.5715803204525	-5
25	-4.4328019355826
24.394845433627	-5
21	3
0.748444162787727	-20
0	-19.356870417302
-0.833179861569782	-20


==> Final IEEE/figures/sensKL/sens_KL_EM_Huber_ellip_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> Final IEEE/figures/sensKL/sens_KL_EM_Huber_skew-k-known_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
7	5
-8.60367178813076	-15
-10	-16.362741401525
-12.3904135898638	-15
-10	-11.8372936176396
-8.60367178813076	-15
7.5	5
-0.602237535633735	-20
-1.44609352673816	-15
0	-13.3266869727044
0.66727977649091	-15
2.66518582205269	-20
7.5	9
-15	-12.2208624206671
-13.6022667904908	-10
-10	-8.66489722717752
-5	-8.26816033071089
-2.73740244871239	-10
-5	-12.0035517818769
-6.40617903977735	-15
-10	-18.5073763965619
-14.5510134915821	-20
7.5	5
13.217986771985	-10
10	-12.2938411119699
5.88743835771683	-10
10	-7.97069075688696
13.217986771985	-10
7.5	5
0.823289249974302	-5
0	-7.40898730718393
-1.86731440926493	-5
0	-2.80081866905547
0.823289249974302	-5
7.5	5
21.81702827834	0
20	-1.22857996137065
19.0393375517503	0
20	1.50276000740563
21.81702827834	0
7.5	5
-4.51333356606105	5
-5	4.11869929270023
-5.48216259193765	5
-5	5.94145711062729
-4.51333356606105	5
7.5	5
16.195356891291	10
15	8.15851877826259
14.4923980062432	10
15	11.4360462381514
16.195356891291	10
7.5	5
40.0917191827685	10
40	9.89976043204688
39.6763730920051	10
40	10.0794508930682
40.0917191827685	10
8	3
-3.25041807977076	-20
-5	-16.7638540516876
-8.42426676698159	-20
8	4
27.5875420854892	-20
30	-16.6926448141912
35	-19.4587722891516
35.0909590704794	-20
8	2
43.8908437819962	-20
45	-18.9752964143922
8	7
45	-6.90429605720061
40.5766756281637	-10
40	-10.6833944353804
39.5868331974394	-10
39.4192085129885	-5
40	-3.02050837999474
45	-3.53188297088566
8	19
-15	-1.40320505358989
-12.3656480492232	-5
-10	-6.5486077985261
-6.04169565926666	-5
-5	-2.89726136106039
-2.96639726246243	0
0	1.0196233196127
0.886973751633036	0
2.53389202022771	-5
5	-8.22236843061182
10	-5.83149602454971
15	-6.03047836867829
18.0699268315597	-10
15	-10.7571347513808
10	-14.7118919044736
5	-12.6760437570329
3.23001893876229	-15
5	-17.3154216654859
9.88766456620064	-20
8	3
45	14.1148664888335
44.3035559235331	15
45	18.3492190737756
8	3
-15	20.2563361350835
-13.6858696654019	20
-15	19.0251693952662
8	2
-14.6131114029474	30
-15	29.6455486997878
8	3
2.55314896593881	30
0	28.3825471885792
-2.75884556350181	30
8	5
15.3716621938169	30
16.5343566382728	25
15	22.5055655130123
11.9001069997571	25
13.4140141402517	30
8	3
26.5297189233459	30
25	28.8536595236171
24.2608480508599	30
8	5
22.3972444120664	-15
20	-17.5474915429124
18.705840830806	-15
20	-11.2157379223274
22.3972444120664	-15
8	29
25.5428941837779	0
25	-2.07908301905869
20	-4.08549158460868
16.8054351597961	0
15	2.83270402216264
14.0033676921598	5
12.2111378781466	10
12.9773698226994	15
15	16.6805684891745
18.0458496602397	20
20	21.1099050338474
21.5522674024672	20
21.0208853171603	15
23.7904195452849	10
25	8.05318783354533
25.9350017331573	10
28.9068104385905	15
30	16.1760879830293
33.9008373006344	20
35	20.7032589559821
39.5942446549761	20
36.8343914161338	15
40	12.299697010242
42.654801252056	10
40	7.09857717355259
35	8.66875297427013
30	7.2821284076354
26.5025329665513	5
25.5428941837779	0
8	5
-2.71586789914085	5
-5	0.863681783515407
-7.26299365905392	5
-5	9.41865774584247
-2.71586789914085	5
8	5
5.01278626209006	5
5	4.98232219499426
4.97901513035249	5
5	5.02535341356373
5.01278626209006	5
8	5
19.9936300069802	5
20	4.99724361212328
20.0268625479457	5
20	5.01348004219443
19.9936300069802	5
8	5
-3.49081935035959	15
-5	11.5282596026784
-7.37317751172071	15
-5	18.4318937912378
-3.49081935035959	15
8	5
6.7917152108536	20
5	19.0327477392899
3.21266345831093	20
5	21.4278593517585
6.7917152108536	20
8	5
-3.93204936061258	25
-5	21.4833522825643
-6.42418434016718	25
-5	27.0574350299012
-3.93204936061258	25
8.5	2
42.5026041291174	-20
45	-17.6927591785212
8.5	4
45	-10.10031697988
40.4584033019997	-15
40	-15.5259449785152
36.842487956707	-20
8.5	8
-15	1.3670294995948
-11.9214576627883	0
-10	-3.06732684476817
-8.16558344124671	0
-9.04382472617018	5
-10	7.08871392798726
-12.2341994573141	10
-15	13.3294012152637
8.5	3
45	1.87103897250804
42.2001226499269	0
45	-1.03804834896238
8.5	4
-15	22.234218411887
-10	24.7537642997939
-9.88587104943607	25
-6.29145346703127	30
8.5	2
-12.4988781235133	30
-15	27.7085757815982
8.5	13
17.1157311092512	30
18.2769169058598	25
20	23.0658838284397
24.2878186705227	20
23.7007861225054	15
25	13.2582306048662
26.2756059433138	15
30	19.006821185236
31.0131585009376	20
35	22.5508343686653
39.35576274513	25
35	29.6061886573931
31.4066187099604	30
8.5	7
29.8525828125351	30
30	29.1895261456881
30.7374245066504	25
30	23.0236483022777
28.5241261329773	25
25	26.363572413132
22.6552581068921	30
8.5	3
40.4688941807797	30
40.9475847921301	25
45	22.5926065290929
8.5	5
11.733358648161	-15
15	-18.4059545851621
17.3126824725724	-15
15	-12.3521798312547
11.733358648161	-15
8.5	15
24.9778706355618	-15
25	-15.8381429582461
25.0777104316873	-15
30	-13.6605111541212
35	-12.0115057546075
36.2753341702157	-10
38.1022107304501	-5
35	-1.43843190870876
32.5934773352864	0
30	3.04167181885488
27.7436700084309	0
28.2038644471754	-5
25.7310557081977	-10
25	-14.8368299801445
24.9778706355618	-15
8.5	17
4.24449479048112	-5
5	-5.98718959440747
7.09722294281111	-5
7.70707820758749	0
10	1.56046080870582
12.3916082129346	5
10	9.89852557266069
9.45156945371185	10
8.92884871395506	15
5	17.2405853654184
0.442899423829136	15
3.76327085884088	10
5	9.00665954510507
7.0206430554444	5
5	2.20633491877793
3.1786177050654	0
4.24449479048112	-5
8.5	5
-0.918402232220655	5
0	3.65398945600294
1.68371171934493	5
0	7.0113397614912
-0.918402232220655	5
8.5	5
33.3306055174165	5
35	3.70981133772329
37.8439561911287	5
35	5.91206109779782
33.3306055174165	5
8.5	5
39.4372216146261	15
40	14.5199431274158
40.7650814021532	15
40	15.9141627192862
39.4372216146261	15
8.5	7
-1.33624035593791	25
0	20.2743860637477
5	24.0734523468304
7.16053336964037	25
5	27.6691640097715
0	26.1495013527856
-1.33624035593791	25
9	3
41.1143644762387	-20
40	-18.0077840028026
38.5940168429346	-20
9	3
45	-12.4339924037328
42.6215253969704	-15
45	-16.4102219426502
9	3
-15	3.37118842009609
-11.8148512046261	5
-15	9.58503065581065
9	3
-15	24.2121006886906
-13.5412364827465	25
-15	25.7716028634085
9	3
-10.3846448440792	30
-10	29.2082804534685
-9.42915451157385	30
9	3
18.8598000246855	30
20	25.0840481881933
21.0496681629243	30
9	5
13.701181190442	-15
15	-16.3542098452952
15.9195241143387	-15
15	-13.9472249111286
13.701181190442	-15
9	9
28.6070378316593	-10
30	-11.1944296308274
32.2031214583584	-10
35	-8.43971043181643
36.7852129479117	-5
35	-2.95044307950036
31.5927953344771	-5
30	-7.83392142596316
28.6070378316593	-10
9	5
29.9444458330839	0
30	-0.191548745870478
30.0638552309795	0
30	0.074890439146728
29.9444458330839	0
9	5
9.02849984879873	5
10	3.87844494413092
10.7798487337095	5
10	6.59729714266008
9.02849984879873	5
9	5
4.08795768075322	15
5	13.7498235425602
5.78630616839626	15
5	15.4484229915469
4.08795768075322	15
9	5
33.9529806844199	25
35	24.3984097813486
36.0699089635716	25
35	26.131421250608
33.9529806844199	25
9.5	3
45	-14.7676678275855
44.784647491941	-15
45	-15.1276847067792
9.5	5
34.106378374751	-5
35	-5.90214704668878
35.4682151653733	-5
35	-4.46245425029197
34.106378374751	-5


==> Final IEEE/figures/sensKL/sens_KL_EM_Huber_skew-k-known_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> Final IEEE/figures/sensKL/sens_KL_EM_Huber_skew_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
7	5
-8.92207363546258	-15
-10	-15.8978129440862
-11.8283514385577	-15
-10	-11.8372936176396
-8.92207363546258	-15
7.5	5
-1.28262567400976	-20
-1.59743526044966	-15
0	-14.1427821870272
0.949909581007021	-15
0.945762402463827	-20
7.5	9
-7.22567063422338	-15
-10	-17.3107597120713
-14.7057473068926	-15
-12.4985126887485	-10
-10	-8.19000539369177
-5	-8.26816033071089
-4.37164863016194	-10
-5	-11.2295971657823
-7.22567063422338	-15
7.5	7
10.5735088915297	-15
10	-17.1701005708192
9.31084105240107	-15
7.7015049168768	-10
10	-7.15190625393527
11.6708870309208	-10
10.5735088915297	-15
7.5	5
1.69450738878272	-5
0	-6.06908523837973
-2.50335520317638	-5
0	-2.15441802802581
1.69450738878272	-5
7.5	5
22.2908634822382	0
20	-1.22857996137065
19.3528542215516	0
20	0.635005965333289
22.2908634822382	0
7.5	5
-4.65308114467882	5
-5	4.56867295634879
-5.54833926991372	5
-5	5.64513774659149
-4.65308114467882	5
7.5	5
15.9868300650762	10
15	8.15851877826259
14.5453349771176	10
15	11.4360462381514
15.9868300650762	10
7.5	5
40.1320515385282	10
40	9.90233818047781
39.7686264098457	10
40	10.1259044907407
40.1320515385282	10
8	3
-6.3699497950264	-20
-10	-18.7237064800565
-13.610737591969	-20
8	3
34.467809698431	-20
35	-17.7614735881408
35.1332938140398	-20
8	2
43.5177069133476	-20
45	-17.7710680997889
8	3
45	-6.52158696005004
42.0388170728092	-5
45	-4.15434868501734
8	24
-15	-0.835255477678393
-10.6035623288597	-5
-10	-5.32095850889775
-8.16272376108678	-5
-5	-4.532679788171
-0.858242089437004	0
0	0.641119150274704
0.884200001459513	0
3.78753575642217	-5
0	-7.38960218989377
-2.90307541698637	-10
0	-12.7510923549778
2.49208414299985	-15
5	-19.923915282668
7.66937907895202	-15
5.27854814436565	-10
8.35803692792247	-5
9.15155743785617	0
10	0.625753063230805
10.8143290644118	0
13.4842234563202	-5
13.4322512719831	-10
11.9395116694965	-15
12.662219359207	-20
8	2
-14.1877105908493	30
-15	29.0834506325487
8	3
2.69490938642178	30
0	28.5226393647329
-1.4564316566147	30
8	3
27.8168285936491	30
25	28.7680663476281
24.4753143616785	30
8	5
-5.52926763298418	-15
-5	-17.389345403246
-4.19086527984603	-15
-5	-14.1033928593125
-5.52926763298418	-15
8	5
22.7137727798543	-15
20	-16.7474761279968
18.5345233129725	-15
20	-12.9255274682258
22.7137727798543	-15
8	29
25.6396909495816	0
25	-1.44424692554032
20	-4.08549158460868
17.8479962924705	0
20	2.11163425183261
24.6526554621411	5
20	9.76814593481412
16.2009580025503	5
15	3.76866046968141
14.0314592120007	5
12.501983687921	10
13.8635612005469	15
15	15.9604866391975
18.8422702516134	20
20	20.8632796841319
21.5522674024672	20
20.4752335279946	15
25	10.455963919821
30	11.1973792619862
31.5023435530959	15
35	18.0624754737349
38.2326162019937	15
40	13.6442910803276
43.8222166752807	10
40	7.17318980697714
35	9.60580797172763
30	7.63951906454471
27.8903198143732	5
25.6396909495816	0
8	5
-3.37176259020195	5
-5	2.97559914210973
-7.57358889215834	5
-5	8.02790522152677
-3.37176259020195	5
8	5
5.01234038165675	5
5	4.98238911689897
4.98792933249627	5
5	5.01775690896222
5.01234038165675	5
8	5
-2.40515688114821	15
-5	12.6964757234749
-6.2696630405442	15
-5	16.5497755639172
-2.40515688114821	15
8	5
6.05482739292032	20
5	19.2348567216173
3.94448949716306	20
5	20.8244262813547
6.05482739292032	20
8	5
-4.12335128824864	25
-5	23.9639406163926
-6.42418434016718	25
-5	25.8621469300562
-4.12335128824864	25
8	5
16.2230696039979	25
15	23.4070188139772
13.4487765390757	25
15	27.6785645943853
16.2230696039979	25
8.5	4
28.0001719219452	-20
25	-16.022078270171
20	-18.6286287956774
17.2627644448953	-20
8.5	3
41.6624425180559	-20
44.9669466271054	-15
45	-14.9565537471661
8.5	21
45	-8.49255153886002
40	-6.94836910514913
39.1856994357626	-5
35	-0.0925738995040231
34.9051764735181	0
35	0.107529371930995
39.551396566282	5
35	8.10397682550995
31.5090355893391	5
30	3.62265296731856
26.9413452947848	0
25	-4.38302585840739
23.8203345499978	-5
20	-8.43404937240151
16.3087358296561	-10
20	-10.6923641793799
25	-14.3181480490959
30	-13.9892470204178
35	-13.0088382752181
37.4080438475131	-15
37.7000303078899	-20
8.5	14
-15	2.60789983040141
-11.6863138361861	0
-10	-1.6201418788573
-5	-2.10597742202292
-3.07565302320856	0
-5	1.38252532787067
-9.59883851440296	5
-10	6.04891031949285
-12.6574510383077	10
-10	12.0459501056008
-8.06541388269196	15
-10	18.1430398380353
-12.8542177628717	15
-15	12.240749208681
8.5	4
45	6.42530097556907
42.1435537998314	5
40.398150462201	0
45	-3.05894708680696
8.5	3
45	18.0854310714645
43.1708571375201	15
45	13.2877215787078
8.5	5
-15	21.2229755702213
-10	24.7537642997939
-9.88587104943607	25
-5	27.9577201539987
-3.25103547943953	30
8.5	2
-12.8322449172468	30
-15	27.5540065800387
8.5	11
15.3743901503352	30
17.6121029247124	25
20	22.3846321462528
24.2878186705227	20
21.7227573124899	15
25	11.7088005297767
28.9512286170258	15
29.3273286147114	20
27.452874390893	25
25	26.0920532677938
23.3355893219038	30
8.5	7
33.5775532745031	30
30.9507477008854	25
35	21.1744929324927
38.8917148387993	25
40	27.3198457663818
41.0359417706767	25
45	20.503076948745
8.5	5
4.03425870499267	-15
5	-16.8960876651094
6.02791710550297	-15
5	-12.9281488883972
4.03425870499267	-15
8.5	5
13.3055144474634	-15
15	-18.3651540924169
16.9569421746334	-15
15	-10.4070057890462
13.3055144474634	-15
8.5	5
-1.4345022038108	-10
0	-11.3594025229284
2.62321427753635	-10
0	-8.7101191414078
-1.4345022038108	-10
8.5	25
3.1686775107871	0
5	-3.27908191925685
6.84723273820427	0
10	2.32526497343261
12.4651294996346	5
10.4586323987243	10
11.325621034034	15
15	18.1054834680559
16.8020102576001	20
15	21.5978789748185
11.6870607151729	25
10	28.7006352658222
5	29.2501864847927
0	26.7022470162831
-1.99252937947021	25
-5	21.4456479367905
-7.37105936525247	20
-5	18.741704197873
0	16.2656202300349
0.739014621343846	15
0	13.1879868178833
-3.89335687049211	10
-2.09044403572508	5
0	2.29755692134933
3.1686775107871	0
8.5	5
13.0260033255746	0
15	-2.52226940894155
16.3431383633894	0
15	1.77733112532511
13.0260033255746	0
8.5	5
6.95017952241356	5
5	2.21691074469661
3.09244403922	5
5	7.80616606541763
6.95017952241356	5
8.5	5
18.1431541661049	5
20	3.58826253833194
22.2740638079878	5
20	7.33051172385225
18.1431541661049	5
8.5	5
8.00925235661377	20
5	17.8171696819081
1.98879884101323	20
5	22.3519551603153
8.00925235661377	20
9	3
45	3.5551013553936
42.0460617190415	0
45	-1.96354548859658
9	3
-15	23.4848129497563
-12.9538067906003	25
-15	26.0245625275288
9	3
-11.4767792436443	30
-10	27.3511221537332
-5.11404925083103	30
9	5
16.9548974793617	30
19.0011362454268	25
20	23.9059846083737
22.7425535629009	25
22.1958642821292	30
9	3
40.6706393840681	30
43.0514502927801	25
45	22.7895183198635
9	5
14.6715172254302	-15
15	-15.6523485263579
15.3793610362944	-15
15	-14.1096297753979
14.6715172254302	-15
9	5
39.9809134835384	-15
40	-15.333108773681
40.0365753519677	-15
40	-14.8644718129517
39.9809134835384	-15
9	15
23.2337134058016	-10
25	-11.1819293641786
30	-12.1283884882762
35	-10.8813855100212
38.0437675611751	-10
37.447472066806	-5
35	-2.13051821202007
32.8177083262123	0
30	2.08098107868279
28.2429996399881	0
30	-4.50083655493395
30.4805115488402	-5
30	-5.57868193477292
25	-8.38522016198914
23.2337134058016	-10
9	5
-0.809125481248214	5
0	3.95399469242395
1.19695874594373	5
0	8.08002839775053
-0.809125481248214	5
9	5
8.88801866317038	5
10	4.02477688363441
10.8987997872685	5
10	7.12626472666386
8.88801866317038	5
9	5
33.1981071826512	5
35	2.47470708756424
37.3492444542386	5
35	6.60214567929228
33.1981071826512	5
9	5
-10.2048324987605	15
-10	14.7880030636751
-9.86116472483973	15
-10	15.2255597705625
-10.2048324987605	15
9	5
2.88327443874312	15
5	10.8881737173394
8.3695174816542	15
5	16.399482642199
2.88327443874312	15
9	5
22.9702810969853	15
25	12.9616371397324
27.4471435834381	15
25	18.4373366128909
22.9702810969853	15
9	5
-0.191129865451777	20
0	19.9378325584144
0.033108184863394	20
0	21.0344076287987
-0.191129865451777	20
9	5
9.96367732030723	20
10	19.8127521679903
10.6865016713413	20
10	21.5243171689093
9.96367732030723	20
9	5
0.406419279199074	25
5	23.8794840392759
9.72692985714316	25
5	26.7984596487539
0.406419279199074	25
9	5
33.1942919509221	25
35	23.2940680418672
36.7354563978817	25
35	27.5977724514579
33.1942919509221	25
9.5	3
45	1.57181972065978
43.693972975882	0
45	-0.868143890386197
9.5	3
-10.1213135700419	30
-10	29.7824015813342
-9.59863186662372	30
9.5	3
18.5354048083881	30
20	26.1630651894726
21.0561392423545	30
9.5	2
42.3217093989439	30
45	25.1003451531402
9.5	5
29.0626777699052	-10
30	-10.2675299561346
30.9854131634626	-10
30	-9.44425792821056
29.0626777699052	-10
9.5	5
33.690312643625	-5
35	-7.05299761336111
35.7092446978494	-5
35	-4.16846252453612
33.690312643625	-5
9.5	5
29.5446539851914	0
30	-1.16644141642646
30.7302401789065	0
30	0.539309190047013
29.5446539851914	0
9.5	5
34.8871787759633	5
35	4.84188480319748
35.1470923421952	5
35	5.10031453307461
34.8871787759633	5
9.5	5
24.2178048814807	15
25	14.2144737496881
25.9430585498505	15
25	16.3246503815467
24.2178048814807	15
10	2
43.9727794138197	30
45	28.120806486836


==> Final IEEE/figures/sensKL/sens_KL_EM_Huber_skew_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> Final IEEE/figures/sensKL/sens_KL_EM_t_ellip-k-known_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
17.5	3
34.3576367882944	-20
35	-18.6502278779708
36.7986193615695	-20
17.5	5
-8.70204993412551	-15
-10	-15.5687051586254
-10.9168091983387	-15
-10	-13.7639975329451
-8.70204993412551	-15
17.5	5
15.1402166257712	-15
15	-15.3797962510301
14.5288508969296	-15
15	-14.779416642096
15.1402166257712	-15
17.5	5
25.1049348880827	0
25	-0.21315336485474
24.9169603798038	0
25	0.428538955575775
25.1049348880827	0
18	3
19.4909698586684	-20
20	-19.8663536876272
20.2813025041123	-20
18	3
33.4878930526435	-20
35	-16.8226701562669
39.2339050286798	-20
18	3
-15	5.50855988241035
-14.7047753234688	5
-15	4.54077745759367
18	3
45	9.57423468833806
44.5183021615464	10
45	11.5889229354178
18	3
5.96463212966884	30
5	29.2187705770005
3.95204879167075	30
18	3
25.8078273934964	30
25	29.3875694799252
24.4148022162008	30
18	5
-6.42000173683437	-15
-10	-16.5685992347945
-12.5287377565605	-15
-10	-11.5908652407644
-6.42000173683437	-15
18	5
15.8373411734868	-15
15	-17.268055138072
12.1864068138676	-15
15	-13.6827273389074
15.8373411734868	-15
18	9
3.58180795702951	-10
0	-10.3203294034678
-0.463190295574577	-10
-5	-5.95213805638642
-5.93744225932559	-5
-5	-4.07490842019917
0	-4.72051899500858
0.160214332617932	-5
3.58180795702951	-10
18	5
25.9976420933338	0
25	-2.02650208143626
24.2105216669509	0
25	4.07422648965756
25.9976420933338	0
18	7
16.7596852812957	5
15	4.52115443807816
14.627944794315	5
13.8619055402318	10
15	12.1546800523383
16.2307307500102	10
16.7596852812957	5
18	5
-9.70785946495148	10
-10	9.85732631576566
-10.2516693164141	10
-10	12.6806147051906
-9.70785946495148	10
18	5
0.515837884553529	10
0	9.6431078032278
-0.795101181235896	10
0	10.6952853613729
0.515837884553529	10
18	5
20.4989906189864	20
20	19.5367763642453
18.3793038533454	20
20	21.5456798709303
20.4989906189864	20
18	5
35.407052891564	25
35	23.0575148549586
34.4347017254771	25
35	25.9884853996894
35.407052891564	25
18.5	3
16.3869124286501	-20
20	-19.0513806728069
21.9966805477155	-20
18.5	8
32.6181493169926	-20
30	-16.0706479379696
28.1915644796725	-15
30	-11.3853453018604
35	-14.9961499872369
35.0029234641071	-15
40	-19.3480544841275
42.3715600732776	-20
18.5	3
45	-10.648940259328
43.558095199133	-10
45	-9.1767572100471
18.5	3
-15	-4.54201464544295
-13.6344136328003	-5
-15	-5.74118590912742
18.5	3
-15	6.78258676934121
-13.9651885243614	5
-15	3.39034879354438
18.5	5
45	8.64420199139219
43.4660916419499	10
44.9800918928715	15
41.8639471819082	20
45	21.0842179689404
18.5	9
-3.87342546377814	30
0	26.2190747272093
0.806606724218567	25
0.0861433146037351	20
0	19.9290802943229
-0.0217234434985478	20
-5	24.8339856026905
-5.32103559521636	25
-6.10158252538195	30
18.5	3
7.27881940687468	30
5	28.1544459119729
2.52434998011283	30
18.5	3
26.8534588500186	30
25	28.5948548209772
23.6573369260241	30
18.5	3
40.4200876896356	30
40	29.4499800975546
38.1764693581848	30
18.5	25
-4.05473000280314	-15
-5	-15.4311338879929
-10	-17.5684933109635
-14.1406663147822	-15
-10.6781914365327	-10
-10	-8.73471014677654
-8.20593004856933	-5
-5	-1.8363076617694
0	-2.97900334953689
1.1585496824264	-5
5	-9.02761917041096
9.04624062117599	-10
10	-13.8337554264208
15	-12.5860380357188
16.5344657212025	-15
15	-19.1563140251139
10	-15.1043773439427
7.70287801726936	-15
5	-14.6109667453463
0	-12.106216777696
-3.04554986599375	-10
-5	-8.25618775448808
-8.69270681422922	-10
-5	-13.3353079166438
-4.05473000280314	-15
18.5	5
28.2436022388198	-10
25	-11.4312405164442
23.5217164291988	-10
25	-7.62138809711227
28.2436022388198	-10
18.5	15
26.890349298585	0
25	-3.83985079801777
23.5040829540981	0
20	4.77326792138306
15	3.36761170589064
13.7316608718578	5
12.2796232134912	10
14.9527260551738	15
15	18.1062861903543
15.0644787979884	15
17.9418044645013	10
20	5.81896120811551
25	8.64657921983464
27.0347300554892	5
26.890349298585	0
18.5	5
35.8280358691227	0
35	-2.08812206165721
33.9417084369601	0
35	2.49751590550577
35.8280358691227	0
18.5	7
-8.14436810019764	10
-10	9.09375862653363
-11.5985649223993	10
-11.0692657165066	15
-10	16.6790916757252
-8.24260505566343	15
-8.14436810019764	10
18.5	5
1.42181740962415	10
0	9.01628873348666
-2.19155811495387	10
0	11.9164331683635
1.42181740962415	10
18.5	5
30.6297839820651	15
30	13.3033547325293
29.0142189855233	15
30	16.0812013109231
30.6297839820651	15
18.5	5
21.5085506288409	20
20	18.5995802718073
15.1003042979806	20
20	24.6729061680857
21.5085506288409	20
18.5	7
36.4527831460405	20
35	19.6346149623333
34.3442781871026	20
33.2612499351812	25
35	28.0403932405999
36.2520173393222	25
36.4527831460405	20
19	9
13.966978530222	-20
10	-16.6712984582805
5	-16.294983777579
2.01157164613027	-15
0	-13.8921041519242
-1.55236871253868	-15
-5	-16.5724509248543
-10	-18.5683873871326
-15	-16.8259388069596
19	29
31.7484055813417	-20
30	-17.375970487351
25.9867391770969	-15
25	-13.8966430669069
20.9752792344115	-10
24.7243729107402	-5
22.7976442412453	0
20	3.81095587265147
15	2.21406897370312
12.8353769494007	5
10.6973408867505	10
14.0105836763639	15
13.4838795960466	20
11.9179104517961	25
15	27.5368062507756
20	25.9477600243603
21.0105528256756	25
22.5181106386954	20
20	17.6623841793693
16.3495039496425	15
19.6528781789925	10
20	9.29485329546681
21.0954367034748	10
25	12.374861812392
26.783235168535	15
30	18.5281368799311
31.6316691298124	20
32.0877981448854	25
34.8905100272868	30
19	3
-15	-13.0121234944777
-13.2093319285542	-10
-15	-8.23543261975708
19	3
45	-11.3365486345341
42.0302722553806	-10
45	-8.30446021650598
19	14
-15	-3.0007974554598
-10	-4.52046324932335
-5.41769944155917	0
-5	0.568678766161982
-3.9907348166876	0
0	-1.23748770406521
2.15688503223487	-5
5	-7.98090132663385
10	-6.90169742616968
11.8256222869618	-10
15	-11.4893487325302
17.2315902689182	-15
20	-18.2364076579867
23.7120585913188	-20
19	3
45	-0.374669253119952
44.6182339814891	0
45	0.475720755092315
19	3
-15	8.05661365627207
-13.2256017252541	5
-15	2.23992012949509
19	17
45	7.71416929444631
42.4138811223533	10
43.8233122994327	15
40	19.4484753313149
35	18.1230795168471
32.0550882347866	15
30.9407779892623	10
30	6.92232792008738
29.7620184674665	5
27.7830565038361	0
26.3720647729883	-5
30	-7.90720783573515
31.0861991950447	-10
35	-13.5565538029263
36.0960647164928	-15
40	-18.3968908007057
45	-19.7841845805279
19	3
-15	20.2951133566188
-13.6033324904467	20
-15	19.4542611163009
19	3
-1.68272885876656	30
0	28.3574559188344
1.09665116855491	30
19	9
8.59300668408052	30
5	27.0901212469452
2.22147704316599	25
2.45716439382114	20
0	17.9770760341466
-0.619642651566879	20
-5	24.2533965553425
-6.44376804139119	25
-8.24368055875973	30
19	3
27.8990903065408	30
25	27.8021401620291
22.8998716358474	30
19	5
41.1863200367322	30
40	28.446753744585
37.0969817870804	25
40	20.5328030331074
45	22.1760289652633
19	9
36.7134077903965	0
35	-4.32083287833042
32.8101371254066	0
32.9055810924873	5
35	5.47243761106021
40	5.62640460474992
40.5059721581673	5
40	4.59342030484292
36.7134077903965	0
19	7
-6.5808767354438	10
-10	8.33019093730159
-12.9454605283846	10
-12.3447399090936	15
-10	18.6819970960655
-6.14629553869192	15
-6.5808767354438	10
19	5
2.32779693469477	10
0	8.38946966374551
-3.58801504867185	10
0	13.137580975354
2.32779693469477	10
19.5	4
-1.13534301495292	-20
-5	-17.7137679617157
-10	-19.5682814633017
-13.4810738767252	-20
19.5	4
12.0996010134264	-20
10	-18.2382195726183
5	-17.7000995774655
1.32225416090775	-20
19.5	3
30.8786618456907	-20
30	-18.6812930367324
25.9892517714283	-20
19.5	3
45	-12.0241570097402
40.5024493116282	-10
45	-7.43216322296486
19.5	43
-15	-1.45958026547665
-10	-2.22749874272267
-7.74203036951308	0
-5	3.73314946625923
0	0.308100346709486
0.544919326032299	0
3.15522038204334	-5
5	-6.93418348285675
8.9009437602625	-5
10	-2.95576450097298
15	-2.73060529922454
15.6433418839121	-5
15	-8.40462478576196
14.1630910114659	-10
15	-10.3926594293416
16.8360249880369	-10
20	-9.46730130527828
23.9592038966894	-5
22.0912055283924	0
20	2.84864382391988
15	1.0605262415156
11.9390930269436	5
10	8.97295182376581
8.885360179123	10
10	10.732781010831
13.0684412975541	15
11.9199177412906	20
10	23.2877416586614
8.00598682538818	25
5	26.0257965819175
3.63634736211341	25
4.82818547303855	20
5	19.5912190932813
5.99966955997897	15
5	13.527389212817
3.2337764597654	10
0	7.76265059400436
-4.98447198238982	10
-5	10.1197447323484
-5.01738537068996	10
-10	7.56662324806956
-12.4860149261468	5
-15	1.0894914654458
19.5	3
45	-1.5956438874894
43.3741323612347	0
45	2.02600269089033
19.5	4
-15	9.33064054320293
-14.2923561343698	10
-13.6202141016806	15
-15	17.3146232253303
19.5	11
45	6.78413659750043
42.0458881989396	5
40	3.35600321712712
37.5987797116704	0
38.5478264166564	-5
35	-6.6059643977575
32.6703992429477	-10
35	-12.1169576186157
37.1892059688785	-15
40	-17.4457271172839
45	-18.8862211417026
19.5	13
-15	21.4521423659377
-10	20.6813379106211
-9.74358373917253	20
-5	15.3342466313106
-2.68387108918194	15
0	14.3587287823446
1.96090323027634	15
0	16.0250717739703
-1.21756185963521	20
-5	23.6728075079944
-7.56650048756603	25
-10	29.6164255855303
-10.4269009931635	30
19.5	3
9.90719396128636	30
10	29.5026531212244
10.6952755254217	30
19.5	3
15.6694409175591	30
20	27.0062314032552
22.1424063456707	30
19.5	9
28.9447217630629	30
25	27.0094255030811
22.1391520652995	25
23.5276706485499	20
25	15.6048390422327
28.9269947607485	20
30	21.6918299042698
30.9143463545895	25
32.4564829299353	30
19.5	5
41.9525523838288	30
40	27.4435273916154
37.9419462348386	25
40	21.8330437967921
45	23.2678399615863
19.5	5
17.9287148166338	-15
20	-17.4214346431664
24.2160626672044	-15
20	-10.8597692440686
17.9287148166338	-15
19.5	5
28.6757637090872	0
30	-4.84475393982932
31.6785658138531	0
30	3.09538934411607
28.6757637090872	0
19.5	5
5.55216707689015	5
5	4.49031558715441
4.71280879167186	5
5	5.60543030026016
5.55216707689015	5
19.5	9
36.1742744327405	10
40	7.53285436349144
41.3616706027568	10
42.6665327059939	15
40	18.1025467013297
35	16.6115440713608
33.4803924875081	15
35	11.3571836980673
36.1742744327405	10
19.5	5
17.6345291012966	15
20	11.5109049709407
24.508458736616	15
20	16.7251880869313
17.6345291012966	15
20	3
-3.06463049968677	-20
-5	-18.855084998577
-8.19193077027533	-20
20	4
10.2322234966309	-20
10	-19.8051406869562
5	-19.105215377352
3.56915960770115	-20
20	3
30.0089181100398	-20
30	-19.9866155861138
29.9592923099827	-20
20	5
45	-12.7117653849462
40	-11.4964406663183
38.2823472212643	-15
40	-16.4945634338621
45	-17.9882577028774
20	7
45	-2.81661852185884
42.1300307409804	0
40	2.11858612941132
38.4841516329442	0
40	-3.52676709361606
41.4284343931676	-5
45	-6.55986622942375
20	3
45	5.85410390055456
43.5858042397119	5
45	3.57628462668834
20	3
-15	14.2650648378118
-14.8956882942675	15
-15	15.1749853343596
20	9
-15	22.6091713752566
-10	22.6738191201042
-8.99372882351268	20
-5	16.0717982992355
-1.81548106770354	20
-5	23.0922184606463
-8.68923293374086	25
-10	27.4865666051837
-12.7973378098767	30
20	3
17.2005455087292	30
20	28.06470278215
21.384941055494	30
20	3
29.9903532195851	30
30	29.7994671596382
30.0224558325838	30
20	5
42.7187847309253	30
40	26.4403010386458
38.7869106825967	25
40	23.1332845604769
45	24.3596509579092
20	5
18.6258393643495	-15
20	-16.6064616283462
22.7970785487359	-15
20	-12.2532309056233
18.6258393643495	-15
20	5
34.2545992908506	-10
35	-10.6773614343051
37.0606994575451	-10
35	-8.91401282510276
34.2545992908506	-10
20	15
4.1535557318518	-5
5	-5.88746563907964
6.78987856007428	-5
9.23381168077303	0
10	0.876286407275991
11.0428091044864	5
10	7.13658152339357
7.60803602354019	5
5	2.59262121018729
3.64351742740207	5
0	7.13583152426321
-4.25174353710324	5
0	1.37264762691098
2.42772274593204	0
4.1535557318518	-5
20	7
16.485324232442	-5
20	-8.60393568319306
23.1940348826387	-5
21.3847668155396	0
20	1.88633177518829
15.1975543358969	0
16.485324232442	-5
20	5
29.5684709143384	0
30	-1.5787607183527
30.5469945022996	0
30	1.00869500601926
29.5684709143384	0
20	5
-11.7464281270394	5
-10	0.0597318360912316
-6.01259725401014	5
-10	6.80305555883753
-11.7464281270394	5
20	5
4.13975598483602	10
5	7.85961278552542
6.89237532209715	10
5	11.7180245820282
4.13975598483602	10
20	9
39.1305464406771	10
40	9.43930412223295
40.3094600831602	10
41.5097531125551	15
40	16.7566180713445
35	15.1000086258746
34.9056967402296	15
35	14.7739354081939
39.1305464406771	10
20	7
7.22794166014626	15
10	12.0429992811179
12.1262989187443	15
10.3559558865346	20
10	20.6095526759489
9.01483837960169	20
7.22794166014626	15
20	5
18.9195542529506	15
20	13.4063308970469
22.0592707652393	15
20	15.7879919944933
18.9195542529506	15
20	7
24.5372306584044	20
25	18.618552472224
26.2342977324273	20
29.3711633834768	25
25	26.2167108441331
23.2677513049235	25
24.5372306584044	20
20.5	3
-4.99391798442061	-20
-5	-19.9964020354384
-5.01003083528494	-20
20.5	5
45	-13.3993737601523
40	-13.7261609481133
39.37548847365	-15
40	-15.5433997504403
45	-17.0902942640522
20.5	3
45	-4.03759315622828
43.4256992113345	-5
45	-5.68756923588263
20.5	5
-15	23.7662003845755
-10	24.6663003295872
-9.8119653799157	25
-10	25.3567076248371
-15	29.6887868060852
20.5	3
18.7316500998994	30
20	29.1231741610449
20.6274757653173	30
20.5	2
43.4850170780219	30
45	25.8648119831052
20.5	5
19.3229639120652	-15
20	-15.7914886135259
21.3780944302674	-15
20	-13.6466925671781
19.3229639120652	-15
20.5	7
17.3273065809719	-5
20	-7.74057006110785
22.4288658685879	-5
20.6783281026868	0
20	0.924019726456698
17.6475217206025	0
17.3273065809719	-5
20.5	5
4.31052616583177	0
5	-3.53238761425302
6.13483193464949	0
5	0.69492683322016
4.31052616583177	0
20.5	5
39.369523554218	0
40	-1.46686412085048
40.885929120726	0
40	0.881169041695517
39.369523554218	0
20.5	5
-11.0068413279321	5
-10	2.15186323360315
-7.70120406696708	5
-10	6.0394878696055
-11.0068413279321	5
20.5	5
-3.00395133138404	5
0	2.43719490711247
2.57422606313228	5
0	6.50901245452206
-3.00395133138404	5
20.5	5
9.66390497019023	5
10	4.42057670746162
10.1465251820293	5
10	5.30021122302133
9.66390497019023	5
20.5	5
8.45621376031355	15
10	13.3532175514048
11.1841565399344	15
10	18.0968567961843
8.45621376031355	15
20.5	5
38.7685965760096	15
40	13.4909712790542
40.3529735191163	15
40	15.4106894413593
38.7685965760096	15
20.5	5
-8.24387390785282	20
-5	16.8093499671605
-2.41340027577187	20
-5	22.5116294132982
-8.24387390785282	20
20.5	5
24.3963505445474	25
25	22.5156685843509
26.5232514844028	25
25	25.423996185185
24.3963505445474	25
20.5	5
39.6318751303549	25
40	24.4335253241617
42.5652721681097	25
40	25.4370746856762
39.6318751303549	25
21	3
45	-14.0869821353584
41.2203130660352	-15
45	-16.192330825227
21	3
-15	24.9232293938944
-14.630918009264	25
-15	25.2917499734179
21	2
44.2512494251185	30
45	27.9562644832653
21	5
18.1692889295018	-5
20	-6.87720443902263
21.6636968545371	-5
20	-0.0898613048911088
18.1692889295018	-5
21	5
-10.2672545288248	5
-10	4.24399463111507
-9.38981087992402	5
-10	5.27592018037346
-10.2672545288248	5
21	5
-1.75615912566484	5
0	3.50174218731396
1.50493469886249	5
0	5.88219338478091
-1.75615912566484	5
21	5
9.68448586048084	15
10	14.6634358216917
10.2420141611246	15
10	15.6329257782869
9.68448586048084	15
21	5
-7.49401899219297	20
-5	17.5469016350854
-3.0113194838402	20
-5	21.9310403659502
-7.49401899219297	20
21.5	3
45	-14.7745905105644
44.0668558250548	-15
45	-15.2943673864018
21.5	5
19.0112712780317	-5
20	-6.01383881693741
20.8985278404864	-5
20	-2.34813688793551
19.0112712780317	-5
21.5	5
-0.508366919945636	5
0	4.56628946751546
0.435643334592705	5
0	5.25537431503976
-0.508366919945636	5
21.5	5
-6.74416407653312	20
-5	18.2844533030103
-3.60923869190854	20
-5	21.3504513186021
-6.74416407653312	20
22	5
19.8532536265615	-5
20	-5.1504731948522
20.1333588264356	-5
20	-4.60641247097992
19.8532536265615	-5
22	5
-5.99430916087326	20
-5	19.0220049709352
-4.20715789997687	20
-5	20.769862271254
-5.99430916087326	20
22.5	5
-5.24445424521341	20
-5	19.7595566388602
-4.8050771080452	20
-5	20.1892732239059
-5.24445424521341	20


==> Final IEEE/figures/sensKL/sens_KL_EM_t_ellip-k-known_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> Final IEEE/figures/sensKL/sens_KL_EM_t_ellip_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
22	3
45	17.6195825507891
43.0492615840841	20
45	22.5695885211811
24	6
-15	11.4492692958574
-13.6344463294477	10
-13.7384840992865	5
-13.9246730998789	0
-13.2735053334558	-5
-15	-7.33700172278363
24	9
45	13.3208604132192
40	13.739457902874
38.0439210012816	15
35	19.9219444482469
34.8972451609436	20
35	20.1209430887854
40	20.8664571705705
43.7655082629804	25
43.6903748650648	30
24	3
-15	22.1459581925219
-13.3479948791618	20
-15	18.1222682352633
24	3
35.9514216044424	30
35	28.0129945874429
33.8432454206457	30
24	9
17.6343311821518	-15
15	-15.3988405927279
10	-17.5367425483817
9.19415235204174	-15
8.91155181615483	-10
10	-8.65047229339052
11.0578749473233	-10
15	-14.6232338692474
17.6343311821518	-15
24	13
35.2106676880494	-15
35	-15.403449297809
30	-15.4571131645166
29.6336299809581	-15
29.3600591927164	-10
25	-6.27681461993483
24.3604718960106	-5
25	-4.15604339089071
30	-4.60660782848622
30.4609155529681	-5
30.3409659397239	-10
35	-14.3892027479287
35.2106676880494	-15
24	7
-2.78076722902712	-10
-5	-10.2680266747421
-8.16660537262623	-10
-5.48909120786897	-5
-5	-4.39555885783654
-4.61009938524252	-5
-2.78076722902712	-10
24	5
10.3526264652114	0
10	-0.318261177011622
9.6850040134258	0
10	0.735996862349005
10.3526264652114	0
24	5
6.52233900414034	5
5	4.27162668428348
4.29224498110584	5
5	5.54835436430549
6.52233900414034	5
24	5
20.3625402385756	5
20	4.19015075309409
17.9132912690099	5
20	5.26661012645789
20.3625402385756	5
24	5
36.5284463973227	5
35	1.52318439638352
31.0920849506887	5
35	8.31024492938882
36.5284463973227	5
24	5
-4.755369984663	15
-5	14.7314416918073
-5.32099474324542	15
-5	15.3969475931536
-4.755369984663	15
24	7
5.16160239316306	15
5	14.8140587574336
4.82345387186863	15
4.57806469500148	20
5	20.1955545262164
5.19587937026507	20
5.16160239316306	15
24	5
15.1579985810978	25
15	24.6781544730014
14.2334940263551	25
15	26.3683520339239
15.1579985810978	25
24	5
25.0256009310217	25
25	24.9955659428139
24.9962537087522	25
25	25.0032648285784
25.0256009310217	25
26	2
-15	-17.2054268317594
-13.8607514960548	-20
26	3
-5.23994340309903	-20
-5	-19.8544698893275
-4.83914007670765	-20
26	10
4.04261737521978	-20
5	-16.6765199667219
6.20892036596067	-15
5.86201216718737	-10
5	-7.77249424650615
3.50426642919984	-10
0	-10.5238561453217
-5	-11.2623885911679
-10	-12.4414189894721
-15	-11.995974150102
26	3
19.1758352933788	-20
15	-19.0784678007845
13.7329886529202	-20
26	3
27.3039943091338	-20
25	-16.0848807168165
20.9008499595484	-20
26	2
43.7996841244919	-20
45	-19.186875004175
26	4
45	-9.82753840466642
43.459079588203	-5
43.6044221163675	0
45	2.60830194477352
26	18
45	10.4550230830405
40	11.2575927432798
37.6345679357762	10
38.3194314911034	5
36.2758697644019	0
35	-2.17166913969141
33.2459808150648	0
30	3.01711757670844
25	1.34929863639268
24.2294487340972	0
25	-0.49599063206443
30	-2.47263487087573
32.961172032377	-5
33.7959336423535	-10
35	-11.1343319875531
36.3332924144418	-15
35	-17.5533858246669
30.9391504126552	-20
26	3
-11.2554615658863	30
-10	27.9228264193543
-8.57375947736281	30
26	39
6.41334807619687	30
5	28.7089980212642
0.589936924877915	25
0	23.0372218828236
-1.55992837375058	25
-5	27.3900860448639
-8.09940747995394	25
-10	20.3767787303107
-10.1134786498895	20
-11.5742233814991	15
-10	12.6390468014269
-9.69688118285548	15
-9.04894489110432	20
-5	20.8771697970942
-3.83667564469579	20
-1.42050799903746	15
0	12.6940018283621
1.44084578698942	15
1.51089218822504	20
5	21.6170982066833
6.61978443818498	20
8.25788984752419	15
10	12.7661266801042
12.3464547249389	15
15	17.0066992031251
18.541297422579	15
20	11.5788041095367
25	12.6404603577389
26.0668050804238	10
30	7.98348943637383
32.3849263310051	10
33.9402246209905	15
30	18.2969106459316
29.2995692584447	20
25	23.556558149935
23.7804501965726	25
25	26.0628167399655
30	28.9403546981891
30.3743400528941	30
26	7
18.3961657554727	30
16.336265873803	25
15	22.2780059708366
10	24.507489540139
9.50857809890831	25
10	25.5492135710965
13.8272455935176	30
26	5
38.804569168801	30
36.6941201847425	25
40	22.970393239669
41.8488984732939	25
41.0896634475996	30
26	9
14.0217565940502	-10
15	-11.1472614354748
17.3735321521949	-10
20	-8.05196178887551
21.5869802542737	-5
20	-2.82603133606819
17.0765250288871	-5
15	-7.75924639548044
14.0217565940502	-10
26	5
44.8275376898675	-10
40	-10.451911924638
37.5890143206307	-10
40	-8.45908416440591
44.8275376898675	-10
26	7
-10.2658583761046	-5
-10	-5.47404827047967
-9.63364565990609	-5
-5.83152219319651	0
-10	2.34362571133502
-11.6309052193317	0
-10.2658583761046	-5
26	5
-1.30608511807535	-5
0	-6.86894972670868
2.64547006793457	-5
0	-2.98770086310144
-1.30608511807535	-5
26	5
-0.152822646409199	5
0	4.92077704602329
0.0401782992363414	5
0	5.09317245333678
-0.152822646409199	5
26	5
-8.95308711093512	10
-5	7.53096896260867
-3.1495531851458	10
-5	11.0703827997419
-8.95308711093512	10
26	5
2.93102293403613	10
5	8.8427701721428
6.67594957136453	10
5	11.2514411170758
2.93102293403613	10
28	3
-7.36929855152623	-20
-5	-18.5629766187921
-3.41160382684957	-20
28	7
2.85005366432206	-20
4.4337007696668	-15
0	-11.3148808630661
-5	-12.2567505075937
-9.79897929801073	-15
-10	-15.4276862568369
-12.1336898724022	-20
28	2
42.0849227817518	-20
45	-18.0252513531786
28	5
45	-11.3755616294614
40	-11.8443862390125
37.4559171408342	-15
35	-19.7033223515248
34.5075793647681	-20
28	3
8.1196255000049	30
10	27.6665855835377
12.0065105764816	30
28	11
21.0197509474812	30
20	28.759787860432
17.5145331665082	25
20	21.4690931925639
21.8680040988379	20
25	16.8647857966963
27.5599340808116	20
25	22.117550357056
22.5646466843931	25
25	27.1223686513525
28.7637312544765	30
28	5
29.2244799316088	0
30	-0.338661913265232
30.4445824517806	0
30	0.41323643175523
29.2244799316088	0
28	5
38.3136008795785	0
40	-3.7649942716311
41.6321916533871	0
40	4.65334750120734
38.3136008795785	0
28	5
8.04368950610489	20
10	16.207322772189
14.8214143692248	20
10	22.6087238897159
8.04368950610489	20
28	5
2.44310845568782	25
5	23.0386418871502
7.6140091471709	25
5	27.1504240453927
2.44310845568782	25
30	3
-9.49865369995343	-20
-10	-19.1286306627015
-10.4066282487495	-20
30	7
1.65748995342434	-20
3.48199018187636	-15
0	-12.1059055808106
-5	-13.2511124240195
-8.05946480439029	-15
-5	-17.2714833482567
-1.98406757699149	-20
30	2
40.3701614390116	-20
45	-16.8636277021823
30	4
45	-12.7672586626261
40	-13.2368605533869
38.5785418672265	-15
38.9986416478417	-20
30	3
9.82590292381292	30
10	29.7839575959789
10.1857755594456	30
30	3
22.4852897814861	30
25	28.1819205627396
27.377914879317	30
30	5
9.4675945740248	20
10	18.9678315679641
11.3121368918996	20
10	20.7099582392928
9.4675945740248	20
30	5
23.9963910314175	20
25	18.9953597666921
25.8202989031784	20
25	20.6785425641771
23.9963910314175	20
30	5
4.29627998649772	25
5	24.4601855676171
5.71944019543348	25
5	25.5918500695212
4.29627998649772	25
30	5
18.6928004592134	25
20	23.1429646555547
21.3488431722135	25
20	26.9774124113767
18.6928004592134	25
32	7
0.464926242526618	-20
2.53027959408592	-15
0	-12.8969302985551
-5	-14.2454743404453
-6.31995031076984	-15
-5	-15.9799900777213
-0.556531327133412	-20
32	5
45	-14.1589556957908
40	-14.6293348677613
39.7011665936189	-15
40	-16.2671884710942
45	-15.702004051186
32	3
23.9508286154911	30
25	29.2414724741267
25.9920985041576	30
32	5
19.8710677519186	25
20	24.8168361185455
20.1330396600339	25
20	25.1950369623214
19.8710677519186	25
34	5
-4.36522690932992	-15
0	-18.6553624393307
1.57856900629548	-15
0	-13.6879550162996
-4.36522690932992	-15
36	5
-1.73345557013045	-15
0	-16.4515644920452
0.626858418505039	-15
0	-14.478979734044
-1.73345557013045	-15


==> Final IEEE/figures/sensKL/sens_KL_EM_t_ellip_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> Final IEEE/figures/sensKL/sens_KL_EM_t_skew-k-known_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
20	2
-15	-19.4556876221315
-14.1596796387878	-20
20	5
-7.52234497914123	-10
-10	-12.4846613469355
-11.2611708819367	-10
-10	-8.69507780617058
-7.52234497914123	-10
20	5
0.189396359293371	-5
0	-5.81466709368832
-0.290273093032544	-5
0	-4.8635499688835
0.189396359293371	-5
20	5
30.7646266628369	15
30	14.5975352375974
29.7330288109208	15
30	15.2549814124852
30.7646266628369	15
20	5
15.1427004486205	20
15	19.5293851851378
14.6972107285151	20
15	21.1194964947127
15.1427004486205	20
22	14
-15	-15.6992335364355
-10.2951803215776	-15
-12.5529997065399	-10
-10	-7.35843411418774
-5	-9.89504192921102
-3.95381104445517	-5
0	-3.14141354126759
2.57976862178463	-5
4.35521694332047	-10
0	-11.7997485503015
-5	-10.0210611062141
-9.9599830213128	-15
-5	-19.4416884395753
-0.235524925681261	-20
22	9
9.58865463125984	-20
10	-19.6928040731891
12.7926937577591	-15
13.8059576969349	-10
15	-8.99960330741476
17.4197850859333	-10
16.7570338233825	-15
20	-19.7314705774349
20.3423487842423	-20
22	3
31.7901617624785	-20
35	-19.0645791696225
36.8172379754646	-20
22	11
18.0743690651817	30
16.7012900728498	25
16.3646850697486	20
15	15.4993763673944
11.1067025548417	15
10	14.5045329876559
9.86766703411561	15
10	15.2079787903006
12.1043398807083	20
13.6745702641323	25
14.2725050912347	30
22	3
45	29.4336900991441
40	28.3318889708547
38.7301088573619	30
22	7
26.9044866155421	-15
25	-16.0479627204107
24.1502470866372	-15
24.002926246161	-10
25	-9.89043824324177
25.3346373559647	-10
26.9044866155421	-15
22	7
12.5321922120625	-5
10	-7.81375022951634
8.44691241836345	-5
9.80194058293493	0
10	0.550336158826467
10.1046426649797	0
12.5321922120625	-5
22	5
31.8426118628894	-5
30	-7.85782089232649
28.5293814924153	-5
30	-2.28628957659296
31.8426118628894	-5
22	5
27.7739518135669	0
25	-1.52163054358536
22.7867534100375	0
25	1.12410875947147
27.7739518135669	0
22	5
35.4084839403928	0
35	-0.585499675302954
33.937763710556	0
35	0.30981925654164
35.4084839403928	0
22	5
6.55441407415787	5
5	4.34613941681279
4.49737901317655	5
5	6.19827981398108
6.55441407415787	5
22	5
17.747960019751	5
15	3.63331734625123
11.5741038751089	5
15	7.41716585808134
17.747960019751	5
22	5
2.23513174685472	10
0	8.88610101998244
-1.47185815361366	10
0	13.1683435966521
2.23513174685472	10
22	5
26.6217753575169	10
25	8.9140119419412
22.9960370471624	10
25	10.955450929747
26.6217753575169	10
22	5
34.8285448478291	15
30	12.4584732008668
28.3141022642807	15
30	16.6101834338075
34.8285448478291	15
22	5
5.94685196201065	20
5	19.3617417564676
4.1355050178968	20
5	20.7414539884882
5.94685196201065	20
22	5
44.5174814699485	20
40	18.3100742515944
38.0761735899372	20
40	22.3413471490748
44.5174814699485	20
22	5
30.927005298633	25
30	23.9946879117979
28.9946036110079	25
30	27.880903457541
30.927005298633	25
24	3
26.8297885513092	-20
25	-18.931977578109
23.7412882065996	-20
24	3
-15	-12.6176120515712
-13.844828531143	-10
-15	-7.59308651728527
24	3
45	-0.52982710242126
43.7242478848325	0
45	1.22699451804867
24	23
-15	0.762683157227794
-10	1.96681087510354
-6.8648099837196	0
-5	-1.53235369120775
0	-1.41927711365167
4.97014088427589	-5
5	-5.06754250395111
5.04252558565978	-5
6.00674175943407	0
5	0.911181629105794
1.85693559550093	5
0	6.60454328856331
-4.73206460398463	5
-5	4.43998948919454
-5.23194719338008	5
-5	5.94758430669693
-4.48661030813723	10
-5	11.4953768131775
-6.43919383100402	10
-10	8.30093443722544
-14.4361560458823	10
-11.079823132982	15
-15	19.3630221951112
24	22
45	18.315870140799
40	16.6127291149088
37.5100400071806	15
35	13.1030963365051
30	10.3194111641362
29.5610923619632	10
25	6.94575958757989
21.0008181418489	5
25	3.07319122845216
30	1.19273798218506
35	2.79137000050116
38.3344137941237	5
40	8.19277709686384
42.5566671341745	5
40	2.37845010428078
38.6803064781279	0
35.2204255826047	-5
35	-5.10364245073054
30.8752906749744	-10
30.9297257308115	-15
35	-17.608923585143
39.6451337432397	-20
24	5
-15	21.5717685327794
-10	22.6785001621106
-9.43603067224436	25
-5	26.3924459301837
-2.11286786858421	30
24	2
-14.317847899725	30
-15	28.2440431502125
24	17
23.0757750854048	30
20	25.7223192344989
19.5595706666217	25
17.5866696908767	20
16.7972602316238	15
20	10.5042322926276
25	12.6871168794747
26.8951757176407	15
25	18.0343319571452
23.4767794983348	20
25	21.8282442919146
26.8280414922443	20
30	17.9653854551298
35	18.0900936396702
36.1439008826728	20
40	24.6929736631535
45	22.48316049234
24	5
32.2382054080925	30
32.3996297600916	25
30	22.3976666491692
27.3974484296135	25
27.5765499346349	30
24	3
45	27.1072415274656
40	25.3847729368447
36.4865432418084	30
24	7
-6.53344375787173	-15
-5	-16.3732061950234
0	-15.2599587355792
0.490333155720958	-15
0	-14.8350327483189
-5	-13.4606957857126
-6.53344375787173	-15
24	5
8.48867852253343	-15
10	-15.8353180097192
10.4970988251596	-15
10	-13.7440590250569
8.48867852253343	-15
24	5
18.5843461664437	-15
20	-17.0654314897267
21.8117096751628	-15
20	-12.6610707481692
18.5843461664437	-15
24	5
-12.2121585051865	-5
-10	-6.02179042220489
-7.41545475012609	-5
-10	-2.04898753520533
-12.2121585051865	-5
24	11
16.6052067644484	-5
20	-7.85647762509313
25	-6.18104248869817
25.85234682334	-5
25	-4.15997260059612
20	-0.945231154284418
19.2017976867373	0
15	2.14509863183627
12.1097971024919	0
15	-3.60926972302771
16.6052067644484	-5
24	5
3.54129945417574	15
5	12.8629345590844
6.11074027231217	15
5	15.9952944998865
3.54129945417574	15
24	5
-7.97095802201259	20
-5	18.9545802638531
-2.3429641509856	20
-5	20.88402102647
-7.97095802201259	20
24	7
3.42559208333703	25
5	24.6521997888291
10	21.1234288717349
11.4477600611591	25
10	28.9162610269427
5	26.1820309655458
3.42559208333703	25
26	3
45	-10.6180005792496
42.6080516531144	-10
45	-7.35435004193883
26	11
45	-4.36445394234424
40	-3.43337268587476
38.9772223577404	-5
35	-6.87006003289476
32.3633272408761	-10
33.2007456656413	-15
35	-16.1532680006635
37.6263411898246	-15
40	-11.1047147813287
41.757906025329	-15
45	-18.4349199653146
26	3
-15	3.55184296881813
-11.2947912841333	5
-15	6.77125029659151
26	3
-15	11.5745784505476
-12.3613651912064	15
-15	17.9367099052133
26	3
45	16.4313297556834
40.3079703718599	15
45	11.979271901686
26	4
-13.024060906411	30
-10	26.4314058951146
-5	29.2270425802022
-4.38140076081298	30
26	5
19.4954001689368	-5
20	-5.42458495320512
21.01956729769	-5
20	-4.39730182883557
19.4954001689368	-5
26	5
14.1149515400041	0
15	-1.10524372279525
16.2866897943627	0
15	0.656879917421319
14.1149515400041	0
26	9
25.0786907724118	5
30	3.4131145410213
34.3331899094249	5
35	5.81245436898981
37.1550057807357	10
35	11.122637889436
33.0005511302929	10
30	7.28282284918341
25.0786907724118	5
26	9
18.8487268408165	15
20	13.3839284282389
25	14.4187828292023
25.4762491710006	15
25	15.7625140326989
21.7163196632441	20
20	22.6771379647605
18.8086543120048	20
18.8487268408165	15
26	5
28.9407977349926	20
30	19.3205874764521
32.7565994184175	20
30	20.8006453865406
28.9407977349926	20
26	5
23.1400160784188	25
25	23.9412349200811
25.8002932482192	25
25	27.6934115086289
23.1400160784188	25
26	5
33.8722542215501	25
35	21.7379416739231
37.3415620817599	25
35	28.470760796181
33.8722542215501	25
28	3
45	-13.9362086221299
44.2129365421256	-15
45	-15.8338746521673
28	3
-15	13.2382500462309
-13.6429072494307	15
-15	16.5103976153153
28	3
-11.730273913097	30
-10	27.9581610697639
-6.76131761894164	30
28	5
33.8513638067779	-10
35	-13.9397561291292
37.4601390375785	-10
35	-8.63647761505898
33.8513638067779	-10
30	3
-15	14.9019216419143
-14.9244493076551	15
-15	15.0840853254174
30	3
-10.436486919783	30
-10	29.4849162444133
-9.18299496630954	30


==> Final IEEE/figures/sensKL/sens_KL_EM_t_skew-k-known_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> Final IEEE/figures/sensKL/sens_KL_EM_t_skew_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
22	2
-15	-17.8693660399997
-13.2923237462998	-20
22	3
-5.60199711566451	-20
-5	-19.6853663104269
-4.25328313003356	-20
22	3
41.5435820274699	30
40	29.4867900516577
39.8015377688145	30
22	7
-9.79529899155278	-15
-10	-15.4002367795913
-10.5538424650923	-15
-11.172733394982	-10
-10	-8.81308466958055
-8.42387929243999	-10
-9.79529899155278	-15
22	5
15.5765442349271	-15
15	-16.6403835012003
14.5935472895983	-15
15	-13.8096204656307
15.5765442349271	-15
22	5
2.28437038533509	-5
0	-9.2070917072208
-2.50825262656232	-5
0	-4.29401678795371
2.28437038533509	-5
22	5
1.47160694035377	10
0	9.43990071253925
-0.81504145863266	10
0	11.1747809048107
1.47160694035377	10
22	5
31.8470452854932	15
30	13.9985500942103
29.0411779825759	15
30	15.7553429908014
31.8470452854932	15
22	7
15.3721806118775	20
15	17.6939470269179
14.2734111932247	20
13.4040655117492	25
15	28.5732304627707
16.2490153716037	25
15.3721806118775	20
22	5
41.2908405788222	20
40	19.3575229285068
39.3054976537002	20
40	21.5130937547427
41.2908405788222	20
24	8
-15	-15.2682883499146
-14.5842802027096	-15
-12.4971886413903	-10
-10	-7.47261270626563
-6.64384868272694	-10
-8.30564313925808	-15
-10	-18.3128509652488
-11.2075927747786	-20
24	3
-8.38685472151757	-20
-5	-18.2298609588801
-0.798947385501969	-20
24	20
13.2436947201616	-20
13.1431616965164	-15
10	-10.6630624658464
6.67712216991169	-10
5	-7.02282660140322
4.18561255079634	-10
0	-12.6046962206431
-2.41023328402397	-10
-5	-6.09610054609754
-5.6162209172478	-5
-5	-4.4654572608953
0	-3.3471714853784
5	-4.5939581174745
10	-0.450663062084779
15	-4.94266213470271
15.055689235472	-5
15.9800092574174	-10
17.6338843158588	-15
20	-18.4577939166796
21.3297746971033	-20
24	4
29.8982933768457	-20
30	-19.6719144936264
35	-19.0854869547859
36.2262226621005	-20
24	3
-15	-4.94153603233354
-14.957229016497	-5
-15	-5.04175855455238
24	3
-15	20.5953821557589
-10.1492426577281	20
-15	19.7445720754181
24	12
21.7898890082446	30
20	28.3584619221441
17.8127836643804	25
16.4260948499008	20
16.0207554214889	15
15	13.398887814333
10	14.0600741346209
7.68039961879218	15
10	16.3385096179554
12.2159093669322	20
11.405954193975	25
12.7677298464659	30
24	5
30.843727580078	30
30.7637473254558	25
30	24.2615880181323
27.7658476728474	25
28.6164816286653	30
24	3
45	28.9681811138731
40	25.7362725072268
38.3511838106103	30
24	7
28.4092824742455	-15
25	-16.9394584566652
22.8088596177301	-15
23.0194838478214	-10
25	-9.20843415024221
26.0907328293824	-10
28.4092824742455	-15
24	5
31.5216930252099	-5
30	-6.987025163044
28.4612101535823	-5
30	-2.63104518559833
31.5216930252099	-5
24	5
26.3431795797145	0
25	-0.767607569557953
22.6889251564432	0
25	0.53027049154718
26.3431795797145	0
24	5
35.8600010017614	0
35	-1.16092415315939
33.081916932908	0
35	0.761707860770067
35.8600010017614	0
24	7
16.649035755844	5
15	3.84629159155014
10	2.98007113903197
9.09349274646677	5
10	5.16989928566417
15	6.91733544084946
16.649035755844	5
24	5
4.52351283182175	10
0	8.27833353836055
-2.5053228518379	10
0	13.6111113312723
4.52351283182175	10
24	5
26.1841273346548	10
25	8.94046356122797
22.9570927509676	10
25	11.1127594823599
26.1841273346548	10
24	5
-8.45084090829598	15
-10	12.2602440167911
-10.7493462043843	15
-10	19.9534589112982
-8.45084090829598	15
24	5
34.3432390488818	15
30	12.6451382267202
27.745375676649	15
30	16.776153080119
34.3432390488818	15
24	5
6.66280938643956	20
5	17.2940654619426
3.14827281074577	20
5	21.8054011412482
6.66280938643956	20
24	5
43.7774209105824	20
40	18.1199023611093
37.9676594240977	20
40	24.427806254783
43.7774209105824	20
26	3
26.4384460121295	-20
25	-19.1012331358556
23.9221917626403	-20
26	3
-15	-12.4899753835608
-13.8216438877986	-10
-15	-7.66559549407704
26	22
-15	-1.26803919704342
-13.6511763248669	0
-10	2.65018396736103
-7.77572710913299	0
-5	-2.40389575199818
0	-2.40032618280309
5	-1.02031271718356
6.1923540625521	0
5	1.4059289263093
3.57012055370225	5
0	7.11676636418185
-4.4425568537735	5
-5	4.1802536636406
-6.08150201685005	5
-5	6.62274246511467
-4.19560424504315	10
-3.7350843349354	15
-0.434119171302018	20
0	22.1181480642066
3.51330642898791	25
0	25.6711066043303
-1.07275286159236	30
26	3
45	-1.49549195857088
43.4601644620645	0
45	1.91124568193233
26	3
-15	11.2369146954887
-12.2064123020844	15
-15	18.1181975336202
26	20
45	18.4965677728643
40	16.8822817937117
36.6318998656849	15
35	13.4722331852152
30	11.29172635923
28.1365573808203	10
25	7.19346328725078
20	9.12562826568662
18.7750511542472	5
20	2.72233910381487
25	2.51192025293658
30	0.430120479970141
35	2.44167907920454
37.7567609082739	0
35	-3.72137976158841
33.841535340586	-5
30.0070165421062	-10
30.9669279436151	-15
35	-17.8926527957399
37.8256315339635	-20
26	9
-15	24.3863317253949
-10.4317103995818	25
-10	25.0172069354617
-9.72704907570671	25
-7.40419397237636	20
-5.43857877997814	15
-7.26267303580652	10
-10	7.95001305279474
-15	8.19550133174886
26	3
24.4080492927501	30
25	27.9395487319377
25.6668862426697	30
26	19
32.6425146643684	30
32.1594501970644	25
30	22.9121839820421
25.7165005243709	20
25	18.7801590301943
24.3441484446473	20
22.7638690581434	25
20	25.9573019724772
19.3765519571571	25
17.480009087924	20
17.7583358910498	15
20	10.4323402746028
25	12.9475157487952
26.449573370722	15
30	17.7969631694365
35	16.8845024068376
36.6298211944953	20
38.5845078786947	25
36.9008298524061	30
26	3
45	27.4805353399055
41.6261667611538	25
45	21.1681685676782
26	5
-6.81598728696338	-15
-5	-16.7743556073334
-0.733609623334257	-15
-5	-10.2952575436932
-6.81598728696338	-15
26	7
3.82368403964459	-15
5	-15.4077854851883
10	-19.2279408467095
11.6927761034345	-15
10	-12.6643059031802
5	-14.6406442438941
3.82368403964459	-15
26	5
19.6912243967905	-15
20	-15.4512384620722
20.3665532199497	-15
20	-13.9677648400027
19.6912243967905	-15
26	5
40.9872675540574	-15
40	-15.9120014108288
39.4441804062276	-15
40	-14.4479256703745
40.9872675540574	-15
26	5
-12.2697776030561	-5
-10	-6.1321407429507
-7.99278920831299	-5
-10	-2.62621228281376
-12.2697776030561	-5
26	11
16.9121289290566	-5
20	-8.71240076734725
25	-6.3560809970737
26.1153034949784	-5
25	-3.63619894189132
20	-1.46399420550468
18.4861615552638	0
15	2.35887578935226
11.8252170639906	0
15	-3.0312642104702
16.9121289290566	-5
26	5
42.1332875387101	5
40	3.25692136221312
38.5319656882793	5
40	6.75772835908704
42.1332875387101	5
26	7
7.73181749956981	10
10	8.01004394803692
15	9.38925556550674
18.346196469196	10
15	10.673395296906
10	11.6727123456511
7.73181749956981	10
26	5
9.76143602006987	20
10	19.7382529740833
10.1584075406396	20
10	21.0310768445973
9.76143602006987	20
28	3
41.7419668775452	-20
40	-18.9190268132908
39.4250404058266	-20
28	13
45	-4.33696330794032
40.5344392258245	0
40	0.503047340805904
39.6535208147863	0
36.7315348935405	-5
35	-5.75321213225689
31.3131714360709	-10
32.630033215646	-15
35	-16.6998186366939
37.6115476736306	-15
40	-12.6276417173898
44.2424583671716	-15
45	-16.2856427384674
28	3
-15	4.24759152322407
-12.9827431324725	5
-15	5.33212900248486
28	3
-15	13.1996467135484
-13.6634783997844	15
-15	16.4918229918223
28	15
45	15.53897178253
40	15.6446612263141
38.8464620068099	15
35	11.3989843176631
30.3163556993748	10
30	9.88192175292674
25	5.44646301327359
23.1191928252345	5
25	4.49357001432597
30	2.01446132154709
35	4.12165029763902
36.2126316858187	5
40	9.53474734138976
41.9822808322826	10
45	12.9162985140704
28	4
-14.5680190326263	30
-10	26.1420164522803
-5	26.4409493412917
-2.46758168227511	30
28	9
34.4413017486588	30
33.5551530686731	25
30	21.562779945952
27.7013241195307	20
30	18.8177732587541
35	19.4418576544222
35.2919829648928	20
36.8232615402472	25
35.4504758942018	30
28	3
45	25.992889565938
43.6495480365973	25
45	23.4662240499543
28	5
-5.32633143466867	-15
-5	-15.3188502557866
-4.23333312822799	-15
-5	-14.1545616169591
-5.32633143466867	-15
28	5
9.24217198406814	-15
10	-15.6054035956056
10.2423905103526	-15
10	-14.6655493405141
9.24217198406814	-15
28	5
18.7685686226412	-5
20	-6.48049147299584
22.7920162544304	-5
20	-3.58985417919872
18.7685686226412	-5
28	9
-5.39528604273719	0
-5	-0.34233424310105
0	-1.45348088022778
3.41193967157847	0
1.6110310135375	5
0	5.95519919000315
-2.00472134292796	5
-5	0.595302010381806
-5.39528604273719	0
28	5
13.8271123434641	0
15	-1.11986628623768
16.2879229664749	0
15	0.871459987154382
13.8271123434641	0
28	9
19.4959163606107	15
20	13.9728690713844
25	14.7822720152306
25.153771064795	15
25	15.4010001086581
22.5273324093353	20
20	23.4909694750341
18.5339233259472	20
19.4959163606107	15
30	9
45	-9.07634110087166
40	-5.55169898244154
35	-7.25774717122035
32.6193263300356	-10
34.2931384876769	-15
35	-15.5069844776478
35.7789149410335	-15
40	-10.807357764405
45	-10.9230457190665
30	4
-13.2361960174805	30
-10	27.266825969099
-5	28.4012362331888
-3.86241050295785	30
30	5
-1.95423298973329	0
0	-0.506635577652467
1.18928982826016	0
0	3.75366057030485
-1.95423298973329	0
30	5
27.2851788895046	5
30	3.59880216312403
33.2477415969183	5
30	7.29122410952767
27.2851788895046	5
30	5
19.5878375639704	20
20	18.2239417337689
20.7105163740233	20
20	20.9814264890781
19.5878375639704	20
30	5
29.6861477146906	20
30	19.8385833480716
30.8412067143028	20
30	20.2133759098619
29.6861477146906	20
30	5
34.9508559402818	25
35	24.7845003050536
35.0620152017997	25
35	25.2429637503986
34.9508559402818	25
32	3
-11.9043730023348	30
-10	28.3916354859176
-5.57121027048172	30
32	5
33.9254812240004	-10
35	-12.9430403750805
37.9825381251575	-10
35	-8.76228221018381
33.9254812240004	-10
34	3
-10.572549987189	30
-10	29.5164450027363
-8.66848380029033	30


==> Final IEEE/figures/sensKL/sens_KL_EM_t_skew_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> Final IEEE/figures/sens_skew_EM_Gaus_BIC_Gaus_Schwarz_Nk_50_step_2_MC_300_1.csv <==
Var1	Var2
0.05	13
-15	-18.25
-14	-18
-13	-17.7777777777778
-11	-16.9230769230769
-9	-16
-7	-16.9230769230769
-5	-16.8
-3.66666666666667	-16
-3	-15.8181818181818
-1	-15.5238095238095
0.428571428571429	-16
-0.444444444444444	-18
0.600000000000001	-20
0.05	40
1.30769230769231	-20
3	-18.1666666666667
5	-18
7	-18.375
7.5	-18
9	-17.3793103448276
10.7391304347826	-16
11	-15.7777777777778
13	-15.2
14.2413793103448	-14
15	-12.9
15.7826086956522	-12
16.2413793103448	-10
16.4782608695652	-8
16.8620689655172	-6
17	-5.2
19	-4.25
19.2	-4
20.0769230769231	-2
21	-0.5
21.2857142857143	0
22.4444444444444	2
23	2.58823529411765
23.96	4
25	5.44444444444444
26.25	6
27	6.19354838709677
29	6.63414634146341
31	7.47368421052632
32.1111111111111	8
33	8.25
35	8.90322580645161
36.8888888888889	10
37	10.05
39	10.7272727272727
41	11.5294117647059
41.5333333333333	12
43	12.5641025641026
44.9310344827586	14
45	14.0625
0.05	48
45	27.3636363636364
43	27.125
41.2	26
41	25.953488372093
39	25.3684210526316
37	25.8333333333333
35	25.0909090909091
33	24
33	24
31	23.5
29.5714285714286	24
29	24.4
27.6666666666667	24
27	23
25	22.875
23	22.8333333333333
21	22.5454545454545
19	23.0588235294118
17	22
15	22.2222222222222
14.75	22
13	20.7272727272727
11	20.2857142857143
10.6666666666667	20
10.25	18
9	17.4117647058824
7	17
5.88888888888889	16
6.33333333333333	14
5	13.6923076923077
4.69230769230769	14
4.2	16
3	18
1	16.9090909090909
2.22044604925031e-16	16
-0.714285714285714	14
-1	13.4285714285714
-1.90909090909091	12
-2.35483870967742	10
-3	8
-3	8
-5	7.6969696969697
-7	7.57142857142857
-9	6.91666666666667
-11	6
-11	6
-13	5.71428571428571
-15	4.81818181818182
0.05	5
4	-16
3	-17.6
1.66666666666667	-16
3	-15.2727272727273
4	-16
0.05	3
3	18
3	18
3	18
0.05	3
31	26
31	26
31	26
0.05	3
31	26
31	26
31	26
0.05	5
32.6666666666667	28
33	27.8
33.2	28
33	28.1428571428571
32.6666666666667	28
0.1	54
-15	-11.6756756756757
-13	-11.1428571428571
-11	-11.2727272727273
-9.6	-10
-9	-9.71428571428571
-7	-9.29411764705882
-5	-9.16666666666667
-3.75	-10
-3.66666666666667	-12
-3	-12.3333333333333
-1.33333333333333	-14
-1	-14.0952380952381
1	-14.6315789473684
1.85714285714286	-14
3	-13.2
4.77777777777778	-14
5	-14.1666666666667
7	-15.4
7.75	-16
9	-16.3448275862069
9.43478260869565	-16
11	-14.6666666666667
13	-14.2
13.2068965517241	-14
14.6756756756757	-12
15	-10.6666666666667
15.2068965517241	-10
15.1739130434783	-8
15.8275862068966	-6
16.2941176470588	-4
17	-3.36842105263158
18.5294117647059	-2
19	-1.56756756756757
20.3809523809524	0
20.8947368421053	2
21	2.26666666666667
22.625	4
23	5.2
23.3333333333333	6
25	6.68965517241379
27	7.16129032258065
29	7.36585365853658
30.1304347826087	8
31	8.5
33	9.1875
35	9.87096774193548
35.2222222222222	10
37	10.8
38.92	12
39	12.0666666666667
41	12.6666666666667
43	13.3333333333333
43.8965517241379	14
45	15
0.1	45
45	26
45	26
43	25.6363636363636
41	25.2558139534884
39.1379310344828	24
39	23.7333333333333
37	23.7575757575758
35	23.3793103448276
33	22.9285714285714
31	22
31	22
29	21.3333333333333
27	21.3913043478261
25	20.9333333333333
23	21.047619047619
21	21.04
19	21.1428571428571
17	20.125
16.6666666666667	20
15	18.3333333333333
13	18.3076923076923
12.7142857142857	18
11	16.6666666666667
9.66666666666667	16
9	15.7272727272727
7.84848484848485	14
7	12.6666666666667
5.72727272727273	12
5	11.6521739130435
4.42857142857143	12
3	13.4285714285714
1	13.6666666666667
-0.2	12
-1	10.75
-1.38709677419355	10
-1.5	8
-3	6.63636363636364
-5	6.78787878787879
-7	6.85714285714286
-8.63636363636364	6
-9	5.89473684210526
-11	5.59459459459459
-13	5.17857142857143
-14.6923076923077	4
-15	3.83098591549296
0.1	5
-7.4	-12
-7	-12.3076923076923
-6	-12
-7	-11.5
-7.4	-12
0.15	52
-15	-10.8648648648649
-13	-10.2857142857143
-11.3333333333333	-10
-11	-9.86666666666667
-9	-9
-7.32	-8
-7	-7.72413793103448
-5	-7.91304347826087
-4.66666666666666	-8
-3	-8.71428571428571
-1.875	-10
-1	-11
1	-11.8
3	-11
4.2	-12
5	-12.25
7	-13.3846153846154
8.6	-14
9	-14.3333333333333
9.5	-14
11	-13.7
13	-13.1428571428571
13.8648648648649	-12
14.2	-10
14.3157894736842	-8
14.8823529411765	-6
15	-5.4
15.4117647058824	-4
17	-2.57894736842105
17.6470588235294	-2
19	-0.756756756756756
19.6666666666667	0
20.1052631578947	2
20.8666666666667	4
21	4.14814814814815
22.3157894736842	6
23	6.92857142857143
25	7.72413793103448
26.3333333333333	8
27	8.10526315789474
29	8.11764705882353
31	9.25
32.7647058823529	10
33	10.0869565217391
35	10.9285714285714
37	11.55
37.72	12
39	13.0666666666667
41	13.5757575757576
42.5555555555556	14
43	14.1081081081081
45	15.9375
0.15	46
45	25.0909090909091
43	24.7272727272727
41	24.5581395348837
40.1724137931035	24
39.0952380952381	22
39	21.8666666666667
38.75	22
37	22.8484848484848
35	22.3448275862069
33.5714285714286	22
33	21.3333333333333
31	21.3023255813953
29	20.2222222222222
27	20.7391304347826
25.64	20
25	19.3846153846154
23	19.7575757575758
21	19.8
19	19.3913043478261
17	18.88
16.12	18
15	17.1764705882353
13	16.4705882352941
12.3846153846154	16
11	15.2173913043478
9	14.3636363636364
8.75757575757576	14
7.69565217391304	12
7	11.4074074074074
5	10.3478260869565
3	11.5652173913043
1	12
-0.249999999999999	10
-0.2	8
-1	6.33333333333333
-1.4	6
-3	5.73770491803279
-5	5.93333333333333
-5.8	6
-7	6.14285714285714
-7.27272727272727	6
-9	5.5
-11	5.18918918918919
-13	4.64285714285714
-13.9230769230769	4
-15	3.40845070422535
0.2	55
-15	-10.0540540540541
-14.8181818181818	-10
-13	-9.31034482758621
-11.1	-8
-11	-7.93103448275862
-10.7142857142857	-8
-9	-8.28571428571429
-8.52	-8
-7	-6.68965517241379
-5	-6.60869565217391
-3	-6.66666666666667
-2.47368421052632	-8
-1	-9.55555555555556
1	-9.42857142857143
3	-9.07692307692308
4.2	-10
5	-10.7619047619048
6.625	-12
7	-12.2307692307692
7.85714285714286	-12
9	-11.6521739130435
9.34782608695652	-12
11	-12.95
13	-12.0714285714286
13.0540540540541	-12
13.2	-10
13.5263157894737	-8
14.2941176470588	-6
14.68	-4
15	-3
16.3333333333333	-2
17	-1.38461538461538
18.8	0
19	0.285714285714287
19.3157894736842	2
19.8666666666667	4
21	5.25925925925926
21.5263157894737	6
23	8
23	8
25	8.59459459459459
27	8.89473684210526
29	9
31	10
31	10
33	10.7391304347826
35	12
35	12
37	12.5
38.8947368421053	14
39	14.1333333333333
41	14.64
43	14.9189189189189
44.1764705882353	16
45	16.6829268292683
0.2	48
45	24.1818181818182
44	24
43	23.7931034482759
41	23.7857142857143
39.8095238095238	22
39	20.8666666666667
37	21.9130434782609
35.1666666666667	20
35	19.7142857142857
33	19.2413793103448
32.0833333333333	20
31	20.6046511627907
29.96	20
29	18
27.2857142857143	20
27	20.0869565217391
26.84	20
25	18.2307692307692
23	18.8484848484848
21	18.3
19	18.0869565217391
18.6	18
17	17.6190476190476
15	16.2941176470588
14.375	16
13	15.2142857142857
11.1111111111111	14
11	13.875
9	12
9	12
7	10.2962962962963
6.46666666666667	10
5	9
3.42857142857143	10
3	10.2608695652174
1	10
1	10
1	8
0.238095238095239	6
-1	5.3953488372093
-3	5.24590163934426
-5	5.43333333333333
-7	5.56363636363636
-9	5.10526315789474
-11	4.78378378378378
-13	4.10714285714286
-13.1538461538462	4
-15	2.98591549295775
0.25	120
-15	-9.22222222222222
-13	-8.27586206896552
-12.6	-8
-11	-6.89655172413793
-9.47058823529412	-6
-9	-5.82978723404255
-7	-5.47368421052632
-5	-4.4
-3	-4
-2.33333333333333	-6
-1.68421052631579	-8
-1	-8.72222222222222
1	-8
1	-8
3	-7.92307692307692
3.16666666666667	-8
5	-9.22222222222222
7	-9.72727272727273
7.85714285714286	-10
9	-10.3478260869565
10.6521739130435	-12
11	-12.2
11.4444444444444	-12
11.7368421052632	-10
11	-8.92307692307692
9.5	-8
11	-7.14285714285714
13	-7.56521739130435
13.7058823529412	-6
14.08	-4
14.4166666666667	-2
14.7142857142857	0
15	0.444444444444444
17	0.857142857142857
17.9411764705882	2
17	3
15	3.16666666666667
13.9230769230769	2
13	1.33333333333333
12.52	2
13	3.5
13.5714285714286	4
14.6666666666667	6
15	6.28571428571429
17	7.18181818181818
18.625	6
19	4.8
19.75	6
21	6.71428571428571
21.75	8
23	9.30434782608696
25	9.40540540540541
27	9.68421052631579
29	9.88235294117647
29.2352941176471	10
29	11
28.4285714285714	12
29	13
30.3333333333333	12
31	11.875
33	11.3913043478261
33.9655172413793	12
33	13.037037037037
31.96	14
33	14.9285714285714
34.2380952380952	14
35	13.304347826087
37	13.75
37.3157894736842	14
38.8333333333333	16
37	17.2222222222222
35	16
34	18
33	18.2068965517241
32.25	18
31.8	16
31	15.0909090909091
29	14.8
27	15.1428571428571
25	16
25	16
25.4	14
26.1666666666667	12
25	11.2222222222222
24.2222222222222	12
23	13.6923076923077
21.3076923076923	12
21	11.75
20.8857142857143	12
20.7391304347826	14
21	14.75
22.8181818181818	16
21	16.9090909090909
19	16.3529411764706
17	16.1904761904762
16.6666666666667	16
15	15.0909090909091
13	14.1428571428571
12.7777777777778	14
11	12
11	12
9	11.0909090909091
7.75862068965517	10
7	8
7	8
6	6
5	5.81818181818182
3.46153846153846	4
3	2.5
2.72727272727273	4
1	5.46153846153846
-1	4.69767441860465
-3	4.75409836065574
-5	4.93333333333333
-7	5.01818181818182
-9	4.71052631578947
-11	4.37837837837838
-12.0769230769231	4
-13	3.58620689655172
-15	2.56338028169014
0.25	11
45	22.9090909090909
43	22.7586206896552
41	22.7142857142857
40.5238095238095	22
40	20
39.5714285714286	18
39.6666666666667	16
41	15.84
43	15.7297297297297
43.2941176470588	16
45	17.4146341463415
0.25	7
9.6	-4
9	-4.6
8.53846153846154	-4
8.15789473684211	-2
9	-0.857142857142857
9.94117647058824	-2
9.6	-4
0.25	9
1.53658536585366	-2
1	-3.1
-1	-3.09090909090909
-1.6	-2
-1	-1.33333333333333
0.0434782608695652	0
1	0.814814814814815
2.375	0
1.53658536585366	-2
0.25	5
5.53333333333333	-2
5	-2.88888888888889
4.76470588235294	-2
5	-0.857142857142857
5.53333333333333	-2
0.25	5
7.66666666666667	0
7	-0.428571428571429
6	0
7	0.857142857142859
7.66666666666667	0
0.25	5
11.2857142857143	0
11	-0.363636363636363
10.5	0
11	0.19047619047619
11.2857142857143	0
0.25	5
5.66666666666667	2
5	1.2
3.66666666666667	2
5	2.33333333333333
5.66666666666667	2
0.25	5
9.76190476190476	4
9	3.27272727272727
7.66666666666667	4
9	5.06666666666667
9.76190476190476	4
0.25	5
2.875	8
3	7.66666666666666
3.4	8
3	8.15384615384616
2.875	8
0.25	5
14	10
13	9.71428571428572
12.9428571428571	10
13	10.0714285714286
14	10
0.25	3
25	16
25	16
25	16
0.25	5
36.4166666666667	20
37	19
38.5555555555556	20
37	20.6086956521739
36.4166666666667	20
0.3	26
-15	-8.38888888888889
-14.2222222222222	-8
-13	-6.95238095238095
-11.3333333333333	-6
-11	-5.84615384615385
-9	-5.19148936170213
-7.06896551724138	-4
-7	-3.90476190476191
-5	-3.27777777777778
-3.08333333333333	-2
-3	-1.90476190476191
-1.26086956521739	0
-1	0.272727272727273
1	1.92592592592593
1.13333333333333	2
1.36363636363636	4
1	4.30769230769231
-1	4
-3	4.26229508196721
-5	4.43333333333333
-7	4.47272727272727
-9	4.31578947368421
-10.8461538461538	4
-11	3.96551724137931
-13	3.06896551724138
-15	2.14084507042254
0.3	3
45	20.3333333333333
44.8571428571429	20
45	19.5
0.3	15
6	-8
7	-8.36363636363637
7.47058823529412	-8
7	-6.4
6.6	-6
5	-5.42857142857143
3	-4.46153846153846
1	-5.33333333333333
-1	-5.33333333333333
-1.33333333333333	-6
-1	-7.42857142857143
1	-6.33333333333333
3	-6.76923076923077
5	-7
6	-8
0.3	9
12.4	-6
13	-6.26086956521739
13.1176470588235	-6
13.48	-4
13.1666666666667	-2
13	-1.2
12.5	-2
11.8	-4
12.4	-6
0.3	5
2.26829268292683	-2
3	-3.66666666666667
3.88235294117647	-2
3	-0.8
2.26829268292683	-2
0.3	5
9.4	2
11	1.61904761904762
11.32	2
11	3.33333333333334
9.4	2
0.3	21
8.79310344827586	10
9	9.6
11	8.7741935483871
12.0857142857143	10
13	11.1428571428571
15	11.12
16.1578947368421	12
17	13
17.6153846153846	12
19	10.2857142857143
20.0285714285714	12
20.0869565217391	14
19	15.3513513513514
17	14.7619047619048
15.5454545454545	14
15	13.5714285714286
13	12.96
12.1111111111111	12
11	11.1176470588235
9	10.1818181818182
8.79310344827586	10
0.3	3
33	16
33	16
33	16
0.3	3
33	16
33	16
33	16
0.35	26
-15	-7.36
-13.4545454545455	-6
-13	-5.70588235294118
-11	-4.69230769230769
-9	-4.5531914893617
-8.10344827586207	-4
-7	-2.47619047619048
-5	-2.44444444444444
-4.33333333333333	-2
-5	-1.05882352941176
-5.94736842105263	0
-5	0.461538461538461
-3.71428571428571	0
-3	-0.476190476190476
-2.56521739130435	0
-1	1.63636363636364
-0.555555555555554	2
-1	2.42105263157895
-3	3.26315789473684
-5	3.875
-7	3.875
-9	3.87234042553192
-11	3.44827586206897
-13	2.55172413793103
-14.2307692307692	2
-15	1.16666666666667
0.35	3
3	-2
3	-2
3	-2
0.35	3
3	-2
3	-2
3	-2
0.35	5
10.5	10
11	9.74193548387097
11.2285714285714	10
11	10.2352941176471
10.5	10
0.35	7
18.7692307692308	12
19	11.7142857142857
19.1714285714286	12
19.4347826086957	14
19	14.5405405405405
17.8235294117647	14
18.7692307692308	12
0.4	23
-15	-6.16
-14.8181818181818	-6
-13	-4.8235294117647
-11.6	-4
-11.7777777777778	-2
-11	-1.06666666666667
-10	-2
-9	-3.55555555555555
-8.1764705882353	-2
-9	-0.923076923076924
-9.85714285714286	0
-9	0.342857142857143
-7	0.5
-5	1.23076923076923
-3.33333333333333	2
-5	2.9375
-7	2.9375
-9	3.23404255319149
-11	2.93103448275862
-13	2.03448275862069
-13.0769230769231	2
-14.8888888888889	0
-15	-0.100000000000001
0.45	4
-15	-4.375
-13.5	-4
-14	-2
-15	-1.6
0.45	5
-13.2222222222222	0
-13	-0.666666666666665
-12.5555555555556	0
-13	0.249999999999999
-13.2222222222222	0
0.45	11
-11.9230769230769	2
-11	0.736842105263158
-9	1.2
-7	2
-5	2
-5	2
-5	2
-7	2
-9	2.59574468085106
-11	2.41379310344828
-11.9230769230769	2


==> Final IEEE/figures/sens_skew_EM_Gaus_BIC_Gaus_Schwarz_Nk_50_step_2_MC_300_2.csv <==
x	y	label
10.5838861957139	3.21844808827756	3
5.22499658511681	1.64121003049007	2
6.92186269024314	-0.859224889085045	2
4.79284193243037	3.93896921006272	1
8.57734390751634	0.47882345136882	2
11.6852293378599	6.33817905798135	1
6.35134862088668	1.3743080605147	2
7.16138799603432	1.16248209849564	2
8.39884879201963	6.95408801104359	1
7.3253083707606	7.03648102983618	1
8.69837030387983	6.23564581404846	1
5.75923932701493	1.05698533610923	2
13.432941325585	5.40707143762685	3
4.5579394071265	4.31333248695813	1
4.80389584849906	2.21875952004182	1
10.5350900231547	2.93487805959397	3
8.30508811358356	-1.03464157517263	2
8.2939151639994	-0.502674434758512	2
5.56907627417085	1.05840413849155	2
12.662508488891	3.11506700438319	3
5.33702548521067	-1.14458231005694	2
6.89048520887824	-1.56602376697254	2
7.60717737288189	-0.432846195647398	2
15.628563744574	8.37801258561765	1
9.09074847293446	-0.913953057350585	2
14.1786684060579	7.09200934935219	1
10.3531682717838	3.64296220618837	3
20.6533992709297	9.496309485069	1
6.15490027644925	-1.00416103348255	2
19.5970790373645	10.7440710535468	1
3.59314947249159	3.06483093821885	1
5.7318039954753	0.975984052555665	2
6.9793956251811	-0.347916763147614	2
9.37262670804282	5.04558803200147	1
6.55910799306841	-0.20783780996445	2
6.33374318452307	4.53660159577935	1
6.33030675720073	3.71503738791337	1
2.64569887998227	3.24028586539468	1
2.37957759712372	3.81406289155814	1
7.38855167255775	5.26446919894457	1
4.81043395446646	4.53486871337373	1
10.0248012784965	2.60098656920463	3
7.37077926159667	5.38015324065384	1
5.8874361708885	0.0571674965124196	2
11.320258764438	6.9873164754765	1
2.31454685452478	4.59773391919461	1
11.5153353384081	5.3756229375663	1
7.60875292727658	-1.37641592589882	2
12.9916881309865	7.74203808006658	1
6.7366725026455	0.938279802976733	2
2.4136888649777	4.85181261457603	1
6.16542552823836	-0.316305388916014	2
3.9733339398036	4.33214311683921	1
9.65450766933652	3.17009856394014	3
12.0631819455157	7.20253202073084	1
5.73596138618532	1.74118926378677	2
6.68308286612212	1.71786641166117	2
7.51965044172568	-0.753229300735303	2
6.12331387955937	4.49315357971693	1
5.44080883569282	1.04929929946401	2
16.7099204769832	9.19674418597475	1
8.20219254545985	6.96011519010229	1
6.05726594026825	4.92029542209967	1
6.87386626369188	6.90525868597001	1
10.801685170375	7.28925249214449	1
3.26589787354908	2.86166448919451	1
11.504958036726	7.20278231927502	1
13.919472797575	7.19442325417032	1
6.82897886468189	2.33838113862273	2
8.44408822970827	6.77607992314438	1
8.23676099025323	0.152426781155413	2
11.7271062743027	3.30204299618472	3
10.9886345641915	7.5343012689085	1
10.8402242281972	7.01421772600889	1
4.41714338129226	0.641051912900381	2
8.52910711808472	-1.25114931060011	2
8.04720155012146	2.13992776135759	2
6.56811222585461	-0.672067141837017	2
14.4785506018632	6.94142445746821	1
17.9626870208803	11.0965705192551	1
6.84398492353227	0.871853468565974	2
6.71333973502332	4.95805696777804	1
9.20086228232153	7.10364005431938	1
13.4553517104925	9.02318996346175	1
9.23727318236067	7.57235789920782	1
4.61793843645001	4.69754391695714	1
10.1804497898524	5.80771606578276	1
6.6852355151333	1.80889769301365	2
6.39905723704677	6.56199168216841	1
7.51598738796924	-1.12221895350999	2
6.08635480882627	1.84778637261455	2
21.9442728293649	11.9661791126961	1
10.7055885599335	3.54577947481864	3
7.2459667043767	5.40239149628775	1
6.87674172527893	0.126943072729336	2
7.04141003363187	-1.09655542238396	2
8.83330258562701	6.45533180449008	1
5.87017907959778	2.57794550232005	2
22.2461316997562	10.611445680506	1
6.44979121752741	6.71921732414934	1
5.95615504304858	1.2708234514674	2
14.7868771545059	6.04500205059952	3
6.89188450017382	6.69686990382749	1
7.33241292646883	0.680379309168056	2
10.8379011186576	6.9823585977618	1
3.03041191019286	2.93021357199331	1
4.51771377691624	4.6316600595873	1
5.47044400986503	0.57132836734723	2
7.70874646115748	4.60849503582074	1
6.7656436029547	1.57952885004356	2
5.66671676125027	1.33755155797857	2
7.57344352002365	0.109217837935391	2
8.65780857991329	6.36771859486922	1
5.93675302014015	-0.014737308206857	2
2.9241005202189	4.13239693358763	1
6.77431555481966	4.85329313379371	1
3.45007204528973	3.81326559157576	1
11.988066178546	7.3166441478145	1
14.9198032519028	8.70550311955195	1
7.218530793431	5.59381563843453	1
6.89130799925254	-0.50310811209237	2
8.27820012684973	-2.0506544784887	2
11.9842181786251	8.30603370673925	1
7.72172778482075	0.716286685060811	2
10.7114742108829	2.08123412762344	3
15.3590436304317	9.43040304840022	1
15.4080271156042	4.35040942119163	3
12.4812137467739	7.17077223804278	1
6.74396270304362	1.22924497838367	2
10.9048636856373	3.15125441886222	3
8.53264725489376	4.91132359497755	1
7.14627974314715	0.0740474166856231	2
6.13179485228285	1.85331397600949	2
7.20613155723665	4.04219066434238	1
8.18160111846122	5.91167830618473	1
6.98613887485061	0.626903269420416	2
6.94181736315998	-2.54403462887363	2
6.10517839006914	2.55766726540278	2
11.5964788072939	6.88153556671742	1
6.96106936520819	5.99476831480998	1
11.5395019297957	7.05334767055728	1
12.3197535137774	7.55207698901829	1
6.07664504856613	0.678102600166321	2
5.4096376690561	4.37595741297014	1
11.3622486260559	6.86213225276686	1
4.2110163200338	5.18022786271008	1
7.84658449034486	-0.46497214807697	2
7.33253155527154	-1.46413914470027	2
8.13840887148084	1.20798896327715	2
6.4332015123347	0.815753810015772	2
14.5699975375612	8.14630884903231	1
10.1189795964547	5.82204751573105	1
6.71308630325672	-1.34954109551014	2
6.97613199014891	-0.864096617533354	2
2.37221939830548	2.58711781562782	1
7.08232206543912	2.17585853274198	2
18.4060851612276	9.89408345342857	1
6.63182675889939	0.900445157837849	2
9.02567522452296	7.95748727859237	1
11.0620655921456	7.0762250968377	1
13.5687070497238	7.50313502782151	1
3.79313775964251	-0.723431941814622	2
15.2125931339694	7.26238670177018	1
12.0720493719824	7.84467691516806	1
5.68882087409541	0.410175001776551	2
8.72610877366802	2.15288731991072	3
23.3872697222532	11.9428015130186	1
1.69768734031313	3.87659582863096	1
7.78318754386421	-0.583039063867436	2
4.72355188143285	3.40748006185618	1
10.2769379758254	7.23635360929482	1
8.88330939136692	6.77009085699584	1
5.4357306781215	3.91462070251442	1
7.74155566448162	0.528501343278288	2
3.11247077733294	4.38900753518983	1
7.64132080617894	-1.2305201372911	2
7.99866961480534	-2.60963314020221	2
6.42004634587234	-0.171836986781059	2
6.27389930107635	2.53202395509345	2
7.51057310653751	0.808063856893201	2
9.09660705337515	3.01702316185889	3
6.73234895515943	0.991144946272652	2
11.4339962929297	7.22373433863501	1
4.72311384398244	3.86777722124657	1
6.33342617857039	1.20923323644608	2
5.95024424213693	0.329721278701683	2
11.9671958060147	8.5378372948757	1
17.5420949772986	8.50860244590092	1
8.32265019975871	6.26936063356875	1
11.3699892468995	4.55744908200644	3
3.8571521523383	4.19757646102321	1
13.0903948406129	6.81009025844235	3
7.34353319315103	0.423961156533172	2
4.28221051518645	5.02515682098586	1
10.9940870549969	7.06667373398691	1
10.0749828264542	6.85554231321789	1
7.81245397654299	-1.09152234424531	2
5.59193283872225	6.4427514206984	1
8.24771713849467	0.461548621628889	2
7.63199692969686	-1.48258533587678	2
6.8056583266256	1.41467720519481	2
3.71244660524352	4.53504486500636	1
7.22227327858222	-0.213160742367709	2
6.35572072638719	-0.149914681863312	2
14.613802268999	7.94669241329812	1
2.15244887888828	1.72505690831371	1
6.39856542472685	2.13061032174922	2
5.1373810563782	5.01233528857399	1
6.10314685167515	6.12240707429227	1
9.83471221585247	6.2390134066378	1
10.6631485073538	6.95713990825692	1
5.2980606656073	0.85474480251431	2
2.25116215358089	5.08230310811387	1
3.21642600733235	3.37012115246765	1
6.35777510834717	0.154739079994634	2
13.7982803481638	4.99229119938687	3
23.8476108421478	11.5287186710427	1
9.21255331637682	5.53276754193267	1
6.51855440990847	4.70274795296347	1
7.18401168300776	2.89137894850933	2
7.0671154020189	-0.49851939624707	2
9.62553884955692	7.09427755693657	1
15.1090508853381	5.02334023380885	3
8.46721318910695	5.89819229403253	1
9.52718063176244	6.88521079947514	1
6.81426743566978	1.99449820547764	2
7.64662617724956	5.48525835005566	1
6.93370457701084	6.27811612083252	1
6.47242970532912	-0.364678145467263	2
24.9721919694367	12.2069907602974	1
16.8692934441814	9.63556538476442	1
6.87937406548062	1.00064444477854	2
2.42312622922208	3.96069305430922	1
5.65766292361796	1.99256910109208	2
14.9225070644053	7.67549909938763	1
3.37017915996306	2.50581531926217	1
5.79658229304819	0.667215394292829	2
10.2592053469435	7.19717457222043	1
6.71213763371163	2.24617756838682	2
5.76622704378166	1.83970118181273	2
6.89420965826941	-1.00131831559844	2
11.0532416953609	8.54488492589244	1
9.49205586678011	1.09653636370382	3
3.12157613324369	3.99292047836321	1
6.54966987258767	1.4342908799288	2
5.72793295799606	4.54715182552723	1
3.46959284172984	2.87847115814402	1
7.25100045835459	-0.47628881847754	2
7.26337765833246	0.265787675823294	2
6.96197140405437	-3.18697567678608	2
5.44905878495936	4.88445705621642	1
5.61526811220648	1.165676571649	2
10.5838602925989	3.21490759836899	3
6.2232033953622	1.02709768869344	2
5.57567675714788	6.4554742798724	1
7.32749324360816	0.986720808625386	2
6.37056015536478	2.36917277065348	2
10.328893997752	6.9709266653601	1
6.32960427222783	5.53540733482014	1
3.48227486674612	3.67463238667745	1
9.21946875856727	-4.24598160175964	2
2.84973976892055	4.35680102572829	1
7.40873797054205	0.0921678753749968	2
4.57577508170777	3.49137045709845	1
2.18820258044268	5.03938104702535	1
5.8457928753744	4.14708080372172	1
6.80622764022917	-0.0170485105254174	2
6.01596535537583	0.776575156189831	2
8.14562096235075	-3.6615572898608	2
6.41981219644952	1.25231343392991	2
6.45437306341869	1.85824498720679	2
7.45819011532615	1.46798088212967	2
3.93000251002439	4.38105274265076	1
7.08634479967508	1.84904344706983	2
7.35860441403977	1.51418713135312	2
11.6909507362046	6.76947056264874	1
7.23447352021662	0.685481584786575	2
14.535701702324	8.316675492449	1
10.780718400941	3.79130269336091	3
7.92443628572085	6.5944196743918	1
7.26580600087551	-1.65058744768369	2
7.39601883349173	4.39100476116676	1
10.3852437325178	6.02623825545925	1
6.26944591128267	1.78072209082788	2
5.13266291777784	6.10292769548634	1
23.3135982654146	12.2434685881719	1
6.24321873254971	4.51459783667754	1
17.1761940920646	11.2928128382696	1
9.58145843973373	3.73916013207823	3
10.2573694186366	4.71059887687361	3
9.16503622059433	6.05367359980695	1
5.15078050493132	5.53394133393213	1
2.37817274806187	2.90871011175484	1
8.22198115158348	-1.41276727763514	2
6.98655461899175	0.357047872768208	2
10.2615092724514	5.87892785838483	1
5.90134116606955	1.67012264125533	2
6.08703867022436	0.329930743684541	2
6.64655396321802	2.0315995083268	2
6.98338001586376	-1.11439967800373	2
5.67420930688605	1.68476816113515	2
8.72624758631483	2.87942180544095	3
6.33206369901028	2.50115456256298	2
8.14236165751292	-1.11774334067888	2
8.32186792963089	6.77527172117616	1
11.2840720948646	7.61131545327788	1
19.2843210217876	9.657592745844	1
11.6043742087558	4.60448563691853	3
3.83719156329061	3.89011693876833	1
6.42095073493138	0.483316077284963	2
28.3966558332312	14.5902248380738	1
4.89707814926958	-0.0997486011603326	2
5.68418272980487	2.14349840102856	2
12.5620760340879	7.43482142498116	1
12.0969598424264	7.06252280483426	1
5.40212873339289	4.06374744157174	1
7.43936442424202	-1.02358181909637	2
6.57121172114351	0.554514359679556	2
3.25431541114586	3.44216888141213	1
15.5199328775847	7.98116365932505	1
4.96579032268442	-1.35666525342605	2
7.98434151677816	-0.0971155019629268	2
13.8724170061529	4.71768943691053	3
7.89259498476698	5.38688544785637	1
6.71142396209621	1.82036137814774	2
9.84344589431293	4.02333019297909	3
8.73991204779364	5.39472879590961	1
9.91503833737705	7.02312014020741	1
4.03877620562781	4.58162257886819	1
7.46742270657853	0.326745432244029	2
16.1517748973284	7.93764301383911	3
6.26258706292323	1.34780540535077	2
7.05005725564616	-0.864927530366486	2
12.3516521042328	4.61096623102434	3
5.72668520840398	4.12542910792121	1
12.0981895020534	7.17590482440564	1
21.6309610730417	10.2547785124632	1
7.09399976644846	5.56314894372725	1
16.302584059032	8.57483804923514	1
17.448933200522	9.57042536222846	1
7.32475574308306	5.85469491468701	1
7.94559962865383	1.98046301613946	3
6.27570959624268	1.0363341753569	2
5.98135289522098	6.33891562475134	1
2.34690029515736	3.58755898940962	1
7.84025635968019	1.1783176864776	2
10.4902719699113	1.44086962033647	3
9.75558569484966	4.34899299394499	3
8.79765125282713	6.11680135982823	1
11.9549472889988	4.12278298824486	3
12.8870145145248	5.24484878777462	3
14.444651307182	5.41133024088911	3
18.1639341505419	9.93980819282342	1
4.56167338886596	4.83531479595925	1
10.5573335462719	3.00274347346227	3
15.6606383380234	8.04067490123486	1
9.44997971613512	7.0127746232899	1
20.3728743287577	10.7449066779568	1
18.3630265530724	11.1305269242151	1
6.60700495604757	-0.639574308697592	2
12.5886781949301	8.33414092387442	1
10.2646176545339	3.34980579296199	3
11.7975540978433	6.29453913452781	1
4.87905012014823	4.16135707193034	1
10.512122816493	5.88373676648453	1
8.48608779446582	6.28511498394193	1
5.99022071366994	-0.42692886545735	2
13.9998132548776	8.03446559135723	1
6.23033846971772	2.48364090177185	2
8.29728188206749	-3.47078785876082	2
5.64367309233447	0.426279277112907	2
6.76456215899063	0.167808261293939	2
14.7355113431888	6.18323786039868	1
6.0138730550131	0.775069753894458	2
8.06059476579207	7.61766869611911	1
21.7684257724263	12.4507167096684	1
22.387473013946	11.2837319769679	1
6.78405910679534	2.77551319269532	2
7.63760657226213	5.06133223856317	1
7.75906512192025	-0.422397491191882	2
2.05739243796767	2.96292371460062	1
24.7100980132213	10.9954676135355	1
15.839134039795	9.33678094495479	1
10.1331269297913	2.97374395232088	3
10.6420748363161	2.56725798790439	3
13.9983458726705	9.10334705866606	1
7.01318567020654	0.303034093450591	2
3.15221925032194	3.43953367911835	1
6.10326797809335	-0.349838240854495	2
14.1746457443041	9.54205238190276	1
7.66839331794646	0.619462396848899	2
6.47073517629268	0.689355263438011	2
19.6046588974753	11.177038606543	1
6.59019952740081	0.515226190219103	2
7.89337603089014	-1.29198130239351	2
8.36746740539727	-1.42725964781772	2
7.6224682702451	1.37558542052376	2
4.84353681073929	5.20864404228057	1
6.4139144131539	0.237813619801179	2
8.35235874204626	-1.28588324328429	2
9.87003122359514	1.89234334629426	3
7.95783475349285	-0.505002607539113	2
5.33562654217582	5.17192201246209	1
8.84108440017849	5.89522190142212	1
7.03218020163806	3.31419549294201	2
7.63264468091472	-0.417105838143133	2
7.62123595880751	-1.66456334715096	2
6.34948981258735	1.25180269131933	2
5.26295258865318	1.67304904789745	2
12.2340131763594	3.24166164745667	3
4.93129200726488	5.45471644940519	1
6.92188506942626	0.229418396354149	2
5.86509994574297	1.04661276601155	2
8.20775720828345	5.58433298219231	1
21.7109026140967	10.6965782863714	1
3.32262905776167	4.41234959885648	1
14.5581123307823	9.07652747194497	1
15.8155766139518	9.84876655726228	1
3.69676147503278	3.54359645659077	1
7.35968802855811	-1.03615922682902	2
12.5153696208417	7.51880689858893	1
5.85397458775757	0.929510680204377	2
7.76613987479249	4.51753584203666	1
7.16066329844477	-0.342116790882019	2
7.53990476994514	1.51047994982119	2
9.24405402684378	6.35023019954639	1
5.58686698806216	1.74371981533448	2
1.80924979969827	3.53525646708401	1
8.15304172507922	5.22772278474795	1
15.437713733136	7.92117962964373	1
12.6597655572512	8.56656484599316	1
6.15110493924188	1.73416999908358	2
12.9663773287882	3.60601757778187	3
5.26808578458319	5.34682014650728	1
4.05932118416854	3.24995709589345	1
8.54431703317587	7.35923237222597	1
9.79239874304283	7.26149022705555	1
6.06128148876953	-0.672375235153774	2
12.3896303196635	3.44347895335813	3
6.32055374494226	-0.376489560915929	2
4.66162834941773	4.73112467140805	1
6.87710423816199	2.08398924647293	2
6.3009516181294	1.74516044236474	2
6.80533634584948	-0.488659670023761	2
5.62282978709312	1.1606952483517	2
9.54368550323006	5.52137472325193	1
10.8934890011092	7.43152348260513	1
7.97672586661463	2.71350760722031	2
7.91951741634345	-1.93773496984872	2
15.5910375202946	9.6044102398473	1
6.11493760161339	0.983479823414098	2
5.10356823999555	1.25755841585632	2
8.8231416624681	6.39080936701424	1
11.181896905985	6.93068002723782	1
3.92861948610095	4.19106097597797	1
14.9337635257139	5.87392798473376	3
3.90410353879321	4.88848096934456	1
7.16650820347824	1.03672913799387	2
7.32082582356491	-0.206171556035286	2
5.48157044138207	-0.111468484782447	2
6.21498666905016	1.62705307506927	2
5.86860758543427	1.25106296565029	2
7.89657257863658	4.85378665139916	1
5.95902491954226	4.67203216314321	1
10.7937955059062	6.2473490619429	1
7.93343746291539	0.807153661174465	2
7.36981813823073	3.25256394266093	2
10.7913106206071	3.44611837291087	3
7.97009351086307	2.90740693389056	2
12.2598469816047	4.07786273034896	3
6.51366342442551	-0.480020699360331	2
29.4576134803249	13.6069343292047	1
7.24167498710037	0.734353734581134	2
13.4095904761205	5.61624677813578	3
2.27741945713832	4.06101156345122	1
6.97660179002645	-0.816552573625967	2
5.01465627804899	5.25586434872863	1
19.6341482084033	10.8784917237065	1
8.51623612770841	-0.123880849274413	2
9.1481256237921	-1.30442132947557	2
13.8505054002929	6.69828763468391	1
2.38354944624657	3.34154466599471	1
4.18861490174044	4.548141611733	1
6.30952446005194	1.54857168800631	2
9.19462421872285	-3.86277821486105	2
7.16111310244698	4.85927144615009	1
4.84293063636056	5.93189536840722	1
6.55999820012038	1.00885289683466	2
6.24615052580072	0.420817149067562	2
14.3973584628742	9.28388509336775	1
10.6174978072125	6.96477429194624	1
3.03030292023244	3.40153690509569	1
13.1448959657192	3.49047938856752	3
14.9680959876819	6.71910500701367	1
11.7823066579384	8.51032079789634	1
5.63560188585293	4.86274121603953	1
7.24003987469979	3.9938211088552	1
6.50897551862774	1.11263964678887	2
14.997613552678	4.77249902259678	3
7.40170087888994	0.819364691907562	2


==> Final IEEE/figures/sens_skew_EM_Gaus_BIC_Gaus_Skew-Schwarz_Nk_50_step_2_MC_300_1.csv <==
Var1	Var2
0.1	11
-15	-20
-13	-19.2
-11	-18.6
-10.3333333333333	-18
-9	-16.9090909090909
-7.75	-16
-7	-15.5
-5.8	-16
-5	-18
-5	-18
-4.80952380952381	-20
0.1	9
7.85714285714286	-20
9	-19.4666666666667
11	-18
11	-18
13	-17.7
15	-16.6666666666667
16.25	-18
17	-18.5454545454545
18.7777777777778	-20
0.1	3
19.5714285714286	-20
21	-19
21.4166666666667	-20
0.1	19
45	1.42857142857143
43.2857142857143	2
43	2.14285714285714
42.6666666666667	2
41	1.76190476190476
40	2
39	2.66666666666667
37	2.875
35	2.85714285714286
33.3157894736842	4
34.5294117647059	6
35	6.17391304347826
37	7
38.8	8
39	8.06896551724138
41	9.47368421052632
41.6666666666667	10
43	10.5263157894737
45	11
0.1	19
-10.3529411764706	30
-11	29
-11.6285714285714	28
-11.4	26
-11.1818181818182	24
-11.4347826086957	22
-11.952380952381	20
-12.2340425531915	18
-11.8235294117647	16
-12.8095238095238	14
-13	12.6666666666667
-13.1935483870968	12
-13	10.5
-12.9622641509434	10
-12.8095238095238	8
-12.4666666666667	6
-13	5.89473684210526
-14.6941176470588	4
-15	3.83850931677019
0.1	12
25.5714285714286	30
25	29.3333333333333
23	30
22	28
21	27.4285714285714
20.4117647058824	26
19	25.3846153846154
17	25.3636363636364
16.6315789473684	26
15	27.9375
14.96	28
14	30
0.1	5
19.2142857142857	-16
19	-16.75
17	-16
19	-15.7272727272727
19.2142857142857	-16
0.1	3
41	4
41	4
41	4
0.1	3
41	4
41	4
41	4
0.2	24
4.52	-20
5	-19.8571428571429
7	-19.1578947368421
8.60975609756098	-18
9	-17.869918699187
11	-16.6363636363636
12.037037037037	-16
13	-15.7547169811321
15	-14.2142857142857
15.4615384615385	-14
17	-13.3103448275862
18.5833333333333	-12
19	-11.5833333333333
21	-12
19.9166666666667	-14
21	-15.4444444444444
23	-15.4666666666667
23.8	-16
25	-16.8571428571429
26.6	-18
27	-19
29	-19.2
31	-19.7142857142857
31.4	-20
0.2	3
36.4	-20
37	-19.1428571428571
37.4	-20
0.2	5
40.5	-20
41	-19.4666666666667
42.8333333333333	-18
43	-17
45	-16.4285714285714
0.2	13
-15	-11.4
-13	-11.0833333333333
-11	-11.5
-10.1666666666667	-12
-9.4	-14
-9	-14.0769230769231
-8.90909090909091	-14
-7	-12.1739130434783
-5	-12.3529411764706
-4.62666666666667	-14
-4.15151515151515	-16
-3.75	-18
-3.38095238095238	-20
0.2	31
45	-5.64705882352941
43.88	-4
44.3	-2
43	-0.142857142857144
42.75	0
41	0.333333333333333
39	0.387096774193548
38.25	0
37	-0.645161290322581
36.1666666666667	0
35	0.875
33	0.16
32.5555555555556	0
31	-0.608695652173913
29	-0.769230769230769
27.3333333333333	0
27.56	2
29	3.89473684210526
29.1333333333333	4
31	5.21739130434783
31.6923076923077	6
33	6.80952380952381
35	7.47826086956522
35.7272727272727	8
37	8.60869565217391
38.92	10
39	10.0325203252033
41	10.5747126436782
42.9375	12
43	12.036036036036
45	12.3177570093458
0.2	24
-8.75862068965517	30
-9	29.4814814814815
-10.025641025641	28
-10.1803278688525	26
-10.3170731707317	24
-10.3506493506494	22
-10.6153846153846	20
-10.968253968254	18
-10.5844155844156	16
-11	15.2558139534884
-11.8571428571429	14
-11.92	12
-11.8301886792453	10
-11	8.66666666666667
-9	9.1304347826087
-7	9.38461538461539
-6.34545454545455	8
-7	7.64705882352941
-9	7.03703703703704
-10.1914893617021	6
-11	5.65454545454545
-13	5.10526315789474
-13.9882352941176	4
-15	3.46583850931677
0.2	25
35.1111111111111	30
35	29.8888888888889
33	29.1333333333333
31	28.3157894736842
30.3333333333333	28
29	26.2857142857143
28.8888888888889	26
27.1428571428571	24
27	23.962962962963
26.8888888888889	24
25	25.4166666666667
23	24.6666666666667
21	24.6486486486486
19.4	24
19	23.9469026548673
17	23.7761194029851
16.7087378640777	24
15.0526315789474	26
15	26.0625
13.76	28
13	28.8444444444444
11	28.936170212766
9	29.0909090909091
7	28.7368421052632
6.23809523809524	30
0.2	7
43.4285714285714	-14
43	-15.5
42.3333333333333	-14
42.8	-12
43	-11.6
43.6666666666667	-12
43.4285714285714	-14
0.3	41
1.3076923076923	-20
3	-19.7283950617284
5	-19.1428571428571
7	-18.1052631578947
7.14634146341463	-18
9	-17.3821138211382
10.6831683168317	-16
11	-15.7987421383648
13	-15.188679245283
14.4	-14
15	-13.568
16.7981651376147	-12
17	-11.6451612903226
18.6451612903226	-10
19	-9.38888888888889
20.4705882352941	-8
21	-7.28
23	-6.13333333333333
23.5	-6
23.1428571428571	-4
23	-3.33333333333334
22.9365079365079	-2
22.9655172413793	0
23	0.222222222222224
23.8421052631579	2
25	2.30555555555556
26.9677419354839	4
27	4.02197802197802
29	5.11538461538462
30.0454545454545	6
31	6.5
32.8529411764706	8
33	8.07692307692308
35	8.3495145631068
37	9.47826086956522
37.72	10
39	10.520325203252
41	11.264367816092
42	12
43	12.5765765765766
45	12.8785046728972
0.3	13
-15	-9.29230769230769
-13	-9.20930232558139
-11	-9.11764705882353
-9	-9.04
-7	-9.5
-5	-9.3
-4.63157894736842	-10
-4.23943661971831	-12
-3.82666666666667	-14
-3.24242424242424	-16
-3	-16.8
-2.74468085106383	-18
-1.95238095238095	-20
0.3	24
-7.72413793103448	30
-8.42857142857143	28
-9	26.75
-9.19672131147541	26
-9.58536585365854	24
-9.57142857142857	22
-9.46153846153846	20
-10.015873015873	18
-9.80519480519481	16
-10.8604651162791	14
-10.3913043478261	12
-9	10.7692307692308
-7	10.6567164179104
-5	10.3913043478261
-3.83870967741935	10
-5	8.56
-5.25454545454545	8
-7	7.05882352941176
-8.92857142857143	6
-9	5.9672131147541
-11	5.10909090909091
-13	4.31578947368421
-13.2823529411765	4
-15	3.09316770186335
0.3	27
40.9333333333333	30
40.6	28
39	27.5294117647059
37.1176470588235	28
37	28.1428571428571
36.8571428571429	28
35	26.5555555555556
34.375	26
33	25.6333333333333
31	25.3793103448276
29.9189189189189	24
29	23.4769230769231
27	22.8518518518519
25	22
23	23.3548387096774
21	23.5764705882353
19	23.4159292035398
17	23.3283582089552
16.126213592233	24
15	25.3333333333333
14.4423076923077	26
13	27.7441860465116
11	27.7922077922078
9	27.7446808510638
7	27.2380952380952
6.61904761904762	28
5.28571428571429	30
0.3	3
45	29.7894736842105
43	29.4576271186441
41.1176470588235	30
0.3	31
29.2222222222222	-12
31	-12.5925925925926
33	-13.0909090909091
35	-13.0909090909091
35.6315789473684	-12
37	-10.7619047619048
38.3333333333333	-10
39	-9.55555555555556
39.9655172413793	-8
39	-6.25
38.5555555555556	-6
39	-5.77777777777778
39.969696969697	-4
39	-3.11111111111111
37.1176470588235	-4
37	-4.25
36.9166666666667	-4
35	-2.72222222222222
33	-3.57142857142857
31.5	-4
31	-4.21052631578948
29.1111111111111	-6
29	-6.28571428571429
28.8947368421053	-6
27	-4.875
25.2857142857143	-6
26	-8
27	-8.28571428571428
28.2	-10
29	-11.6
29.2222222222222	-12
0.3	5
37.8333333333333	-8
37	-9.11111111111111
35.1818181818182	-8
37	-6.8235294117647
37.8333333333333	-8
0.3	3
25	22
25	22
25	22
0.4	54
-15	-8.36923076923077
-13.5	-8
-13	-7.84905660377358
-11	-7.52173913043478
-9	-7.82222222222222
-7	-7.61702127659574
-5	-7.83333333333333
-4.82608695652174	-8
-3.84210526315789	-10
-3.3943661971831	-12
-3.02666666666667	-14
-3	-14.0869565217391
-2.52173913043478	-16
-2.1063829787234	-18
-1	-19.6774193548387
1	-19.2533333333333
3	-18.9876543209877
5	-18.4285714285714
5.8	-18
7	-17.593984962406
9	-16.8943089430894
10.0891089108911	-16
11	-15.4213836477987
13	-14.622641509434
13.7333333333333	-14
15	-13.088
16.2477064220184	-12
17	-10.6774193548387
17.6774193548387	-10
18.8484848484848	-8
19	-7.79166666666667
20.5087719298246	-6
20.8585858585859	-4
21	-3.63157894736842
21.984126984127	-2
21.9310344827586	0
22.3529411764706	2
23	2.62857142857143
25	3.13888888888889
26	4
27	4.68131868131868
28.7910447761194	6
29	6.15217391304348
31	7.21428571428571
31.9705882352941	8
33	8.53846153846154
35	8.93203883495146
36.6417910447761	10
37	10.2016806722689
39	11.0081300813008
41	11.9540229885057
41.0625	12
43	13.1171171171171
45	13.4392523364486
0.4	27
-6.35714285714286	30
-6.70588235294118	28
-7	27.4736842105263
-7.73684210526316	26
-8.73333333333333	24
-8.65957446808511	22
-8.30769230769231	20
-9	18.2
-9.06349206349206	18
-9.02597402597403	16
-9.46511627906977	14
-9	13.1666666666667
-8.03448275862069	12
-7	11.5522388059701
-5	11.0434782608696
-3	10.4303797468354
-2.53424657534247	10
-3	9.50724637681159
-4.38666666666667	8
-5	7.4025974025974
-7	6.47058823529412
-7.85714285714286	6
-9	5.47540983606557
-11	4.56363636363636
-12.265306122449	4
-13	3.625
-15	2.72049689440994
0.4	32
45	29
43	28.4406779661017
42.3333333333333	28
41	27.5
39	26.6470588235294
37	26.1290322580645
36.8518518518519	26
35	25.3589743589744
33	24.6333333333333
31.6896551724138	24
31	23.7260273972603
29	22.5538461538462
27.56	22
27	21.8133333333333
25	21.0769230769231
23.5714285714286	22
23	22.3870967741935
21	22.8705882352941
19	22.8849557522124
17	22.8805970149254
15.5436893203883	24
15	24.6436781609195
13.8653846153846	26
13	27.046511627907
11	27.012987012987
9	26.468085106383
7.53333333333333	26
7	25.9058823529412
6.9047619047619	26
5.9047619047619	28
5	29.2881355932203
4.41666666666667	30
0.5	55
-15	-6.83870967741935
-13	-6.71698113207547
-11	-6.21739130434783
-9	-6.48888888888889
-7	-6.34042553191489
-5	-6.58333333333333
-3.52173913043478	-8
-3.05263157894737	-10
-3	-10.2222222222222
-2.68316831683168	-12
-2.34831460674157	-14
-1.8695652173913	-16
-1.46808510638298	-18
-1	-18.7096774193548
1	-18.4533333333333
3	-18.2469135802469
3.90909090909091	-18
5	-17.7446808510638
7	-17.1428571428571
9	-16.4065040650407
9.4950495049505	-16
11	-15.0440251572327
13	-14.0566037735849
13.0666666666667	-14
15	-12.608
15.697247706422	-12
16.7721518987342	-10
17	-9.55
17.9393939393939	-8
19	-6.54166666666667
19.4561403508772	-6
20.2525252525253	-4
21	-2.05263157894737
21.031746031746	-2
21	-1.5
20.9381443298969	0
21	0.315789473684211
21.4705882352941	2
23	3.48571428571429
25	3.97222222222222
25.0322580645161	4
27	5.34065934065934
27.8955223880597	6
29	6.80434782608696
31	7.92857142857143
31.0882352941176	8
33	9
35	9.51456310679612
35.7462686567164	10
37	10.7058823529412
39	11.4959349593496
40.0508474576271	12
41	12.6588235294118
43	13.6576576576577
45	14
0.5	27
-2.86666666666667	30
-3	29.8333333333333
-4.83333333333333	28
-5	27.75
-5.60869565217391	26
-7	24.72
-7.4	24
-7.38297872340426	22
-7.15384615384615	20
-7.3030303030303	18
-7.55	16
-7.82352941176471	14
-7	13.0344827586207
-5.96551724137931	12
-5	11.695652173913
-3	11.1898734177215
-1.71232876712329	10
-3	8.63768115942029
-3.58666666666667	8
-5	6.62337662337662
-6.6	6
-7	5.8125
-9	4.98360655737705
-11	4.01818181818182
-11.0408163265306	4
-13	3
-15	2.34782608695652
0.5	32
45	28.2105263157895
44.36	28
43	27.5526315789474
41	26.9230769230769
39.2857142857143	26
39	25.8222222222222
37	25.3170731707317
35	24.5897435897436
33.6470588235294	24
33	23.7380952380952
31	22.9041095890411
29.5333333333333	22
29	21.741935483871
27	21.0133333333333
25	20.1538461538462
23	21.52
21.56	22
21	22.1647058823529
19	22.353982300885
17	22.4328358208955
15	23.9354838709677
14.9148936170213	24
13.2884615384615	26
13	26.3488372093023
11	26.2337662337662
10.3571428571429	26
9	25.40625
7	25.2
6.19047619047619	26
5.19047619047619	28
5	28.271186440678
3.58333333333333	30
0.6	54
-15	-3.55555555555556
-13.5	-4
-13	-4.30769230769231
-11	-4.4375
-9	-4.68965517241379
-7	-4.87179487179487
-5	-4.85714285714286
-4.36	-6
-3	-7.30769230769231
-2.63265306122449	-8
-2.43434343434343	-10
-2.08910891089109	-12
-1.67415730337079	-14
-1.21739130434783	-16
-1	-17.1111111111111
1	-17.6176470588235
3	-17.5294117647059
5	-17.1063829787234
7	-16.6917293233083
8.80392156862745	-16
9	-15.8924731182796
11	-14.6666666666667
12.325	-14
13	-13.4807692307692
15	-12.128
15.1467889908257	-12
16.0126582278481	-10
17	-8.05
17.030303030303	-8
17.9375	-6
19	-5.30612244897959
19.6464646464646	-4
20.1076923076923	-2
20.319587628866	0
20.6543209876543	2
21	2.35897435897436
22.6842105263158	4
23	4.32
25	4.74358974358974
27	6
27	6
29	7.45652173913043
29.9615384615385	8
31	8.55102040816326
33	9.46153846153846
34.75	10
35	10.15625
37	11.2100840336134
39	11.9837398373984
39.0338983050847	12
41	13.3647058823529
42.4210526315789	14
43	14.3098591549296
45	15.4285714285714
0.6	62
45	27.5368421052632
43	26.7631578947368
41	26.3461538461538
40.3571428571429	26
39	25.1555555555556
37	24.5853658536585
35.4516129032258	24
35	23.8205128205128
33	23.0238095238095
31	22.0821917808219
30.8666666666667	22
29	21.0967741935484
27	20.2133333333333
26.5151515151515	20
25	19.1935483870968
24.0384615384615	20
23	20.72
21	21.3611111111111
19	21.7402597402597
17	21.9636363636364
16.9354838709677	22
15	22.9677419354839
13.6382978723404	24
13	25
11	25.2075471698113
9	24.46875
7	24.4941176470588
5.47619047619048	26
5	26.952380952381
3.92682926829268	28
3	29.3571428571429
1	28.1111111111111
0.666666666666659	28
-1	26.8888888888889
-1.2962962962963	26
-3	24.2307692307692
-3.85714285714286	24
-4.4468085106383	22
-5	20.5555555555556
-5.32258064516129	20
-5	19.4117647058824
-4.44186046511628	18
-4.33333333333333	16
-5	15.24
-6.31914893617021	14
-5	12.6808510638298
-3.22222222222222	12
-3	11.9493670886076
-1	10.2424242424242
-0.428571428571429	10
-0.789473684210528	8
-1	7.90697674418605
-2.82222222222222	6
-3	5.91011235955056
-5	5.82857142857143
-7	4.875
-9	4.49180327868852
-10.0169491525424	4
-11	3.25641025641026
-13	2.375
-14.8	2
-15	1.66666666666667
0.7	119
45	26.9052631578947
43.0454545454545	26
43	25.9714285714286
41	25.5636363636364
39	24.4888888888889
37.4285714285714	24
37	23.7857142857143
35	23.0512820512821
33	22.3095238095238
32.35	22
31	21.2894736842105
29	20.4516129032258
28.0232558139535	20
27	19.2786885245902
25	18.2258064516129
23	19.7857142857143
22.7272727272727	20
21	20.5277777777778
19	20.961038961039
17	20.8727272727273
15	22
15	22
13	22.4210526315789
11.2352941176471	24
11	24.0754716981132
10.7647058823529	24
9	22.75
7	23.4375
6.60869565217391	24
5	25.5744680851064
3.46153846153846	26
3	26.4285714285714
1.79999999999999	26
1	25.7647058823529
-1	24
-1	24
-3	22.258064516129
-3.17021276595745	22
-3	20
-3.04651162790698	18
-3.28070175438597	16
-5	14.04
-5.04255319148936	14
-5	13.9574468085106
-3	13.4358974358974
-1	12.0689655172414
-0.833333333333335	12
1	11.2903225806452
2.08108108108108	10
1.96296296296296	8
1	7.4468085106383
-1	6.51162790697675
-1.48888888888889	6
-3	5.23595505617978
-5	4.97142857142857
-6.88888888888889	4
-7	3.9344262295082
-9	4
-11	2.48717948717949
-12.2258064516129	2
-13	0.153846153846157
-13.0952380952381	0
-13	-2
-11	-1.6
-10.7241379310345	-2
-9	-3.11111111111111
-7	-2.47058823529412
-5	-2.875
-4.25	-4
-3.16	-6
-3	-6.15384615384616
-2.02040816326531	-8
-1.82828282828283	-10
-1.4950495049505	-12
-1	-14
-1	-14
-0.111111111111111	-16
1	-16.7352941176471
3	-16.8235294117647
5	-16.468085106383
7	-16.2406015037594
7.62745098039216	-16
9	-15.247311827957
11	-14.2893081761006
11.575	-14
13	-12.9038461538462
14.3623188405797	-12
15	-10.625
15.253164556962	-10
15.5853658536585	-8
16.2682926829268	-6
16.2	-4
17	-2.66666666666667
18.8571428571429	-4
19	-4.08163265306123
19.040404040404	-4
19.1846153846154	-2
19.7010309278351	0
19.9135802469136	2
21	3.12820512820513
21.8947368421053	4
23	5.12
25	5.51282051282051
25.7755102040816	6
27	6.85714285714286
28.7777777777778	8
29	8.19607843137255
31	9.16326530612245
33	9.92307692307692
33.25	10
35	11.09375
37	11.7142857142857
37.7391304347826	12
39	13.0740740740741
40.7857142857143	14
41	14.2068965517241
43	15.1549295774648
44.25	16
45	16.7826086956522
0.7	3
-13	-2
-13	-2
-13	-2
0.7	3
-9	4
-9	4
-9	4
0.7	5
3.10526315789474	12
3	11.8888888888889
2.83333333333334	12
3	12.0645161290323
3.10526315789474	12
0.8	104
45	26.2736842105263
44.4090909090909	26
43	25.1142857142857
41	24.4727272727273
39.7619047619048	24
39	23.4666666666667
37	22.7142857142857
35	22.2820512820513
34.2142857142857	22
33	21.1282051282051
31	20.5
29.6428571428571	20
29	19.55
27	18.2950819672131
26.4375	18
25	17.1785714285714
23	17.4736842105263
22.1666666666667	18
21	18.7777777777778
19.7777777777778	20
19	20.1818181818182
17.9230769230769	20
17	19.1428571428571
16.2380952380952	18
15	17.3333333333333
13	17.4285714285714
12.5454545454545	16
13	15
13.3333333333333	14
13	12.8888888888889
12.2	12
11	11.6923076923077
9	10.5
7.28571428571429	10
7	9.875
5	8.43243243243243
4.33333333333333	8
3	6.93333333333333
1	6.17021276595745
0.652173913043479	6
-1	5.30909090909091
-3	4.56179775280899
-5	4.11428571428571
-5.22222222222222	4
-7	2.95081967213115
-9	2.42105263157895
-9.84210526315789	2
-9.72727272727272	0
-9	-1.23076923076923
-7	-0.266666666666666
-5	-1.05882352941176
-3	-1.73913043478261
-2.83783783783784	-2
-3	-4
-3	-4
-3	-4
-1.73170731707317	-6
-1.40816326530612	-8
-1.22222222222222	-10
-1	-11.375
-0.629629629629628	-12
0.304347826086957	-14
1	-15.5238095238095
2	-16
3	-16.1176470588235
3.76923076923077	-16
5	-15.5428571428571
7	-15.1764705882353
9	-14.6021505376344
10.6	-14
11	-13.5172413793103
13	-12.3269230769231
13.4927536231884	-12
14.0697674418605	-10
14.28	-8
14.7837837837838	-6
15	-5.38461538461538
15.2769230769231	-4
16	-2
17	-1.02857142857143
19	-0.285714285714285
19.0824742268041	0
19.1728395061728	2
21	3.8974358974359
21.1052631578947	4
23	5.92
23.4285714285714	6
25	6.91666666666667
27	7.71428571428571
27.4444444444444	8
29	9.37254901960784
31	9.77551020408163
31.6111111111111	10
33	11.6129032258065
34.7142857142857	12
35	12.1333333333333
37	13.4444444444444
38	14
39	14.7692307692308
40.3333333333333	16
41	16.3478260869565
43	16
44.3333333333333	18
45	18.2666666666667
0.8	27
-0.555555555555553	14
1	13.4615384615385
3	14
5	12.96
6.44444444444444	14
7	14.5555555555556
7.89655172413793	16
8.375	18
9	19.6666666666667
9.66666666666666	20
9	20.1739130434783
7	20.9230769230769
5	21.5789473684211
4.46666666666666	22
5	22.7272727272727
5.30434782608696	24
5	24.2978723404255
4	24
3	23.2222222222222
1.8421052631579	22
1.89473684210526	20
1	18.3809523809524
0.692307692307693	18
-1	16
-1	16
-1	16
-0.555555555555553	14
0.8	3
43	16
43	16
43	16
0.9	11
5.46153846153846	-12
7	-13
9	-13.2
9.54545454545454	-12
9	-10.8
8.63636363636363	-10
8.4	-8
7	-6
5.25000000000001	-8
5.71428571428572	-10
5.46153846153846	-12
0.9	27
0.461538461538462	-10
1	-10.9333333333333
3	-11.6666666666667
4	-10
4.71428571428571	-8
4.35714285714286	-6
5	-4.61538461538461
7	-6
7.4	-4
7	-3.78947368421053
5	-3
4.11111111111111	-2
5	-0.399999999999997
5.5	0
5.22222222222222	2
5	2.33333333333333
4.75	2
3	0
3	0
1	-1.85714285714286
-1	-1.57894736842105
-1.21621621621622	-2
-1	-3.14285714285714
-0.647058823529411	-4
0.304347826086958	-6
0	-8
0.461538461538462	-10
0.9	5
9.5	-10
11	-10.8571428571429
11.9230769230769	-10
11	-8.90909090909091
9.5	-10
0.9	13
12.4285714285714	-8
13	-8.44444444444444
13.08	-8
13.1621621621622	-6
13.32	-4
13.2666666666667	-2
13	-1.66666666666667
12.3333333333333	-2
12.2727272727273	-4
11	-5.16666666666667
9.75	-6
11	-7
12.4285714285714	-8
0.9	13
-6.71428571428571	2
-5	1.33333333333333
-3	1.05263157894737
-1	1.30434782608696
1	1.85714285714286
1.25	2
1	2.18181818181818
-0.249999999999999	4
-1	4.21818181818182
-2.09090909090909	4
-3	3.28571428571428
-5	2.375
-6.71428571428571	2
0.9	3
11	4
11	4
11	4
0.9	5
14.6666666666667	4
15	3.5
15.6666666666667	4
15	4.2
14.6666666666667	4
0.9	7
17.8	4
19	3.76923076923077
19.2068965517241	4
19.5	6
19	6.66666666666667
18.25	6
17.8	4
0.9	15
10.1111111111111	6
11	4
13	5
13.7142857142857	6
13	6.71428571428571
11.2	8
13	9.2
14	10
13	10.375
11	10.1538461538462
10.7777777777778	10
9	8
9	8
9	8
10.1111111111111	6
0.9	7
21.75	8
23	7.6875
23.4545454545455	8
23	9.42857142857142
21	10
21	10
21.75	8
0.9	5
24	10
25	9.78947368421053
25.4444444444444	10
25	10.25
24	10
0.9	7
17.9333333333333	12
19	11
21	10
21.8333333333333	12
21	12.4
19	13.0666666666667
17.9333333333333	12
0.9	5
26.4736842105263	12
27	11.1666666666667
27.4347826086957	12
27	13.4285714285714
26.4736842105263	12
0.9	17
24	14
25	13.5555555555556
26.3333333333333	14
27	16
29	14.7272727272727
31	15.6363636363636
33	15.6842105263158
33.6	16
33	18
33	18
31	18.5333333333333
29	18.05
28.9090909090909	18
27	16
25	16.1071428571429
24.6842105263158	16
24	14
0.9	15
34.7777777777778	20
35	19.5
37	18.375
39	18.7692307692308
41	19.6923076923077
43	20
43	20
43	20
42.2857142857143	22
41	22.6923076923077
39.9411764705882	22
39	21
37	21.1304347826087
35	20.1
34.7777777777778	20
0.9	5
42.3076923076923	24
43	22.7142857142857
44.5	24
43	24.2571428571429
42.3076923076923	24


==> Final IEEE/figures/sens_skew_EM_Gaus_BIC_Gaus_Skew-Schwarz_Nk_50_step_2_MC_300_2.csv <==
x	y	label
10.5838861957139	3.21844808827756	3
5.22499658511681	1.64121003049007	2
6.92186269024314	-0.859224889085045	2
4.79284193243037	3.93896921006272	1
8.57734390751634	0.47882345136882	2
11.6852293378599	6.33817905798135	1
6.35134862088668	1.3743080605147	2
7.16138799603432	1.16248209849564	2
8.39884879201963	6.95408801104359	1
7.3253083707606	7.03648102983618	1
8.69837030387983	6.23564581404846	1
5.75923932701493	1.05698533610923	2
13.432941325585	5.40707143762685	3
4.5579394071265	4.31333248695813	1
4.80389584849906	2.21875952004182	1
10.5350900231547	2.93487805959397	3
8.30508811358356	-1.03464157517263	2
8.2939151639994	-0.502674434758512	2
5.56907627417085	1.05840413849155	2
12.662508488891	3.11506700438319	3
5.33702548521067	-1.14458231005694	2
6.89048520887824	-1.56602376697254	2
7.60717737288189	-0.432846195647398	2
15.628563744574	8.37801258561765	1
9.09074847293446	-0.913953057350585	2
14.1786684060579	7.09200934935219	1
10.3531682717838	3.64296220618837	3
20.6533992709297	9.496309485069	1
6.15490027644925	-1.00416103348255	2
19.5970790373645	10.7440710535468	1
3.59314947249159	3.06483093821885	1
5.7318039954753	0.975984052555665	2
6.9793956251811	-0.347916763147614	2
9.37262670804282	5.04558803200147	1
6.55910799306841	-0.20783780996445	2
6.33374318452307	4.53660159577935	1
6.33030675720073	3.71503738791337	1
2.64569887998227	3.24028586539468	1
2.37957759712372	3.81406289155814	1
7.38855167255775	5.26446919894457	1
4.81043395446646	4.53486871337373	1
10.0248012784965	2.60098656920463	3
7.37077926159667	5.38015324065384	1
5.8874361708885	0.0571674965124196	2
11.320258764438	6.9873164754765	1
2.31454685452478	4.59773391919461	1
11.5153353384081	5.3756229375663	1
7.60875292727658	-1.37641592589882	2
12.9916881309865	7.74203808006658	1
6.7366725026455	0.938279802976733	2
2.4136888649777	4.85181261457603	1
6.16542552823836	-0.316305388916014	2
3.9733339398036	4.33214311683921	1
9.65450766933652	3.17009856394014	3
12.0631819455157	7.20253202073084	1
5.73596138618532	1.74118926378677	2
6.68308286612212	1.71786641166117	2
7.51965044172568	-0.753229300735303	2
6.12331387955937	4.49315357971693	1
5.44080883569282	1.04929929946401	2
16.7099204769832	9.19674418597475	1
8.20219254545985	6.96011519010229	1
6.05726594026825	4.92029542209967	1
6.87386626369188	6.90525868597001	1
10.801685170375	7.28925249214449	1
3.26589787354908	2.86166448919451	1
11.504958036726	7.20278231927502	1
13.919472797575	7.19442325417032	1
6.82897886468189	2.33838113862273	2
8.44408822970827	6.77607992314438	1
8.23676099025323	0.152426781155413	2
11.7271062743027	3.30204299618472	3
10.9886345641915	7.5343012689085	1
10.8402242281972	7.01421772600889	1
4.41714338129226	0.641051912900381	2
8.52910711808472	-1.25114931060011	2
8.04720155012146	2.13992776135759	2
6.56811222585461	-0.672067141837017	2
14.4785506018632	6.94142445746821	1
17.9626870208803	11.0965705192551	1
6.84398492353227	0.871853468565974	2
6.71333973502332	4.95805696777804	1
9.20086228232153	7.10364005431938	1
13.4553517104925	9.02318996346175	1
9.23727318236067	7.57235789920782	1
4.61793843645001	4.69754391695714	1
10.1804497898524	5.80771606578276	1
6.6852355151333	1.80889769301365	2
6.39905723704677	6.56199168216841	1
7.51598738796924	-1.12221895350999	2
6.08635480882627	1.84778637261455	2
21.9442728293649	11.9661791126961	1
10.7055885599335	3.54577947481864	3
7.2459667043767	5.40239149628775	1
6.87674172527893	0.126943072729336	2
7.04141003363187	-1.09655542238396	2
8.83330258562701	6.45533180449008	1
5.87017907959778	2.57794550232005	2
22.2461316997562	10.611445680506	1
6.44979121752741	6.71921732414934	1
5.95615504304858	1.2708234514674	2
14.7868771545059	6.04500205059952	3
6.89188450017382	6.69686990382749	1
7.33241292646883	0.680379309168056	2
10.8379011186576	6.9823585977618	1
3.03041191019286	2.93021357199331	1
4.51771377691624	4.6316600595873	1
5.47044400986503	0.57132836734723	2
7.70874646115748	4.60849503582074	1
6.7656436029547	1.57952885004356	2
5.66671676125027	1.33755155797857	2
7.57344352002365	0.109217837935391	2
8.65780857991329	6.36771859486922	1
5.93675302014015	-0.014737308206857	2
2.9241005202189	4.13239693358763	1
6.77431555481966	4.85329313379371	1
3.45007204528973	3.81326559157576	1
11.988066178546	7.3166441478145	1
14.9198032519028	8.70550311955195	1
7.218530793431	5.59381563843453	1
6.89130799925254	-0.50310811209237	2
8.27820012684973	-2.0506544784887	2
11.9842181786251	8.30603370673925	1
7.72172778482075	0.716286685060811	2
10.7114742108829	2.08123412762344	3
15.3590436304317	9.43040304840022	1
15.4080271156042	4.35040942119163	3
12.4812137467739	7.17077223804278	1
6.74396270304362	1.22924497838367	2
10.9048636856373	3.15125441886222	3
8.53264725489376	4.91132359497755	1
7.14627974314715	0.0740474166856231	2
6.13179485228285	1.85331397600949	2
7.20613155723665	4.04219066434238	1
8.18160111846122	5.91167830618473	1
6.98613887485061	0.626903269420416	2
6.94181736315998	-2.54403462887363	2
6.10517839006914	2.55766726540278	2
11.5964788072939	6.88153556671742	1
6.96106936520819	5.99476831480998	1
11.5395019297957	7.05334767055728	1
12.3197535137774	7.55207698901829	1
6.07664504856613	0.678102600166321	2
5.4096376690561	4.37595741297014	1
11.3622486260559	6.86213225276686	1
4.2110163200338	5.18022786271008	1
7.84658449034486	-0.46497214807697	2
7.33253155527154	-1.46413914470027	2
8.13840887148084	1.20798896327715	2
6.4332015123347	0.815753810015772	2
14.5699975375612	8.14630884903231	1
10.1189795964547	5.82204751573105	1
6.71308630325672	-1.34954109551014	2
6.97613199014891	-0.864096617533354	2
2.37221939830548	2.58711781562782	1
7.08232206543912	2.17585853274198	2
18.4060851612276	9.89408345342857	1
6.63182675889939	0.900445157837849	2
9.02567522452296	7.95748727859237	1
11.0620655921456	7.0762250968377	1
13.5687070497238	7.50313502782151	1
3.79313775964251	-0.723431941814622	2
15.2125931339694	7.26238670177018	1
12.0720493719824	7.84467691516806	1
5.68882087409541	0.410175001776551	2
8.72610877366802	2.15288731991072	3
23.3872697222532	11.9428015130186	1
1.69768734031313	3.87659582863096	1
7.78318754386421	-0.583039063867436	2
4.72355188143285	3.40748006185618	1
10.2769379758254	7.23635360929482	1
8.88330939136692	6.77009085699584	1
5.4357306781215	3.91462070251442	1
7.74155566448162	0.528501343278288	2
3.11247077733294	4.38900753518983	1
7.64132080617894	-1.2305201372911	2
7.99866961480534	-2.60963314020221	2
6.42004634587234	-0.171836986781059	2
6.27389930107635	2.53202395509345	2
7.51057310653751	0.808063856893201	2
9.09660705337515	3.01702316185889	3
6.73234895515943	0.991144946272652	2
11.4339962929297	7.22373433863501	1
4.72311384398244	3.86777722124657	1
6.33342617857039	1.20923323644608	2
5.95024424213693	0.329721278701683	2
11.9671958060147	8.5378372948757	1
17.5420949772986	8.50860244590092	1
8.32265019975871	6.26936063356875	1
11.3699892468995	4.55744908200644	3
3.8571521523383	4.19757646102321	1
13.0903948406129	6.81009025844235	3
7.34353319315103	0.423961156533172	2
4.28221051518645	5.02515682098586	1
10.9940870549969	7.06667373398691	1
10.0749828264542	6.85554231321789	1
7.81245397654299	-1.09152234424531	2
5.59193283872225	6.4427514206984	1
8.24771713849467	0.461548621628889	2
7.63199692969686	-1.48258533587678	2
6.8056583266256	1.41467720519481	2
3.71244660524352	4.53504486500636	1
7.22227327858222	-0.213160742367709	2
6.35572072638719	-0.149914681863312	2
14.613802268999	7.94669241329812	1
2.15244887888828	1.72505690831371	1
6.39856542472685	2.13061032174922	2
5.1373810563782	5.01233528857399	1
6.10314685167515	6.12240707429227	1
9.83471221585247	6.2390134066378	1
10.6631485073538	6.95713990825692	1
5.2980606656073	0.85474480251431	2
2.25116215358089	5.08230310811387	1
3.21642600733235	3.37012115246765	1
6.35777510834717	0.154739079994634	2
13.7982803481638	4.99229119938687	3
23.8476108421478	11.5287186710427	1
9.21255331637682	5.53276754193267	1
6.51855440990847	4.70274795296347	1
7.18401168300776	2.89137894850933	2
7.0671154020189	-0.49851939624707	2
9.62553884955692	7.09427755693657	1
15.1090508853381	5.02334023380885	3
8.46721318910695	5.89819229403253	1
9.52718063176244	6.88521079947514	1
6.81426743566978	1.99449820547764	2
7.64662617724956	5.48525835005566	1
6.93370457701084	6.27811612083252	1
6.47242970532912	-0.364678145467263	2
24.9721919694367	12.2069907602974	1
16.8692934441814	9.63556538476442	1
6.87937406548062	1.00064444477854	2
2.42312622922208	3.96069305430922	1
5.65766292361796	1.99256910109208	2
14.9225070644053	7.67549909938763	1
3.37017915996306	2.50581531926217	1
5.79658229304819	0.667215394292829	2
10.2592053469435	7.19717457222043	1
6.71213763371163	2.24617756838682	2
5.76622704378166	1.83970118181273	2
6.89420965826941	-1.00131831559844	2
11.0532416953609	8.54488492589244	1
9.49205586678011	1.09653636370382	3
3.12157613324369	3.99292047836321	1
6.54966987258767	1.4342908799288	2
5.72793295799606	4.54715182552723	1
3.46959284172984	2.87847115814402	1
7.25100045835459	-0.47628881847754	2
7.26337765833246	0.265787675823294	2
6.96197140405437	-3.18697567678608	2
5.44905878495936	4.88445705621642	1
5.61526811220648	1.165676571649	2
10.5838602925989	3.21490759836899	3
6.2232033953622	1.02709768869344	2
5.57567675714788	6.4554742798724	1
7.32749324360816	0.986720808625386	2
6.37056015536478	2.36917277065348	2
10.328893997752	6.9709266653601	1
6.32960427222783	5.53540733482014	1
3.48227486674612	3.67463238667745	1
9.21946875856727	-4.24598160175964	2
2.84973976892055	4.35680102572829	1
7.40873797054205	0.0921678753749968	2
4.57577508170777	3.49137045709845	1
2.18820258044268	5.03938104702535	1
5.8457928753744	4.14708080372172	1
6.80622764022917	-0.0170485105254174	2
6.01596535537583	0.776575156189831	2
8.14562096235075	-3.6615572898608	2
6.41981219644952	1.25231343392991	2
6.45437306341869	1.85824498720679	2
7.45819011532615	1.46798088212967	2
3.93000251002439	4.38105274265076	1
7.08634479967508	1.84904344706983	2
7.35860441403977	1.51418713135312	2
11.6909507362046	6.76947056264874	1
7.23447352021662	0.685481584786575	2
14.535701702324	8.316675492449	1
10.780718400941	3.79130269336091	3
7.92443628572085	6.5944196743918	1
7.26580600087551	-1.65058744768369	2
7.39601883349173	4.39100476116676	1
10.3852437325178	6.02623825545925	1
6.26944591128267	1.78072209082788	2
5.13266291777784	6.10292769548634	1
23.3135982654146	12.2434685881719	1
6.24321873254971	4.51459783667754	1
17.1761940920646	11.2928128382696	1
9.58145843973373	3.73916013207823	3
10.2573694186366	4.71059887687361	3
9.16503622059433	6.05367359980695	1
5.15078050493132	5.53394133393213	1
2.37817274806187	2.90871011175484	1
8.22198115158348	-1.41276727763514	2
6.98655461899175	0.357047872768208	2
10.2615092724514	5.87892785838483	1
5.90134116606955	1.67012264125533	2
6.08703867022436	0.329930743684541	2
6.64655396321802	2.0315995083268	2
6.98338001586376	-1.11439967800373	2
5.67420930688605	1.68476816113515	2
8.72624758631483	2.87942180544095	3
6.33206369901028	2.50115456256298	2
8.14236165751292	-1.11774334067888	2
8.32186792963089	6.77527172117616	1
11.2840720948646	7.61131545327788	1
19.2843210217876	9.657592745844	1
11.6043742087558	4.60448563691853	3
3.83719156329061	3.89011693876833	1
6.42095073493138	0.483316077284963	2
28.3966558332312	14.5902248380738	1
4.89707814926958	-0.0997486011603326	2
5.68418272980487	2.14349840102856	2
12.5620760340879	7.43482142498116	1
12.0969598424264	7.06252280483426	1
5.40212873339289	4.06374744157174	1
7.43936442424202	-1.02358181909637	2
6.57121172114351	0.554514359679556	2
3.25431541114586	3.44216888141213	1
15.5199328775847	7.98116365932505	1
4.96579032268442	-1.35666525342605	2
7.98434151677816	-0.0971155019629268	2
13.8724170061529	4.71768943691053	3
7.89259498476698	5.38688544785637	1
6.71142396209621	1.82036137814774	2
9.84344589431293	4.02333019297909	3
8.73991204779364	5.39472879590961	1
9.91503833737705	7.02312014020741	1
4.03877620562781	4.58162257886819	1
7.46742270657853	0.326745432244029	2
16.1517748973284	7.93764301383911	3
6.26258706292323	1.34780540535077	2
7.05005725564616	-0.864927530366486	2
12.3516521042328	4.61096623102434	3
5.72668520840398	4.12542910792121	1
12.0981895020534	7.17590482440564	1
21.6309610730417	10.2547785124632	1
7.09399976644846	5.56314894372725	1
16.302584059032	8.57483804923514	1
17.448933200522	9.57042536222846	1
7.32475574308306	5.85469491468701	1
7.94559962865383	1.98046301613946	3
6.27570959624268	1.0363341753569	2
5.98135289522098	6.33891562475134	1
2.34690029515736	3.58755898940962	1
7.84025635968019	1.1783176864776	2
10.4902719699113	1.44086962033647	3
9.75558569484966	4.34899299394499	3
8.79765125282713	6.11680135982823	1
11.9549472889988	4.12278298824486	3
12.8870145145248	5.24484878777462	3
14.444651307182	5.41133024088911	3
18.1639341505419	9.93980819282342	1
4.56167338886596	4.83531479595925	1
10.5573335462719	3.00274347346227	3
15.6606383380234	8.04067490123486	1
9.44997971613512	7.0127746232899	1
20.3728743287577	10.7449066779568	1
18.3630265530724	11.1305269242151	1
6.60700495604757	-0.639574308697592	2
12.5886781949301	8.33414092387442	1
10.2646176545339	3.34980579296199	3
11.7975540978433	6.29453913452781	1
4.87905012014823	4.16135707193034	1
10.512122816493	5.88373676648453	1
8.48608779446582	6.28511498394193	1
5.99022071366994	-0.42692886545735	2
13.9998132548776	8.03446559135723	1
6.23033846971772	2.48364090177185	2
8.29728188206749	-3.47078785876082	2
5.64367309233447	0.426279277112907	2
6.76456215899063	0.167808261293939	2
14.7355113431888	6.18323786039868	1
6.0138730550131	0.775069753894458	2
8.06059476579207	7.61766869611911	1
21.7684257724263	12.4507167096684	1
22.387473013946	11.2837319769679	1
6.78405910679534	2.77551319269532	2
7.63760657226213	5.06133223856317	1
7.75906512192025	-0.422397491191882	2
2.05739243796767	2.96292371460062	1
24.7100980132213	10.9954676135355	1
15.839134039795	9.33678094495479	1
10.1331269297913	2.97374395232088	3
10.6420748363161	2.56725798790439	3
13.9983458726705	9.10334705866606	1
7.01318567020654	0.303034093450591	2
3.15221925032194	3.43953367911835	1
6.10326797809335	-0.349838240854495	2
14.1746457443041	9.54205238190276	1
7.66839331794646	0.619462396848899	2
6.47073517629268	0.689355263438011	2
19.6046588974753	11.177038606543	1
6.59019952740081	0.515226190219103	2
7.89337603089014	-1.29198130239351	2
8.36746740539727	-1.42725964781772	2
7.6224682702451	1.37558542052376	2
4.84353681073929	5.20864404228057	1
6.4139144131539	0.237813619801179	2
8.35235874204626	-1.28588324328429	2
9.87003122359514	1.89234334629426	3
7.95783475349285	-0.505002607539113	2
5.33562654217582	5.17192201246209	1
8.84108440017849	5.89522190142212	1
7.03218020163806	3.31419549294201	2
7.63264468091472	-0.417105838143133	2
7.62123595880751	-1.66456334715096	2
6.34948981258735	1.25180269131933	2
5.26295258865318	1.67304904789745	2
12.2340131763594	3.24166164745667	3
4.93129200726488	5.45471644940519	1
6.92188506942626	0.229418396354149	2
5.86509994574297	1.04661276601155	2
8.20775720828345	5.58433298219231	1
21.7109026140967	10.6965782863714	1
3.32262905776167	4.41234959885648	1
14.5581123307823	9.07652747194497	1
15.8155766139518	9.84876655726228	1
3.69676147503278	3.54359645659077	1
7.35968802855811	-1.03615922682902	2
12.5153696208417	7.51880689858893	1
5.85397458775757	0.929510680204377	2
7.76613987479249	4.51753584203666	1
7.16066329844477	-0.342116790882019	2
7.53990476994514	1.51047994982119	2
9.24405402684378	6.35023019954639	1
5.58686698806216	1.74371981533448	2
1.80924979969827	3.53525646708401	1
8.15304172507922	5.22772278474795	1
15.437713733136	7.92117962964373	1
12.6597655572512	8.56656484599316	1
6.15110493924188	1.73416999908358	2
12.9663773287882	3.60601757778187	3
5.26808578458319	5.34682014650728	1
4.05932118416854	3.24995709589345	1
8.54431703317587	7.35923237222597	1
9.79239874304283	7.26149022705555	1
6.06128148876953	-0.672375235153774	2
12.3896303196635	3.44347895335813	3
6.32055374494226	-0.376489560915929	2
4.66162834941773	4.73112467140805	1
6.87710423816199	2.08398924647293	2
6.3009516181294	1.74516044236474	2
6.80533634584948	-0.488659670023761	2
5.62282978709312	1.1606952483517	2
9.54368550323006	5.52137472325193	1
10.8934890011092	7.43152348260513	1
7.97672586661463	2.71350760722031	2
7.91951741634345	-1.93773496984872	2
15.5910375202946	9.6044102398473	1
6.11493760161339	0.983479823414098	2
5.10356823999555	1.25755841585632	2
8.8231416624681	6.39080936701424	1
11.181896905985	6.93068002723782	1
3.92861948610095	4.19106097597797	1
14.9337635257139	5.87392798473376	3
3.90410353879321	4.88848096934456	1
7.16650820347824	1.03672913799387	2
7.32082582356491	-0.206171556035286	2
5.48157044138207	-0.111468484782447	2
6.21498666905016	1.62705307506927	2
5.86860758543427	1.25106296565029	2
7.89657257863658	4.85378665139916	1
5.95902491954226	4.67203216314321	1
10.7937955059062	6.2473490619429	1
7.93343746291539	0.807153661174465	2
7.36981813823073	3.25256394266093	2
10.7913106206071	3.44611837291087	3
7.97009351086307	2.90740693389056	2
12.2598469816047	4.07786273034896	3
6.51366342442551	-0.480020699360331	2
29.4576134803249	13.6069343292047	1
7.24167498710037	0.734353734581134	2
13.4095904761205	5.61624677813578	3
2.27741945713832	4.06101156345122	1
6.97660179002645	-0.816552573625967	2
5.01465627804899	5.25586434872863	1
19.6341482084033	10.8784917237065	1
8.51623612770841	-0.123880849274413	2
9.1481256237921	-1.30442132947557	2
13.8505054002929	6.69828763468391	1
2.38354944624657	3.34154466599471	1
4.18861490174044	4.548141611733	1
6.30952446005194	1.54857168800631	2
9.19462421872285	-3.86277821486105	2
7.16111310244698	4.85927144615009	1
4.84293063636056	5.93189536840722	1
6.55999820012038	1.00885289683466	2
6.24615052580072	0.420817149067562	2
14.3973584628742	9.28388509336775	1
10.6174978072125	6.96477429194624	1
3.03030292023244	3.40153690509569	1
13.1448959657192	3.49047938856752	3
14.9680959876819	6.71910500701367	1
11.7823066579384	8.51032079789634	1
5.63560188585293	4.86274121603953	1
7.24003987469979	3.9938211088552	1
6.50897551862774	1.11263964678887	2
14.997613552678	4.77249902259678	3
7.40170087888994	0.819364691907562	2


==> Final IEEE/figures/sens_skew_EM_Huber_BIC_Huber_Schwarz_Nk_50_step_2_MC_300_1.csv <==
Var1	Var2
0.5	7
41.1212121212121	-10
41	-11
39	-10.3846153846154
38.375	-10
39	-9.66666666666667
41	-9.77777777777778
41.1212121212121	-10
0.5	5
-2.93103448275862	-6
-3	-6.10526315789474
-3.06060606060606	-6
-3	-5.94736842105263
-2.93103448275862	-6
0.5	5
21.3225806451613	12
21	11.5238095238095
20.5238095238095	12
21	12.4166666666667
21.3225806451613	12
0.5	5
-6.9375	18
-7	17.9090909090909
-7.11111111111111	18
-7	18.3333333333333
-6.9375	18
0.5	5
21.5555555555556	20
21	19.5833333333333
20.5454545454545	20
21	20.3125
21.5555555555556	20
0.5	5
25.2142857142857	20
25	19.6666666666667
24.625	20
25	20.1538461538462
25.2142857142857	20
0.5	5
-2.2	24
-3	23.52
-3.31578947368421	24
-3	24.5714285714286
-2.2	24
0.5	5
15.0740740740741	24
15	23.9310344827586
14.9393939393939	24
15	24.1111111111111
15.0740740740741	24
0.52	3
27.625	30
27	29.4117647058824
26.4736842105263	30
0.52	5
19.2222222222222	-18
19	-18.1666666666667
18.5	-18
19	-17.9090909090909
19.2222222222222	-18
0.52	5
5.25	-16
5	-16.0869565217391
4.33333333333333	-16
5	-15.9
5.25	-16
0.52	5
13.125	-16
13	-16.1538461538462
12.9	-16
13	-15.9047619047619
13.125	-16
0.52	5
35.2162162162162	-16
35	-16.5714285714286
34.5555555555556	-16
35	-15.5555555555556
35.2162162162162	-16
0.52	7
21	-14
19	-14.1739130434783
17	-14.4
16.8139534883721	-14
17	-13.6363636363636
19	-13.6363636363636
21	-14
0.52	5
-8.77777777777778	-12
-9	-12.0833333333333
-9.18181818181818	-12
-9	-11.9310344827586
-8.77777777777778	-12
0.52	9
41.4444444444444	-12
41	-12.2962962962963
40.5789473684211	-12
39	-10.8461538461538
37.625	-10
39	-9.26666666666667
41	-9.11111111111111
41.4848484848485	-10
41.4444444444444	-12
0.52	5
31.6	-10
31	-10.5454545454545
30.0769230769231	-10
31	-9
31.6	-10
0.52	7
11.2162162162162	-8
11	-8.4
9	-8.61538461538461
8.61904761904762	-8
9	-6.85714285714286
11	-7.33333333333333
11.2162162162162	-8
0.52	5
-2.51724137931034	-6
-3	-6.73684210526316
-3.42424242424242	-6
-3	-5.63157894736842
-2.51724137931034	-6
0.52	5
33.4	-2
33	-2.31578947368421
32.6470588235294	-2
33	-1.25
33.4	-2
0.52	5
3.72727272727273	6
3	4.85714285714286
2.6	6
3	6.32
3.72727272727273	6
0.52	7
33.3870967741936	6
33	4.66666666666667
31	5.76
30.7857142857143	6
31	6.33333333333333
33	6.34285714285714
33.3870967741936	6
0.52	5
-6.78947368421052	10
-7	9.76470588235294
-7.22222222222222	10
-7	10.5
-6.78947368421052	10
0.52	5
15.6	10
15	9.55555555555556
13	10
15	10.5714285714286
15.6	10
0.52	5
21.7096774193548	12
21	10.952380952381
19.952380952381	12
21	12.9166666666667
21.7096774193548	12
0.52	5
25.24	14
25	12.8
24.6	14
25	14.2727272727273
25.24	14
0.52	7
15.4	16
15	15.7777777777778
14.6	16
14.5454545454545	18
15	18.4761904761905
15.5	18
15.4	16
0.52	5
21.2222222222222	16
21	15.8571428571429
20.8333333333333	16
21	16.1428571428571
21.2222222222222	16
0.52	7
-6.5625	18
-7	17.3636363636364
-7.77777777777778	18
-7.15384615384615	20
-7	20.2222222222222
-6.93103448275862	20
-6.5625	18
0.52	5
22.2222222222222	20
21	19.0833333333333
20	20
21	20.6875
22.2222222222222	20
0.52	5
25.6428571428571	20
25	19
23.875	20
25	20.4615384615385
25.6428571428571	20
0.52	5
-1.4	24
-3	23.04
-3.63157894736842	24
-3	25.1428571428571
-1.4	24
0.52	5
15.5185185185185	24
15	23.5172413793103
14.5757575757576	24
15	24.7777777777778
15.5185185185185	24
0.52	5
23.5	24
23	23.68
22.3846153846154	24
23	26
23.5	24
0.54	3
4.74999999999999	-20
5	-19.8823529411765
5.0952380952381	-20
0.54	9
32.8181818181818	-20
32.4	-18
33	-17.4545454545455
33.8888888888889	-16
35	-14.8888888888889
35.5405405405405	-16
35	-17.4285714285714
33.8571428571429	-18
33.0833333333333	-20
0.54	3
38.25	-20
39	-19.2941176470588
39.75	-20
0.54	3
45	-16.4705882352941
44.3846153846154	-16
45	-15.2
0.54	3
-15	-13.875
-14.3333333333333	-14
-15	-14.25
0.54	5
45	-10.25
44.9	-10
44.0769230769231	-8
44.1428571428571	-6
45	-5.4
0.54	3
-15	5.00000000000001
-14.3333333333333	4
-15	3.84
0.54	3
-15	10.25
-14.75	10
-15	9.66666666666666
0.54	4
1.375	30
1	29.6666666666667
-1	29.1428571428571
-1.66666666666667	30
0.54	3
28.375	30
27	28.7058823529412
25.8421052631579	30
0.54	5
11.5	-18
11	-18.2352941176471
10.8461538461538	-18
11	-17.7333333333333
11.5	-18
0.54	7
20.5555555555556	-18
19	-19.1666666666667
17	-18.75
15.5	-18
17	-17.5384615384615
19	-17.3636363636364
20.5555555555556	-18
0.54	7
29.4444444444444	-18
29	-18.2105263157895
27	-18.8571428571429
26.1428571428571	-18
27	-17.2941176470588
29	-17.6
29.4444444444444	-18
0.54	5
37.5333333333333	-18
37	-18.5714285714286
36	-18
37	-17.741935483871
37.5333333333333	-18
0.54	9
6.75	-16
5	-16.6086956521739
3	-18
1	-16.0869565217391
-1	-16
1	-15.8947368421053
3	-15
5	-15.3
6.75	-16
0.54	5
9.55555555555556	-16
9	-16.3448275862069
7.33333333333333	-16
9	-15.1666666666667
9.55555555555556	-16
0.54	5
13.875	-16
13	-17.0769230769231
12.3	-16
13	-15.3333333333333
13.875	-16
0.54	5
-6.16666666666667	-14
-7	-14.3846153846154
-7.45454545454546	-14
-7	-12.5714285714286
-6.16666666666667	-14
0.54	5
-2.66666666666667	-14
-3	-14.6666666666667
-3.6	-14
-3	-13.6842105263158
-2.66666666666667	-14
0.54	13
23.7692307692308	-14
23	-14.7692307692308
21	-15.7142857142857
19	-14.695652173913
17	-15
16.5348837209302	-14
17	-13.0909090909091
19	-12.5454545454545
21	-13.1428571428571
22.4545454545455	-12
23	-11.3333333333333
23.6	-12
23.7692307692308	-14
0.54	5
-7.44444444444444	-12
-9	-12.5833333333333
-10.2727272727273	-12
-9	-11.5172413793103
-7.44444444444444	-12
0.54	5
-4.6	-12
-5	-12.7272727272727
-6.33333333333334	-12
-5	-11.68
-4.6	-12
0.54	5
9.18181818181818	-12
9	-12.4444444444444
8.63636363636363	-12
9	-11.2
9.18181818181818	-12
0.54	11
42.1111111111111	-12
41	-12.7407407407407
39.9473684210526	-12
39	-11.3076923076923
37	-10.2222222222222
36.8333333333333	-10
37	-9.71428571428571
39	-8.86666666666667
41	-8.44444444444444
41.8484848484849	-10
42.1111111111111	-12
0.54	5
4.11111111111111	-10
3	-10.5882352941176
2.33333333333333	-10
3	-9.52380952380952
4.11111111111111	-10
0.54	9
18	-10
17	-10.6666666666667
16.25	-10
15.75	-8
17	-7.5
19	-7.25
19.3333333333333	-8
19	-8.66666666666667
18	-10
0.54	5
25.2142857142857	-10
25	-10.6
24.3333333333333	-10
25	-9.78571428571428
25.2142857142857	-10
0.54	9
32.2	-10
31	-11.0909090909091
29.1538461538462	-10
29	-9.33333333333334
28.7142857142857	-8
29	-7.80952380952381
31	-8
31	-8
32.2	-10
0.54	9
11.5405405405405	-8
11	-9
9	-9.53846153846154
8.04761904761905	-8
8.53846153846154	-6
9	-5.53846153846154
10.2	-6
11	-6.33333333333333
11.5405405405405	-8
0.54	5
-2.10344827586207	-6
-3	-7.36842105263158
-3.78787878787879	-6
-3	-5.31578947368421
-2.10344827586207	-6
0.54	5
41.6666666666667	-6
41	-7
40.5555555555556	-6
41	-4.85714285714285
41.6666666666667	-6
0.54	5
-8.5	-4
-9	-4.38461538461539
-9.58823529411765	-4
-9	-3.80769230769231
-8.5	-4
0.54	7
2.33333333333333	-4
1	-4.8
0.454545454545454	-4
0.739130434782608	-2
1	-1.5
1.22222222222222	-2
2.33333333333333	-4
0.54	5
5.3	-4
5	-4.66666666666667
4	-4
5	-3
5.3	-4
0.54	5
27.3529411764706	-4
27	-4.6
26.6	-4
27	-3.45454545454545
27.3529411764706	-4
0.54	5
39.8	-4
39	-4.25
38.7142857142857	-4
39	-3.78947368421053
39.8	-4
0.54	5
43.4444444444444	-4
43	-4.66666666666667
41.8571428571429	-4
43	-3
43.4444444444444	-4
0.54	5
15.2142857142857	-2
15	-2.24
14.6470588235294	-2
15	-1
15.2142857142857	-2
0.54	5
22	-2
21	-3.00000000000002
19	-2
21	-1.875
22	-2
0.54	7
34.2	-2
33	-2.94736842105263
31.9411764705882	-2
32.3333333333333	0
33	0.250000000000005
33.2857142857143	0
34.2	-2
0.54	5
28	2
27	1.9047619047619
26.8181818181818	2
27	2.25000000000001
28	2
0.54	7
3.3	4
3	3.64705882352941
2.7	4
2	6
3	6.8
4.81818181818182	6
3.3	4
0.54	7
25.7272727272727	4
25	3.42857142857143
23	3.5
21	4
23	4.57142857142857
25	4.27586206896552
25.7272727272727	4
0.54	5
29.1176470588235	4
29	2.99999999999998
28.75	4
29	4.1
29.1176470588235	4
0.54	9
33.2222222222222	4
33	3.4
32.6842105263158	4
31	5.28
30.3571428571429	6
31	7
33	6.68571428571429
33.7741935483871	6
33.2222222222222	4
0.54	5
37.7272727272727	4
37	3.74193548387097
36.7142857142857	4
37	4.44444444444445
37.7272727272727	4
0.54	5
7.50000000000001	6
7	5.84615384615384
5.99999999999998	6
7	6.22222222222223
7.50000000000001	6
0.54	5
39.25	6
39	5.74999999999999
38.8666666666667	6
39	6.2
39.25	6
0.54	5
9.92307692307692	8
9	6.66666666666667
8.14285714285714	8
9	10
9.92307692307692	8
0.54	5
-10.6666666666667	10
-11	9.5
-11.4444444444444	10
-11	10.2352941176471
-10.6666666666667	10
0.54	13
-6.1578947368421	10
-7	9.05882352941176
-7.88888888888889	10
-7	12
-7	12
-7	12
-7.85714285714286	14
-7	14.5
-6.45454545454545	14
-5	12.8571428571429
-4.42857142857143	12
-5	11.2941176470588
-6.1578947368421	10
0.54	7
16.2	10
15	9.11111111111111
13	9.45454545454546
12.5384615384615	10
13	10.8571428571429
15	11.1428571428571
16.2	10
0.54	5
4.42857142857143	12
3	11.6296296296296
2.47368421052631	12
3	12.8333333333333
4.42857142857143	12
0.54	7
9.50000000000001	12
9	10
8.81818181818181	12
8.45454545454546	14
9	14.4285714285714
11	14
9.50000000000001	12
0.54	5
22.0967741935484	12
21	10.3809523809524
19.3809523809524	12
21	13.4166666666667
22.0967741935484	12
0.54	7
26	12
25	11.7575757575758
24.5555555555556	12
23.8	14
25	14.8181818181818
25.72	14
26	12
0.54	13
17.2727272727273	14
17	13
15.8	14
15	14.4444444444444
13	15.8260869565217
12.3333333333333	16
13	16.3076923076923
14	18
15	19.047619047619
16.1	18
17	16.3636363636364
17.5714285714286	16
17.2727272727273	14
0.54	7
-1.99999999999998	16
-3	15.8666666666667
-5	15.7777777777778
-5.2	16
-5	16.1
-3	18
-1.99999999999998	16
0.54	5
22.5555555555556	16
21	15
19.8333333333333	16
21	17
22.5555555555556	16
0.54	5
-12.7142857142857	18
-13	17.7272727272727
-13.375	18
-13	18.2608695652174
-12.7142857142857	18
0.54	11
-6.1875	18
-7	16.8181818181818
-8.44444444444445	18
-8.07692307692308	20
-9	21.5
-10	22
-9	22.5714285714286
-7.99999999999999	22
-7	21.5555555555556
-6.51724137931034	20
-6.1875	18
0.54	5
22.8888888888889	20
21	18.5833333333333
19.4545454545455	20
21	21.0625
22.8888888888889	20
0.54	5
26.0714285714286	20
25	18.3333333333333
23.125	20
25	20.7692307692308
26.0714285714286	20
0.54	5
29.1875	20
29	19.75
28.625	20
29	20.75
29.1875	20
0.54	5
-12.3333333333333	22
-13	21.9047619047619
-14	22
-13	22.1111111111111
-12.3333333333333	22
0.54	5
1.08695652173913	22
1	21.8181818181818
0.894736842105261	22
1	22.1666666666667
1.08695652173913	22
0.54	11
7.36363636363637	22
7	21.5
6.55555555555555	22
6.2	24
5	24.8571428571429
4.11111111111111	26
5	26.2962962962963
6.6	26
7	25.3333333333333
8.33333333333334	24
7.36363636363637	22
0.54	7
-0.571428571428571	24
-1	23.7142857142857
-3	22.56
-3.94736842105263	24
-3	25.7142857142857
-1	25.2
-0.571428571428571	24
0.54	5
15.962962962963	24
15	23.1034482758621
14.2121212121212	24
15	25.4444444444444
15.962962962963	24
0.54	5
19.5	24
19	23.3333333333333
18.8666666666667	24
19	24.4
19.5	24
0.54	7
24.25	24
23	23.2
21.4615384615385	24
22.25	26
23	27
24	26
24.25	24
0.54	5
18	26
17	25.5555555555556
16.1111111111111	26
17	26.8888888888889
18	26
0.54	7
29.7142857142857	26
29	25.375
27	25.2857142857143
26.0909090909091	26
27	26.9090909090909
29	26.6666666666667
29.7142857142857	26
0.54	5
3.41379310344828	28
3	26.9090909090909
2.42857142857143	28
3	28.6315789473684
3.41379310344828	28
0.54	5
9.4	28
9	27.6
8.33333333333333	28
9	29.2
9.4	28
0.56	3
-5.30769230769231	-20
-5	-19.8518518518519
-4.55555555555555	-20
0.56	39
3.25	-20
3	-19.7142857142857
2.45454545454545	-18
1	-16.6086956521739
-1	-17.0909090909091
-3	-16
-5	-16.2142857142857
-5.33333333333333	-16
-5	-14.5
-4.8	-14
-5	-13.8181818181818
-5.16666666666666	-14
-7	-14.8461538461538
-8	-14
-9	-13.0833333333333
-11	-12.4
-11.4444444444444	-12
-11	-11
-9	-11.1034482758621
-7	-11.5
-5	-11.2
-4	-12
-3	-13.0526315789474
-2	-14
-1	-15.2
1	-15.2631578947368
2.71428571428571	-14
3	-13.5
3.44444444444445	-14
5	-14.7
7	-14.3333333333333
9	-14.1666666666667
10.2222222222222	-16
9	-16.7586206896552
7	-16.4761904761905
5	-17.1304347826087
3.75	-18
5	-19.1764705882353
5.66666666666667	-20
0.56	90
16.7142857142857	-20
15	-18.9090909090909
13	-18
11	-18.9411764705882
10.3846153846154	-18
11	-16.9333333333333
11.7	-16
13	-14.7619047619048
14.625	-16
15	-16.75
17	-16.6153846153846
19	-16.8181818181818
20.2857142857143	-16
19	-15.2173913043478
17	-15.6
16.2558139534884	-14
17	-12.5454545454545
18.3333333333333	-12
17	-11.3333333333333
15.5	-10
15	-8.85714285714286
14.75	-8
14.4	-6
15	-5.68421052631579
15.5	-6
17	-6.9
18.8	-6
19	-4
19	-4
19	-4
18.52	-2
17	0
15.6428571428571	-2
15	-2.72
13.9411764705882	-2
14.3333333333333	0
14.1666666666667	2
13.3333333333333	4
14.2	6
15	6.8
17	6
19	6.4
21	6.88888888888889
22	6
23	5.42857142857143
25	4.6896551724138
26.8181818181818	4
27	3.75
27.25	4
29	4.7
29.8235294117647	4
29.5263157894737	2
29	0.888888888888886
27	1.33333333333333
25.7272727272727	2
25	2.57142857142857
23	2.75
21.9090909090909	2
21	1.28571428571428
19.3636363636364	0
21	-1.125
22.2	0
23	1
24.5	0
24	-2
23	-2.83333333333334
21.8333333333333	-4
21	-5.42857142857143
19.6666666666667	-6
20	-8
19	-10
19	-10
19	-10
20.2	-12
21	-12.2857142857143
21.3636363636364	-12
23	-10
23	-10
25	-9.35714285714286
25.6428571428571	-10
25	-11.8
24.8	-12
24.6923076923077	-14
23	-15.6923076923077
22.4285714285714	-16
23	-16.8
24.2	-18
23	-18.5
21	-19.1428571428571
19.5	-20
0.56	9
24.8	-20
25	-19.3333333333333
25.2857142857143	-18
27	-16.5882352941176
29	-16.4
30.7777777777778	-18
29	-18.8421052631579
27	-19.7142857142857
25.6666666666667	-20
0.56	10
31.7272727272727	-20
31.2	-18
33	-16.3636363636364
33.2222222222222	-16
35	-14.2222222222222
35.8648648648649	-16
37	-17.3548387096774
38.3333333333333	-18
39	-18.5882352941176
40.5	-20
0.56	4
37.5	-20
37	-19.4285714285714
35	-18.2105263157895
33.5833333333333	-20
0.56	40
45	-17.1764705882353
43.4615384615385	-16
43	-14.8
42.6923076923077	-14
41	-13.1851851851852
39.5333333333333	-14
39	-15.3333333333333
37	-14.0909090909091
36.3333333333333	-14
35	-13.5
34.1428571428571	-12
35	-10.9090909090909
35.8333333333333	-10
35	-8.57142857142858
33	-8
32.8	-10
31	-11.6363636363636
29	-10.8333333333333
28.5833333333333	-10
27.8571428571429	-8
29	-7.23809523809524
31	-7.29411764705882
33	-8
35	-7.19999999999999
37	-8
37	-8
39	-8.46666666666667
40.5555555555556	-8
39.8888888888889	-6
39	-5
37.8571428571429	-4
39	-3.1578947368421
40.8333333333333	-2
40.5384615384615	0
41	0.375
43	0.750000000000001
44.5	0
43.5	-2
44.1111111111111	-4
45	-4.8
0.56	7
-15	-13.125
-13	-13.2727272727273
-12.3333333333333	-14
-12.6363636363636	-16
-13	-16.5333333333333
-14.6	-16
-15	-15.75
0.56	12
45	-11.75
44.3	-10
43.1538461538462	-8
43.2857142857143	-6
43	-5.66666666666667
42.6666666666667	-6
42.3333333333333	-8
42.2121212121212	-10
42.7777777777778	-12
43	-13
45	-14
45	-14
0.56	3
45	0.799999999999995
44.5384615384615	2
45	2.75
0.56	8
-15	11.75
-13.25	10
-13	8
-13	8
-12.3333333333333	6
-12.7142857142857	4
-13	3.5
-15	3.36
0.56	3
45	12.5
44.76	14
45	14.3
0.56	3
-15	14.6666666666667
-14.4	14
-15	12.5
0.56	49
-15	22.5882352941176
-13	22.7777777777778
-11.7058823529412	24
-11	24.8
-9	24.0833333333333
-8.83333333333333	24
-7	22.5333333333333
-6.11111111111111	22
-6.10344827586207	20
-5.8125	18
-5	16.7
-3.63157894736842	18
-3	18.8571428571429
-1	19.6
0.333333333333341	18
-0.444444444444443	16
-1	15.5
-3	15.0666666666667
-5	14.4444444444444
-5.36363636363636	14
-5	13.7142857142857
-3.85714285714286	12
-3	10.3636363636364
-2.69230769230769	10
-2.88888888888889	8
-3	7.88888888888889
-3.25000000000001	8
-3.57142857142858	10
-5	10.5882352941176
-5.52631578947368	10
-7	8.35294117647059
-8.55555555555556	10
-7.70588235294118	12
-9	13.6923076923077
-11	13.2
-11.9230769230769	14
-11	14.6666666666667
-9	14.16
-7	15.5
-6.40000000000001	16
-7	16.2727272727273
-9	17.9166666666667
-9.15384615384616	18
-9	20
-9	20
-9	20
-11	21.4666666666667
-13	21.3333333333333
-15	20.8888888888889
0.56	7
2.125	30
3	29.2631578947368
3.82758620689655	28
5	26.7407407407407
7	28
7	28
7	30
0.56	33
11.8	30
11	29.5
10.2	28
9	26.8
7.90909090909091	26
9	24.9090909090909
9.5	24
9	22.75
8.45454545454546	22
9	20.5
9.66666666666668	20
9	19.6666666666667
7	20
7	20
5.22222222222222	22
5	22.5
3.99999999999999	24
3	25.5
2.88235294117647	26
1.85714285714286	28
1	29
-0.636363636363634	28
-0.599999999999997	26
0.285714285714288	24
-1	23.1428571428571
-3	22.08
-4.26315789473684	24
-3.75	26
-3.32	28
-3	30
-3	30
-5	29.75
-5.75	30
0.56	108
20.6	30
21	29.7142857142857
23	28
23	28
25	26
27	28
29	27.4666666666667
30.5714285714286	26
29	24.625
27	24.4285714285714
25	26
25	24
23	22.72
21	23.5
19.6153846153846	22
21	21.4375
23	20.7142857142857
25	21.0769230769231
26.5	20
27	18
25	17.4
24.1428571428571	18
23	18.8888888888889
21	18.0833333333333
19	19.3333333333333
18.8	20
18.4666666666667	22
18.0666666666667	24
17	24.8888888888889
16.4074074074074	24
15	22.6896551724138
13.75	22
13.6666666666667	20
15	19.6190476190476
16.7	18
17	17.4545454545455
19	16.6666666666667
21	17.8571428571429
23	17
23.7272727272727	16
25	15.3636363636364
26.2	14
27	12.3333333333333
27.5	12
27	11.6
25	11.3939393939394
23.8888888888889	12
23	14
23	14
21	14.1428571428571
19	15.8571428571429
17.8181818181818	14
19	12.2666666666667
21	13.9166666666667
22.4838709677419	12
23	10.2222222222222
23.0833333333333	10
23	9.59999999999999
21	9.42857142857142
19	10
19	10
17	10.8
16.8	10
15	8.66666666666666
13	8.90909090909091
12.0769230769231	10
13	11.7142857142857
15	11.7142857142857
16	12
15	12.8571428571428
14.578947368421	14
13	15.304347826087
11.5714285714286	14
12.2	12
11	11.6470588235294
9.6	10
10.8461538461538	8
9.66666666666667	6
9	4.99999999999999
7	4.92307692307692
5	5.375
3.9	4
3	2.94117647058823
2.1	4
1.4	6
3	7.28
5	7.11111111111111
7	7.55555555555556
7.28571428571428	8
7	8.57142857142857
6.23076923076923	10
7	11.1111111111111
7.72727272727272	12
7.90909090909091	14
9	14.8571428571429
10.7777777777778	16
11	16.5714285714286
13	17.2307692307692
13.4545454545455	18
13	19.4285714285714
12	20
12.3333333333333	22
13	22.6
13.8484848484848	24
14.8333333333333	26
14.8461538461538	28
15	29
15.6666666666667	30
0.56	5
32.3333333333333	30
31	28.8
29	29.6
27	28
25.2105263157895	30
0.56	3
36.25	30
35	29.6
33.75	30
0.56	3
45	29.6153846153846
43	28
42.8095238095238	30
0.56	3
13	-18
13	-18
13	-18
0.56	5
41.5	-16
41	-16.1333333333333
40.3333333333333	-16
41	-15.8333333333333
41.5	-16
0.56	3
-3	-16
-3	-16
-3	-16
0.56	13
9.72727272727273	-12
9	-13.7777777777778
7.54545454545454	-12
8.33333333333333	-10
7.47619047619047	-8
7.61538461538461	-6
9	-4.61538461538461
11	-5.11111111111111
11.7272727272727	-6
11.8648648648649	-8
11	-9.6
9.85714285714286	-10
9.72727272727273	-12
0.56	7
36.5	-12
37	-13.3333333333333
39	-12.8571428571428
39.3157894736842	-12
39	-11.7692307692308
37	-11.5555555555556
36.5	-12
0.56	5
0.200000000000001	-10
-1	-11.0909090909091
-1.92307692307692	-10
-1	-9.47826086956522
0.200000000000001	-10
0.56	9
5.5	-10
5	-10.8
3	-11.2941176470588
1.53333333333333	-10
3	-8.95238095238095
4.42857142857143	-8
5	-6
5.88888888888889	-8
5.5	-10
0.56	5
23.1	-8
23	-10
22.8	-8
23	-7.33333333333332
23.1	-8
0.56	5
-1.68965517241379	-6
-3	-8
-4.15151515151515	-6
-3	-5
-1.68965517241379	-6
0.56	17
5	-6
3	-6.18181818181819
2.49999999999999	-6
1	-5.6
-0.0909090909090915	-4
0.217391304347825	-2
1	-0.499999999999996
1.66666666666667	-2
3	-3.71428571428571
4.71428571428571	-2
4.49999999999999	0
5	0.250000000000005
5.28571428571429	0
5.5	-2
5.9	-4
5	-6
5	-6
0.56	5
-7.9	-4
-9	-4.84615384615385
-10.2941176470588	-4
-9	-3.57692307692308
-7.9	-4
0.56	5
28.0588235294118	-4
27	-5.8
25.8	-4
27	-2.36363636363636
28.0588235294118	-4
0.56	5
9.8	-2
9	-3.2
8.2	-2
9	-1.4
9.8	-2
0.56	13
35	-2
33	-3.57894736842105
31.2352941176471	-2
31	-1.33333333333334
30	0
31	0.444444444444447
33	1.75
35	0
37	0.173913043478262
37.3333333333333	0
37	-0.66666666666667
35	0
35	-2
0.56	5
12	0
11	-0.800000000000002
10.4	0
11	1.71428571428572
12	0
0.56	5
16.6666666666667	2
17	0
17.3333333333333	2
17	2.66666666666666
16.6666666666667	2
0.56	5
-0.83333333333333	4
-1	3.93548387096774
-1.125	4
-1	4.25000000000001
-0.83333333333333	4
0.56	5
17.8	4
19	3.25000000000001
19.6666666666667	4
19	5.19999999999999
17.8	4
0.56	13
33.6666666666667	4
33	2.2
32.0526315789474	4
31	4.8
29.9285714285714	6
29	7.52941176470588
28.3846153846154	8
29	8.47058823529412
30.1428571428571	8
31	7.66666666666667
33	7.02857142857143
34.1612903225806	6
33.6666666666667	4
0.56	13
38.8181818181818	4
37	3.35483870967742
36.2857142857143	4
37	5.11111111111111
38.0666666666667	6
39	7.40000000000001
39.8571428571428	8
41	8.61538461538462
42.6	8
41	6.4
40.75	6
39	4.25
38.8181818181818	4
0.56	3
17	6
17	6
17	6
0.56	5
27.2666666666667	6
27	4.66666666666666
26.8095238095238	6
27	6.36363636363637
27.2666666666667	6
0.56	5
37.5	8
37	7.77777777777777
35	8
37	8.28571428571429
37.5	8
0.56	5
-9.66666666666666	10
-11	8
-12.7777777777778	10
-11	10.9411764705882
-9.66666666666666	10
0.56	5
1.4	10
1	9.52941176470588
0.466666666666664	10
1	10.6666666666667
1.4	10
0.56	5
44	10
43	8.4
42.3846153846154	10
43	10.3809523809524
44	10
0.56	7
6	12
5	11.3333333333333
3	11.1851851851852
1.84210526315789	12
3	13.8333333333333
5	12.5
6	12
0.56	5
39.1875	12
39	11.5384615384615
38.7777777777778	12
39	13.2
39.1875	12
0.56	5
7.47619047619048	16
7	15.3333333333333
6.16666666666666	16
7	17.6666666666667
7.47619047619048	16
0.56	5
-12.1428571428571	18
-13	17.1818181818182
-14.125	18
-13	18.7826086956522
-12.1428571428571	18
0.56	9
29.5625	20
29	19.25
27.875	20
27	21.75
26.8947368421053	22
27	22.5
29	22.3333333333333
29.2222222222222	22
29.5625	20
0.56	5
35.3333333333333	20
35	19.8
34.75	20
35	20.4444444444444
35.3333333333333	20
0.56	5
1.60869565217392	22
1	20.7272727272727
0.263157894736839	22
1	23.1666666666667
1.60869565217392	22
0.56	5
-12.8	26
-13	25.8333333333333
-13.25	26
-13	28
-12.8	26
0.56	5
-6	26
-7	25.375
-7.35714285714286	26
-7	26.9090909090909
-6	26
0.56	5
11.4285714285714	26
11	25.6666666666667
10.3333333333333	26
11	26.6666666666667
11.4285714285714	26
0.56	5
19.6666666666667	26
21	24.8571428571429
21.5	26
21	26.8
19.6666666666667	26
0.56	7
41	28
39	27.4736842105263
37	27.6363636363636
36.8181818181818	28
37	28.8
39	29.6666666666667
41	28
0.58	2
-15	-18.6666666666667
-14	-20
0.58	3
-6.23076923076923	-20
-5	-19.4074074074074
-3.22222222222223	-20
0.58	21
-2.66666666666666	-20
-1.28571428571428	-18
-3	-17
-5	-16.6428571428571
-6	-16
-7	-15.3076923076923
-8.8	-16
-7	-17.2
-6.52	-18
-7	-19.0909090909091
-9	-19
-9.71428571428571	-18
-9.15384615384615	-16
-9	-15.6666666666667
-8.54545454545454	-14
-9	-13.5833333333333
-11	-13.6
-11.3333333333333	-14
-12.0909090909091	-16
-13	-17.3333333333333
-15	-17.4285714285714
0.58	5
1.57142857142858	-20
1.90909090909091	-18
1	-17.1304347826087
-0.81818181818182	-18
0.428571428571424	-20
0.58	9
8.45454545454546	-20
9	-19.6
9.92307692307692	-18
9	-17.1724137931034
7	-17.047619047619
5	-17.6521739130435
4.5	-18
5	-18.4705882352941
6.23809523809524	-20
0.58	5
15	-20
15	-20
13	-19.0909090909091
11	-19.6470588235294
10	-20
0.58	3
23.6	-20
23	-19.5
22	-20
0.58	3
30.4285714285714	-20
29	-19.4736842105263
27.8888888888889	-20
0.58	3
36.6923076923077	-20
35	-18.8421052631579
34.0833333333333	-20
0.58	7
45	-17.8823529411765
43	-16.75
41	-16.9333333333333
39.2222222222222	-18
41	-19.6
43	-18.9090909090909
44.7142857142857	-20
0.58	84
-15	-12.375
-13	-12.1818181818182
-12.7777777777778	-12
-11.6666666666667	-10
-11	-9.63636363636364
-10.4285714285714	-10
-9	-10.6896551724138
-7	-10.75
-5	-10.72
-3.4	-12
-3	-12.421052631579
-1.39999999999999	-12
-2.84615384615384	-10
-3	-9.71428571428571
-4.5	-8
-4.51515151515151	-6
-3	-4.68421052631579
-1.27586206896552	-6
-2.29411764705883	-8
-1	-8.95652173913044
1	-8
3	-8.38095238095238
3.57142857142857	-8
3	-7.27272727272727
1	-8
0.142857142857146	-6
-0.636363636363634	-4
-0.304347826086955	-2
-0.199999999999997	0
1	1.2
3	1.2
5	1.74999999999999
7	0
6.5	-2
6.5	-4
7	-5.42857142857143
8.42857142857143	-4
7.4	-2
9	-0.800000000000002
9.8	0
9.75	2
9	3
7	4
7	4
5	4.625
4.5	4
3	2.23529411764706
1.5	4
1	5.42857142857143
0.166666666666665	4
-1	3.54838709677419
-1.875	4
-1	5.74999999999999
-0.333333333333318	6
1	6.44444444444444
3	7.76
4.20000000000001	8
5	8.99999999999999
5.30769230769231	10
5	10.3333333333333
3	10.7407407407407
2	10
1	8.82352941176471
-0.333333333333332	10
-1	11.25
-1.76923076923077	10
-2.22222222222222	8
-3	7.22222222222222
-4.74999999999999	8
-5	9.00000000000002
-5.50000000000001	8
-6.2	6
-6.66666666666667	4
-7	3.64705882352941
-7.85714285714285	4
-8.59999999999999	6
-7.46153846153846	8
-9	9.66666666666667
-10.25	8
-11	6.80000000000001
-11.5333333333333	6
-11.8571428571429	4
-13	2
-15	2.88
0.58	4
45	-2
45	-2
44.7777777777778	-4
45	-4.2
0.58	28
45	9.00000000000001
44.4285714285714	8
43	6.88888888888889
42.1111111111111	6
41	4.88888888888889
40.1111111111111	4
39	2.75
37	2.96774193548387
35.8571428571429	4
37	5.77777777777778
37.2666666666667	6
37	6.44444444444445
35	7.07692307692308
34.5483870967742	6
34.1111111111111	4
33.9090909090909	2
35	0.999999999999997
37	0.695652173913042
38.3333333333333	0
37.5714285714286	-2
39	-2.52631578947369
39.8333333333333	-2
39.6153846153846	0
41	1.125
43	1.5
43.6153846153846	2
44.6	4
45	6
0.58	18
-15	16
-13.2	14
-13	13.6666666666667
-12.8461538461538	14
-11	15.3333333333333
-9	14.64
-7.3	16
-9	17.4166666666667
-10.0769230769231	18
-10.0909090909091	20
-11	20.6666666666667
-13	20.7619047619048
-14.6	20
-13	19.304347826087
-11.5714285714286	18
-13	16.6363636363636
-14.875	18
-15	18.6666666666667
0.58	7
-15	23.2941176470588
-13	23.4444444444444
-12.4117647058824	24
-13	24.8333333333333
-14.75	26
-15	28
-14.3333333333333	30
0.58	3
-12.4285714285714	30
-11	29
-9.75	30
0.58	3
2.875	30
3	29.8947368421053
3.33333333333334	30
0.58	7
22	30
23	29.0909090909091
24.0909090909091	28
25	27.0909090909091
25.9090909090909	28
25	29.1111111111111
24.1111111111111	30
0.58	3
39.5555555555556	30
41	28.6315789473684
42.2380952380952	30
0.58	49
45	29.1538461538462
43.5714285714286	28
43	27
41	26.8
39	26.8421052631579
37	26.5454545454545
36.2727272727273	28
35	29.12
33.3529411764706	28
35	26.25
35.8	26
35	25.5
33.6666666666667	24
33	23.25
31	22.6666666666667
30.5555555555556	22
29.9375	20
29	18.75
27.8	18
27	16.5
25	16.2
24.8181818181818	16
25	15.9090909090909
26.68	14
27	13.3333333333333
29	12
27	10.4
25	11.030303030303
23.5833333333333	10
24.3333333333333	8
23.2666666666667	6
25	5.10344827586207
26.2380952380952	6
27	7.45454545454545
27.4615384615385	8
29	9.17647058823529
30.0769230769231	10
31	10.5454545454545
33	10.4444444444444
35	10.2
37	10
37	10
39	8.85714285714285
41	9.53846153846154
41.4615384615385	10
43	10.952380952381
44.375	12
44.28	14
45	14.9
0.58	15
10.8888888888889	-16
11	-16.1333333333333
11.1	-16
13	-14.1904761904762
15	-15.75
15.9767441860465	-14
17	-12
17	-12
17	-12
15	-11
13	-11
11	-10.4
10.2727272727273	-12
10.1111111111111	-14
10.8888888888889	-16
0.58	5
17.8	-16
19	-16.2727272727273
19.4285714285714	-16
19	-15.7391304347826
17.8	-16
0.58	19
23.5333333333333	-16
25	-17.4666666666667
26.8333333333333	-16
27	-14
29	-15.6190476190476
31	-15.2
32.2857142857143	-14
33	-12.5714285714286
33.2857142857143	-12
33	-11.3333333333333
32	-12
31	-12.3636363636364
29.6666666666667	-12
29	-11.8333333333333
28.6	-12
27	-14
27	-14
25	-14.5333333333333
23.5333333333333	-16
0.58	5
36.1891891891892	-16
37	-16.9677419354839
38.5789473684211	-16
37	-14.6363636363636
36.1891891891892	-16
0.58	11
-1.33333333333333	-14
-1	-14.4
1	-14.6315789473684
1.85714285714286	-14
3	-12
3	-12
3	-12
1	-11
-0.333333333333341	-12
-1	-12.5
-1.33333333333333	-14
0.58	5
4.77777777777777	-14
5	-14.1
5.33333333333334	-14
5	-13.5
4.77777777777777	-14
0.58	5
40.3333333333333	-14
41	-14.8333333333333
41.7692307692308	-14
41	-13.6296296296296
40.3333333333333	-14
0.58	3
7	-10
7	-10
7	-10
0.58	9
26.0714285714286	-10
27	-11.5294117647059
28.0833333333333	-10
27	-8
27	-8
25	-6.47058823529412
23.7	-8
25	-8.92857142857143
26.0714285714286	-10
0.58	5
42.5757575757576	-10
43	-11.2727272727273
43.7	-10
43	-8.83333333333333
42.5757575757576	-10
0.58	5
-7	-8
-9	-8.18181818181818
-9.10526315789474	-8
-9	-7.8
-7	-8
0.58	3
7	-10
7	-10
7	-10
0.58	7
12.1891891891892	-8
13	-9.57894736842105
14.25	-8
13.2	-6
13	-5.71428571428571
12.8181818181818	-6
12.1891891891892	-8
0.58	5
20.6666666666667	-8
21	-8.85714285714286
21.6	-8
21	-7.14285714285714
20.6666666666667	-8
0.58	9
38.7142857142857	-8
39	-8.06666666666667
39.2222222222222	-8
39.2222222222222	-6
39	-5.75
37	-4
36.5	-6
37	-6.28571428571429
38.7142857142857	-8
0.58	5
16.5	-6
17	-6.3
17.6	-6
17	-5.25
16.5	-6
0.58	11
27.8333333333333	-6
29	-6.66666666666667
31	-6.58823529411765
33	-7.14285714285715
34.4545454545455	-6
33	-4.4
31	-4.75
29.8	-4
29	-2.66666666666666
28.7647058823529	-4
27.8333333333333	-6
0.58	5
-7.3	-4
-9	-5.30769230769231
-11	-4
-9	-3.34615384615385
-7.3	-4
0.58	9
13.75	-4
15	-5.05263157894737
16.3333333333333	-4
17	-3.44444444444445
18.04	-2
17	-0.631578947368419
16.0714285714286	-2
15	-3.2
13.75	-4
0.58	7
22.8333333333333	-4
23	-4.40000000000001
25	-4
25	-4
25	-4
23	-3.83333333333333
22.8333333333333	-4
0.58	5
2.11111111111111	-2
3	-3.14285714285714
4.14285714285714	-2
3	-0.4
2.11111111111111	-2
0.58	7
10.6	-2
11	-3.5
13	-2.5
13.2352941176471	-2
13	0
11	-1.6
10.6	-2
0.58	3
37	-4
37	-4
37	-4
0.58	5
20.4545454545455	0
21	-0.375
21.4	0
21	0.428571428571429
20.4545454545455	0
0.58	5
25.6666666666667	0
27	-1.33333333333334
28.6	0
27	0.761904761904763
25.6666666666667	0
0.58	5
12.6666666666667	2
13	0
13.1666666666667	2
13	2.33333333333334
12.6666666666667	2
0.58	3
23	2
23	2
23	2
0.58	7
30.1578947368421	2
31	1.11111111111111
32.2307692307692	2
31.4210526315789	4
31	4.32
30.5294117647059	4
30.1578947368421	2
0.58	17
9.85714285714285	4
11	3.11111111111111
11.8888888888889	4
13	5.25
13.4	6
15	7.6
17	7.09090909090909
19	7.6
20.3333333333333	8
19	8.5
17	9.11111111111111
15	8.22222222222222
13	8.36363636363637
12.1111111111111	8
11	6
11	6
9.85714285714285	4
0.58	3
23	2
23	2
23	2
0.58	5
28.0666666666667	6
29	5.3
29.5	6
29	6.82352941176471
28.0666666666667	6
0.58	5
31.4285714285714	8
33	7.37142857142857
34.2941176470588	8
33	9.6923076923077
31.4285714285714	8
0.58	5
10.2	10
11	8.76923076923077
11.6153846153846	10
11	10.9411764705882
10.2	10
0.58	7
-11.75	12
-11	11.6470588235294
-9	10.5714285714286
-8.41176470588235	12
-9	12.7692307692308
-11	12.4
-11.75	12
0.58	25
-3.28571428571429	12
-3	11.4545454545455
-2	12
-1	12.5
0.199999999999997	12
1	11.6666666666667
1.21052631578948	12
1.33333333333334	14
3	14.9090909090909
3.90909090909091	14
5	13.25
7	12.6666666666667
7.36363636363637	14
7	14.5333333333333
5.16666666666667	16
5	16.2857142857143
3.5	18
3	19
2.33333333333333	18
1	17.2727272727273
0.22222222222222	16
-1	14.9
-3	14.2666666666667
-3.66666666666667	14
-3.28571428571429	12
0.58	5
22.8709677419355	12
23	11.5555555555556
23.2222222222222	12
23	12.5
22.8709677419355	12
0.58	7
39.5625	12
39	10.6153846153846
38.3333333333333	12
37.4	14
39	14.6666666666667
39.32	14
39.5625	12
0.58	5
12.1428571428571	14
13	12.6153846153846
13.9473684210526	14
13	14.7826086956522
12.1428571428571	14
0.58	5
18.3636363636364	14
19	13.0666666666667
20.1666666666667	14
19	15
18.3636363636364	14
0.58	5
8.04761904761905	16
9	15.2857142857143
10.1111111111111	16
9	17.8181818181818
8.04761904761905	16
0.58	5
29.3225806451613	16
29	15.2857142857143
27.5714285714286	16
29	16.7142857142857
29.3225806451613	16
0.58	9
-5.4375	18
-5	17.3
-4.26315789473684	18
-3	19.7142857142857
-2.42857142857142	20
-3	20.5714285714286
-5	21.8181818181818
-5.68965517241379	20
-5.4375	18
0.58	9
4.33333333333332	20
5	19.7142857142857
5.28571428571429	20
5	20.3333333333333
4.33333333333333	22
3	23.5384615384615
2.1304347826087	22
3	20.3333333333333
4.33333333333332	20
0.58	11
15.8	20
17	19
17.6	20
17.6666666666667	22
17.2666666666667	24
17	24.2222222222222
16.8518518518519	24
15	22.2758620689655
14.5	22
15	20.6666666666667
15.8	20
0.58	5
26.9285714285714	20
27	19.7142857142857
27.125	20
27	20.25
26.9285714285714	20
0.58	5
36.3333333333333	20
35	19.2
34	20
35	21.7777777777778
36.3333333333333	20
0.58	5
-2.09090909090909	22
-1	20.9090909090909
-0.368421052631579	22
-1	22.5714285714286
-2.09090909090909	22
0.58	15
9.66666666666667	22
11	20.8
11.6666666666667	22
13	23.2
13.4848484848485	24
13.8333333333333	26
13.9230769230769	28
13	29.3333333333333
11	28
11	28
11	28
12.2857142857143	26
11	25
10.1	24
9.66666666666667	22
0.58	9
20.5384615384615	22
21	21.8125
23	21.5714285714286
25	21.3846153846154
26.2631578947368	22
25	23.3333333333333
23	22.24
21	22.5
20.5384615384615	22
0.58	19
-7.83333333333334	24
-7	23.3333333333333
-5	22.2222222222222
-4.57894736842105	24
-5	25.7777777777778
-7	24.625
-7.78571428571428	26
-7	28
-5	26.125
-3.8	28
-5	29.25
-7	28
-7	28
-9	27.7894736842105
-11	26.75
-11.6	26
-11	25.6
-9	24.5833333333333
-7.83333333333334	24
0.58	5
37.4	24
37	23.7142857142857
36.7142857142857	24
37	24.5
37.4	24
0.58	7
0	26
1	24.1818181818182
2.17647058823529	26
1.28571428571429	28
1	28.3333333333333
0.454545454545453	28
0	26
0.58	3
9	26
9	26
9	26
0.58	5
4.24137931034483	28
5	27.1851851851852
6.29411764705883	28
5	29.375
4.24137931034483	28
0.58	3
9	26
9	26
9	26
0.6	7
7.36363636363637	-20
9	-18.8
9.46153846153846	-18
9	-17.5862068965517
7	-17.6190476190476
5.66666666666666	-18
6.80952380952381	-20
0.6	3
35.7692307692308	-20
35	-19.4736842105263
34.5833333333333	-20
0.6	44
-15	-9.71428571428572
-14.3333333333333	-10
-13	-10.5714285714286
-12.6666666666667	-10
-11	-9.09090909090909
-9.73684210526316	-8
-9	-6.6
-7.5	-6
-9	-5.76923076923077
-11	-5.09090909090909
-11.375	-4
-11	-3.47826086956522
-9	-3.11538461538462
-7	-3.25
-6.5	-4
-6.33333333333334	-6
-5	-6.66666666666667
-4.87878787878788	-6
-3	-4.36842105263158
-1.44444444444444	-4
-1	-3.00000000000001
-0.826086956521738	-2
-1	-1.33333333333333
-1.8	-2
-3	-2.6
-3.375	-2
-3.4	0
-3	0.833333333333332
-1	0.363636363636363
0.636363636363637	2
-1	3.16129032258065
-2.625	4
-2	6
-3	6.55555555555556
-5	6
-5	6
-6	4
-7	2.94117647058824
-9	3.80952380952381
-11	4
-12.2	2
-13	1.47826086956522
-14.0909090909091	2
-15	2.4
0.6	3
40.2222222222222	30
41	29.2631578947368
41.6666666666667	30
0.6	25
45	28.6923076923077
44.1428571428571	28
43	26
43	26
41	25.4285714285714
40	26
39	26.2105263157895
38.2	26
39	25
39.5714285714286	24
39	22.6666666666667
37	22
37	22
37	22
37.6666666666667	20
37.1818181818182	18
38.3333333333333	16
39	15.6666666666667
39.8	14
39.9375	12
41	10.3
43	11.5238095238095
43.625	12
43.8	14
45	15.5
0.6	7
-12.5	-18
-11	-19.2
-10.5714285714286	-18
-10.0769230769231	-16
-11	-14.8
-11.5454545454545	-16
-12.5	-18
0.6	7
-6.04	-18
-5	-18.962962962963
-3	-18
-3	-18
-3	-18
-5	-17.0714285714286
-6.04	-18
0.6	5
0.272727272727273	-18
1	-19
1.36363636363636	-18
1	-17.6521739130435
0.272727272727273	-18
0.6	5
40.5555555555556	-18
41	-18.4
42.3333333333333	-18
41	-17.7333333333333
40.5555555555556	-18
0.6	5
-7.6	-16
-7	-16.4
-6.66666666666667	-16
-7	-15.7692307692308
-7.6	-16
0.6	5
24.3333333333333	-16
25	-16.6666666666667
25.8333333333333	-16
25	-15.3333333333333
24.3333333333333	-16
0.6	5
36.5135135135135	-16
37	-16.5806451612903
37.9473684210526	-16
37	-15.1818181818182
36.5135135135135	-16
0.6	3
1	-14
1	-14
1	-14
0.6	5
13.4210526315789	-14
15	-15.25
15.6976744186047	-14
15	-12.4210526315789
13.4210526315789	-14
0.6	7
27.7058823529412	-14
29	-15.047619047619
31	-14.4
31.4285714285714	-14
31	-13.4545454545455
29	-12.625
27.7058823529412	-14
0.6	3
1	-14
1	-14
1	-14
0.6	5
10.8181818181818	-12
11	-13
12	-12
11	-11.6
10.8181818181818	-12
0.6	9
-9.57142857142857	-10
-9	-10.2758620689655
-7	-10
-5	-10.24
-4.25	-10
-5	-9.14285714285714
-7	-10
-9	-9.27272727272727
-9.57142857142857	-10
0.6	5
26.5	-10
27	-10.8235294117647
27.5833333333333	-10
27	-8.92307692307692
26.5	-10
0.6	5
42.9393939393939	-10
43	-10.1818181818182
43.1	-10
43	-9.83333333333333
42.9393939393939	-10
0.6	5
-1.58823529411765	-8
-1	-8.43478260869565
-0.0909090909090898	-8
-1	-6.57142857142857
-1.58823529411765	-8
0.6	5
12.5135135135135	-8
13	-8.94736842105263
13.75	-8
13	-6.71428571428571
12.5135135135135	-8
0.6	5
24.3	-8
25	-8.5
26.0769230769231	-8
25	-7.17647058823529
24.3	-8
0.6	5
28.8333333333333	-6
29	-6.0952380952381
30	-6
29	-5.59999999999999
28.8333333333333	-6
0.6	5
31.6666666666667	-6
33	-6.28571428571429
33.3636363636364	-6
33	-5.6
31.6666666666667	-6
0.6	5
14.5	-4
15	-4.42105263157895
15.5333333333333	-4
15	-3.68
14.5	-4
0.6	5
2.55555555555555	-2
3	-2.57142857142857
3.57142857142857	-2
3	-1.2
2.55555555555555	-2
0.6	5
16.5	-2
17	-2.77777777777778
17.56	-2
17	-1.26315789473684
16.5	-2
0.6	5
8.5	0
9	-0.200000000000001
9.2	0
9	0.800000000000003
8.5	0
0.6	5
26.6666666666667	0
27	-0.333333333333335
27.4	0
27	0.190476190476192
26.6666666666667	0
0.6	5
30.7894736842105	2
31	1.77777777777778
31.3076923076923	2
31	3.00000000000001
30.7894736842105	2
0.6	11
35	2
35	2
37	1.21739130434783
38.5	2
37	2.58064516129032
35.4285714285714	4
35.4	6
35	6.15384615384616
34.9354838709677	6
34.5555555555556	4
35	2
0.6	5
40.5	2
41	1.875
41.6666666666667	2
41	2.66666666666668
40.5	2
0.6	3
-11	4
-11	4
-11	4
0.6	5
24.0666666666667	6
25	5.51724137931035
25.6666666666667	6
25	7.16666666666667
24.0666666666667	6
0.6	5
28.8666666666667	6
29	5.9
29.0714285714286	6
29	6.11764705882353
28.8666666666667	6
0.6	5
-9.5	8
-9	7.11111111111111
-8.38461538461539	8
-9	8.66666666666667
-9.5	8
0.6	7
-1.55555555555556	8
-1	7
1	7.77777777777777
1.50000000000001	8
1	8.11764705882353
-1	9.66666666666667
-1.55555555555556	8
0.6	5
32.2857142857143	8
33	7.71428571428571
33.5882352941177	8
33	8.76923076923077
32.2857142857143	8
0.6	5
2.6	10
3	8.85714285714286
4	10
3	10.2962962962963
2.6	10
0.6	5
10.8	10
11	9.69230769230769
11.1538461538462	10
11	10.2352941176471
10.8	10
0.6	5
24.0833333333333	10
25	8.625
26.4666666666667	10
25	10.6666666666667
24.0833333333333	10
0.6	5
28.6	10
29	9.88235294117647
29.1538461538462	10
29	10.2857142857143
28.6	10
0.6	25
29.75	12
31	11.0909090909091
33	11.7777777777778
35	11.4
37	10.6666666666667
37.8888888888889	12
37	13.4117647058824
35.75	14
35	15.2
33.6666666666667	16
35	16.5
36.7142857142857	18
35	18.6
33.25	20
33	21.3333333333333
31	21.4666666666667
30.3125	20
29	18.25
28.6	18
29	17.5714285714286
29.7096774193548	16
29	14.4285714285714
27.8	14
29	13.3333333333333
29.75	12
0.6	5
-1.85714285714286	14
-1	13.5
-0.249999999999998	14
-1	14.3
-1.85714285714286	14
0.6	3
5	14
5	14
5	14
0.6	5
12.7142857142857	14
13	13.5384615384615
13.3157894736842	14
13	14.2608695652174
12.7142857142857	14
0.6	5
18.9090909090909	14
19	13.8666666666667
19.1666666666667	14
19	14.1428571428571
18.9090909090909	14
0.6	9
-13.2857142857143	16
-13	15.6666666666667
-11	16
-9	15.12
-7.9	16
-9	16.9166666666667
-11	18
-13	16.0909090909091
-13.2857142857143	16
0.6	7
0.888888888888886	16
1	15.6666666666667
3	16
3	16
3	16
1	16.1818181818182
0.888888888888886	16
0.6	3
5	14
5	14
5	14
0.6	5
8.61904761904762	16
9	15.7142857142857
9.44444444444444	16
9	16.7272727272727
8.61904761904762	16
0.6	7
-5.0625	18
-5	17.9
-4.89473684210526	18
-4	20
-5	20.7272727272727
-5.27586206896552	20
-5.0625	18
0.6	5
-13.4	20
-13	19.8260869565217
-11.6666666666667	20
-13	20.1904761904762
-13.4	20
0.6	3
-11	18
-11	18
-11	18
0.6	3
-1	22
-1	22
-1	22
0.6	5
2.65217391304348	22
3	21.3333333333333
3.53333333333333	22
3	22.6153846153846
2.65217391304348	22
0.6	3
11	22
11	22
11	22
0.6	5
23.6666666666667	22
25	21.6923076923077
25.6315789473684	22
25	22.6666666666667
23.6666666666667	22
0.6	5
43.1935483870968	22
43	21.75
42.6842105263158	22
43	22.6
43.1935483870968	22
0.6	2
-15	24
-15	24
0.6	5
-6.33333333333334	24
-5	23.5555555555556
-4.89473684210526	24
-5	24.4444444444444
-6.33333333333334	24
0.6	3
-1	22
-1	22
-1	22
0.6	7
10.7	24
11	22
13	23.8
13.1212121212121	24
13	25.3333333333333
11	24.3333333333333
10.7	24
0.6	3
35	24
35	24
35	24
0.6	2
-15	24
-15	24
0.6	5
-10.5714285714286	26
-9	25.0833333333333
-8.21428571428571	26
-9	27.1578947368421
-10.5714285714286	26
0.6	5
0.600000000000001	26
1	25.2727272727273
1.47058823529412	26
1	27.1428571428571
0.600000000000001	26
0.6	3
35	24
35	24
35	24
0.6	5
-6.2	28
-5	26.875
-4.28	28
-5	28.75
-6.2	28
0.6	5
4.6551724137931	28
5	27.6296296296296
5.58823529411765	28
5	28.625
4.6551724137931	28
0.6	3
13	28
13	28
13	28
0.6	5
34.0588235294118	28
35	27
35.7272727272727	28
35	28.64
34.0588235294118	28
0.6	3
13	28
13	28
13	28
0.62	29
-15	-5.55555555555556
-13	-5.90476190476191
-11.75	-4
-11	-2.95652173913043
-9	-2.88461538461538
-7.08333333333333	-2
-7	-1.88235294117647
-6.75	-2
-5.5	-4
-5	-4.85714285714286
-3	-4.05263157894737
-2.77777777777778	-4
-3	-3.8
-4.125	-2
-3.88	0
-3	1.83333333333333
-1	0.909090909090909
0.0909090909090915	2
-1	2.7741935483871
-3	2.5
-4	4
-5	4.66666666666667
-5.33333333333333	4
-7	2.23529411764706
-9	3.23809523809524
-11	2.66666666666667
-11.4	2
-13	0.956521739130434
-15	1.75
0.62	23
45	23.6923076923077
43.4	24
43	24.2857142857143
42	24
41	23.8181818181818
39.6666666666667	22
39.4	20
39	19.3333333333333
38.2727272727273	18
39	17
39.5	16
40.28	14
40.3125	12
41	10.9
42.8333333333333	12
43	12.4
43.32	14
44.3333333333333	16
43	16.5
41.6666666666667	18
43	18.5714285714286
44.7142857142857	18
45	17
0.62	3
40.8888888888889	30
41	29.8947368421053
41.0952380952381	30
0.62	4
45	28.2307692307692
44.7142857142857	28
45	26
45	26
0.62	5
-5.56	-18
-5	-18.5185185185185
-3.92307692307692	-18
-5	-17.5
-5.56	-18
0.62	3
9	-18
9	-18
9	-18
0.62	3
-11	-16
-11	-16
-11	-16
0.62	3
9	-18
9	-18
9	-18
0.62	5
36.8378378378378	-16
37	-16.1935483870968
37.3157894736842	-16
37	-15.7272727272727
36.8378378378378	-16
0.62	3
-11	-16
-11	-16
-11	-16
0.62	5
14.0526315789474	-14
15	-14.75
15.4186046511628	-14
15	-13.0526315789474
14.0526315789474	-14
0.62	5
28.4117647058824	-14
29	-14.4761904761905
30.25	-14
29	-13.375
28.4117647058824	-14
0.62	5
26.9285714285714	-10
27	-10.1176470588235
27.0833333333333	-10
27	-9.84615384615385
26.9285714285714	-10
0.62	2
-15	-8
-15	-8
0.62	5
-12.2	-8
-11	-8.54545454545454
-10.3684210526316	-8
-11	-6.28571428571428
-12.2	-8
0.62	5
12.8378378378378	-8
13	-8.31578947368421
13.25	-8
13	-7.57142857142857
12.8378378378378	-8
0.62	5
24.9	-8
25	-8.07142857142857
25.1538461538462	-8
25	-7.88235294117647
24.9	-8
0.62	2
-15	-8
-15	-8
0.62	3
3	-2
3	-2
3	-2
0.62	5
16.9285714285714	-2
17	-2.11111111111111
17.08	-2
17	-1.89473684210526
16.9285714285714	-2
0.62	5
-8.45454545454546	0
-9	-0.413793103448276
-10.2	0
-9	0.631578947368421
-8.45454545454546	0
0.62	3
3	-2
3	-2
3	-2
0.62	5
36.3333333333333	2
37	1.73913043478261
37.5	2
37	2.19354838709677
36.3333333333333	2
0.62	3
35	4
35	4
35	4
0.62	5
24.8666666666667	6
25	5.93103448275862
25.0952380952381	6
25	6.16666666666667
24.8666666666667	6
0.62	3
35	4
35	4
35	4
0.62	5
24.5833333333333	10
25	9.375
25.6666666666667	10
25	10.3030303030303
24.5833333333333	10
0.62	9
30.5	12
31	11.6363636363636
31.8888888888889	12
31.8571428571429	14
32.4736842105263	16
31	17.4
30.0967741935484	16
30	14
30.5	12
0.62	5
35.6666666666667	12
37	11.3333333333333
37.4444444444444	12
37	12.7058823529412
35.6666666666667	12
0.62	5
-9.90909090909091	16
-9	15.6
-8.5	16
-9	16.4166666666667
-9.90909090909091	16
0.62	3
35	18
35	18
35	18
0.62	5
30.6875	20
31	19.0909090909091
32.1111111111111	20
31	20.6666666666667
30.6875	20
0.62	3
35	18
35	18
35	18
0.62	3
25	22
25	22
25	22
0.62	5
43.5806451612903	22
43	21.25
42.0526315789474	22
43	23.8
43.5806451612903	22
0.62	3
25	22
25	22
25	22
0.62	5
-9.71428571428572	26
-9	25.5833333333333
-8.64285714285714	26
-9	26.5263157894737
-9.71428571428572	26
0.62	5
-5.4	28
-5	27.625
-4.76	28
-5	28.25
-5.4	28
0.62	5
34.7647058823529	28
35	27.75
35.1818181818182	28
35	28.16
34.7647058823529	28
0.64	27
-15	-5.11111111111111
-13	-5.33333333333334
-12.125	-4
-13	-2.52631578947368
-13.5	-2
-13	-1
-12	-2
-11	-2.43478260869565
-9	-2.65384615384616
-7.58333333333333	-2
-7	-1.1764705882353
-5.25000000000001	-2
-5	-2.50000000000001
-4.875	-2
-4.36	0
-5	1.6
-7	1.42857142857143
-7.72727272727272	2
-9	2.66666666666667
-10.4	2
-9	1.26315789473684
-7.90909090909091	0
-9	-0.82758620689655
-11	-0.571428571428566
-11.5714285714286	0
-13	0.434782608695654
-15	0.250000000000006
0.64	10
45	23.2307692307692
43.9677419354839	22
43	20.75
41.421052631579	22
41	22.7272727272727
40.4666666666667	22
40.6	20
41	19.2
43	19.1428571428571
45	18.3846153846154
0.64	5
-5.08	-18
-5	-18.0740740740741
-4.84615384615384	-18
-5	-17.9285714285714
-5.08	-18
0.64	5
14.6842105263158	-14
15	-14.25
15.1395348837209	-14
15	-13.6842105263158
14.6842105263158	-14
0.64	5
-11	-8
-11	-8
-11	-8
-11	-7.99999999999999
-11	-8
0.64	5
-2.0909090909091	2
-1	1.45454545454545
-0.454545454545451	2
-1	2.38709677419355
-2.0909090909091	2
0.64	5
37	12
37	12
37	12
37	12
37	12
0.64	9
40.6875	12
41	11.5
41.8333333333333	12
42.2	14
42.2	16
41	17.3333333333333
40.25	16
40.76	14
40.6875	12
0.64	5
30.4838709677419	16
31	14.5454545454545
31.8421052631579	16
31	16.8
30.4838709677419	16
0.66	6
-15	-4.66666666666667
-13	-4.76190476190476
-12.5	-4
-13	-3.1578947368421
-14.1	-2
-15	-0.714285714285712
0.66	6
45	22.7692307692308
44.3548387096774	22
43	20.25
42.1428571428571	20
43	19.7142857142857
45	18.8461538461538
0.66	5
-10.8333333333333	-2
-9	-2.42307692307692
-8.08333333333333	-2
-9	-1.24137931034483
-10.8333333333333	-2
0.66	7
-7.36363636363637	0
-7	-0.470588235294121
-5	-0.571428571428576
-4.84	0
-5	0.400000000000003
-7	0.571428571428576
-7.36363636363637	0
0.66	5
-9.2	2
-9	1.89473684210526
-8.81818181818181	2
-9	2.0952380952381
-9.2	2
0.66	5
-1.00000000000001	2
-1	2
-0.999999999999997	2
-1	2
-1.00000000000001	2
0.66	5
30.8709677419355	16
31	15.6363636363636
31.2105263157895	16
31	16.2
30.8709677419355	16
0.66	5
41	16
41	16
41	16
41	16
41	16
0.68	6
-15	-4.22222222222222
-13	-4.19047619047619
-12.875	-4
-13	-3.78947368421053
-14.7	-2
-15	-1.57142857142857
0.68	4
45	22.3076923076923
44.741935483871	22
43.5	20
45	19.3076923076923
0.68	5
-9.83333333333334	-2
-9	-2.19230769230769
-8.58333333333333	-2
-9	-1.6551724137931
-9.83333333333334	-2
0.7	3
45	21.2
44.5	20
45	19.7692307692308


==> Final IEEE/figures/sens_skew_EM_Huber_BIC_Huber_Schwarz_Nk_50_step_2_MC_300_2.csv <==
x	y	label
10.5838861957139	3.21844808827756	3
5.22499658511681	1.64121003049007	2
6.92186269024314	-0.859224889085045	2
4.79284193243037	3.93896921006272	1
8.57734390751634	0.47882345136882	2
11.6852293378599	6.33817905798135	1
6.35134862088668	1.3743080605147	2
7.16138799603432	1.16248209849564	2
8.39884879201963	6.95408801104359	1
7.3253083707606	7.03648102983618	1
8.69837030387983	6.23564581404846	1
5.75923932701493	1.05698533610923	2
13.432941325585	5.40707143762685	3
4.5579394071265	4.31333248695813	1
4.80389584849906	2.21875952004182	1
10.5350900231547	2.93487805959397	3
8.30508811358356	-1.03464157517263	2
8.2939151639994	-0.502674434758512	2
5.56907627417085	1.05840413849155	2
12.662508488891	3.11506700438319	3
5.33702548521067	-1.14458231005694	2
6.89048520887824	-1.56602376697254	2
7.60717737288189	-0.432846195647398	2
15.628563744574	8.37801258561765	1
9.09074847293446	-0.913953057350585	2
14.1786684060579	7.09200934935219	1
10.3531682717838	3.64296220618837	3
20.6533992709297	9.496309485069	1
6.15490027644925	-1.00416103348255	2
19.5970790373645	10.7440710535468	1
3.59314947249159	3.06483093821885	1
5.7318039954753	0.975984052555665	2
6.9793956251811	-0.347916763147614	2
9.37262670804282	5.04558803200147	1
6.55910799306841	-0.20783780996445	2
6.33374318452307	4.53660159577935	1
6.33030675720073	3.71503738791337	1
2.64569887998227	3.24028586539468	1
2.37957759712372	3.81406289155814	1
7.38855167255775	5.26446919894457	1
4.81043395446646	4.53486871337373	1
10.0248012784965	2.60098656920463	3
7.37077926159667	5.38015324065384	1
5.8874361708885	0.0571674965124196	2
11.320258764438	6.9873164754765	1
2.31454685452478	4.59773391919461	1
11.5153353384081	5.3756229375663	1
7.60875292727658	-1.37641592589882	2
12.9916881309865	7.74203808006658	1
6.7366725026455	0.938279802976733	2
2.4136888649777	4.85181261457603	1
6.16542552823836	-0.316305388916014	2
3.9733339398036	4.33214311683921	1
9.65450766933652	3.17009856394014	3
12.0631819455157	7.20253202073084	1
5.73596138618532	1.74118926378677	2
6.68308286612212	1.71786641166117	2
7.51965044172568	-0.753229300735303	2
6.12331387955937	4.49315357971693	1
5.44080883569282	1.04929929946401	2
16.7099204769832	9.19674418597475	1
8.20219254545985	6.96011519010229	1
6.05726594026825	4.92029542209967	1
6.87386626369188	6.90525868597001	1
10.801685170375	7.28925249214449	1
3.26589787354908	2.86166448919451	1
11.504958036726	7.20278231927502	1
13.919472797575	7.19442325417032	1
6.82897886468189	2.33838113862273	2
8.44408822970827	6.77607992314438	1
8.23676099025323	0.152426781155413	2
11.7271062743027	3.30204299618472	3
10.9886345641915	7.5343012689085	1
10.8402242281972	7.01421772600889	1
4.41714338129226	0.641051912900381	2
8.52910711808472	-1.25114931060011	2
8.04720155012146	2.13992776135759	2
6.56811222585461	-0.672067141837017	2
14.4785506018632	6.94142445746821	1
17.9626870208803	11.0965705192551	1
6.84398492353227	0.871853468565974	2
6.71333973502332	4.95805696777804	1
9.20086228232153	7.10364005431938	1
13.4553517104925	9.02318996346175	1
9.23727318236067	7.57235789920782	1
4.61793843645001	4.69754391695714	1
10.1804497898524	5.80771606578276	1
6.6852355151333	1.80889769301365	2
6.39905723704677	6.56199168216841	1
7.51598738796924	-1.12221895350999	2
6.08635480882627	1.84778637261455	2
21.9442728293649	11.9661791126961	1
10.7055885599335	3.54577947481864	3
7.2459667043767	5.40239149628775	1
6.87674172527893	0.126943072729336	2
7.04141003363187	-1.09655542238396	2
8.83330258562701	6.45533180449008	1
5.87017907959778	2.57794550232005	2
22.2461316997562	10.611445680506	1
6.44979121752741	6.71921732414934	1
5.95615504304858	1.2708234514674	2
14.7868771545059	6.04500205059952	3
6.89188450017382	6.69686990382749	1
7.33241292646883	0.680379309168056	2
10.8379011186576	6.9823585977618	1
3.03041191019286	2.93021357199331	1
4.51771377691624	4.6316600595873	1
5.47044400986503	0.57132836734723	2
7.70874646115748	4.60849503582074	1
6.7656436029547	1.57952885004356	2
5.66671676125027	1.33755155797857	2
7.57344352002365	0.109217837935391	2
8.65780857991329	6.36771859486922	1
5.93675302014015	-0.014737308206857	2
2.9241005202189	4.13239693358763	1
6.77431555481966	4.85329313379371	1
3.45007204528973	3.81326559157576	1
11.988066178546	7.3166441478145	1
14.9198032519028	8.70550311955195	1
7.218530793431	5.59381563843453	1
6.89130799925254	-0.50310811209237	2
8.27820012684973	-2.0506544784887	2
11.9842181786251	8.30603370673925	1
7.72172778482075	0.716286685060811	2
10.7114742108829	2.08123412762344	3
15.3590436304317	9.43040304840022	1
15.4080271156042	4.35040942119163	3
12.4812137467739	7.17077223804278	1
6.74396270304362	1.22924497838367	2
10.9048636856373	3.15125441886222	3
8.53264725489376	4.91132359497755	1
7.14627974314715	0.0740474166856231	2
6.13179485228285	1.85331397600949	2
7.20613155723665	4.04219066434238	1
8.18160111846122	5.91167830618473	1
6.98613887485061	0.626903269420416	2
6.94181736315998	-2.54403462887363	2
6.10517839006914	2.55766726540278	2
11.5964788072939	6.88153556671742	1
6.96106936520819	5.99476831480998	1
11.5395019297957	7.05334767055728	1
12.3197535137774	7.55207698901829	1
6.07664504856613	0.678102600166321	2
5.4096376690561	4.37595741297014	1
11.3622486260559	6.86213225276686	1
4.2110163200338	5.18022786271008	1
7.84658449034486	-0.46497214807697	2
7.33253155527154	-1.46413914470027	2
8.13840887148084	1.20798896327715	2
6.4332015123347	0.815753810015772	2
14.5699975375612	8.14630884903231	1
10.1189795964547	5.82204751573105	1
6.71308630325672	-1.34954109551014	2
6.97613199014891	-0.864096617533354	2
2.37221939830548	2.58711781562782	1
7.08232206543912	2.17585853274198	2
18.4060851612276	9.89408345342857	1
6.63182675889939	0.900445157837849	2
9.02567522452296	7.95748727859237	1
11.0620655921456	7.0762250968377	1
13.5687070497238	7.50313502782151	1
3.79313775964251	-0.723431941814622	2
15.2125931339694	7.26238670177018	1
12.0720493719824	7.84467691516806	1
5.68882087409541	0.410175001776551	2
8.72610877366802	2.15288731991072	3
23.3872697222532	11.9428015130186	1
1.69768734031313	3.87659582863096	1
7.78318754386421	-0.583039063867436	2
4.72355188143285	3.40748006185618	1
10.2769379758254	7.23635360929482	1
8.88330939136692	6.77009085699584	1
5.4357306781215	3.91462070251442	1
7.74155566448162	0.528501343278288	2
3.11247077733294	4.38900753518983	1
7.64132080617894	-1.2305201372911	2
7.99866961480534	-2.60963314020221	2
6.42004634587234	-0.171836986781059	2
6.27389930107635	2.53202395509345	2
7.51057310653751	0.808063856893201	2
9.09660705337515	3.01702316185889	3
6.73234895515943	0.991144946272652	2
11.4339962929297	7.22373433863501	1
4.72311384398244	3.86777722124657	1
6.33342617857039	1.20923323644608	2
5.95024424213693	0.329721278701683	2
11.9671958060147	8.5378372948757	1
17.5420949772986	8.50860244590092	1
8.32265019975871	6.26936063356875	1
11.3699892468995	4.55744908200644	3
3.8571521523383	4.19757646102321	1
13.0903948406129	6.81009025844235	3
7.34353319315103	0.423961156533172	2
4.28221051518645	5.02515682098586	1
10.9940870549969	7.06667373398691	1
10.0749828264542	6.85554231321789	1
7.81245397654299	-1.09152234424531	2
5.59193283872225	6.4427514206984	1
8.24771713849467	0.461548621628889	2
7.63199692969686	-1.48258533587678	2
6.8056583266256	1.41467720519481	2
3.71244660524352	4.53504486500636	1
7.22227327858222	-0.213160742367709	2
6.35572072638719	-0.149914681863312	2
14.613802268999	7.94669241329812	1
2.15244887888828	1.72505690831371	1
6.39856542472685	2.13061032174922	2
5.1373810563782	5.01233528857399	1
6.10314685167515	6.12240707429227	1
9.83471221585247	6.2390134066378	1
10.6631485073538	6.95713990825692	1
5.2980606656073	0.85474480251431	2
2.25116215358089	5.08230310811387	1
3.21642600733235	3.37012115246765	1
6.35777510834717	0.154739079994634	2
13.7982803481638	4.99229119938687	3
23.8476108421478	11.5287186710427	1
9.21255331637682	5.53276754193267	1
6.51855440990847	4.70274795296347	1
7.18401168300776	2.89137894850933	2
7.0671154020189	-0.49851939624707	2
9.62553884955692	7.09427755693657	1
15.1090508853381	5.02334023380885	3
8.46721318910695	5.89819229403253	1
9.52718063176244	6.88521079947514	1
6.81426743566978	1.99449820547764	2
7.64662617724956	5.48525835005566	1
6.93370457701084	6.27811612083252	1
6.47242970532912	-0.364678145467263	2
24.9721919694367	12.2069907602974	1
16.8692934441814	9.63556538476442	1
6.87937406548062	1.00064444477854	2
2.42312622922208	3.96069305430922	1
5.65766292361796	1.99256910109208	2
14.9225070644053	7.67549909938763	1
3.37017915996306	2.50581531926217	1
5.79658229304819	0.667215394292829	2
10.2592053469435	7.19717457222043	1
6.71213763371163	2.24617756838682	2
5.76622704378166	1.83970118181273	2
6.89420965826941	-1.00131831559844	2
11.0532416953609	8.54488492589244	1
9.49205586678011	1.09653636370382	3
3.12157613324369	3.99292047836321	1
6.54966987258767	1.4342908799288	2
5.72793295799606	4.54715182552723	1
3.46959284172984	2.87847115814402	1
7.25100045835459	-0.47628881847754	2
7.26337765833246	0.265787675823294	2
6.96197140405437	-3.18697567678608	2
5.44905878495936	4.88445705621642	1
5.61526811220648	1.165676571649	2
10.5838602925989	3.21490759836899	3
6.2232033953622	1.02709768869344	2
5.57567675714788	6.4554742798724	1
7.32749324360816	0.986720808625386	2
6.37056015536478	2.36917277065348	2
10.328893997752	6.9709266653601	1
6.32960427222783	5.53540733482014	1
3.48227486674612	3.67463238667745	1
9.21946875856727	-4.24598160175964	2
2.84973976892055	4.35680102572829	1
7.40873797054205	0.0921678753749968	2
4.57577508170777	3.49137045709845	1
2.18820258044268	5.03938104702535	1
5.8457928753744	4.14708080372172	1
6.80622764022917	-0.0170485105254174	2
6.01596535537583	0.776575156189831	2
8.14562096235075	-3.6615572898608	2
6.41981219644952	1.25231343392991	2
6.45437306341869	1.85824498720679	2
7.45819011532615	1.46798088212967	2
3.93000251002439	4.38105274265076	1
7.08634479967508	1.84904344706983	2
7.35860441403977	1.51418713135312	2
11.6909507362046	6.76947056264874	1
7.23447352021662	0.685481584786575	2
14.535701702324	8.316675492449	1
10.780718400941	3.79130269336091	3
7.92443628572085	6.5944196743918	1
7.26580600087551	-1.65058744768369	2
7.39601883349173	4.39100476116676	1
10.3852437325178	6.02623825545925	1
6.26944591128267	1.78072209082788	2
5.13266291777784	6.10292769548634	1
23.3135982654146	12.2434685881719	1
6.24321873254971	4.51459783667754	1
17.1761940920646	11.2928128382696	1
9.58145843973373	3.73916013207823	3
10.2573694186366	4.71059887687361	3
9.16503622059433	6.05367359980695	1
5.15078050493132	5.53394133393213	1
2.37817274806187	2.90871011175484	1
8.22198115158348	-1.41276727763514	2
6.98655461899175	0.357047872768208	2
10.2615092724514	5.87892785838483	1
5.90134116606955	1.67012264125533	2
6.08703867022436	0.329930743684541	2
6.64655396321802	2.0315995083268	2
6.98338001586376	-1.11439967800373	2
5.67420930688605	1.68476816113515	2
8.72624758631483	2.87942180544095	3
6.33206369901028	2.50115456256298	2
8.14236165751292	-1.11774334067888	2
8.32186792963089	6.77527172117616	1
11.2840720948646	7.61131545327788	1
19.2843210217876	9.657592745844	1
11.6043742087558	4.60448563691853	3
3.83719156329061	3.89011693876833	1
6.42095073493138	0.483316077284963	2
28.3966558332312	14.5902248380738	1
4.89707814926958	-0.0997486011603326	2
5.68418272980487	2.14349840102856	2
12.5620760340879	7.43482142498116	1
12.0969598424264	7.06252280483426	1
5.40212873339289	4.06374744157174	1
7.43936442424202	-1.02358181909637	2
6.57121172114351	0.554514359679556	2
3.25431541114586	3.44216888141213	1
15.5199328775847	7.98116365932505	1
4.96579032268442	-1.35666525342605	2
7.98434151677816	-0.0971155019629268	2
13.8724170061529	4.71768943691053	3
7.89259498476698	5.38688544785637	1
6.71142396209621	1.82036137814774	2
9.84344589431293	4.02333019297909	3
8.73991204779364	5.39472879590961	1
9.91503833737705	7.02312014020741	1
4.03877620562781	4.58162257886819	1
7.46742270657853	0.326745432244029	2
16.1517748973284	7.93764301383911	3
6.26258706292323	1.34780540535077	2
7.05005725564616	-0.864927530366486	2
12.3516521042328	4.61096623102434	3
5.72668520840398	4.12542910792121	1
12.0981895020534	7.17590482440564	1
21.6309610730417	10.2547785124632	1
7.09399976644846	5.56314894372725	1
16.302584059032	8.57483804923514	1
17.448933200522	9.57042536222846	1
7.32475574308306	5.85469491468701	1
7.94559962865383	1.98046301613946	3
6.27570959624268	1.0363341753569	2
5.98135289522098	6.33891562475134	1
2.34690029515736	3.58755898940962	1
7.84025635968019	1.1783176864776	2
10.4902719699113	1.44086962033647	3
9.75558569484966	4.34899299394499	3
8.79765125282713	6.11680135982823	1
11.9549472889988	4.12278298824486	3
12.8870145145248	5.24484878777462	3
14.444651307182	5.41133024088911	3
18.1639341505419	9.93980819282342	1
4.56167338886596	4.83531479595925	1
10.5573335462719	3.00274347346227	3
15.6606383380234	8.04067490123486	1
9.44997971613512	7.0127746232899	1
20.3728743287577	10.7449066779568	1
18.3630265530724	11.1305269242151	1
6.60700495604757	-0.639574308697592	2
12.5886781949301	8.33414092387442	1
10.2646176545339	3.34980579296199	3
11.7975540978433	6.29453913452781	1
4.87905012014823	4.16135707193034	1
10.512122816493	5.88373676648453	1
8.48608779446582	6.28511498394193	1
5.99022071366994	-0.42692886545735	2
13.9998132548776	8.03446559135723	1
6.23033846971772	2.48364090177185	2
8.29728188206749	-3.47078785876082	2
5.64367309233447	0.426279277112907	2
6.76456215899063	0.167808261293939	2
14.7355113431888	6.18323786039868	1
6.0138730550131	0.775069753894458	2
8.06059476579207	7.61766869611911	1
21.7684257724263	12.4507167096684	1
22.387473013946	11.2837319769679	1
6.78405910679534	2.77551319269532	2
7.63760657226213	5.06133223856317	1
7.75906512192025	-0.422397491191882	2
2.05739243796767	2.96292371460062	1
24.7100980132213	10.9954676135355	1
15.839134039795	9.33678094495479	1
10.1331269297913	2.97374395232088	3
10.6420748363161	2.56725798790439	3
13.9983458726705	9.10334705866606	1
7.01318567020654	0.303034093450591	2
3.15221925032194	3.43953367911835	1
6.10326797809335	-0.349838240854495	2
14.1746457443041	9.54205238190276	1
7.66839331794646	0.619462396848899	2
6.47073517629268	0.689355263438011	2
19.6046588974753	11.177038606543	1
6.59019952740081	0.515226190219103	2
7.89337603089014	-1.29198130239351	2
8.36746740539727	-1.42725964781772	2
7.6224682702451	1.37558542052376	2
4.84353681073929	5.20864404228057	1
6.4139144131539	0.237813619801179	2
8.35235874204626	-1.28588324328429	2
9.87003122359514	1.89234334629426	3
7.95783475349285	-0.505002607539113	2
5.33562654217582	5.17192201246209	1
8.84108440017849	5.89522190142212	1
7.03218020163806	3.31419549294201	2
7.63264468091472	-0.417105838143133	2
7.62123595880751	-1.66456334715096	2
6.34948981258735	1.25180269131933	2
5.26295258865318	1.67304904789745	2
12.2340131763594	3.24166164745667	3
4.93129200726488	5.45471644940519	1
6.92188506942626	0.229418396354149	2
5.86509994574297	1.04661276601155	2
8.20775720828345	5.58433298219231	1
21.7109026140967	10.6965782863714	1
3.32262905776167	4.41234959885648	1
14.5581123307823	9.07652747194497	1
15.8155766139518	9.84876655726228	1
3.69676147503278	3.54359645659077	1
7.35968802855811	-1.03615922682902	2
12.5153696208417	7.51880689858893	1
5.85397458775757	0.929510680204377	2
7.76613987479249	4.51753584203666	1
7.16066329844477	-0.342116790882019	2
7.53990476994514	1.51047994982119	2
9.24405402684378	6.35023019954639	1
5.58686698806216	1.74371981533448	2
1.80924979969827	3.53525646708401	1
8.15304172507922	5.22772278474795	1
15.437713733136	7.92117962964373	1
12.6597655572512	8.56656484599316	1
6.15110493924188	1.73416999908358	2
12.9663773287882	3.60601757778187	3
5.26808578458319	5.34682014650728	1
4.05932118416854	3.24995709589345	1
8.54431703317587	7.35923237222597	1
9.79239874304283	7.26149022705555	1
6.06128148876953	-0.672375235153774	2
12.3896303196635	3.44347895335813	3
6.32055374494226	-0.376489560915929	2
4.66162834941773	4.73112467140805	1
6.87710423816199	2.08398924647293	2
6.3009516181294	1.74516044236474	2
6.80533634584948	-0.488659670023761	2
5.62282978709312	1.1606952483517	2
9.54368550323006	5.52137472325193	1
10.8934890011092	7.43152348260513	1
7.97672586661463	2.71350760722031	2
7.91951741634345	-1.93773496984872	2
15.5910375202946	9.6044102398473	1
6.11493760161339	0.983479823414098	2
5.10356823999555	1.25755841585632	2
8.8231416624681	6.39080936701424	1
11.181896905985	6.93068002723782	1
3.92861948610095	4.19106097597797	1
14.9337635257139	5.87392798473376	3
3.90410353879321	4.88848096934456	1
7.16650820347824	1.03672913799387	2
7.32082582356491	-0.206171556035286	2
5.48157044138207	-0.111468484782447	2
6.21498666905016	1.62705307506927	2
5.86860758543427	1.25106296565029	2
7.89657257863658	4.85378665139916	1
5.95902491954226	4.67203216314321	1
10.7937955059062	6.2473490619429	1
7.93343746291539	0.807153661174465	2
7.36981813823073	3.25256394266093	2
10.7913106206071	3.44611837291087	3
7.97009351086307	2.90740693389056	2
12.2598469816047	4.07786273034896	3
6.51366342442551	-0.480020699360331	2
29.4576134803249	13.6069343292047	1
7.24167498710037	0.734353734581134	2
13.4095904761205	5.61624677813578	3
2.27741945713832	4.06101156345122	1
6.97660179002645	-0.816552573625967	2
5.01465627804899	5.25586434872863	1
19.6341482084033	10.8784917237065	1
8.51623612770841	-0.123880849274413	2
9.1481256237921	-1.30442132947557	2
13.8505054002929	6.69828763468391	1
2.38354944624657	3.34154466599471	1
4.18861490174044	4.548141611733	1
6.30952446005194	1.54857168800631	2
9.19462421872285	-3.86277821486105	2
7.16111310244698	4.85927144615009	1
4.84293063636056	5.93189536840722	1
6.55999820012038	1.00885289683466	2
6.24615052580072	0.420817149067562	2
14.3973584628742	9.28388509336775	1
10.6174978072125	6.96477429194624	1
3.03030292023244	3.40153690509569	1
13.1448959657192	3.49047938856752	3
14.9680959876819	6.71910500701367	1
11.7823066579384	8.51032079789634	1
5.63560188585293	4.86274121603953	1
7.24003987469979	3.9938211088552	1
6.50897551862774	1.11263964678887	2
14.997613552678	4.77249902259678	3
7.40170087888994	0.819364691907562	2


==> Final IEEE/figures/sens_skew_EM_Huber_BIC_Huber_Skew-Schwarz_Nk_50_step_2_MC_300_1.csv <==
Var1	Var2
0.965	5
44	-18
43	-18.1666666666667
42.8	-18
43	-17.8571428571429
44	-18
0.965	5
13.1428571428571	-16
13	-16.1428571428571
12.8333333333333	-16
13	-15.8571428571429
13.1428571428571	-16
0.965	5
43.3	-4
43	-4.33333333333333
42.5	-4
43	-3
43.3	-4
0.965	5
33.3	0
33	-0.599999999999999
32.25	0
33	0.749999999999996
33.3	0
0.965	5
15.125	14
15	13.8571428571429
14.8333333333333	14
15	14.1
15.125	14
0.97	5
45	-18.5
43	-18.6666666666667
42.2	-18
43	-17.4285714285714
45	-17.7142857142857
0.97	3
-15	10.3333333333333
-14.75	10
-15	9.33333333333334
0.97	5
13.5714285714286	-16
13	-16.5714285714286
12.3333333333333	-16
13	-15.4285714285714
13.5714285714286	-16
0.97	5
43.6	-4
43	-4.66666666666667
42	-4
43	-2
43.6	-4
0.97	5
33.6	0
33	-1.2
31.5	0
33	1.49999999999999
33.6	0
0.97	5
37.2	4
37	3.5
36.6	4
37	4.28571428571428
37.2	4
0.97	5
23.2857142857143	6
23	5.66666666666667
22.5	6
23	6.33333333333333
23.2857142857143	6
0.97	5
15.5	14
15	13.4285714285714
14.3333333333333	14
15	14.4
15.5	14
0.97	5
15.3333333333333	18
15	17.7777777777778
14.5	18
15	18.6666666666667
15.3333333333333	18
0.975	3
36.6666666666667	-20
37	-19.25
37.75	-20
0.975	5
45	-19.25
43	-19.1666666666667
41.6	-18
43	-17
45	-17.2857142857143
0.975	9
45	-14.2
43	-14.6
42.25	-14
41	-12.75
40	-12
41	-10.5
42.5	-12
43	-12.5
45	-13
0.975	3
45	-8.16666666666666
44.75	-8
45	-7.50000000000002
0.975	9
45	-2.16666666666666
43.9	-4
43	-5
41.5	-4
41	-3
40.4	-2
41	-0.500000000000008
43	-1.5
45	-1.50000000000002
0.975	3
-15	10.8333333333333
-14.375	10
-15	8.33333333333334
0.975	5
-6.85714285714286	-18
-7	-18.25
-7.19999999999999	-18
-7	-17.75
-6.85714285714286	-18
0.975	5
-4.83333333333334	-16
-5	-16.1428571428571
-5.24999999999999	-16
-5	-15.8333333333333
-4.83333333333334	-16
0.975	5
14	-16
13	-17
11.8333333333333	-16
13	-15
14	-16
0.975	5
1.6	-14
1	-14.4285714285714
0.400000000000001	-14
1	-12.5
1.6	-14
0.975	5
-8.85714285714286	-8
-9	-8.19999999999999
-9.16666666666666	-8
-9	-7.75000000000001
-8.85714285714286	-8
0.975	5
35.25	-8
35	-8.49999999999998
34.8333333333333	-8
35	-7.50000000000002
35.25	-8
0.975	5
27.2	-6
27	-6.24999999999999
26.6666666666667	-6
27	-5.83333333333334
27.2	-6
0.975	5
31.1666666666667	-6
31	-6.19999999999999
30.8	-6
31	-5.00000000000003
31.1666666666667	-6
0.975	7
1.6	-4
1	-4.42857142857143
-1	-4.33333333333332
-1.19999999999999	-4
-1	-3.85714285714286
1	-3.5
1.6	-4
0.975	5
-8.50000000000002	0
-9	-0.199999999999992
-9.19999999999999	0
-9	0.24999999999999
-8.50000000000002	0
0.975	9
33.9	0
33	-1.8
31	-0.333333333333322
30.75	0
31	0.999999999999967
32	2
33	2.24999999999999
33.2	2
33.9	0
0.975	5
9.16666666666666	2
9	1.80000000000001
8.80000000000001	2
9	2.24999999999999
9.16666666666666	2
0.975	5
21.75	2
21	1.5
20.25	2
21	2.6
21.75	2
0.975	5
1.16666666666666	4
1	3.80000000000001
0.857142857142863	4
1	4.19999999999999
1.16666666666666	4
0.975	5
37.5	4
37	2.75
36	4
37	4.71428571428571
37.5	4
0.975	5
23.7142857142857	6
23	5.16666666666667
21.75	6
23	6.83333333333333
23.7142857142857	6
0.975	5
35.5	6
35	5.25
34	6
35	6.6
35.5	6
0.975	5
42	6
41	5.66666666666668
40.75	6
41	6.19999999999999
42	6
0.975	5
-10.6666666666667	8
-11	7.83333333333334
-11.3333333333333	8
-11	8.16666666666666
-10.6666666666667	8
0.975	5
13.6	8
13	7.625
12.625	8
13	8.42857142857143
13.6	8
0.975	7
19.75	8
19	7.5
18.25	8
18.6666666666667	10
19	10.1666666666667
19.1428571428571	10
19.75	8
0.975	5
25.1666666666667	8
25	7.80000000000001
24.75	8
25	8.24999999999999
25.1666666666667	8
0.975	5
-8.625	12
-9	11.5
-9.5	12
-9	12.375
-8.625	12
0.975	5
15.875	14
15	13
13.8333333333333	14
15	14.7
15.875	14
0.975	5
23.25	16
23	15.8571428571429
22.6666666666667	16
23	16.2
23.25	16
0.975	5
-2.75000000000001	18
-3	17.8
-3.49999999999998	18
-3	18.1666666666667
-2.75000000000001	18
0.975	5
15.8333333333333	18
15	17.4444444444444
13.75	18
15	19.6666666666667
15.8333333333333	18
0.975	5
-12.8	22
-13	21.6666666666667
-13.5	22
-13	22.1666666666667
-12.8	22
0.975	5
18	24
17	23.5714285714286
16	24
17	24.6
18	24
0.975	5
17.1428571428571	28
17	27.75
16.6666666666667	28
17	28.3333333333333
17.1428571428571	28
0.98	3
36.3333333333333	-20
37	-18.5
38.5	-20
0.98	24
45	-20
43	-19.6666666666667
41	-18
41	-18
40	-16
41	-15
41.5	-14
41	-13.5
39	-12
37.4	-14
37	-14.6666666666667
36.3333333333333	-14
35	-12
37	-11
39	-12
39	-10
39	-10
38.3333333333333	-8
39	-7.33333333333334
40	-8
41	-9
43	-10
43	-10
45	-11.6
0.98	5
45	-14.8
43	-15.2
41.6666666666667	-16
43	-16.5714285714286
45	-16.8571428571429
0.98	3
45	-8.66666666666666
44	-8
45	-6
0.98	3
-15	-5.5
-14	-6
-15	-6.5
0.98	11
45	-2.66666666666666
44.2	-4
43	-5.33333333333333
41	-4
41	-4
39.8	-2
39	0
41	0.666666666666659
41.5	0
43	-1
45	0
0.98	4
-15	11.3333333333333
-14	10
-14	8
-15	7.5
0.98	3
-15	15
-14.5	14
-15	13.3333333333333
0.98	3
-15	20
-13	18
-15	17
0.98	7
-15	25
-14.6	24
-15	22
-13	22.6666666666667
-12.2	22
-13	20.6666666666667
-15	22
0.98	3
-10.3333333333333	30
-11	29.5
-12	30
0.98	3
9.28571428571428	30
9	29
8.5	30
0.98	7
16	30
17	29.3333333333333
17.5714285714286	28
17	27
15.6666666666667	28
15	29
14.5	30
0.98	5
-6.42857142857143	-18
-7	-19
-7.79999999999999	-18
-7	-17
-6.42857142857143	-18
0.98	9
11.6666666666667	-18
11	-18.5
10	-18
11	-17
11.3333333333333	-16
13	-14.5714285714286
14.4285714285714	-16
13	-17.4285714285714
11.6666666666667	-18
0.98	5
-4.33333333333334	-16
-5	-16.5714285714286
-5.99999999999999	-16
-5	-15.3333333333333
-4.33333333333334	-16
0.98	5
10	-16
9	-17
8	-16
9	-15.6
10	-16
0.98	7
2.2	-14
1	-14.8571428571429
-0.199999999999997	-14
0.500000000000004	-12
1	-10
3	-12
2.2	-14
0.98	5
-8	-12
-9	-12.6666666666667
-9.4	-12
-9	-11.5
-8	-12
0.98	5
9.4	-12
9	-12.4
8.6	-12
9	-11
9.4	-12
0.98	7
35	-10
33	-10.6666666666667
31	-10.4
30.3333333333333	-10
31	-9.5
33	-9.6
35	-10
0.98	5
-8.42857142857143	-8
-9	-8.8
-9.66666666666666	-8
-9	-7.00000000000001
-8.42857142857143	-8
0.98	5
11.5	-8
11	-8.66666666666666
10.6666666666667	-8
11	-7.5
11.5	-8
0.98	5
36	-8
35	-10
34.3333333333333	-8
35	-6
36	-8
0.98	5
27.8	-6
27	-6.99999999999999
25.6666666666667	-6
27	-5.33333333333334
27.8	-6
0.98	7
31.6666666666667	-6
31	-6.79999999999999
30.2	-6
30.6	-4
31	-3
31.4	-4
31.6666666666667	-6
0.98	5
-8.66666666666667	-4
-9	-4.66666666666666
-9.4	-4
-9	-3.5
-8.66666666666667	-4
0.98	7
2.2	-4
1	-4.85714285714286
-1	-5.33333333333333
-1.79999999999999	-4
-1	-3.42857142857143
1	-3
2.2	-4
0.98	5
13.5	-4
13	-4.66666666666666
12.3333333333333	-4
13	-3
13.5	-4
0.98	5
35.6666666666667	-4
35	-6
34.6	-4
35	-3.6
35.6666666666667	-4
0.98	11
33.4	-2
33	-2.4
32	-2
31	-1.33333333333333
30	0
30.3333333333333	2
31	3
33	2.99999999999999
33.8	2
34.2	0
33.4	-2
0.98	5
-7	0
-9	-0.799999999999995
-9.8	0
-9	0.999999999999992
-7	0
0.98	5
19.5	0
19	-0.666666666666659
18.6666666666667	0
19	1
19.5	0
0.98	5
9.66666666666666	2
9	1.20000000000001
8.2	2
9	2.99999999999999
9.66666666666666	2
0.98	5
22.5	2
21	1
19.5	2
21	3.2
22.5	2
0.98	5
-6.5	4
-7	3
-8	4
-7	4.66666666666666
-6.5	4
0.98	5
-2.66666666666667	4
-3	3.6
-3.5	4
-3	4.66666666666666
-2.66666666666667	4
0.98	5
1.66666666666666	4
1	3.20000000000001
0.428571428571434	4
1	4.79999999999999
1.66666666666666	4
0.98	13
37.8	4
37	2
35.4	4
35	4.5
33	6
33	6
32.5	8
33	8.5
33.6666666666667	8
35	7.2
36	6
37	5.14285714285714
37.8	4
0.98	9
24.1428571428571	6
23	4.66666666666667
21	6
23	7.33333333333333
24	8
25	8.99999999999999
25.6666666666667	8
25	7.20000000000001
24.1428571428571	6
0.98	7
45	6
43	5.33333333333334
41	4.66666666666667
40	6
41	6.79999999999999
43	7
45	6
0.98	5
-9.66666666666667	8
-11	7.33333333333334
-12.3333333333333	8
-11	8.66666666666666
-9.66666666666667	8
0.98	5
0	8
-1	6
-1.66666666666666	8
-1	8.5
0	8
0.98	5
14.2	8
13	7.25
12.25	8
13	8.85714285714286
14.2	8
0.98	7
20.5	8
19	7
17.5	8
17.6666666666667	10
19	10.6666666666667
19.5714285714286	10
20.5	8
0.98	5
5.5	10
5	9.6
4.6	10
5	10.4
5.5	10
0.98	5
-8.25	12
-9	11
-10	12
-9	12.75
-8.25	12
0.98	7
-2.71428571428572	12
-3	11.6
-3.5	12
-3.66666666666666	14
-3	14.5
-1	14
-2.71428571428572	12
0.98	9
17.4	12
17	11
16.3333333333333	12
15	12.5714285714286
13.3333333333333	14
15	15
16.25	14
17	12.5
17.4	12
0.98	5
39.4	12
39	11.6
38.6	12
39	12.4
39.4	12
0.98	5
-10.6666666666667	14
-11	13.5
-11.5	14
-11	14.6666666666667
-10.6666666666667	14
0.98	5
28	14
27	13.6666666666667
26.6	14
27	15
28	14
0.98	5
24	16
23	15.4285714285714
21.6666666666667	16
23	16.8
24	16
0.98	5
-2.00000000000001	18
-3	17.2
-5	18
-3	18.6666666666667
-2.00000000000001	18
0.98	7
16.3333333333333	18
15	17.1111111111111
13	18
14.3333333333333	20
15	20.4
15.4	20
16.3333333333333	18
0.98	5
-10.6	20
-11	18
-12	20
-11	20.5
-10.6	20
0.98	5
23.4	20
23	19.5
22.3333333333333	20
23	20.3333333333333
23.4	20
0.98	7
33.6666666666667	22
33	21.6
32.6	22
32.5	24
33	25
33.5	24
33.6666666666667	22
0.98	5
19	24
17	23.1428571428571
15	24
17	25.2
19	24
0.98	5
38	24
37	23.6
36.5	24
37	24.4
38	24
0.98	5
-2.5	28
-3	27.7142857142857
-3.66666666666666	28
-3	28.4
-2.5	28
0.98	5
37.5	28
37	27.6
36.6	28
37	28.5
37.5	28
0.985	7
-11.25	-20
-11.3333333333333	-18
-12.5	-16
-11	-14.5
-10.25	-16
-10.5	-18
-10.6666666666667	-20
0.985	3
-3.75	-20
-3	-19.4
-2.25	-20
0.985	3
20.25	-20
21	-19
22.5	-20
0.985	3
24	-20
25	-19
26	-20
0.985	5
28	-20
28.5	-18
29	-17.5
30	-18
29.5	-20
0.985	6
36	-20
36	-18
37	-17
37.3333333333333	-18
39	-19.6666666666667
39.5	-20
0.985	84
42.5	-20
41	-19
40.25	-18
39	-16.3333333333333
38	-16
39	-15.6666666666667
40.6666666666667	-14
39	-12.75
38	-14
37	-15.6666666666667
36	-16
35	-17
34	-16
35	-15
35.3333333333333	-14
35	-13.5
33.5	-12
33	-11.6666666666667
31	-11
29.3333333333333	-10
31	-8.75
33	-9
33.8333333333333	-8
34.25	-6
34	-4
35	-3
36.6666666666667	-4
36.5	-6
36.75	-8
37	-9
37.3333333333333	-8
39	-6.33333333333334
41	-7.49999999999999
42	-8
43	-8.50000000000001
43.25	-8
44	-6
43	-5.66666666666667
41	-5
39.5	-4
39.2	-2
39	-1.49999999999999
38	-2
37	-3
36.6666666666667	-2
36.6666666666667	0
36	2
35	3.49999999999999
34.4	2
34.5	0
34	-2
33	-3
32	-4
32.1666666666667	-6
31	-7.4
29.6	-6
30	-4
30	-2
29.25	0
29.3333333333333	2
30.5	4
30.5	6
31	6.50000000000001
31.75	8
33	9.25
34.6666666666667	8
35	7.8
36	8
36	10
37	10.3333333333333
37.3333333333333	10
37.3333333333333	8
37	7.49999999999999
36.5	6
37	5.57142857142857
38.1	4
39	2.2
40	2
41	1.66666666666666
42.25	0
43	-0.5
44	0
43.5	2
45	2.75
0.985	5
45	-15.4
43	-15.8
42.6666666666667	-16
43	-16.1428571428571
45	-16.4285714285714
0.985	3
45	-9.16666666666667
43.75	-10
45	-11
0.985	9
-15	-4.75
-14	-4
-13	-3.25
-12.25	-4
-12.5	-6
-12.25	-8
-13	-9
-14	-8
-15	-7.25
0.985	3
45	-3.16666666666667
44.5	-4
45	-5.25
0.985	3
-15	-1.25
-14.25	-2
-15	-3
0.985	3
-15	4.50000000000001
-14.5	4
-15	3
0.985	11
45	5.25
43	4.33333333333334
42	4
41	3
40.8	4
39.25	6
41	7.4
42.5	8
43	9
43.5	8
45	7
0.985	3
45	9
43.5	10
45	10.75
0.985	3
-15	11.8333333333333
-14	12
-15	12.3333333333333
0.985	3
45	13.25
43.5	14
45	15
0.985	3
45	17.5
44	18
45	18.3333333333333
0.985	6
45	25.6666666666667
43	25
41.5	26
43	26.75
44.6666666666667	28
45	28.3333333333333
0.985	54
-15	26.5
-13	26.5
-11	27
-9	26.3333333333333
-7.33333333333334	28
-7	28.3333333333333
-6	28
-6.75	26
-7	25.5
-9	25.6666666666667
-11	24.5
-13	25.6666666666667
-14	24
-13	23.1666666666667
-11.6	22
-11	21.25
-10	20
-10.25	18
-11	16.5
-13	17.25
-14.6666666666667	16
-13.75	14
-13	12.5
-12.25	14
-11	15.6666666666667
-10.1666666666667	14
-9	13.125
-7.875	12
-9	10.5
-10.5	12
-11	12.75
-12.5	12
-13	11.6666666666667
-13.625	10
-13	8.33333333333334
-11	9.16666666666667
-9	8.50000000000001
-8.75	8
-8	6
-7	5.66666666666666
-5.75	4
-6.75	2
-6	0
-7	-1
-9	-1.4
-10.4	0
-9	1.74999999999999
-8	2
-9	3
-10	4
-9.33333333333334	6
-11	6.83333333333333
-13	7.66666666666666
-15	6.75
0.985	4
-9.33333333333334	30
-11	28.75
-13	29.5
-13.25	30
0.985	3
1.25	30
1	29.5
0.666666666666659	30
0.985	7
9.71428571428571	30
11	28.5
11.75	28
11	27
9	27.6666666666667
8.75	28
7.75	30
0.985	20
18	30
18	28
17	26.25
16.5	26
17	25.8
18	26
19	26.25
19.3333333333333	26
19.75	24
19.5	22
19	21
18.6666666666667	22
17	22.7142857142857
15	23.25
13	23
12	24
12.5	26
13	26.3333333333333
14.6666666666667	28
13.75	30
0.985	3
21.5	30
21	29.5
20	30
0.985	4
29.3333333333333	30
29	29
27	29.5
26.8	30
0.985	3
42	30
41	29.5
40	30
0.985	21
-6	-18
-7	-19.75
-8.4	-18
-7	-16.25
-6.74999999999999	-16
-7	-15
-8	-14
-9	-13.6666666666667
-10	-12
-9	-10.75
-7	-11.75
-5	-10.5
-3	-11.25
-2	-12
-3	-13
-5	-12.75
-6.66666666666666	-14
-5	-14.8333333333333
-3.83333333333333	-16
-5	-17
-6	-18
0.985	15
12.6666666666667	-18
11	-19.25
9	-18.3333333333333
7	-18.5
6.75	-18
5	-16.25
4	-16
5	-15.5
7	-15.75
9	-15
11	-15
13	-14.1428571428571
14.8571428571429	-16
13	-17.8571428571429
12.6666666666667	-18
0.985	7
17.2	-18
17	-19
16.5	-18
16	-16
17	-15.5
17.25	-16
17.2	-18
0.985	17
-0.666666666666659	-16
-1	-17
-1.33333333333334	-16
-1	-15
-0.799999999999996	-14
-0.249999999999998	-12
-1	-10.5
-1.33333333333334	-10
-1	-9.66666666666666
1	-9
3	-9.49999999999999
3.50000000000001	-10
3.6	-12
3	-13.5
2.8	-14
1	-15.2857142857143
-0.666666666666659	-16
0.985	5
23.3333333333333	-16
23	-16.2
22.6666666666667	-16
23	-15
23.3333333333333	-16
0.985	5
27.5	-16
27	-16.5
26.6666666666667	-16
27	-15
27.5	-16
0.985	5
22	-14
21	-14.3333333333333
20	-14
21	-13.6666666666667
22	-14
0.985	5
-12.25	-12
-13	-13.5
-13.6	-12
-13	-11
-12.25	-12
0.985	7
10	-12
9	-13
8	-12
8	-10
9	-9.75
10	-10
10	-12
0.985	5
17.2	-12
17	-12.5
16.75	-12
17	-11
17.2	-12
0.985	5
24	-12
23	-13
22.6666666666667	-12
23	-11
24	-12
0.985	5
27.25	-12
27	-13
26	-12
27	-11
27.25	-12
0.985	5
-8.00000000000001	-8
-9	-9.4
-10.1666666666667	-8
-9	-6.25000000000001
-8.00000000000001	-8
0.985	9
-4.75	-8
-5	-9
-5.25	-8
-6	-6
-5.25	-4
-5	-3.66666666666666
-4.49999999999999	-4
-4	-6
-4.75	-8
0.985	7
5.33333333333334	-8
5	-8.50000000000001
4.49999999999999	-8
4.66666666666666	-6
5	-5.75
5.25	-6
5.33333333333334	-8
0.985	5
12.25	-8
11	-9.66666666666666
10.1666666666667	-8
11	-6.75
12.25	-8
0.985	17
21.5	-8
21	-8.25
19	-9
17	-9.49999999999999
16	-8
17	-7
19	-7.49999999999999
20.5	-6
20.5	-4
21	-3
21.5	-2
23	-1.25
24	-2
23	-3.49999999999999
22	-4
21.3333333333333	-6
21.5	-8
0.985	9
-0.666666666666659	-6
-1	-6.33333333333334
-2	-6
-2.4	-4
-1	-3
1	-2.5
2.8	-4
1	-5.28571428571429
-0.666666666666659	-6
0.985	9
28.4	-6
27	-7.74999999999999
25	-6.25
24.6666666666667	-6
24	-4
25	-3.49999999999999
25.3333333333333	-4
27	-4.83333333333333
28.4	-6
0.985	5
-8.16666666666667	-4
-9	-5.66666666666666
-10	-4
-9	-2.75
-8.16666666666667	-4
0.985	5
10.5	-4
9	-5
7.50000000000001	-4
9	-3.25
10.5	-4
0.985	9
14.25	-4
13	-5.66666666666666
11.3333333333333	-4
12	-2
12.4	0
13	1
13.75	0
14	-2
14.25	-4
0.985	13
5.50000000000001	0
5	-0.333333333333341
4.66666666666666	0
3	1.66666666666666
2.49999999999999	2
1	2.6
4.66293670342566e-15	4
1	5.4
2.16666666666667	4
3	2.33333333333334
5	2.33333333333334
5.50000000000001	2
5.50000000000001	0
0.985	49
20.25	0
19	-1.66666666666666
18.1666666666667	0
17	1.4
15	1.25
14	2
15	3
17	3
19	2.50000000000001
21	3.8
23	3
23.5	4
23	4.16666666666667
21	4.50000000000001
20	6
19	6.5
17	7.49999999999999
16	8
16	10
15.3333333333333	12
15	12.1428571428571
13	13
12	14
13	15
15	15.3
16.625	14
17	13.25
18	12
19	11.1666666666667
20	10
21	8.25
22	8
23	7.83333333333333
23.25	8
25	9.74999999999999
26.1666666666667	8
25	6.6
24.5714285714286	6
25	5
27	5
27.5	4
27	3.49999999999999
25.5	2
26	0
25	-0.500000000000008
24.6666666666667	0
23	1.66666666666666
21	0.5
20.25	0
0.985	9
10.1666666666667	2
9	0.600000000000003
7.6	2
7	3.49999999999999
6.66666666666666	4
7	4.50000000000001
8	4
9	3.74999999999999
10.1666666666667	2
0.985	5
-2.16666666666667	4
-3	3
-4.25	4
-3	5.66666666666666
-2.16666666666667	4
0.985	5
32	4
33	3.74999999999999
34	4
33	4.50000000000001
32	4
0.985	9
0	6
-1	5.4
-2.49999999999999	6
-2.66666666666666	8
-1	9.25
1	8.50000000000001
1.50000000000001	8
1	7.49999999999999
0	6
0.985	5
14.8	8
13	6.875
11.875	8
13	9.28571428571429
14.8	8
0.985	5
29.5	8
29	7.49999999999999
28.6666666666667	8
29	8.33333333333334
29.5	8
0.985	5
6.25	10
5	9
4	10
5	11
6.25	10
0.985	29
9.25	10
9	9.75
8.49999999999999	10
8.8	12
8	14
7	15.5
5	15
3.50000000000001	16
3.50000000000001	18
5	18.5
6.5	20
6.66666666666666	22
6.75	24
5	25.4
4	26
5	27
7	26.25
7.33333333333334	26
9	24.3333333333333
10	24
9	23
8	22
8.49999999999999	20
9	19
9.25	18
9.75	16
10.5	14
9.33333333333334	12
9.25	10
0.985	5
42	10
41	9.49999999999999
40.6666666666667	10
41	10.3333333333333
42	10
0.985	11
-2.28571428571429	12
-3	11
-4.25	12
-4.66666666666666	14
-3	15.25
-1	14.75
1	14.3333333333333
2	14
1	13.6666666666667
-1	13.5
-2.28571428571429	12
0.985	7
25.25	12
25	11
23	11.6666666666667
22	12
23	12.25
25	12.3333333333333
25.25	12
0.985	5
40	12
39	11
38	12
39	13
40	12
0.985	9
-5.50000000000001	14
-7	13.4
-7.6	14
-9	15.75
-10	16
-9	16.3333333333333
-7	16.5
-6.75	16
-5.50000000000001	14
0.985	9
21.25	14
21	13
20.5	14
20	16
21	16.5
23	17.4
24.75	16
23	15
21.25	14
0.985	9
29.5	14
29	13.6666666666667
27	13.1666666666667
26	14
26	16
27	17
27.3333333333333	16
29	14.3333333333333
29.5	14
0.985	5
35.5	16
35	15
34.75	16
35	17
35.5	16
0.985	7
-1.25000000000001	18
-3	16.6
-5	17.4
-6	18
-5	18.6
-3	19.1666666666667
-1.25000000000001	18
0.985	9
16.8333333333333	18
15	16.7777777777778
13	16.5
12.4	18
13	19.5
13.3333333333333	20
15	21
16	20
16.8333333333333	18
0.985	7
31.3333333333333	18
31	17
30.6666666666667	18
30.4	20
31	20.75
31.75	20
31.3333333333333	18
0.985	5
1.33333333333334	20
1	19.5
0	20
1	21
1.33333333333334	20
0.985	7
12	20
11	19.75
10	20
10	22
11	23
12	22
12	20
0.985	5
24	20
23	18.75
21.3333333333333	20
23	20.8333333333333
24	20
0.985	5
27.25	20
27	19
26.6666666666667	20
27	21
27.25	20
0.985	13
36	20
35	18.5
34.25	20
33	21
32	22
31.75	24
32.75	26
33	26.3333333333333
33.25	26
34.25	24
34.6666666666667	22
35	21.5
36	20
0.985	7
43.3333333333333	20
43	19
42.5	20
42.5	22
43	22.5
44	22
43.3333333333333	20
0.985	9
26.5	22
25	21.25
24.4	22
23	23.75
22.6666666666667	24
23	24.5
25	24.5
25.5	24
26.5	22
0.985	5
29.3333333333333	22
29	21.75
28	22
29	23
29.3333333333333	22
0.985	7
39.2	24
39	23
37	23
35.75	24
37	25
39	24.5
39.2	24
0.985	5
-1.75	28
-3	27.2857142857143
-4.66666666666666	28
-3	29
-1.75	28
0.985	5
3.50000000000001	28
3	27.5
2.49999999999999	28
3	28.25
3.50000000000001	28
0.985	5
23.3333333333333	28
23	27.5
22.5	28
23	28.5
23.3333333333333	28
0.985	5
38.25	28
37	27
36	28
37	29.25
38.25	28
0.99	5
-12	-20
-12.3333333333333	-18
-13	-17
-13.6666666666667	-16
-15	-14.6666666666667
0.99	3
-8	-20
-9	-18
-9.66666666666666	-20
0.99	13
-4.5	-20
-3	-18.8
-1.66666666666666	-18
-2.33333333333334	-16
-3	-14
-3	-14
-5	-13.5
-5.66666666666666	-14
-5	-14.3333333333333
-3.33333333333333	-16
-5	-17.4285714285714
-5.57142857142858	-18
-6	-20
0.99	15
15	-20
15	-18
13	-18.6666666666667
11	-20
9	-19.3333333333333
7	-20
6	-18
5	-17
3	-16.5
2	-16
1	-15.7142857142857
0.333333333333341	-16
-0.333333333333341	-18
-1	-19
-1.5	-20
0.99	15
19.5	-20
21	-18
23	-19.5
24.5	-18
25	-17
25.6666666666667	-16
25	-14
24.3333333333333	-16
23	-16.8
21.6666666666667	-16
21	-15.3333333333333
19	-14.6666666666667
18	-16
17.8	-18
18	-20
0.99	7
35.6666666666667	-20
35	-18.5
34	-18
33	-17
32	-18
33	-19
33.5	-20
0.99	3
-15	-17.3333333333333
-14	-18
-15	-20
0.99	3
-15	-13.3333333333333
-14.2	-12
-15	-10.6666666666667
0.99	3
45	-9.66666666666667
44.5	-10
45	-10.4
0.99	3
45	-3.66666666666667
44.8	-4
45	-4.5
0.99	21
-15	-0.499999999999996
-13.5	-2
-13	-2.5
-11.5	-4
-11	-6
-10.6	-4
-9	-2
-7.66666666666667	-4
-7	-5.33333333333334
-6	-4
-5	-2.66666666666666
-4	-2
-5	0
-7	-2
-9	-2
-11	0
-10	2
-11	3
-13	4
-14	2
-15	1
0.99	3
45	4.5
44	4
45	3.5
0.99	3
45	12.5
44	12
45	11.5
0.99	3
45	21
44.3333333333333	20
45	19.3333333333333
0.99	15
45	24.6666666666667
43	24
41	25.5
39	26
41	28
43	27.5
43.6666666666667	28
43	29
41	28
39	28
39	28
37	26.4
35.4	28
37	30
37	30
0.99	9
-15	28
-13	28
-11	28
-9	27.3333333333333
-8.33333333333334	28
-9	29
-11	28
-13	28
-14	30
0.99	42
-8	30
-7	29.3333333333333
-5	29
-3	29.6
-1	28
-3	26.8571428571429
-5	27.3333333333333
-6	26
-7	24
-9	24.6666666666667
-10	24
-11	22
-11	22
-11	22
-9.4	20
-9.5	18
-9	17.3333333333333
-7	18
-7	18
-5	19.2
-3	19.6666666666667
-2	20
-1	20.6666666666667
0.333333333333341	22
-1	23.3333333333333
-3	24
-1	24.6666666666667
1	25
3	24
3	22
2.33333333333334	20
3	19
5	19
6	20
5.66666666666666	22
6	24
5	24.8
3	26
3	26
1	28
1	28
-0.333333333333341	30
0.99	7
2	30
3	29
5	28
5	28
7	27
8	28
7	30
0.99	6
10.1428571428571	30
11	29
12.5	28
13	27.3333333333333
13.6666666666667	28
13	30
0.99	32
23	30
23	30
24.3333333333333	28
23	26
21	28
21	28
19	29.3333333333333
18.4285714285714	28
19	27
20.3333333333333	26
20.5	24
21	22
21	22
23	21.3333333333333
23.8	22
23	23
21.6666666666667	24
23	26
25	26
27	24
29	25
31	24
32	26
33	27.3333333333333
34	26
35	24
37	25.6
39	26
39.8	24
41	22
43	24
45	23
0.99	6
30.3333333333333	30
29.5	28
29	27
27	28
27	28
26.2	30
0.99	2
44	30
45	29.3333333333333
0.99	3
27	-18
27	-18
27	-18
0.99	3
31	-20
31	-20
31	-20
0.99	5
38.3333333333333	-18
39	-18.6666666666667
39.5	-18
39	-17.3333333333333
38.3333333333333	-18
0.99	3
41	-20
41	-20
41	-20
0.99	5
-9.5	-16
-9	-18
-8	-16
-9	-15
-9.5	-16
0.99	3
15	-18
15	-18
15	-18
0.99	3
27	-18
27	-18
27	-18
0.99	3
29	-16
29	-16
29	-16
0.99	2
45	-16
45	-16
0.99	11
5	-14
5	-14
7	-15
9	-14.4
10	-14
9	-13.6
7.4	-12
7	-11
5	-10
4.2	-12
5	-14
0.99	3
17	-14
17	-14
17	-14
0.99	11
27.5	-14
29	-16
31	-15
33	-14
33	-14
33	-14
32	-12
31	-11.6
29	-10.6666666666667
28	-12
27.5	-14
0.99	5
38.6	-14
39	-14.6666666666667
39.6666666666667	-14
39	-13.5
38.6	-14
0.99	2
45	-16
45	-16
0.99	17
-11.5	-12
-11	-13
-10.6	-12
-9	-10
-7	-11
-5.66666666666666	-10
-6	-8
-7	-6.66666666666666
-7.57142857142858	-8
-9	-10
-10.6666666666667	-8
-11	-6
-11.5	-8
-13	-10
-13	-10
-13	-10
-11.5	-12
0.99	3
-1	-12
-1	-12
-1	-12
0.99	25
10.6	-12
11	-13
12	-12
13	-11
13.6666666666667	-12
15	-13.3333333333333
16	-12
15	-10.6666666666667
14	-10
15	-8
15	-8
17	-6
19	-6
19	-6
19	-4
19	-4
17	-2
15	-4
15	-4
13.6666666666667	-6
13	-8
13	-8
12	-10
11	-11
10.6	-12
0.99	11
17.8	-12
17	-14
17	-14
19	-13.5
21	-12.6666666666667
21.6666666666667	-12
22.3333333333333	-10
21	-9
19.6666666666667	-10
19	-10.5
17.8	-12
0.99	3
25	-14
25	-14
25	-14
0.99	123
-4	-10
-3	-10.5
-2.33333333333334	-10
-1	-8.66666666666666
1	-8
3	-8
3	-8
3.66666666666666	-6
5	-5
6	-6
6.33333333333334	-8
7	-9
9	-9
9.66666666666667	-8
11	-6
11	-6
11	-6
9	-6
7	-4.66666666666666
6.33333333333334	-4
7	-2
9	-2.5
10	-2
11	-1.33333333333334
11.8	0
13	2
13	2
15	4
17	4
19	4
19	4
19	6
19	6
17	6
17	6
15	4
14.3333333333333	6
13	6.5
11.5	8
13	9.71428571428572
14	10
13	11
12	12
11	13
10.3333333333333	12
10	10
9	9
7.66666666666666	8
7	6
6	8
5	8.4
3.4	10
5	11.6
7	10
8.2	12
7	14
7	14
5	14
5	14
3	13
1	12.6666666666667
-1	13
-1.85714285714286	12
-3	10.4
-5	12
-5	12
-7	12.8
-7.5	12
-7	10.6666666666667
-6.33333333333334	10
-7	9.33333333333334
-8	8
-7	6.66666666666666
-6	6
-5	4
-4	6
-5	7
-5.66666666666666	8
-5	8.66666666666666
-3	9
-1	10
1	10
3	8
3	8
4	6
3	5
2.66666666666667	4
3	3.33333333333334
5	3.33333333333334
5.66666666666666	4
7	6
9	6
10	4
10.6666666666667	2
9	0
7	2
7	0
5	-1.33333333333334
3.66666666666666	0
3	0.666666666666659
1	2
1	2
-0.428571428571424	4
-1	4.8
-1.66666666666667	4
-3	2.4
-5	4
-6	2
-5	0
-3	1
-1	0
-2.33333333333334	-2
-1	-2.57142857142858
1	-2
3	-2
3.66666666666666	-4
3	-5
1	-5.71428571428572
0.333333333333341	-6
-1	-7.33333333333334
-3	-6.66666666666666
-4	-8
-4	-10
0.99	3
-1	-12
-1	-12
-1	-12
0.99	2
-15	-8
-15	-8
0.99	3
5	-10
5	-10
5	-10
0.99	9
23	-8
23	-8
25	-9.33333333333334
26.3333333333333	-8
25	-7
23.6666666666667	-6
23	-5
22.3333333333333	-6
23	-8
0.99	13
29	-8
29	-8
31	-8
33	-8.4
33.3333333333333	-8
33.5	-6
33.4	-4
33	-3.6
32.6	-4
32.6666666666667	-6
31	-8
29	-6
29	-8
0.99	2
-15	-8
-15	-8
0.99	7
41	-6
41	-6
43	-6
43	-6
43	-6
41	-6
41	-6
0.99	2
-15	-4
-15	-4
0.99	3
-3	-4
-3	-4
-3	-4
0.99	7
26.3333333333333	-4
27	-4.33333333333333
29	-6
29.4	-4
29	-3
27	-3
26.3333333333333	-4
0.99	2
-15	-4
-15	-4
0.99	3
-3	-4
-3	-4
-3	-4
0.99	3
25	-2
25	-2
25	-2
0.99	7
34.6	-2
35	-2.4
35.6666666666667	-2
35.6666666666667	0
35	2
34.8	0
34.6	-2
0.99	7
14.5	0
15	-1
17	-2
17.6666666666667	0
17	0.800000000000003
15	0.499999999999996
14.5	0
0.99	7
21	0
21	0
23	-0.499999999999996
23.6666666666667	0
23	0.666666666666659
21	0
21	0
0.99	3
25	-2
25	-2
25	-2
0.99	3
43	0
43	0
43	0
0.99	3
27	2
27	2
27	2
0.99	3
43	0
43	0
43	0
0.99	3
7	2
7	2
7	2
0.99	3
27	2
27	2
27	2
0.99	3
29	4
29	4
29	4
0.99	3
35	2
35	2
35	2
0.99	5
38.4	4
39	2.8
40.2	4
39	5.5
38.4	4
0.99	7
-15	6
-13	4
-11	5
-10.3333333333333	6
-11	6.33333333333333
-13	6.66666666666666
-15	6
0.99	3
1	6
1	6
1	6
0.99	3
25	6
25	6
25	6
0.99	3
29	6
29	4
29	6
0.99	3
37	6
37	6
37	6
0.99	3
1	6
1	6
1	6
0.99	3
25	6
25	6
25	6
0.99	5
26.6666666666667	8
27	7
27.6666666666667	8
27	9
26.6666666666667	8
0.99	3
29	6
29	6
29	6
0.99	3
31	8
31	8
31	8
0.99	3
37	6
37	6
37	6
0.99	9
38.3333333333333	8
39	7
41	8
41	8
41	8
39.6666666666667	10
39	10.4
38.3333333333333	10
38.3333333333333	8
0.99	2
45	8
45	8
0.99	9
-13.25	10
-13	9.33333333333334
-11	9.66666666666667
-9	10
-9	10
-9	10
-11	12
-13	10.6666666666667
-13.25	10
0.99	3
7	10
7	10
7	10
0.99	7
20.4285714285714	10
21	9
23	9
24	10
23	10.6666666666667
21	11.3333333333333
20.4285714285714	10
0.99	21
28	10
29	9.33333333333334
30	10
31	12
33	10
34	12
34	14
34	16
34	18
33.5	20
33	20.4
32.5	20
32.3333333333333	18
31.6666666666667	16
31	14
31	14
29	12.6666666666667
27	12.6666666666667
26	12
27	10.6666666666667
28	10
0.99	3
31	8
31	8
31	8
0.99	3
33	10
33	10
33	10
0.99	2
45	8
45	8
0.99	13
18.6	12
19	11.6666666666667
20	12
19	14
19	14
18	16
17	17
15	16.4444444444444
13.6666666666667	16
15	15.6
17	14
17	14
18.6	12
0.99	25
36	12
37	11.3333333333333
37.4	12
39	13.6
40	14
41	14.6666666666667
43	14.5
45	16
43	17.5
42	18
41	20
41	22
39	20
38	22
37	22.4
36	22
37	20
36	18
37	16
39	17
39.6666666666667	16
39	15
37	16
36	14
36	12
0.99	5
40.6	12
41	11.3333333333333
42	12
41	13
40.6	12
0.99	3
-13	14
-13	14
-13	14
0.99	3
-11	12
-11	12
-11	12
0.99	5
-9.66666666666667	14
-9	13.5
-8.2	14
-9	15
-9.66666666666667	14
0.99	7
22	14
23	13
25	13.3333333333333
25.4	14
25	15
23	14.5714285714286
22	14
0.99	5
-13.6666666666667	16
-13	14
-12	16
-13	16.5
-13.6666666666667	16
0.99	11
-6	16
-5	14.6666666666667
-3	16
-1	15.5
1	15.3333333333333
2	16
1	18
-1	17
-3	16
-5	16.8
-6	16
0.99	7
10.5	16
11	15
12	16
11.8	18
11	19
10	18
10.5	16
0.99	9
28.3333333333333	16
29	15.3333333333333
30	16
29.6666666666667	18
29.8	20
29	21
28	20
28	18
28.3333333333333	16
0.99	7
21	18
21	18
23	18
23	18
23	18
21	18
21	18
0.99	3
1	18
1	18
1	18
0.99	9
16.6	20
17	19
18	20
17.6666666666667	22
17	22.2857142857143
15	22.5
14	22
15	21.6
16.6	20
0.99	5
24.6	20
25	19
25.6666666666667	20
25	20.5
24.6	20
0.99	5
30.3333333333333	22
31	21.5
31.4	22
31	24
30.3333333333333	22
0.99	5
-13.4	24
-13	23.6666666666667
-12	24
-13	24.6666666666667
-13.4	24
0.99	3
27	24
27	24
27	24
0.99	3
35	24
35	24
35	24
0.99	7
8.33333333333334	26
9	25.3333333333333
11	26
11	26
11	26
9	26.6666666666667
8.33333333333334	26
0.995	3
-12.75	-20
-13	-19
-13.5	-20
0.995	9
4	-20
5	-19
5.25	-18
5	-17.75
3	-17.25
1	-17
0.666666666666659	-18
1	-19
2	-20
0.995	3
13.5	-20
13	-19.6666666666667
12.5	-20
0.995	3
35.3333333333333	-20
35	-19.25
34.25	-20
0.995	3
-15	-16.3333333333333
-14.6666666666667	-16
-15	-15.6666666666667
0.995	3
-15	-12.3333333333333
-14.8	-12
-15	-11.6666666666667
0.995	2
-15	29.5
-14.75	30
0.995	4
2.75	30
3	29.75
5	29.5
5.50000000000001	30
0.995	3
10.5714285714286	30
11	29.5
12	30
0.995	3
24	30
25	28.5
25.6	30
0.995	7
-5.14285714285715	-18
-5	-19
-3	-18.2
-2.66666666666666	-18
-3	-17
-5	-17.8571428571429
-5.14285714285715	-18
0.995	7
18.4	-18
19	-19.5
20	-18
20	-16
19	-15.6666666666667
18.75	-16
18.4	-18
0.995	5
22	-18
23	-18.75
23.75	-18
23	-17.4
22	-18
0.995	5
6.49999999999999	-14
7	-14.25
8	-14
7	-13
6.49999999999999	-14
0.995	7
28.25	-14
29	-15
30.5	-14
30	-12
29	-11.6666666666667
28.75	-12
28.25	-14
0.995	5
4.8	-12
5	-12.5
6	-12
5	-11.5
4.8	-12
0.995	5
14.6666666666667	-12
15	-12.3333333333333
15.25	-12
15	-11.6666666666667
14.6666666666667	-12
0.995	5
18.4	-12
19	-12.75
20.5	-12
19	-11.25
18.4	-12
0.995	7
-7.50000000000001	-10
-7	-10.25
-6.66666666666666	-10
-6.75	-8
-7	-7.66666666666666
-7.14285714285715	-8
-7.50000000000001	-10
0.995	5
20.6666666666667	-10
21	-11
21.3333333333333	-10
21	-9.75
20.6666666666667	-10
0.995	5
-3.25	-8
-3	-9
-2	-8
-3	-7.66666666666666
-3.25	-8
0.995	5
8	-8
9	-8.25
9.16666666666667	-8
9	-7.49999999999999
8	-8
0.995	5
24.5	-8
25	-8.33333333333334
25.3333333333333	-8
25	-7.75
24.5	-8
0.995	5
6.75	-6
7	-7
7.50000000000001	-6
7	-5.66666666666666
6.75	-6
0.995	5
14.6666666666667	-6
15	-6.50000000000001
15.5	-6
15	-5.49999999999999
14.6666666666667	-6
0.995	5
-7.16666666666667	-4
-7	-4.33333333333334
-6.75	-4
-7	-3.49999999999999
-7.16666666666667	-4
0.995	5
4.66666666666666	-4
5	-4.25
5.33333333333334	-4
5	-3
4.66666666666666	-4
0.995	5
-1.33333333333334	-2
-1	-2.14285714285715
-0.499999999999992	-2
-1	-1.49999999999999
-1.33333333333334	-2
0.995	5
10.5	0
11	-0.333333333333341
11.2	0
11	1
10.5	0
0.995	5
16	0
17	-0.500000000000008
17.1666666666667	0
17	0.200000000000004
16	0
0.995	5
-5.25	2
-5	1.49999999999999
-4	2
-5	2.50000000000001
-5.25	2
0.995	5
-1.16666666666667	4
-1	3
-0.857142857142854	4
-1	4.2
-1.16666666666667	4
0.995	15
12	4
13	3.49999999999999
13.5	4
13.3333333333333	6
13	6.125
11.125	8
12	10
11	11
10.75	10
9	8.25
8.66666666666666	8
9	7.49999999999999
10.5	6
11	5
12	4
0.995	5
38.7	4
39	3.4
39.6	4
39	4.75
38.7	4
0.995	5
-7.25	8
-7	7.66666666666666
-6.66666666666666	8
-7	8.33333333333334
-7.25	8
0.995	5
-5.33333333333334	10
-5	9.66666666666666
-4	10
-5	10.5
-5.33333333333334	10
0.995	5
20.8571428571429	10
21	9.75
22	10
21	10.3333333333333
20.8571428571429	10
0.995	5
-7.125	12
-7	11.6666666666667
-6.49999999999999	12
-7	12.2
-7.125	12
0.995	5
-1.42857142857143	12
-1	11
0.499999999999992	12
-1	12.5
-1.42857142857143	12
0.995	5
5.50000000000001	12
7	11
7.6	12
7	13
5.50000000000001	12
0.995	5
26.75	12
27	11.6666666666667
28	12
27	12.1666666666667
26.75	12
0.995	5
-9.16666666666667	14
-9	13.875
-8.8	14
-9	14.25
-9.16666666666667	14
0.995	5
22.75	14
23	13.75
24	14
23	14.1428571428571
22.75	14
0.995	5
-5.25	16
-5	15.6666666666667
-4.49999999999999	16
-5	16.2
-5.25	16
0.995	5
14.6666666666667	16
15	15.9
16	16
15	16.1111111111111
14.6666666666667	16
0.995	5
32.6666666666667	16
33	15
33.25	16
33	17
32.6666666666667	16
0.995	7
40.6666666666667	16
41	15.6666666666667
43	15.25
44	16
43	16.75
41	17
40.6666666666667	16
0.995	5
10.75	18
11	17
11.2	18
11	18.25
10.75	18
0.995	11
-5.50000000000001	20
-5	19.8
-4	20
-4	22
-5	23
-7	22.5
-9	23
-9.50000000000001	22
-9	21
-7	21.5
-5.50000000000001	20
0.995	5
3.50000000000001	20
5	19.5
5.5	20
5	21.5
3.50000000000001	20
0.995	5
28.75	20
29	19
29.2	20
29	20.25
28.75	20
0.995	5
-2	22
-1	21.6666666666667
-0.666666666666659	22
-1	22.3333333333333
-2	22
0.995	5
22.5	22
23	21.8333333333333
23.2	22
23	22.25
22.5	22
0.995	5
4.49999999999999	24
5	23
5.25	24
5	24.2
4.49999999999999	24
0.995	5
40.4	24
41	23
42	24
41	24.75
40.4	24
0.995	9
-5.25	26
-5	25
-3	25
-1	25.6666666666667
0	26
-1	26.5
-3	26.4285714285714
-5	26.3333333333333
-5.25	26
0.995	7
30	26
31	25.5
31.25	26
32.5	28
31	29.5
30.25	28
30	26
0.995	5
34.75	26
35	25.5
36	26
35	27
34.75	26
0.995	5
6.49999999999999	28
7	27.75
7.25	28
7	28.5
6.49999999999999	28
0.995	5
18.8571428571429	28
19	27.75
19.5	28
19	28.3333333333333
18.8571428571429	28
1	3
3	-18
3	-18
3	-18
1	3
19	-18
19	-18
19	-18
1	3
23	-18
23	-18
23	-18
1	3
35	-20
35	-20
35	-20
1	3
3	-18
3	-18
3	-18
1	3
19	-18
19	-18
19	-18
1	3
23	-18
23	-18
23	-18
1	3
29	-14
29	-14
29	-14
1	3
19	-12
19	-12
19	-12
1	3
29	-14
29	-14
29	-14
1	3
19	-12
19	-12
19	-12
1	3
39	4
39	4
39	4
1	3
39	4
39	4
39	4
1	3
-1	12
-1	12
-1	12
1	3
7	12
7	12
7	12
1	3
-1	12
-1	12
-1	12
1	3
7	12
7	12
7	12
1	3
43	16
43	16
43	16
1	3
43	16
43	16
43	16
1	3
5	20
5	20
5	20
1	3
5	20
5	20
5	20
1	3
41	24
41	24
41	24
1	3
-3	26
-3	26
-3	26
1	3
41	24
41	24
41	24
1	3
-3	26
-3	26
-3	26
1	3
31	28
31	28
31	28
1	3
11	30
11	30
11	30
1	3
25	30
25	30
25	30
1	3
31	28
31	28
31	28


==> Final IEEE/figures/sens_skew_EM_Huber_BIC_Huber_Skew-Schwarz_Nk_50_step_2_MC_300_2.csv <==
x	y	label
10.5838861957139	3.21844808827756	3
5.22499658511681	1.64121003049007	2
6.92186269024314	-0.859224889085045	2
4.79284193243037	3.93896921006272	1
8.57734390751634	0.47882345136882	2
11.6852293378599	6.33817905798135	1
6.35134862088668	1.3743080605147	2
7.16138799603432	1.16248209849564	2
8.39884879201963	6.95408801104359	1
7.3253083707606	7.03648102983618	1
8.69837030387983	6.23564581404846	1
5.75923932701493	1.05698533610923	2
13.432941325585	5.40707143762685	3
4.5579394071265	4.31333248695813	1
4.80389584849906	2.21875952004182	1
10.5350900231547	2.93487805959397	3
8.30508811358356	-1.03464157517263	2
8.2939151639994	-0.502674434758512	2
5.56907627417085	1.05840413849155	2
12.662508488891	3.11506700438319	3
5.33702548521067	-1.14458231005694	2
6.89048520887824	-1.56602376697254	2
7.60717737288189	-0.432846195647398	2
15.628563744574	8.37801258561765	1
9.09074847293446	-0.913953057350585	2
14.1786684060579	7.09200934935219	1
10.3531682717838	3.64296220618837	3
20.6533992709297	9.496309485069	1
6.15490027644925	-1.00416103348255	2
19.5970790373645	10.7440710535468	1
3.59314947249159	3.06483093821885	1
5.7318039954753	0.975984052555665	2
6.9793956251811	-0.347916763147614	2
9.37262670804282	5.04558803200147	1
6.55910799306841	-0.20783780996445	2
6.33374318452307	4.53660159577935	1
6.33030675720073	3.71503738791337	1
2.64569887998227	3.24028586539468	1
2.37957759712372	3.81406289155814	1
7.38855167255775	5.26446919894457	1
4.81043395446646	4.53486871337373	1
10.0248012784965	2.60098656920463	3
7.37077926159667	5.38015324065384	1
5.8874361708885	0.0571674965124196	2
11.320258764438	6.9873164754765	1
2.31454685452478	4.59773391919461	1
11.5153353384081	5.3756229375663	1
7.60875292727658	-1.37641592589882	2
12.9916881309865	7.74203808006658	1
6.7366725026455	0.938279802976733	2
2.4136888649777	4.85181261457603	1
6.16542552823836	-0.316305388916014	2
3.9733339398036	4.33214311683921	1
9.65450766933652	3.17009856394014	3
12.0631819455157	7.20253202073084	1
5.73596138618532	1.74118926378677	2
6.68308286612212	1.71786641166117	2
7.51965044172568	-0.753229300735303	2
6.12331387955937	4.49315357971693	1
5.44080883569282	1.04929929946401	2
16.7099204769832	9.19674418597475	1
8.20219254545985	6.96011519010229	1
6.05726594026825	4.92029542209967	1
6.87386626369188	6.90525868597001	1
10.801685170375	7.28925249214449	1
3.26589787354908	2.86166448919451	1
11.504958036726	7.20278231927502	1
13.919472797575	7.19442325417032	1
6.82897886468189	2.33838113862273	2
8.44408822970827	6.77607992314438	1
8.23676099025323	0.152426781155413	2
11.7271062743027	3.30204299618472	3
10.9886345641915	7.5343012689085	1
10.8402242281972	7.01421772600889	1
4.41714338129226	0.641051912900381	2
8.52910711808472	-1.25114931060011	2
8.04720155012146	2.13992776135759	2
6.56811222585461	-0.672067141837017	2
14.4785506018632	6.94142445746821	1
17.9626870208803	11.0965705192551	1
6.84398492353227	0.871853468565974	2
6.71333973502332	4.95805696777804	1
9.20086228232153	7.10364005431938	1
13.4553517104925	9.02318996346175	1
9.23727318236067	7.57235789920782	1
4.61793843645001	4.69754391695714	1
10.1804497898524	5.80771606578276	1
6.6852355151333	1.80889769301365	2
6.39905723704677	6.56199168216841	1
7.51598738796924	-1.12221895350999	2
6.08635480882627	1.84778637261455	2
21.9442728293649	11.9661791126961	1
10.7055885599335	3.54577947481864	3
7.2459667043767	5.40239149628775	1
6.87674172527893	0.126943072729336	2
7.04141003363187	-1.09655542238396	2
8.83330258562701	6.45533180449008	1
5.87017907959778	2.57794550232005	2
22.2461316997562	10.611445680506	1
6.44979121752741	6.71921732414934	1
5.95615504304858	1.2708234514674	2
14.7868771545059	6.04500205059952	3
6.89188450017382	6.69686990382749	1
7.33241292646883	0.680379309168056	2
10.8379011186576	6.9823585977618	1
3.03041191019286	2.93021357199331	1
4.51771377691624	4.6316600595873	1
5.47044400986503	0.57132836734723	2
7.70874646115748	4.60849503582074	1
6.7656436029547	1.57952885004356	2
5.66671676125027	1.33755155797857	2
7.57344352002365	0.109217837935391	2
8.65780857991329	6.36771859486922	1
5.93675302014015	-0.014737308206857	2
2.9241005202189	4.13239693358763	1
6.77431555481966	4.85329313379371	1
3.45007204528973	3.81326559157576	1
11.988066178546	7.3166441478145	1
14.9198032519028	8.70550311955195	1
7.218530793431	5.59381563843453	1
6.89130799925254	-0.50310811209237	2
8.27820012684973	-2.0506544784887	2
11.9842181786251	8.30603370673925	1
7.72172778482075	0.716286685060811	2
10.7114742108829	2.08123412762344	3
15.3590436304317	9.43040304840022	1
15.4080271156042	4.35040942119163	3
12.4812137467739	7.17077223804278	1
6.74396270304362	1.22924497838367	2
10.9048636856373	3.15125441886222	3
8.53264725489376	4.91132359497755	1
7.14627974314715	0.0740474166856231	2
6.13179485228285	1.85331397600949	2
7.20613155723665	4.04219066434238	1
8.18160111846122	5.91167830618473	1
6.98613887485061	0.626903269420416	2
6.94181736315998	-2.54403462887363	2
6.10517839006914	2.55766726540278	2
11.5964788072939	6.88153556671742	1
6.96106936520819	5.99476831480998	1
11.5395019297957	7.05334767055728	1
12.3197535137774	7.55207698901829	1
6.07664504856613	0.678102600166321	2
5.4096376690561	4.37595741297014	1
11.3622486260559	6.86213225276686	1
4.2110163200338	5.18022786271008	1
7.84658449034486	-0.46497214807697	2
7.33253155527154	-1.46413914470027	2
8.13840887148084	1.20798896327715	2
6.4332015123347	0.815753810015772	2
14.5699975375612	8.14630884903231	1
10.1189795964547	5.82204751573105	1
6.71308630325672	-1.34954109551014	2
6.97613199014891	-0.864096617533354	2
2.37221939830548	2.58711781562782	1
7.08232206543912	2.17585853274198	2
18.4060851612276	9.89408345342857	1
6.63182675889939	0.900445157837849	2
9.02567522452296	7.95748727859237	1
11.0620655921456	7.0762250968377	1
13.5687070497238	7.50313502782151	1
3.79313775964251	-0.723431941814622	2
15.2125931339694	7.26238670177018	1
12.0720493719824	7.84467691516806	1
5.68882087409541	0.410175001776551	2
8.72610877366802	2.15288731991072	3
23.3872697222532	11.9428015130186	1
1.69768734031313	3.87659582863096	1
7.78318754386421	-0.583039063867436	2
4.72355188143285	3.40748006185618	1
10.2769379758254	7.23635360929482	1
8.88330939136692	6.77009085699584	1
5.4357306781215	3.91462070251442	1
7.74155566448162	0.528501343278288	2
3.11247077733294	4.38900753518983	1
7.64132080617894	-1.2305201372911	2
7.99866961480534	-2.60963314020221	2
6.42004634587234	-0.171836986781059	2
6.27389930107635	2.53202395509345	2
7.51057310653751	0.808063856893201	2
9.09660705337515	3.01702316185889	3
6.73234895515943	0.991144946272652	2
11.4339962929297	7.22373433863501	1
4.72311384398244	3.86777722124657	1
6.33342617857039	1.20923323644608	2
5.95024424213693	0.329721278701683	2
11.9671958060147	8.5378372948757	1
17.5420949772986	8.50860244590092	1
8.32265019975871	6.26936063356875	1
11.3699892468995	4.55744908200644	3
3.8571521523383	4.19757646102321	1
13.0903948406129	6.81009025844235	3
7.34353319315103	0.423961156533172	2
4.28221051518645	5.02515682098586	1
10.9940870549969	7.06667373398691	1
10.0749828264542	6.85554231321789	1
7.81245397654299	-1.09152234424531	2
5.59193283872225	6.4427514206984	1
8.24771713849467	0.461548621628889	2
7.63199692969686	-1.48258533587678	2
6.8056583266256	1.41467720519481	2
3.71244660524352	4.53504486500636	1
7.22227327858222	-0.213160742367709	2
6.35572072638719	-0.149914681863312	2
14.613802268999	7.94669241329812	1
2.15244887888828	1.72505690831371	1
6.39856542472685	2.13061032174922	2
5.1373810563782	5.01233528857399	1
6.10314685167515	6.12240707429227	1
9.83471221585247	6.2390134066378	1
10.6631485073538	6.95713990825692	1
5.2980606656073	0.85474480251431	2
2.25116215358089	5.08230310811387	1
3.21642600733235	3.37012115246765	1
6.35777510834717	0.154739079994634	2
13.7982803481638	4.99229119938687	3
23.8476108421478	11.5287186710427	1
9.21255331637682	5.53276754193267	1
6.51855440990847	4.70274795296347	1
7.18401168300776	2.89137894850933	2
7.0671154020189	-0.49851939624707	2
9.62553884955692	7.09427755693657	1
15.1090508853381	5.02334023380885	3
8.46721318910695	5.89819229403253	1
9.52718063176244	6.88521079947514	1
6.81426743566978	1.99449820547764	2
7.64662617724956	5.48525835005566	1
6.93370457701084	6.27811612083252	1
6.47242970532912	-0.364678145467263	2
24.9721919694367	12.2069907602974	1
16.8692934441814	9.63556538476442	1
6.87937406548062	1.00064444477854	2
2.42312622922208	3.96069305430922	1
5.65766292361796	1.99256910109208	2
14.9225070644053	7.67549909938763	1
3.37017915996306	2.50581531926217	1
5.79658229304819	0.667215394292829	2
10.2592053469435	7.19717457222043	1
6.71213763371163	2.24617756838682	2
5.76622704378166	1.83970118181273	2
6.89420965826941	-1.00131831559844	2
11.0532416953609	8.54488492589244	1
9.49205586678011	1.09653636370382	3
3.12157613324369	3.99292047836321	1
6.54966987258767	1.4342908799288	2
5.72793295799606	4.54715182552723	1
3.46959284172984	2.87847115814402	1
7.25100045835459	-0.47628881847754	2
7.26337765833246	0.265787675823294	2
6.96197140405437	-3.18697567678608	2
5.44905878495936	4.88445705621642	1
5.61526811220648	1.165676571649	2
10.5838602925989	3.21490759836899	3
6.2232033953622	1.02709768869344	2
5.57567675714788	6.4554742798724	1
7.32749324360816	0.986720808625386	2
6.37056015536478	2.36917277065348	2
10.328893997752	6.9709266653601	1
6.32960427222783	5.53540733482014	1
3.48227486674612	3.67463238667745	1
9.21946875856727	-4.24598160175964	2
2.84973976892055	4.35680102572829	1
7.40873797054205	0.0921678753749968	2
4.57577508170777	3.49137045709845	1
2.18820258044268	5.03938104702535	1
5.8457928753744	4.14708080372172	1
6.80622764022917	-0.0170485105254174	2
6.01596535537583	0.776575156189831	2
8.14562096235075	-3.6615572898608	2
6.41981219644952	1.25231343392991	2
6.45437306341869	1.85824498720679	2
7.45819011532615	1.46798088212967	2
3.93000251002439	4.38105274265076	1
7.08634479967508	1.84904344706983	2
7.35860441403977	1.51418713135312	2
11.6909507362046	6.76947056264874	1
7.23447352021662	0.685481584786575	2
14.535701702324	8.316675492449	1
10.780718400941	3.79130269336091	3
7.92443628572085	6.5944196743918	1
7.26580600087551	-1.65058744768369	2
7.39601883349173	4.39100476116676	1
10.3852437325178	6.02623825545925	1
6.26944591128267	1.78072209082788	2
5.13266291777784	6.10292769548634	1
23.3135982654146	12.2434685881719	1
6.24321873254971	4.51459783667754	1
17.1761940920646	11.2928128382696	1
9.58145843973373	3.73916013207823	3
10.2573694186366	4.71059887687361	3
9.16503622059433	6.05367359980695	1
5.15078050493132	5.53394133393213	1
2.37817274806187	2.90871011175484	1
8.22198115158348	-1.41276727763514	2
6.98655461899175	0.357047872768208	2
10.2615092724514	5.87892785838483	1
5.90134116606955	1.67012264125533	2
6.08703867022436	0.329930743684541	2
6.64655396321802	2.0315995083268	2
6.98338001586376	-1.11439967800373	2
5.67420930688605	1.68476816113515	2
8.72624758631483	2.87942180544095	3
6.33206369901028	2.50115456256298	2
8.14236165751292	-1.11774334067888	2
8.32186792963089	6.77527172117616	1
11.2840720948646	7.61131545327788	1
19.2843210217876	9.657592745844	1
11.6043742087558	4.60448563691853	3
3.83719156329061	3.89011693876833	1
6.42095073493138	0.483316077284963	2
28.3966558332312	14.5902248380738	1
4.89707814926958	-0.0997486011603326	2
5.68418272980487	2.14349840102856	2
12.5620760340879	7.43482142498116	1
12.0969598424264	7.06252280483426	1
5.40212873339289	4.06374744157174	1
7.43936442424202	-1.02358181909637	2
6.57121172114351	0.554514359679556	2
3.25431541114586	3.44216888141213	1
15.5199328775847	7.98116365932505	1
4.96579032268442	-1.35666525342605	2
7.98434151677816	-0.0971155019629268	2
13.8724170061529	4.71768943691053	3
7.89259498476698	5.38688544785637	1
6.71142396209621	1.82036137814774	2
9.84344589431293	4.02333019297909	3
8.73991204779364	5.39472879590961	1
9.91503833737705	7.02312014020741	1
4.03877620562781	4.58162257886819	1
7.46742270657853	0.326745432244029	2
16.1517748973284	7.93764301383911	3
6.26258706292323	1.34780540535077	2
7.05005725564616	-0.864927530366486	2
12.3516521042328	4.61096623102434	3
5.72668520840398	4.12542910792121	1
12.0981895020534	7.17590482440564	1
21.6309610730417	10.2547785124632	1
7.09399976644846	5.56314894372725	1
16.302584059032	8.57483804923514	1
17.448933200522	9.57042536222846	1
7.32475574308306	5.85469491468701	1
7.94559962865383	1.98046301613946	3
6.27570959624268	1.0363341753569	2
5.98135289522098	6.33891562475134	1
2.34690029515736	3.58755898940962	1
7.84025635968019	1.1783176864776	2
10.4902719699113	1.44086962033647	3
9.75558569484966	4.34899299394499	3
8.79765125282713	6.11680135982823	1
11.9549472889988	4.12278298824486	3
12.8870145145248	5.24484878777462	3
14.444651307182	5.41133024088911	3
18.1639341505419	9.93980819282342	1
4.56167338886596	4.83531479595925	1
10.5573335462719	3.00274347346227	3
15.6606383380234	8.04067490123486	1
9.44997971613512	7.0127746232899	1
20.3728743287577	10.7449066779568	1
18.3630265530724	11.1305269242151	1
6.60700495604757	-0.639574308697592	2
12.5886781949301	8.33414092387442	1
10.2646176545339	3.34980579296199	3
11.7975540978433	6.29453913452781	1
4.87905012014823	4.16135707193034	1
10.512122816493	5.88373676648453	1
8.48608779446582	6.28511498394193	1
5.99022071366994	-0.42692886545735	2
13.9998132548776	8.03446559135723	1
6.23033846971772	2.48364090177185	2
8.29728188206749	-3.47078785876082	2
5.64367309233447	0.426279277112907	2
6.76456215899063	0.167808261293939	2
14.7355113431888	6.18323786039868	1
6.0138730550131	0.775069753894458	2
8.06059476579207	7.61766869611911	1
21.7684257724263	12.4507167096684	1
22.387473013946	11.2837319769679	1
6.78405910679534	2.77551319269532	2
7.63760657226213	5.06133223856317	1
7.75906512192025	-0.422397491191882	2
2.05739243796767	2.96292371460062	1
24.7100980132213	10.9954676135355	1
15.839134039795	9.33678094495479	1
10.1331269297913	2.97374395232088	3
10.6420748363161	2.56725798790439	3
13.9983458726705	9.10334705866606	1
7.01318567020654	0.303034093450591	2
3.15221925032194	3.43953367911835	1
6.10326797809335	-0.349838240854495	2
14.1746457443041	9.54205238190276	1
7.66839331794646	0.619462396848899	2
6.47073517629268	0.689355263438011	2
19.6046588974753	11.177038606543	1
6.59019952740081	0.515226190219103	2
7.89337603089014	-1.29198130239351	2
8.36746740539727	-1.42725964781772	2
7.6224682702451	1.37558542052376	2
4.84353681073929	5.20864404228057	1
6.4139144131539	0.237813619801179	2
8.35235874204626	-1.28588324328429	2
9.87003122359514	1.89234334629426	3
7.95783475349285	-0.505002607539113	2
5.33562654217582	5.17192201246209	1
8.84108440017849	5.89522190142212	1
7.03218020163806	3.31419549294201	2
7.63264468091472	-0.417105838143133	2
7.62123595880751	-1.66456334715096	2
6.34948981258735	1.25180269131933	2
5.26295258865318	1.67304904789745	2
12.2340131763594	3.24166164745667	3
4.93129200726488	5.45471644940519	1
6.92188506942626	0.229418396354149	2
5.86509994574297	1.04661276601155	2
8.20775720828345	5.58433298219231	1
21.7109026140967	10.6965782863714	1
3.32262905776167	4.41234959885648	1
14.5581123307823	9.07652747194497	1
15.8155766139518	9.84876655726228	1
3.69676147503278	3.54359645659077	1
7.35968802855811	-1.03615922682902	2
12.5153696208417	7.51880689858893	1
5.85397458775757	0.929510680204377	2
7.76613987479249	4.51753584203666	1
7.16066329844477	-0.342116790882019	2
7.53990476994514	1.51047994982119	2
9.24405402684378	6.35023019954639	1
5.58686698806216	1.74371981533448	2
1.80924979969827	3.53525646708401	1
8.15304172507922	5.22772278474795	1
15.437713733136	7.92117962964373	1
12.6597655572512	8.56656484599316	1
6.15110493924188	1.73416999908358	2
12.9663773287882	3.60601757778187	3
5.26808578458319	5.34682014650728	1
4.05932118416854	3.24995709589345	1
8.54431703317587	7.35923237222597	1
9.79239874304283	7.26149022705555	1
6.06128148876953	-0.672375235153774	2
12.3896303196635	3.44347895335813	3
6.32055374494226	-0.376489560915929	2
4.66162834941773	4.73112467140805	1
6.87710423816199	2.08398924647293	2
6.3009516181294	1.74516044236474	2
6.80533634584948	-0.488659670023761	2
5.62282978709312	1.1606952483517	2
9.54368550323006	5.52137472325193	1
10.8934890011092	7.43152348260513	1
7.97672586661463	2.71350760722031	2
7.91951741634345	-1.93773496984872	2
15.5910375202946	9.6044102398473	1
6.11493760161339	0.983479823414098	2
5.10356823999555	1.25755841585632	2
8.8231416624681	6.39080936701424	1
11.181896905985	6.93068002723782	1
3.92861948610095	4.19106097597797	1
14.9337635257139	5.87392798473376	3
3.90410353879321	4.88848096934456	1
7.16650820347824	1.03672913799387	2
7.32082582356491	-0.206171556035286	2
5.48157044138207	-0.111468484782447	2
6.21498666905016	1.62705307506927	2
5.86860758543427	1.25106296565029	2
7.89657257863658	4.85378665139916	1
5.95902491954226	4.67203216314321	1
10.7937955059062	6.2473490619429	1
7.93343746291539	0.807153661174465	2
7.36981813823073	3.25256394266093	2
10.7913106206071	3.44611837291087	3
7.97009351086307	2.90740693389056	2
12.2598469816047	4.07786273034896	3
6.51366342442551	-0.480020699360331	2
29.4576134803249	13.6069343292047	1
7.24167498710037	0.734353734581134	2
13.4095904761205	5.61624677813578	3
2.27741945713832	4.06101156345122	1
6.97660179002645	-0.816552573625967	2
5.01465627804899	5.25586434872863	1
19.6341482084033	10.8784917237065	1
8.51623612770841	-0.123880849274413	2
9.1481256237921	-1.30442132947557	2
13.8505054002929	6.69828763468391	1
2.38354944624657	3.34154466599471	1
4.18861490174044	4.548141611733	1
6.30952446005194	1.54857168800631	2
9.19462421872285	-3.86277821486105	2
7.16111310244698	4.85927144615009	1
4.84293063636056	5.93189536840722	1
6.55999820012038	1.00885289683466	2
6.24615052580072	0.420817149067562	2
14.3973584628742	9.28388509336775	1
10.6174978072125	6.96477429194624	1
3.03030292023244	3.40153690509569	1
13.1448959657192	3.49047938856752	3
14.9680959876819	6.71910500701367	1
11.7823066579384	8.51032079789634	1
5.63560188585293	4.86274121603953	1
7.24003987469979	3.9938211088552	1
6.50897551862774	1.11263964678887	2
14.997613552678	4.77249902259678	3
7.40170087888994	0.819364691907562	2


==> Final IEEE/figures/sens_skew_EM_t_BIC_t_Schwarz_Nk_50_step_2_MC_300_1.csv <==
Var1	Var2
0.3	4
45	-16.3
44.7	-16
44.3333333333333	-14
45	-13.8181818181818
0.3	3
45	-8.16666666666667
44.6666666666667	-8
45	-7.66666666666666
0.3	3
-0.33333333333333	30
-1	29.4
-1.42857142857143	30
0.3	3
5.00000000000001	30
5	30
5	30
0.3	3
27	30
27	30
27	30
0.3	5
20.2307692307692	-18
19	-18.6666666666667
17.6666666666667	-18
19	-17.2727272727273
20.2307692307692	-18
0.3	7
33.7142857142857	-18
33	-18.4166666666667
32.6774193548387	-18
33	-16
33	-16
33	-16
33.7142857142857	-18
0.3	3
41	-20
41	-20
41	-20
0.3	5
9	-14
9	-14
9	-14
9	-14
9	-14
0.3	5
23	-12
23	-12
23	-12
23	-12
23	-12
0.3	5
3.62068965517241	-10
3	-10.75
2.35714285714286	-10
3	-9.45454545454545
3.62068965517241	-10
0.3	7
18	-10
17	-10.1818181818182
16.8461538461538	-10
16.0833333333333	-8
17	-7.12
18.1	-8
18	-10
0.3	7
41	-10
41	-10
39	-10
39	-10
39	-10
41	-10
41	-10
0.3	5
11.1739130434783	-8
11	-8.2
10.5555555555556	-8
11	-7.66666666666666
11.1739130434783	-8
0.3	5
9.33333333333334	-6
9	-6.44444444444445
8.6	-6
9	-5.77777777777778
9.33333333333334	-6
0.3	3
41	-6
41	-6
41	-6
0.3	5
33.32	-4
33	-4.2962962962963
32.5	-4
33	-2.85714285714285
33.32	-4
0.3	5
41	-6
40.6363636363636	-4
41	-3.73333333333333
41.2222222222222	-4
41	-6
0.3	5
21.1666666666667	-2
21	-2.14285714285714
20.8181818181818	-2
21	-1.88888888888889
21.1666666666667	-2
0.3	5
17.4545454545455	0
17	-0.454545454545456
16.6296296296296	0
17	0.400000000000001
17.4545454545455	0
0.3	5
21	2
21	2
21	2
21	2
21	2
0.3	5
27.0869565217391	2
27	1.86666666666667
26.8947368421053	2
27	2.13333333333333
27.0869565217391	2
0.3	5
33.0740740740741	6
33	5.92592592592593
32.3333333333333	6
33	6.05405405405405
33.0740740740741	6
0.3	5
-7	10
-7	10
-7	10
-7	10
-7	10
0.3	5
1.11111111111111	10
1	9.94594594594595
0.933333333333333	10
1	10.2222222222222
1.11111111111111	10
0.3	5
19.3333333333333	10
19	9.93103448275862
18	10
19	10.1666666666667
19.3333333333333	10
0.3	5
-12.875	12
-13	11.8181818181818
-13.6666666666667	12
-13	12.1
-12.875	12
0.3	5
-4.56521739130435	12
-5	11.7058823529412
-5.55555555555556	12
-5	12.5
-4.56521739130435	12
0.3	5
21.5	12
21	11.25
20.5714285714286	12
21	12.2307692307692
21.5	12
0.3	5
9.13333333333333	14
9	13.875
8.92307692307692	14
9	14.0869565217391
9.13333333333333	14
0.3	5
12.125	16
11	15.2173913043478
10.4193548387097	16
11	16.8571428571429
12.125	16
0.3	5
19	16
19	16
19	16
19	16
19	16
0.3	5
25.3636363636364	20
25	19.8518518518519
24.7647058823529	20
25	20.1428571428571
25.3636363636364	20
0.3	5
-6.6	22
-7	20.8
-7.35294117647059	22
-7	22.4285714285714
-6.6	22
0.3	7
7.3	22
7	21.7
6.6	22
6.62962962962963	24
7	24.4166666666667
7.38461538461539	24
7.3	22
0.3	5
27	22
27	22
27	22
27	22
27	22
0.3	7
-0.64705882352941	24
-1	23.7142857142857
-3	23.3684210526316
-3.44444444444445	24
-3	24.5217391304348
-1	24.3529411764706
-0.64705882352941	24
0.3	5
15.0869565217391	24
15	23.875
14.7777777777778	24
15	24.2222222222222
15.0869565217391	24
0.3	5
23.1176470588235	26
23	25.6
22.6	26
23	26.1176470588235
23.1176470588235	26
0.3	5
31.2941176470588	26
31	25.6296296296296
30	26
31	26.3846153846154
31.2941176470588	26
0.3	5
3.45161290322581	28
3	27.3
2.58823529411765	28
3	28.4666666666667
3.45161290322581	28
0.35	2
-15	-18.6153846153846
-14.5135135135135	-20
0.35	3
-11.1333333333333	-20
-11	-19.7333333333333
-10.7333333333333	-20
0.35	3
-5.72727272727273	-20
-5	-19.6190476190476
-4.6	-20
0.35	3
-1.72	-20
-1	-18.6153846153846
0.384615384615386	-20
0.35	99
2.33333333333333	-20
2.6	-18
1	-17.5555555555556
-1	-17.4285714285714
-1.66666666666666	-18
-3	-18.6666666666667
-3.64	-18
-3	-16.4
-2.66666666666667	-16
-3	-15.7333333333333
-3.4	-16
-5	-16.64
-6.21428571428571	-18
-7	-19.2222222222222
-8.1	-18
-7	-16.3076923076923
-6.6	-16
-7	-15.6
-8	-14
-7.85714285714286	-12
-7	-11.625
-6	-12
-5.66666666666666	-14
-5	-14.6666666666667
-4.52941176470588	-14
-3	-12.375
-2	-12
-3	-11
-3.27272727272727	-10
-4.36842105263158	-8
-4.08333333333333	-6
-3	-5
-1.86956521739131	-4
-1	-3.04761904761905
0.222222222222221	-2
1	-0.444444444444443
1.36363636363636	0
2.66666666666667	2
1.6	4
3	5.07692307692308
3.77777777777778	4
5	2.42857142857143
5.75	2
6	0
7	-1.19999999999999
9	-0.444444444444443
11	-0.769230769230766
13	-1.77777777777778
15	-0.874999999999999
15.5185185185185	0
15	0.777777777777777
13.625	2
13	2.76923076923077
11.75	2
11	1.25
10.3333333333333	2
9	3.2
7	2.83333333333333
6.22222222222222	4
5.93333333333333	6
5	7.07692307692308
3	7.99999999999999
3	8
3	8.00000000000002
5	9.71428571428572
5.66666666666666	10
5	10.3333333333333
3	10.2857142857143
2.77777777777778	10
1	9.13513513513514
-0.0666666666666671	10
-1	11.2727272727273
-2.45454545454546	12
-3	12.6
-3.26086956521739	12
-3	10.8
-2.75	10
-1.66666666666666	8
-3	6.88888888888889
-4.25	8
-3.25	10
-5	10.8235294117647
-5.96551724137931	10
-7	8.42105263157895
-8.03448275862069	10
-7.57142857142858	12
-9	13
-9.90909090909091	14
-9.54545454545455	16
-9.44444444444445	18
-9.66666666666667	20
-9.25	22
-11	23.5555555555556
-12.3333333333333	24
-11	24.2352941176471
-9	24.75
-8	26
-7.66666666666667	28
-8.66666666666667	30
0.35	3
8.85714285714286	-20
9	-19.8
9.25	-20
0.35	7
12.5555555555556	-20
11	-19.3333333333333
9.78260869565217	-18
9	-17.2173913043478
7.36363636363637	-18
7	-18.2666666666667
5.26666666666667	-20
0.35	5
21	-20
19	-19.9166666666667
17	-19.2941176470588
15	-19.5
14	-20
0.35	3
27	-20
25	-18.9230769230769
24.2631578947368	-20
0.35	67
35.7	-20
35	-18.9230769230769
33	-19.6666666666667
31.7096774193548	-18
31	-16
31	-16
31	-16
33	-14.75
35	-14.8181818181818
36.04	-16
37	-17.0909090909091
38.0909090909091	-16
37	-14.5
36.3846153846154	-14
37	-13.3333333333333
38	-12
37	-11
35.9333333333333	-12
35	-12.875
34.2222222222222	-12
33	-10
31	-10.8888888888889
29	-11.6
28.6363636363636	-10
27.4	-8
29	-7.52941176470588
31	-6.75
33	-7.14285714285714
34.6	-6
33	-5.40740740740741
31	-4.66666666666667
30.3333333333333	-4
29	-2.8
28.1428571428571	-4
27	-5.77777777777778
26.8	-6
25	-6.78260869565217
23.8	-6
25	-4.5
25.5454545454545	-4
25	-3.5
23	-3.14285714285715
21.8	-4
21.8	-6
21	-7
20.2	-8
20.5555555555556	-10
21	-12
23	-10.5714285714286
24	-10
25	-9.4
25.5	-10
25.6666666666667	-12
25	-12.25
23	-13.875
22.6	-14
21	-14.8
19.2857142857143	-16
21	-16.75
22.7142857142857	-16
23	-15
25	-15.75
25.5	-16
27	-16.4285714285714
29	-17.0769230769231
29.7058823529412	-18
29.9230769230769	-20
0.35	3
43.1333333333333	-20
43	-19.6
42.875	-20
0.35	3
45	-17.8
44.3333333333333	-18
45	-18.25
0.35	3
-15	-14
-15	-14
-15	-14
0.35	8
45	-0.500000000000004
44.5714285714286	-2
43	-3.83333333333333
42.8888888888889	-4
42.5	-6
43	-6.66666666666666
43.6666666666667	-6
45	-4.88888888888889
0.35	3
45	12.75
44.4285714285714	14
45	14.8
0.35	11
-15	14.8
-14.3333333333333	14
-13	13.6
-11	12
-11	12
-10	10
-10.3333333333333	8
-11	7.28571428571428
-12.2	6
-13	5.42857142857143
-15	5.28571428571428
0.35	5
-15	18.8
-13	18.6
-12.4	18
-13	17.4
-15	17.2
0.35	3
-15	22.5454545454545
-14	22
-15	21
0.35	3
-15	27
-14.3333333333333	26
-15	25.7777777777778
0.35	3
-12	30
-13	29.1428571428571
-13.4615384615385	30
0.35	3
2.05882352941177	30
3	29.4666666666667
3.69565217391304	30
0.35	6
21.8571428571429	30
22.8666666666667	28
23	27.8823529411765
23.1666666666667	28
25	29.6923076923077
25.2352941176471	30
0.35	98
30.6666666666667	30
29	28.8888888888889
28.2	28
29	27.1111111111111
31	27.5384615384615
32	28
33	28.6315789473684
33.7058823529412	28
33	27.4
32.1764705882353	26
31	24.5185185185185
29	25.047619047619
27	24
29	22.3076923076923
30.3333333333333	22
29.4666666666667	20
29	19.3636363636364
27	19
25	18.7407407407407
23	20
21.5714285714286	18
23	16.3333333333333
25	16.9473684210526
26.3846153846154	16
27	15.5
28.0909090909091	14
27	12.2857142857143
26.4285714285714	12
25	11.375
23.1666666666667	10
23	9.8
21	8.18181818181818
19	8.89655172413793
17.2666666666667	8
17	7.19999999999999
16.5384615384615	6
15	5.09090909090909
13.8	4
15	2.95652173913044
16.375	2
17	1.6
17.5882352941176	2
17	3.66666666666666
16.8461538461538	4
17	4.5
19	5.53846153846154
21	6
21	6.00000000000003
21	6
21	6
20.1764705882353	4
21	3.36363636363636
21.9333333333333	4
23	5.33333333333334
25	4.88888888888889
26.25	6
26.25	8
27	8.27272727272727
28.5	8
27.9230769230769	6
27.125	4
28.3913043478261	2
27.6666666666667	0
29	-0.666666666666665
29.5714285714286	0
31	0.714285714285716
32.2	2
33	2.70588235294118
35	2.00000000000003
35	2
37	1.09090909090909
37.9090909090909	2
37	3
35.3333333333333	4
36.6923076923077	6
37	7
37.8	6
38.1111111111111	4
39	3.2
39.5	4
41	6
41	6.00000000000002
41	6
43	4.44444444444445
43.2352941176471	4
43	3.42857142857142
41	3.04
39.6315789473684	2
39	0.909090909090907
38.0909090909091	0
37.6666666666667	-2
39	-2.5
40	-2
41	-0.999999999999996
43	-0.842105263157894
44.7777777777778	0
43.5263157894737	2
45	2.96551724137931
0.35	3
35.3636363636364	30
35	29.6923076923077
34.7333333333333	30
0.35	3
43.5454545454545	30
43	29.1428571428571
42.7692307692308	30
0.35	5
38.8181818181818	-18
39	-20
41	-18
39	-17.8181818181818
38.8181818181818	-18
0.35	9
-12.25	-16
-13	-17.5
-13.2727272727273	-16
-13	-15
-12.6	-14
-11	-13.25
-9.8	-14
-11	-15.4117647058824
-12.25	-16
0.35	5
2.33333333333333	-16
3	-17.75
4.16666666666666	-16
3	-15.3
2.33333333333333	-16
0.35	5
14.125	-16
15	-17.0769230769231
16	-16
15	-14.25
14.125	-16
0.35	5
41	-16
43	-16.6666666666667
43.2	-16
43	-15.7333333333333
41	-16
0.35	7
-1.26666666666667	-14
-1	-14.3333333333333
1	-14.88
1.91666666666667	-14
1	-12.625
-1	-13.2
-1.26666666666667	-14
0.35	5
5.5	-14
7	-15.0909090909091
7.57142857142857	-14
7	-13.2941176470588
5.5	-14
0.35	5
10.304347826087	-14
11	-15.3333333333333
12	-14
11	-12.5454545454545
10.304347826087	-14
0.35	5
27.5714285714286	-14
27	-15.3333333333333
26.0769230769231	-14
27	-12.5
27.5714285714286	-14
0.35	5
39.875	-14
41	-16
41.8181818181818	-14
41	-13
39.875	-14
0.35	5
13.64	-12
15	-13.8888888888889
16.5454545454545	-12
15	-10.3
13.64	-12
0.35	17
0.333333333333335	-10
1	-10.8888888888889
1.28571428571429	-10
3	-8.54545454545454
4.6551724137931	-10
5	-10.7142857142857
5.71428571428571	-10
5.5	-8
5	-6.66666666666667
3	-7.21739130434783
1.52631578947368	-6
1	-4.88888888888889
-1	-5.53846153846154
-1.375	-6
-2.1875	-8
-1	-9.40740740740741
0.333333333333335	-10
0.35	7
8.28571428571429	-10
9	-10.5555555555556
11	-11
12	-10
11	-9.7
9	-9.23076923076923
8.28571428571429	-10
0.35	15
12.4782608695652	-8
13	-9.33333333333333
14.5	-8
15	-7.19999999999999
16.5	-6
17	-4.99999999999999
17.4	-4
17.5714285714286	-2
17	-1.81818181818182
16.6363636363636	-2
15	-2.94736842105263
13.8888888888889	-4
13	-5.23076923076923
12	-6
12.4782608695652	-8
0.35	5
23.1333333333333	-8
23	-8.28571428571429
22.6	-8
23	-7.71428571428571
23.1333333333333	-8
0.35	7
38.1428571428571	-8
39	-8.33333333333333
41	-8.63636363636363
41.8235294117647	-8
41	-7.36363636363636
39	-6.5
38.1428571428571	-8
0.35	5
18	-6
19	-6.28571428571428
19.4	-6
19	-5.6
18	-6
0.35	9
6.66666666666667	-4
7	-4.25
9	-4.11111111111111
11	-5.16666666666667
11.9333333333333	-4
11	-3.06666666666667
9	-3.75
7	-3.33333333333334
6.66666666666667	-4
0.35	7
34.52	-4
35	-5.5
37	-5.66666666666666
37.9090909090909	-4
37	-2.33333333333334
35	-2.66666666666667
34.52	-4
0.35	5
4.75	-2
5	-2.33333333333333
5.66666666666666	-2
5	-1.5
4.75	-2
0.35	5
26.5	-2
27	-2.54545454545454
27.8571428571429	-2
27	-0.500000000000004
26.5	-2
0.35	7
18.8181818181818	0
19	-0.571428571428569
21	-0.222222222222222
21.3333333333333	0
21	0.235294117647058
19	0.285714285714285
18.8181818181818	0
0.35	7
22.7647058823529	2
23	1.66666666666667
25	1.11022302462516e-14
25.3157894736842	2
25	2.54545454545454
23	2.4
22.7647058823529	2
0.35	9
32.0833333333333	4
31	2.81818181818182
30.0714285714286	4
29.7	6
31	7.44444444444445
33	6.86486486486486
34.1851851851852	6
33	4.81481481481481
32.0833333333333	4
0.35	7
-6.68421052631579	6
-7	5.66666666666667
-9	5.45454545454545
-9.5	6
-9	6.46153846153846
-7	6.85714285714286
-6.68421052631579	6
0.35	5
1.00000000000001	6
1	5.99999999999999
0.999999999999992	6
1	6
1.00000000000001	6
0.35	17
9.88	6
11	4
12.3333333333333	6
13	7.75
15	7.25
16.5	8
15	8.6
13	8.33333333333333
12.6551724137931	10
13	11.6666666666667
13.6666666666667	12
13	12.5
12.75	12
11	11.5483870967742
9.7027027027027	10
9.72727272727273	8
9.88	6
0.35	5
36	8
35	7.69230769230769
34.8260869565217	8
35	8.4
36	8
0.35	9
39.6666666666667	8
39	7.5
38.3333333333333	8
37.6666666666667	10
38.8181818181818	12
39	12.3333333333333
39.1333333333333	12
39.9230769230769	10
39.6666666666667	8
0.35	7
33.2222222222222	10
33	9.90909090909091
31	9
30.0909090909091	10
31	10.3448275862069
33	10.25
33.2222222222222	10
0.35	5
44.2727272727273	10
43	9
42	10
43	10.6666666666667
44.2727272727273	10
0.35	5
-2	14
-1	13.0666666666667
0.999999999999995	14
-1	16
-2	14
0.35	5
5.33333333333333	14
7	12.8888888888889
7.76923076923077	14
7	15.0526315789474
5.33333333333333	14
0.35	9
17.2857142857143	14
19	12.8
21	13.3846153846154
23	13.5
23.25	14
23	15.3333333333333
21	15.6
19	14.5714285714286
17.2857142857143	14
0.35	11
-8.5	16
-7	14.9411764705882
-5	14
-4.85714285714286	16
-4.04761904761905	18
-3.00000000000003	20
-5	20.5
-5.14285714285714	20
-5.90909090909091	18
-7	16.8571428571429
-8.5	16
0.35	5
2.5	16
3	15.3333333333333
3.57142857142857	16
3	16.5
2.5	16
0.35	13
8.125	16
9	15.3913043478261
9.45161290322581	16
9	18
9	18
8.33333333333333	20
7	20.2
5	20.5
4.8	20
5	19.5
5.5	18
7	17
8.125	16
0.35	5
14.3333333333333	16
15	14
17	16
15	16.4444444444444
14.3333333333333	16
0.35	5
37	16
37	16
37	16
37	16
37	16
0.35	5
0.529411764705884	18
1	17.2
1.8	18
1	18.5714285714286
0.529411764705884	18
0.35	37
12.5	18
13	17.7777777777778
13.1333333333333	18
13	18.5
12.4	20
13	20.4615384615385
15	22
13	23.1764705882353
11.6	24
13	24.7777777777778
14.2222222222222	26
15	26.875
16.3846153846154	28
15	29.0588235294118
13.3636363636364	28
13	27.6923076923077
12.5	28
11	29.7142857142857
9	28.6
7	28.6153846153846
5	28.75
4.41935483870968	28
5	26.9411764705882
6.33333333333334	26
7	25.6666666666667
7.53333333333333	26
9	27.5714285714286
11	27
11.7058823529412	26
11	24.6666666666667
9	24.7058823529412
8.53846153846154	24
8.8	22
9	20.6666666666667
9.25	20
11	18.6
12.5	18
0.35	7
16.4	18
17	16
19	17.875
19.6666666666667	18
19	18.4
17	19.0909090909091
16.4	18
0.35	7
-2.99999999999999	20
-1	19.625
-0.538461538461541	20
0.199999999999995	22
-1	22.2857142857143
-2.19999999999999	22
-2.99999999999999	20
0.35	5
35	20
35	20
35	20
35	20
35	20
0.35	9
1.44444444444445	22
3	21.125
4.4	22
5	22.6
5.51851851851852	24
5	24.9333333333333
3.6	24
3	23.4
1.44444444444445	22
0.35	11
15	22
17	21.1111111111111
17.7272727272727	22
19	23.5555555555556
19.4	24
19.625	26
19	26.9090909090909
18	26
17	25.1666666666667
16.3913043478261	24
15	22
0.35	5
20.2727272727273	22
21	21.3333333333333
22.3333333333333	22
21	22.6666666666667
20.2727272727273	22
0.35	5
23.3076923076923	22
25	21.2142857142857
25.8461538461538	22
25	23.047619047619
23.3076923076923	22
0.35	11
-6.2	24
-5	22.6666666666667
-4.55555555555556	24
-3	25.8260869565217
-1.66666666666667	26
-2.45454545454546	28
-3	28.8571428571429
-5	29.4285714285714
-6.25	28
-5.75	26
-6.2	24
0.35	7
-0.818181818181817	26
1	24.1818181818182
2.66666666666666	26
1.70588235294118	28
1	29.1428571428571
-0.199999999999999	28
-0.818181818181817	26
0.35	5
24.8823529411765	26
25	25.8181818181818
25.6666666666667	26
25	26.1666666666667
24.8823529411765	26
0.35	7
41.8571428571429	28
41	27.6666666666667
39	28
39	28
39	28
41	28.2307692307692
41.8571428571429	28
0.4	3
-12.1333333333333	-20
-13	-19.037037037037
-13.7027027027027	-20
0.4	3
-2.92	-20
-3	-19.9166666666667
-3.1	-20
0.4	3
-15	-16.5333333333333
-14.6363636363636	-16
-15	-15.5789473684211
0.4	32
-15	-9.42857142857143
-13	-8.66666666666666
-12.25	-8
-11	-7.6551724137931
-9	-6.7
-7	-8
-6	-6
-5.6	-4
-5	-3.72727272727273
-3.27272727272727	-2
-3.63636363636364	0
-3	0.933333333333334
-1.44444444444444	0
-1	-0.666666666666665
-0.733333333333334	0
1	2
1	2
1	2
-1	2.96296296296296
-2.47368421052632	4
-3	4.83333333333333
-4.75	6
-5	6.2
-5.10526315789474	6
-7	4
-7	4
-9	3.53333333333333
-10.75	4
-11	4.28571428571428
-13	4
-13	4
-15	3.33333333333333
0.4	3
39.6666666666667	30
41	29.3846153846154
41.6153846153846	30
0.4	29
45	28
45	28
44.5555555555556	26
43.4444444444444	24
43.3076923076923	22
43.7272727272727	20
43	18.2222222222222
42.6	18
41	17.5294117647059
40.4285714285714	18
40.7142857142857	20
41	20.1538461538462
42.7142857142857	22
41	23.7142857142857
39.6666666666667	22
39	21
37.5	20
38	18
39	17.1666666666667
40.037037037037	16
40.6666666666667	14
40.1333333333333	12
41	10.7619047619048
42.8571428571429	12
43	12.1818181818182
43.5714285714286	14
45	16
43.2857142857143	18
45	18.6
0.4	5
-5.14285714285714	-18
-5	-18.1904761904762
-4.84	-18
-5	-17.84
-5.14285714285714	-18
0.4	3
29	-14
29	-14
29	-14
0.4	5
-11.8333333333333	-12
-11	-12.3125
-10.375	-12
-11	-11.1666666666667
-11.8333333333333	-12
0.4	5
14.84	-12
15	-12.2222222222222
15.1818181818182	-12
15	-11.8
14.84	-12
0.4	3
29	-14
29	-14
29	-14
0.4	3
31	-12
31	-12
31	-12
0.4	5
-6.33333333333333	-10
-5	-10.5
-4.63636363636364	-10
-5	-9.38461538461539
-6.33333333333333	-10
0.4	5
26.75	-10
27	-10.375
27.2727272727273	-10
27	-9.64705882352941
26.75	-10
0.4	3
31	-12
31	-12
31	-12
0.4	3
-7	-8
-7	-8
-7	-8
0.4	5
-1.25	-8
-1	-8.2962962962963
-0.333333333333334	-8
-1	-7.5
-1.25	-8
0.4	5
-8.75	-4
-9	-4.25
-9.09523809523809	-4
-9	-3.88235294117647
-8.75	-4
0.4	5
-6.69230769230769	2
-7	1.63636363636364
-7.2962962962963	2
-7	4
-6.69230769230769	2
0.4	3
29	4
29	4
29	4
0.4	2
45	4
45	4
0.4	3
29	4
29	4
29	4
0.4	2
45	4
45	4
0.4	5
0.250000000000002	8
1	7.42857142857143
1.57142857142857	8
1	8.32432432432432
0.250000000000002	8
0.4	5
32.25	8
33	7.67567567567568
33.5217391304348	8
33	8.54545454545454
32.25	8
0.4	5
10.5135135135135	10
11	8.94117647058824
11.6206896551724	10
11	10.5806451612903
10.5135135135135	10
0.4	5
26	10
27	9.63636363636364
27.6153846153846	10
27	10.4705882352941
26	10
0.4	5
30.1428571428571	12
31	11.3793103448276
32.0588235294118	12
31	13.125
30.1428571428571	12
0.4	9
36.2307692307692	12
37	11.4117647058824
37.4545454545455	12
38.2857142857143	14
37	14.75
35	14.375
34.3333333333333	14
35	13.4545454545455
36.2307692307692	12
0.4	3
29	18
29	18
29	18
0.4	7
33	18
33	18
35	17.8571428571429
35.1818181818182	18
35	18.125
33	18
33	18
0.4	3
29	18
29	18
29	18
0.4	5
30.4666666666667	20
31	19.0588235294118
32.0666666666667	20
31	20.7272727272727
30.4666666666667	20
0.4	5
35.6	24
37	22.7826086956522
38.8666666666667	24
37	25.3333333333333
35.6	24
0.4	3
-11	26
-11	26
-11	26
0.4	3
41	26
41	26
41	26
0.4	3
-11	26
-11	26
-11	26
0.4	3
41	26
41	26
41	26
0.45	14
-15	-5.06666666666667
-13	-5.77777777777778
-12.6363636363636	-6
-11	-6.62068965517241
-9.94117647058824	-6
-10.5238095238095	-4
-9	-2.11764705882353
-8.66666666666667	-2
-9	-1.8
-11	0
-12.4285714285714	-2
-13	-2.22222222222222
-14.3333333333333	-2
-15	-1.71428571428572
0.45	11
-5.88888888888889	-2
-5	-2.36363636363636
-4.63636363636364	-2
-5	0
-4	2
-5	2.73684210526316
-5.53846153846154	2
-7	0.272727272727273
-7.5	0
-7	-0.75
-5.88888888888889	-2
0.45	3
-11	0
-11	0
-11	0
0.45	5
-9.72727272727273	2
-9	1.05882352941176
-8.40740740740741	2
-9	2.53333333333333
-9.72727272727273	2
0.5	5
-13.25	-4
-13	-4.11111111111111
-12.8181818181818	-4
-13	-3.88888888888889
-13.25	-4


==> Final IEEE/figures/sens_skew_EM_t_BIC_t_Schwarz_Nk_50_step_2_MC_300_2.csv <==
x	y	label
10.5838861957139	3.21844808827756	3
5.22499658511681	1.64121003049007	2
6.92186269024314	-0.859224889085045	2
4.79284193243037	3.93896921006272	1
8.57734390751634	0.47882345136882	2
11.6852293378599	6.33817905798135	1
6.35134862088668	1.3743080605147	2
7.16138799603432	1.16248209849564	2
8.39884879201963	6.95408801104359	1
7.3253083707606	7.03648102983618	1
8.69837030387983	6.23564581404846	1
5.75923932701493	1.05698533610923	2
13.432941325585	5.40707143762685	3
4.5579394071265	4.31333248695813	1
4.80389584849906	2.21875952004182	1
10.5350900231547	2.93487805959397	3
8.30508811358356	-1.03464157517263	2
8.2939151639994	-0.502674434758512	2
5.56907627417085	1.05840413849155	2
12.662508488891	3.11506700438319	3
5.33702548521067	-1.14458231005694	2
6.89048520887824	-1.56602376697254	2
7.60717737288189	-0.432846195647398	2
15.628563744574	8.37801258561765	1
9.09074847293446	-0.913953057350585	2
14.1786684060579	7.09200934935219	1
10.3531682717838	3.64296220618837	3
20.6533992709297	9.496309485069	1
6.15490027644925	-1.00416103348255	2
19.5970790373645	10.7440710535468	1
3.59314947249159	3.06483093821885	1
5.7318039954753	0.975984052555665	2
6.9793956251811	-0.347916763147614	2
9.37262670804282	5.04558803200147	1
6.55910799306841	-0.20783780996445	2
6.33374318452307	4.53660159577935	1
6.33030675720073	3.71503738791337	1
2.64569887998227	3.24028586539468	1
2.37957759712372	3.81406289155814	1
7.38855167255775	5.26446919894457	1
4.81043395446646	4.53486871337373	1
10.0248012784965	2.60098656920463	3
7.37077926159667	5.38015324065384	1
5.8874361708885	0.0571674965124196	2
11.320258764438	6.9873164754765	1
2.31454685452478	4.59773391919461	1
11.5153353384081	5.3756229375663	1
7.60875292727658	-1.37641592589882	2
12.9916881309865	7.74203808006658	1
6.7366725026455	0.938279802976733	2
2.4136888649777	4.85181261457603	1
6.16542552823836	-0.316305388916014	2
3.9733339398036	4.33214311683921	1
9.65450766933652	3.17009856394014	3
12.0631819455157	7.20253202073084	1
5.73596138618532	1.74118926378677	2
6.68308286612212	1.71786641166117	2
7.51965044172568	-0.753229300735303	2
6.12331387955937	4.49315357971693	1
5.44080883569282	1.04929929946401	2
16.7099204769832	9.19674418597475	1
8.20219254545985	6.96011519010229	1
6.05726594026825	4.92029542209967	1
6.87386626369188	6.90525868597001	1
10.801685170375	7.28925249214449	1
3.26589787354908	2.86166448919451	1
11.504958036726	7.20278231927502	1
13.919472797575	7.19442325417032	1
6.82897886468189	2.33838113862273	2
8.44408822970827	6.77607992314438	1
8.23676099025323	0.152426781155413	2
11.7271062743027	3.30204299618472	3
10.9886345641915	7.5343012689085	1
10.8402242281972	7.01421772600889	1
4.41714338129226	0.641051912900381	2
8.52910711808472	-1.25114931060011	2
8.04720155012146	2.13992776135759	2
6.56811222585461	-0.672067141837017	2
14.4785506018632	6.94142445746821	1
17.9626870208803	11.0965705192551	1
6.84398492353227	0.871853468565974	2
6.71333973502332	4.95805696777804	1
9.20086228232153	7.10364005431938	1
13.4553517104925	9.02318996346175	1
9.23727318236067	7.57235789920782	1
4.61793843645001	4.69754391695714	1
10.1804497898524	5.80771606578276	1
6.6852355151333	1.80889769301365	2
6.39905723704677	6.56199168216841	1
7.51598738796924	-1.12221895350999	2
6.08635480882627	1.84778637261455	2
21.9442728293649	11.9661791126961	1
10.7055885599335	3.54577947481864	3
7.2459667043767	5.40239149628775	1
6.87674172527893	0.126943072729336	2
7.04141003363187	-1.09655542238396	2
8.83330258562701	6.45533180449008	1
5.87017907959778	2.57794550232005	2
22.2461316997562	10.611445680506	1
6.44979121752741	6.71921732414934	1
5.95615504304858	1.2708234514674	2
14.7868771545059	6.04500205059952	3
6.89188450017382	6.69686990382749	1
7.33241292646883	0.680379309168056	2
10.8379011186576	6.9823585977618	1
3.03041191019286	2.93021357199331	1
4.51771377691624	4.6316600595873	1
5.47044400986503	0.57132836734723	2
7.70874646115748	4.60849503582074	1
6.7656436029547	1.57952885004356	2
5.66671676125027	1.33755155797857	2
7.57344352002365	0.109217837935391	2
8.65780857991329	6.36771859486922	1
5.93675302014015	-0.014737308206857	2
2.9241005202189	4.13239693358763	1
6.77431555481966	4.85329313379371	1
3.45007204528973	3.81326559157576	1
11.988066178546	7.3166441478145	1
14.9198032519028	8.70550311955195	1
7.218530793431	5.59381563843453	1
6.89130799925254	-0.50310811209237	2
8.27820012684973	-2.0506544784887	2
11.9842181786251	8.30603370673925	1
7.72172778482075	0.716286685060811	2
10.7114742108829	2.08123412762344	3
15.3590436304317	9.43040304840022	1
15.4080271156042	4.35040942119163	3
12.4812137467739	7.17077223804278	1
6.74396270304362	1.22924497838367	2
10.9048636856373	3.15125441886222	3
8.53264725489376	4.91132359497755	1
7.14627974314715	0.0740474166856231	2
6.13179485228285	1.85331397600949	2
7.20613155723665	4.04219066434238	1
8.18160111846122	5.91167830618473	1
6.98613887485061	0.626903269420416	2
6.94181736315998	-2.54403462887363	2
6.10517839006914	2.55766726540278	2
11.5964788072939	6.88153556671742	1
6.96106936520819	5.99476831480998	1
11.5395019297957	7.05334767055728	1
12.3197535137774	7.55207698901829	1
6.07664504856613	0.678102600166321	2
5.4096376690561	4.37595741297014	1
11.3622486260559	6.86213225276686	1
4.2110163200338	5.18022786271008	1
7.84658449034486	-0.46497214807697	2
7.33253155527154	-1.46413914470027	2
8.13840887148084	1.20798896327715	2
6.4332015123347	0.815753810015772	2
14.5699975375612	8.14630884903231	1
10.1189795964547	5.82204751573105	1
6.71308630325672	-1.34954109551014	2
6.97613199014891	-0.864096617533354	2
2.37221939830548	2.58711781562782	1
7.08232206543912	2.17585853274198	2
18.4060851612276	9.89408345342857	1
6.63182675889939	0.900445157837849	2
9.02567522452296	7.95748727859237	1
11.0620655921456	7.0762250968377	1
13.5687070497238	7.50313502782151	1
3.79313775964251	-0.723431941814622	2
15.2125931339694	7.26238670177018	1
12.0720493719824	7.84467691516806	1
5.68882087409541	0.410175001776551	2
8.72610877366802	2.15288731991072	3
23.3872697222532	11.9428015130186	1
1.69768734031313	3.87659582863096	1
7.78318754386421	-0.583039063867436	2
4.72355188143285	3.40748006185618	1
10.2769379758254	7.23635360929482	1
8.88330939136692	6.77009085699584	1
5.4357306781215	3.91462070251442	1
7.74155566448162	0.528501343278288	2
3.11247077733294	4.38900753518983	1
7.64132080617894	-1.2305201372911	2
7.99866961480534	-2.60963314020221	2
6.42004634587234	-0.171836986781059	2
6.27389930107635	2.53202395509345	2
7.51057310653751	0.808063856893201	2
9.09660705337515	3.01702316185889	3
6.73234895515943	0.991144946272652	2
11.4339962929297	7.22373433863501	1
4.72311384398244	3.86777722124657	1
6.33342617857039	1.20923323644608	2
5.95024424213693	0.329721278701683	2
11.9671958060147	8.5378372948757	1
17.5420949772986	8.50860244590092	1
8.32265019975871	6.26936063356875	1
11.3699892468995	4.55744908200644	3
3.8571521523383	4.19757646102321	1
13.0903948406129	6.81009025844235	3
7.34353319315103	0.423961156533172	2
4.28221051518645	5.02515682098586	1
10.9940870549969	7.06667373398691	1
10.0749828264542	6.85554231321789	1
7.81245397654299	-1.09152234424531	2
5.59193283872225	6.4427514206984	1
8.24771713849467	0.461548621628889	2
7.63199692969686	-1.48258533587678	2
6.8056583266256	1.41467720519481	2
3.71244660524352	4.53504486500636	1
7.22227327858222	-0.213160742367709	2
6.35572072638719	-0.149914681863312	2
14.613802268999	7.94669241329812	1
2.15244887888828	1.72505690831371	1
6.39856542472685	2.13061032174922	2
5.1373810563782	5.01233528857399	1
6.10314685167515	6.12240707429227	1
9.83471221585247	6.2390134066378	1
10.6631485073538	6.95713990825692	1
5.2980606656073	0.85474480251431	2
2.25116215358089	5.08230310811387	1
3.21642600733235	3.37012115246765	1
6.35777510834717	0.154739079994634	2
13.7982803481638	4.99229119938687	3
23.8476108421478	11.5287186710427	1
9.21255331637682	5.53276754193267	1
6.51855440990847	4.70274795296347	1
7.18401168300776	2.89137894850933	2
7.0671154020189	-0.49851939624707	2
9.62553884955692	7.09427755693657	1
15.1090508853381	5.02334023380885	3
8.46721318910695	5.89819229403253	1
9.52718063176244	6.88521079947514	1
6.81426743566978	1.99449820547764	2
7.64662617724956	5.48525835005566	1
6.93370457701084	6.27811612083252	1
6.47242970532912	-0.364678145467263	2
24.9721919694367	12.2069907602974	1
16.8692934441814	9.63556538476442	1
6.87937406548062	1.00064444477854	2
2.42312622922208	3.96069305430922	1
5.65766292361796	1.99256910109208	2
14.9225070644053	7.67549909938763	1
3.37017915996306	2.50581531926217	1
5.79658229304819	0.667215394292829	2
10.2592053469435	7.19717457222043	1
6.71213763371163	2.24617756838682	2
5.76622704378166	1.83970118181273	2
6.89420965826941	-1.00131831559844	2
11.0532416953609	8.54488492589244	1
9.49205586678011	1.09653636370382	3
3.12157613324369	3.99292047836321	1
6.54966987258767	1.4342908799288	2
5.72793295799606	4.54715182552723	1
3.46959284172984	2.87847115814402	1
7.25100045835459	-0.47628881847754	2
7.26337765833246	0.265787675823294	2
6.96197140405437	-3.18697567678608	2
5.44905878495936	4.88445705621642	1
5.61526811220648	1.165676571649	2
10.5838602925989	3.21490759836899	3
6.2232033953622	1.02709768869344	2
5.57567675714788	6.4554742798724	1
7.32749324360816	0.986720808625386	2
6.37056015536478	2.36917277065348	2
10.328893997752	6.9709266653601	1
6.32960427222783	5.53540733482014	1
3.48227486674612	3.67463238667745	1
9.21946875856727	-4.24598160175964	2
2.84973976892055	4.35680102572829	1
7.40873797054205	0.0921678753749968	2
4.57577508170777	3.49137045709845	1
2.18820258044268	5.03938104702535	1
5.8457928753744	4.14708080372172	1
6.80622764022917	-0.0170485105254174	2
6.01596535537583	0.776575156189831	2
8.14562096235075	-3.6615572898608	2
6.41981219644952	1.25231343392991	2
6.45437306341869	1.85824498720679	2
7.45819011532615	1.46798088212967	2
3.93000251002439	4.38105274265076	1
7.08634479967508	1.84904344706983	2
7.35860441403977	1.51418713135312	2
11.6909507362046	6.76947056264874	1
7.23447352021662	0.685481584786575	2
14.535701702324	8.316675492449	1
10.780718400941	3.79130269336091	3
7.92443628572085	6.5944196743918	1
7.26580600087551	-1.65058744768369	2
7.39601883349173	4.39100476116676	1
10.3852437325178	6.02623825545925	1
6.26944591128267	1.78072209082788	2
5.13266291777784	6.10292769548634	1
23.3135982654146	12.2434685881719	1
6.24321873254971	4.51459783667754	1
17.1761940920646	11.2928128382696	1
9.58145843973373	3.73916013207823	3
10.2573694186366	4.71059887687361	3
9.16503622059433	6.05367359980695	1
5.15078050493132	5.53394133393213	1
2.37817274806187	2.90871011175484	1
8.22198115158348	-1.41276727763514	2
6.98655461899175	0.357047872768208	2
10.2615092724514	5.87892785838483	1
5.90134116606955	1.67012264125533	2
6.08703867022436	0.329930743684541	2
6.64655396321802	2.0315995083268	2
6.98338001586376	-1.11439967800373	2
5.67420930688605	1.68476816113515	2
8.72624758631483	2.87942180544095	3
6.33206369901028	2.50115456256298	2
8.14236165751292	-1.11774334067888	2
8.32186792963089	6.77527172117616	1
11.2840720948646	7.61131545327788	1
19.2843210217876	9.657592745844	1
11.6043742087558	4.60448563691853	3
3.83719156329061	3.89011693876833	1
6.42095073493138	0.483316077284963	2
28.3966558332312	14.5902248380738	1
4.89707814926958	-0.0997486011603326	2
5.68418272980487	2.14349840102856	2
12.5620760340879	7.43482142498116	1
12.0969598424264	7.06252280483426	1
5.40212873339289	4.06374744157174	1
7.43936442424202	-1.02358181909637	2
6.57121172114351	0.554514359679556	2
3.25431541114586	3.44216888141213	1
15.5199328775847	7.98116365932505	1
4.96579032268442	-1.35666525342605	2
7.98434151677816	-0.0971155019629268	2
13.8724170061529	4.71768943691053	3
7.89259498476698	5.38688544785637	1
6.71142396209621	1.82036137814774	2
9.84344589431293	4.02333019297909	3
8.73991204779364	5.39472879590961	1
9.91503833737705	7.02312014020741	1
4.03877620562781	4.58162257886819	1
7.46742270657853	0.326745432244029	2
16.1517748973284	7.93764301383911	3
6.26258706292323	1.34780540535077	2
7.05005725564616	-0.864927530366486	2
12.3516521042328	4.61096623102434	3
5.72668520840398	4.12542910792121	1
12.0981895020534	7.17590482440564	1
21.6309610730417	10.2547785124632	1
7.09399976644846	5.56314894372725	1
16.302584059032	8.57483804923514	1
17.448933200522	9.57042536222846	1
7.32475574308306	5.85469491468701	1
7.94559962865383	1.98046301613946	3
6.27570959624268	1.0363341753569	2
5.98135289522098	6.33891562475134	1
2.34690029515736	3.58755898940962	1
7.84025635968019	1.1783176864776	2
10.4902719699113	1.44086962033647	3
9.75558569484966	4.34899299394499	3
8.79765125282713	6.11680135982823	1
11.9549472889988	4.12278298824486	3
12.8870145145248	5.24484878777462	3
14.444651307182	5.41133024088911	3
18.1639341505419	9.93980819282342	1
4.56167338886596	4.83531479595925	1
10.5573335462719	3.00274347346227	3
15.6606383380234	8.04067490123486	1
9.44997971613512	7.0127746232899	1
20.3728743287577	10.7449066779568	1
18.3630265530724	11.1305269242151	1
6.60700495604757	-0.639574308697592	2
12.5886781949301	8.33414092387442	1
10.2646176545339	3.34980579296199	3
11.7975540978433	6.29453913452781	1
4.87905012014823	4.16135707193034	1
10.512122816493	5.88373676648453	1
8.48608779446582	6.28511498394193	1
5.99022071366994	-0.42692886545735	2
13.9998132548776	8.03446559135723	1
6.23033846971772	2.48364090177185	2
8.29728188206749	-3.47078785876082	2
5.64367309233447	0.426279277112907	2
6.76456215899063	0.167808261293939	2
14.7355113431888	6.18323786039868	1
6.0138730550131	0.775069753894458	2
8.06059476579207	7.61766869611911	1
21.7684257724263	12.4507167096684	1
22.387473013946	11.2837319769679	1
6.78405910679534	2.77551319269532	2
7.63760657226213	5.06133223856317	1
7.75906512192025	-0.422397491191882	2
2.05739243796767	2.96292371460062	1
24.7100980132213	10.9954676135355	1
15.839134039795	9.33678094495479	1
10.1331269297913	2.97374395232088	3
10.6420748363161	2.56725798790439	3
13.9983458726705	9.10334705866606	1
7.01318567020654	0.303034093450591	2
3.15221925032194	3.43953367911835	1
6.10326797809335	-0.349838240854495	2
14.1746457443041	9.54205238190276	1
7.66839331794646	0.619462396848899	2
6.47073517629268	0.689355263438011	2
19.6046588974753	11.177038606543	1
6.59019952740081	0.515226190219103	2
7.89337603089014	-1.29198130239351	2
8.36746740539727	-1.42725964781772	2
7.6224682702451	1.37558542052376	2
4.84353681073929	5.20864404228057	1
6.4139144131539	0.237813619801179	2
8.35235874204626	-1.28588324328429	2
9.87003122359514	1.89234334629426	3
7.95783475349285	-0.505002607539113	2
5.33562654217582	5.17192201246209	1
8.84108440017849	5.89522190142212	1
7.03218020163806	3.31419549294201	2
7.63264468091472	-0.417105838143133	2
7.62123595880751	-1.66456334715096	2
6.34948981258735	1.25180269131933	2
5.26295258865318	1.67304904789745	2
12.2340131763594	3.24166164745667	3
4.93129200726488	5.45471644940519	1
6.92188506942626	0.229418396354149	2
5.86509994574297	1.04661276601155	2
8.20775720828345	5.58433298219231	1
21.7109026140967	10.6965782863714	1
3.32262905776167	4.41234959885648	1
14.5581123307823	9.07652747194497	1
15.8155766139518	9.84876655726228	1
3.69676147503278	3.54359645659077	1
7.35968802855811	-1.03615922682902	2
12.5153696208417	7.51880689858893	1
5.85397458775757	0.929510680204377	2
7.76613987479249	4.51753584203666	1
7.16066329844477	-0.342116790882019	2
7.53990476994514	1.51047994982119	2
9.24405402684378	6.35023019954639	1
5.58686698806216	1.74371981533448	2
1.80924979969827	3.53525646708401	1
8.15304172507922	5.22772278474795	1
15.437713733136	7.92117962964373	1
12.6597655572512	8.56656484599316	1
6.15110493924188	1.73416999908358	2
12.9663773287882	3.60601757778187	3
5.26808578458319	5.34682014650728	1
4.05932118416854	3.24995709589345	1
8.54431703317587	7.35923237222597	1
9.79239874304283	7.26149022705555	1
6.06128148876953	-0.672375235153774	2
12.3896303196635	3.44347895335813	3
6.32055374494226	-0.376489560915929	2
4.66162834941773	4.73112467140805	1
6.87710423816199	2.08398924647293	2
6.3009516181294	1.74516044236474	2
6.80533634584948	-0.488659670023761	2
5.62282978709312	1.1606952483517	2
9.54368550323006	5.52137472325193	1
10.8934890011092	7.43152348260513	1
7.97672586661463	2.71350760722031	2
7.91951741634345	-1.93773496984872	2
15.5910375202946	9.6044102398473	1
6.11493760161339	0.983479823414098	2
5.10356823999555	1.25755841585632	2
8.8231416624681	6.39080936701424	1
11.181896905985	6.93068002723782	1
3.92861948610095	4.19106097597797	1
14.9337635257139	5.87392798473376	3
3.90410353879321	4.88848096934456	1
7.16650820347824	1.03672913799387	2
7.32082582356491	-0.206171556035286	2
5.48157044138207	-0.111468484782447	2
6.21498666905016	1.62705307506927	2
5.86860758543427	1.25106296565029	2
7.89657257863658	4.85378665139916	1
5.95902491954226	4.67203216314321	1
10.7937955059062	6.2473490619429	1
7.93343746291539	0.807153661174465	2
7.36981813823073	3.25256394266093	2
10.7913106206071	3.44611837291087	3
7.97009351086307	2.90740693389056	2
12.2598469816047	4.07786273034896	3
6.51366342442551	-0.480020699360331	2
29.4576134803249	13.6069343292047	1
7.24167498710037	0.734353734581134	2
13.4095904761205	5.61624677813578	3
2.27741945713832	4.06101156345122	1
6.97660179002645	-0.816552573625967	2
5.01465627804899	5.25586434872863	1
19.6341482084033	10.8784917237065	1
8.51623612770841	-0.123880849274413	2
9.1481256237921	-1.30442132947557	2
13.8505054002929	6.69828763468391	1
2.38354944624657	3.34154466599471	1
4.18861490174044	4.548141611733	1
6.30952446005194	1.54857168800631	2
9.19462421872285	-3.86277821486105	2
7.16111310244698	4.85927144615009	1
4.84293063636056	5.93189536840722	1
6.55999820012038	1.00885289683466	2
6.24615052580072	0.420817149067562	2
14.3973584628742	9.28388509336775	1
10.6174978072125	6.96477429194624	1
3.03030292023244	3.40153690509569	1
13.1448959657192	3.49047938856752	3
14.9680959876819	6.71910500701367	1
11.7823066579384	8.51032079789634	1
5.63560188585293	4.86274121603953	1
7.24003987469979	3.9938211088552	1
6.50897551862774	1.11263964678887	2
14.997613552678	4.77249902259678	3
7.40170087888994	0.819364691907562	2


==> Final IEEE/figures/sens_skew_EM_t_BIC_t_Skew-Schwarz_Nk_50_step_2_MC_300_1.csv <==
Var1	Var2
0.82	3
-15	16
-15	16
-15	16
0.82	3
-15	22.1
-14.75	22
-15	21.75
0.82	3
-12.7647058823529	30
-13	29.2
-13.1481481481481	30
0.82	5
-8.83333333333333	-4
-9	-4.0952380952381
-9.06896551724138	-4
-9	-3.91304347826087
-8.83333333333333	-4
0.84	3
45	-18.8
44.4285714285714	-18
45	-16.6666666666667
0.84	4
-15	18.0000000000001
-15	18
-13.2857142857143	16
-15	14.9090909090909
0.84	3
-15	22.7
-13.25	22
-15	20.25
0.84	5
-12.0588235294118	30
-12.625	28
-13	27.4
-13.5	28
-13.5925925925926	30
0.84	5
33.125	-18
33	-18.1333333333333
32.8461538461538	-18
33	-17.7777777777778
33.125	-18
0.84	5
44.6	-12
43	-13.3333333333333
42.2727272727273	-12
43	-11.3333333333333
44.6	-12
0.84	5
33	-6
33	-6.00000000000001
33	-6
33	-6
33	-6
0.84	5
-7.83333333333333	-4
-9	-4.66666666666667
-9.48275862068966	-4
-9	-3.39130434782608
-7.83333333333333	-4
0.84	5
39.1666666666667	-2
39	-2.08333333333334
38.75	-2
39	-1.89473684210526
39.1666666666667	-2
0.84	5
29	0
29	-8.21565038222616e-15
29	0
29	6.66133814775094e-15
29	0
0.84	7
-10.8095238095238	6
-11	5.55555555555555
-13	6
-13	6
-13	6.00000000000001
-11	6.5
-10.8095238095238	6
0.84	5
-12.2	10
-13	9.42857142857142
-13.4	10
-13	11
-12.2	10
0.84	5
19.5555555555556	10
19	8.57142857142857
18.1666666666667	10
19	10.7142857142857
19.5555555555556	10
0.84	5
27	10
27	9.99999999999999
27	10
27	10
27	10
0.84	5
17.1428571428571	24
17	23.9130434782609
16.5	24
17	24.25
17.1428571428571	24
0.86	22
45	-20
43.5714285714286	-18
44.2	-16
43	-14.8
42.2	-14
41.1818181818182	-12
41	-11.6
39	-10.7272727272727
37	-11
36.3333333333333	-10
37	-8
37	-7.99999999999998
37	-8
39	-8.66666666666666
40.3333333333333	-8
41	-7.33333333333332
43	-7.33333333333333
44.6	-8
43	-9.33333333333334
42.3333333333333	-10
43	-10.3333333333333
45	-11.3333333333333
0.86	3
45	-7.60000000000002
44.3333333333333	-6
45	-5.33333333333333
0.86	3
45	-2.66666666666667
43.6666666666667	-2
45	-1.38461538461538
0.86	3
-15	9.42857142857143
-14.6	10
-15	12
0.86	22
-15	23.3
-13	22.5555555555556
-11.75	22
-13	20.75
-13.75	20
-13	19.1428571428571
-11.6666666666667	18
-12	16
-13	14.8888888888889
-14.6	14
-13	13
-11	14
-11	14
-11	14
-11	12
-10.6470588235294	10
-11	8
-10.2380952380952	6
-11	4.22222222222221
-13	5.14285714285714
-14.3333333333333	6
-15	6.74999999999999
0.86	3
-15	26
-14.5	28
-14.037037037037	30
0.86	5
-11.3529411764706	30
-11.875	28
-13	26.2
-14.9999999999999	26
-15	26
0.86	3
-6.66666666666666	30
-7	29.3333333333333
-7.22222222222223	30
0.86	3
19.1333333333333	30
19	29.3333333333333
18.8666666666667	30
0.86	3
33	30
33	30
33	30
0.86	5
41	30
41.5882352941177	28
41	27.6296296296296
40.6153846153846	28
41	30
0.86	2
45	29.6
44.6363636363636	30
0.86	11
25.8	-18
25	-18.25
24.4285714285714	-18
25	-16
24.8	-14
25	-13.8461538461538
27	-13.4736842105263
27.625	-14
27	-15.25
25	-16
25.8	-18
0.86	5
29.8	-18
29	-18.8888888888889
27.8571428571429	-18
29	-16.4
29.8	-18
0.86	5
33.875	-18
33	-18.9333333333333
31.9230769230769	-18
33	-16.4444444444444
33.875	-18
0.86	5
13.7692307692308	-16
13	-16.5263157894737
12.2307692307692	-16
13	-14.5714285714286
13.7692307692308	-16
0.86	5
31.6666666666667	-16
31	-16.2857142857143
30	-16
31	-15.8
31.6666666666667	-16
0.86	5
19.8	-14
19	-14.2857142857143
18.6	-14
19	-13
19.8	-14
0.86	5
17.6666666666667	-12
17	-12.2222222222222
16.9166666666667	-12
17	-11.5
17.6666666666667	-12
0.86	7
23	-12
23	-12
23	-12
22.4444444444444	-10
23	-9.09090909090909
24	-10
23	-12
0.86	5
13	-10
13	-10
13	-10
13	-9.99999999999999
13	-10
0.86	5
-11	-8
-11	-8.00000000000001
-11	-8
-11	-7.99999999999999
-11	-8
0.86	5
11.1818181818182	-8
11	-8.50000000000001
10.7777777777778	-8
11	-7.77777777777777
11.1818181818182	-8
0.86	5
21.6666666666667	-8
21	-8.375
20.625	-8
21	-7.24999999999999
21.6666666666667	-8
0.86	7
27.3333333333333	-8
27	-9.00000000000001
25	-8.00000000000001
25	-8
25	-7.99999999999999
27	-7.6
27.3333333333333	-8
0.86	5
33.75	-6
33	-6.92307692307693
31.2857142857143	-6
33	-5.33333333333333
33.75	-6
0.86	7
-6.74999999999999	-4
-7	-4.25000000000001
-9	-5.23809523809524
-9.89655172413793	-4
-9	-2.8695652173913
-7	-3.81818181818181
-6.74999999999999	-4
0.86	7
15.1176470588235	-4
15	-4.22222222222223
13	-4.00000000000001
13	-4
13	-3.99999999999999
15	-3.85714285714285
15.1176470588235	-4
0.86	5
43.4	-4
43	-4.4
42.5555555555556	-4
43	-2.99999999999999
43.4	-4
0.86	5
1.46153846153847	-2
1	-2.35294117647059
0.599999999999996	-2
1	-1.33333333333333
1.46153846153847	-2
0.86	9
11.4	-2
11	-2.80000000000001
9	-2.57142857142858
7.66666666666664	-2
8.57142857142857	0
9	0.428571428571434
9.33333333333334	0
11	-1.76470588235294
11.4	-2
0.86	5
17	-2
17	-2
17	-2
17	-1.99999999999999
17	-2
0.86	5
27	-2
27	-2.00000000000001
27	-2
27	-1.99999999999999
27	-2
0.86	5
36	-2
35	-2.1
34.5	-2
35	-1.71428571428571
36	-2
0.86	5
40.1666666666667	-2
39	-2.58333333333334
37.25	-2
39	-1.26315789473684
40.1666666666667	-2
0.86	5
19.6666666666667	0
19	-0.600000000000007
18.5	0
19	0.545454545454551
19.6666666666667	0
0.86	5
30.3333333333333	0
29	-1.50000000000001
28	0
29	1.20000000000001
30.3333333333333	0
0.86	5
33.8	0
33	-1.14285714285715
31.8571428571429	0
33	1.60000000000002
33.8	0
0.86	5
37.4	0
37	-1.50000000000002
36.3333333333333	0
37	0.500000000000006
37.4	0
0.86	7
43	0
43	-3.33066907387547e-14
43	0
42.4285714285714	2
43	2.80000000000001
43.5714285714286	2
43	0
0.86	7
7.16666666666667	2
7	1.83333333333333
6.59999999999999	2
6.875	4
7	4.10526315789474
7.22222222222223	4
7.16666666666667	2
0.86	9
37	4
37	3.99999999999999
37	4
35	5.19999999999999
34.2	6
35	6.57142857142858
37	6.42857142857143
38.2	6
37	4
0.86	5
42	4
41	3.24999999999999
40.3333333333333	4
41	4.75000000000001
42	4
0.86	5
9.30769230769231	6
9	5.6
8.8	6
9	7.00000000000001
9.30769230769231	6
0.86	7
28.4285714285714	6
27	4.74999999999999
25	5.99999999999993
24.9999999999999	6
25	6.00000000000002
27	7.25000000000001
28.4285714285714	6
0.86	5
-5.88888888888888	8
-7	7
-7.83333333333334	8
-7	9.42857142857143
-5.88888888888888	8
0.86	13
20.6	8
19	7.27272727272727
17.6666666666667	8
17.1666666666667	10
19	11.5714285714286
21	12
20.3333333333333	14
21	14.6
21.75	14
21	12
21	12
20.2222222222222	10
20.6	8
0.86	5
41	8
41	7.99999999999999
41	8
41	8.00000000000002
41	8
0.86	7
28.3333333333333	10
27	8.66666666666666
25	9.99999999999998
25	10
25	10.0000000000001
27	10.8
28.3333333333333	10
0.86	5
43.8888888888889	10
43	9.19999999999999
42	10
43	10.8888888888889
43.8888888888889	10
0.86	7
-4.19999999999999	14
-5	13.4285714285714
-7	14
-7.00000000000001	14
-7	14
-5	14.8
-4.19999999999999	14
0.86	9
13	14
13	14
13	14
12.1428571428571	16
12.8333333333333	18
13	18.4
13.4	18
13.2307692307692	16
13	14
0.86	5
43.2	16
43	15.6
42.8	16
43	16.25
43.2	16
0.86	7
-8.74999999999999	18
-9	17.6666666666667
-9.66666666666668	18
-9.15384615384616	20
-9	21
-8.71428571428571	20
-8.74999999999999	18
0.86	7
-2.99999999999999	18
-3	18
-5	18
-5.00000000000001	18
-5	18
-3	18
-2.99999999999999	18
0.86	5
9.42105263157895	20
9	19
8.6	20
9	20.5714285714286
9.42105263157895	20
0.86	5
33.3333333333333	22
33	21.875
32.8461538461538	22
33	22.1428571428571
33.3333333333333	22
0.86	7
-8.99999999999999	24
-9	23.9999999999999
-11	22.8571428571429
-11.4705882352941	24
-11	25.1428571428571
-9	24
-8.99999999999999	24
0.86	5
2.00000000000001	24
1	23.625
0.454545454545449	24
1	24.3157894736842
2.00000000000001	24
0.86	7
9.30769230769231	24
9	23.6666666666667
8.5	24
8.86666666666666	26
9	26.2857142857143
9.28571428571429	26
9.30769230769231	24
0.86	7
18	24
17	23.3913043478261
15	23.6470588235294
14.25	24
15	25
17	25.75
18	24
0.86	5
39	24
39	24
39	24
39	24
39	24
0.86	5
25.4285714285714	26
25	25.7142857142857
24.3333333333333	26
25	26.6
25.4285714285714	26
0.86	5
-8.33333333333332	28
-9	27.3333333333333
-9.25000000000001	28
-9	28.2222222222222
-8.33333333333332	28
0.86	5
-0.733333333333331	28
-1	27.7777777777778
-1.36363636363637	28
-1	28.4
-0.733333333333331	28
0.86	5
18	28
17	26.6666666666666
16.6	28
17	28.25
18	28
0.86	5
23	28
23	28
23	28
23	28
23	28
0.88	3
21	-20
21	-20
21	-20
0.88	133
28.5	-20
27	-19
25	-19
23	-18.1666666666667
22.5	-18
23	-17.75
24.0769230769231	-16
23.6	-14
23	-13.3333333333333
22	-14
21	-16
21	-16
21	-16
19	-15.1428571428571
17.2857142857143	-16
17	-16.2857142857143
16.3333333333333	-16
17	-15.3333333333333
17.4	-14
17	-13.5555555555556
16.4166666666667	-12
16.5	-10
17	-9.24999999999999
19	-9.39999999999999
19.6	-10
21	-12
21.7777777777778	-10
21	-9.12500000000001
19.875	-8
19	-6.00000000000001
19	-6
19	-4
19	-3.99999999999993
21	-3.33333333333332
21.5	-4
23	-5.19999999999999
24.1428571428571	-6
25	-6.66666666666666
27	-6.4
28.3333333333333	-8
29	-8.88888888888888
31	-9.24999999999999
32.5	-10
33	-10.5
33.6666666666666	-10
33.4	-8
33	-7.84615384615385
31	-7.00000000000001
29.8888888888889	-6
30.2727272727273	-4
29	-2.72727272727273
27	-4
27	-4.00000000000003
27	-4
25.8	-2
25	-1.66533453693773e-14
23	-0.666666666666681
21	-1.66533453693773e-14
19	-1.80000000000001
18.7142857142857	-2
17	-2.75
16.0769230769231	-2
17	-0.666666666666659
17.5	0
19	1.63636363636364
21	2.22044604925031e-14
23	0.571428571428585
24.4285714285714	2
23	3.1111111111111
21	3.49999999999999
20.6666666666667	4
21	4.50000000000001
21.75	6
21	6.74999999999999
19	6.18181818181817
18.3333333333334	6
17	5.49999999999999
15	5.99999999999999
15	6
13	7.59999999999999
12.5	8
13	8.33333333333334
15	8.72727272727273
16.1666666666667	10
17	11
18.25	12
19	14
19	14
21	15.8
22.9999999999999	16
23	16
24.7777777777778	18
23	20
23	20
23	20
25	20
25	20
25.2	18
26.25	16
25	14.3333333333333
24	14
25	13.6666666666667
26.25	12
27	11.6
29	11
29.8571428571429	12
29	14
29	14
29	14
31	14
33	14.4444444444445
34.3333333333334	14
33	13.5
31.8	12
32.25	10
33	8.00000000000002
35	8.2
35.3333333333333	8
37	7.28571428571429
39	8
39	8.00000000000007
39.6666666666666	10
41	10.5
42.7142857142857	12
41	13.5
39	13.7142857142857
38.7777777777778	14
39	15
41	14.8
41.6	16
43	17.75
44.4	16
45	14.5
0.88	8
37.3333333333333	-20
37	-18.0000000000001
37	-18
35	-16.5
34.625	-18
33	-19.7333333333333
31	-18
29.6666666666667	-20
0.88	3
43.8	-20
43	-18.6666666666667
42	-20
0.88	3
45	-9.11111111111112
44	-10
45	-10.5333333333333
0.88	3
-15	-4.74999999999999
-14.375	-6
-15	-7.00000000000001
0.88	3
45	-3.66666666666667
44.6	-4
45	-4.33333333333333
0.88	3
45	1.49999999999999
44.3333333333333	0
45	-0.461538461538457
0.88	6
-15	3.50000000000002
-13	3.33333333333334
-12.3333333333333	2
-13	1.52941176470588
-14.8571428571429	0
-15	-0.400000000000011
0.88	3
45	4.66666666666664
44.6666666666667	6
45	6.44444444444445
0.88	7
45	9.74999999999999
43	8
43	7.99999999999999
41.1818181818182	6
43	4.46153846153847
44.5	4
45	3.00000000000003
0.88	3
45	13.6
43.4	12
45	10.4
0.88	5
-15	23.9
-13	23.2222222222222
-12.1764705882353	24
-13	25.1666666666667
-15	24.2857142857143
0.88	2
-15	28.6
-14.4814814814815	30
0.88	3
-9.79999999999999	30
-9	29.5555555555556
-8.55555555555556	30
0.88	58
-1.66666666666666	30
-1	29.6
0.0666666666666704	28
-1	27.1111111111111
-2.45454545454546	28
-3	28.8571428571429
-5	29.6666666666667
-6.1111111111111	28
-6.14285714285713	26
-7	25.25
-7.9090909090909	24
-8.33333333333333	22
-7	20
-6.99999999999998	20
-5	19.2
-3	19.3333333333333
-1.66666666666666	18
-3	16.8
-4.14285714285713	16
-3	14.8571428571429
-2.57142857142857	14
-3	13.4545454545454
-4.77777777777777	12
-5	11.7142857142857
-6.19999999999999	10
-5	8.50000000000001
-3	8.30769230769232
-1	8.40000000000001
3.33066907387547e-14	8
-0.333333333333318	6
-0.499999999999987	4
-1	3.83333333333333
-3	3.57142857142857
-3.375	4
-5	5.52941176470588
-7	4.99999999999997
-7.25000000000001	6
-8.83333333333334	8
-7.66666666666667	10
-7.66666666666667	12
-8.20000000000001	14
-7	15.3333333333333
-6.00000000000001	16
-6.71428571428573	18
-7	19.9999999999999
-7.24999999999999	18
-8.49999999999999	16
-9	15.6
-9.79999999999999	14
-9.99999999999999	12
-9.94117647058823	10
-9.28571428571427	8
-9.66666666666666	6
-9.57142857142856	4
-11	3.23076923076922
-12.4285714285714	4
-13	4.28571428571428
-15	4.49999999999998
0.88	24
8.66666666666668	30
9	28.0000000000001
11	29.4285714285714
11.7142857142857	28
11	26
11	26
10.2307692307692	24
9	22.6666666666667
7	23.9999999999999
5	23.5
3	23.4
1	22.875
-0.636363636363641	24
1	24.9473684210526
3	24.6
4.16666666666666	26
5	27.25
5.76923076923078	26
7	24
8.06666666666666	26
7	27.4545454545454
5.99999999999999	28
5	29.2
4.63636363636363	30
0.88	4
15.4	30
15	29
13	30
13	30
0.88	3
19.9333333333333	30
21	28.6666666666667
22.7777777777778	30
0.88	27
27.2105263157895	30
27	29.7333333333333
25	28.6666666666666
24.7142857142857	28
25	27.8
26.2857142857143	26
25	25.1428571428571
23.1538461538462	24
23	23.8181818181818
21	22.8888888888889
19.3333333333333	24
21	25.25
23	26
21	26.8571428571429
19	26.8571428571429
18.25	26
18.8571428571429	24
17	22.8695652173913
15	22.9411764705882
13	23.75
12.6666666666667	24
13	24.1818181818182
14.5384615384615	26
15	27.2
15.4	28
17	29
18.0666666666667	30
0.88	5
37.7692307692308	30
37	29.0909090909091
35	30
33	28.5
31.5	30
0.88	5
42.3333333333333	30
42.2941176470588	28
41	27.1851851851852
40.1538461538462	28
40.1428571428571	30
0.88	2
45	28.4
43.5454545454545	30
0.88	21
8.11111111111112	-18
7	-18.5882352941177
5	-19
4.625	-18
5	-17.5714285714286
6.99999999999999	-16
5	-14.5333333333333
3.85714285714285	-14
3	-13.1428571428572
1.85714285714285	-12
2.27272727272727	-10
3	-9.19999999999999
4.14285714285715	-10
4.14285714285715	-12
5	-12.8571428571428
7	-14
7.00000000000001	-14
9	-15.0909090909091
10.4285714285714	-16
9	-17.1111111111111
8.11111111111112	-18
0.88	15
11	-18
11	-18
11	-18
11	-18
11.3076923076923	-16
12.3333333333333	-14
13	-13
14	-14
14.6923076923077	-16
15	-16.5714285714286
15.9090909090909	-18
15	-18.8333333333333
14.2307692307692	-18
13	-17.1578947368421
11	-18
0.88	5
20	-18
19	-19.2
18.3333333333333	-18
19	-17.3333333333333
20	-18
0.88	7
37.0000000000001	-18
39	-18.3333333333333
39.6666666666666	-18
41	-16
39	-15.4285714285714
38	-16
37.0000000000001	-18
0.88	5
-11.75	-16
-13	-16.7692307692308
-13.8333333333333	-16
-13	-15.375
-11.75	-16
0.88	7
28.375	-14
29	-15
31	-14.6
33	-14
31	-13
29	-12.8888888888889
28.375	-14
0.88	5
-0.199999999999984	-12
-1	-12.4
-1.44444444444445	-12
-1	-11.6363636363636
-0.199999999999984	-12
0.88	7
24	-12
25	-12.9230769230769
27	-12.8421052631579
28.3333333333333	-12
27	-10.6666666666667
25	-10.2857142857143
24	-12
0.88	5
38.6	-12
39	-12.3333333333333
39.3333333333333	-12
39	-11.8181818181818
38.6	-12
0.88	5
-12.2307692307692	-10
-13	-10.8333333333333
-14.6666666666667	-10
-13	-8.99999999999999
-12.2307692307692	-10
0.88	47
13.8	-10
13	-11.2
11	-11
10.3333333333333	-10
9.44444444444444	-8
9	-7.00000000000002
8.55555555555555	-6
8.81818181818181	-4
7	-2.66666666666667
5.99999999999999	-2
7	-0.99999999999999
7.71428571428571	0
7	0.833333333333326
5	1.59999999999999
4.73333333333333	2
5	2.36363636363637
6.125	4
7	4.73684210526316
8.2	6
7	7.71428571428571
6.69230769230769	8
6.99999999999999	10
6.5	12
7	12.5333333333333
7.61538461538462	12
7.00000000000003	10
9	9.33333333333334
10.1428571428572	8
10.2307692307692	6
9	4.4
8.55555555555556	4
8.16666666666667	2
9	1.28571428571429
10	0
11	-1.05882352941176
12.6	-2
13	-2.49999999999999
15	-3
15.8235294117647	-4
15	-5.55555555555556
13	-5.71428571428573
11	-5.20000000000001
10	-6
11	-6.44444444444444
12.2727272727273	-8
13	-8.79999999999999
13.8	-10
0.88	5
-9.79999999999999	-8
-11	-8.85714285714286
-12.0909090909091	-8
-11	-6.9090909090909
-9.79999999999999	-8
0.88	7
1.28571428571429	-8
1	-8.25000000000001
0.333333333333319	-8
0.599999999999996	-6
1	-5.45454545454545
1.66666666666667	-6
1.28571428571429	-8
0.88	5
16	-8
15	-8.71428571428572
13.8888888888889	-8
15	-6.57142857142856
16	-8
0.88	5
-2.71428571428571	-6
-3	-6.28571428571429
-3.66666666666668	-6
-3	-4.66666666666664
-2.71428571428571	-6
0.88	5
5.44444444444445	-6
5	-6.33333333333334
4.49999999999999	-6
5	-5.49999999999999
5.44444444444445	-6
0.88	9
34.5	-6
35	-6.99999999999999
36.3333333333333	-6
36.8571428571429	-4
35	-2.7
33	-2.66666666666667
31.8	-4
33	-4.66666666666666
34.5	-6
0.88	9
38.3333333333334	-6
39	-6.39999999999998
39.4	-6
41	-4.39999999999998
41.2222222222222	-4
41	-3.00000000000003
39	-3.08333333333334
37.1666666666667	-4
38.3333333333334	-6
0.88	5
42.3333333333333	-6
43	-6.33333333333333
43.3333333333333	-6
43	-5.6
42.3333333333333	-6
0.88	7
-5.24999999999999	-4
-7	-5.75000000000001
-9	-5.80952380952381
-10.3103448275862	-4
-9	-2.34782608695652
-7	-2.72727272727272
-5.24999999999999	-4
0.88	11
-0.230769230769223	-4
-1	-4.58823529411765
-2.66666666666668	-4
-1	-3.09090909090908
-0.200000000000004	-2
0.999999999999967	0
1	1.66533453693774e-14
1.00000000000001	0
2.38461538461539	-2
1	-3.05882352941177
-0.230769230769223	-4
0.88	5
3.28571428571429	-4
3	-4.28571428571429
2.77777777777777	-4
3	-3.59999999999999
3.28571428571429	-4
0.88	5
13	0
13	-3.33066907387547e-14
13	0
13	6.05576195250086e-15
13	0
0.88	5
38.2	0
39	-0.631578947368418
40.3333333333333	0
39	1.71428571428571
38.2	0
0.88	17
25.4	2
27	8.32667268468869e-15
28.6	2
29	2.50000000000001
29.4444444444445	2
31	0.600000000000007
32.1666666666667	2
33	3.25000000000001
34	4
33	4.99999999999999
31.8	4
31	3.55555555555555
30.5	4
29	5.19999999999999
27.6666666666667	4
27	3.45454545454545
25.4	2
0.88	5
35.8	2
37	1.50000000000001
38.5	2
37	2.66666666666666
35.8	2
0.88	9
22.6666666666667	8
23	7.66666666666668
23.6666666666666	8
23.2857142857143	10
23	11.9999999999999
21	10.2857142857143
20.8888888888889	10
21	9.66666666666668
22.6666666666667	8
0.88	5
3.25000000000001	10
3	9.49999999999999
1.99999999999997	10
3	10.3333333333333
3.25000000000001	10
0.88	5
1.00000000000001	12
1	11.9999999999999
0.999999999999933	12
1	12.0000000000001
1.00000000000001	12
0.88	19
15	12
15	12
15	12
13	13
11	13.9999999999999
11	14
10.2	16
11	16.5714285714286
11.8333333333333	18
12.6363636363636	20
13	20.4444444444445
15	20.2222222222222
15.1818181818182	20
16	18
15	17.7894736842105
13.6923076923077	16
15	14
15	14
15	12
0.88	9
3.33333333333334	16
3	15
2.63636363636363	16
2.8	18
2.8	20
3	20.25
3.33333333333334	20
3.40000000000001	18
3.33333333333334	16
0.88	5
7.50000000000001	16
7	15.8333333333333
6.81818181818181	16
7	16.3333333333333
7.50000000000001	16
0.88	5
38	16
37	15.7777777777778
36.75	16
37	16.2222222222222
38	16
0.88	7
9.57142857142859	18
9	17.2
8.42857142857141	18
8	20
9	21.4285714285714
10.0526315789474	20
9.57142857142859	18
0.88	5
21.7692307692308	18
21	16.3333333333333
20.2857142857143	18
21	19.4285714285714
21.7692307692308	18
0.88	11
35	18
35	18
35	18
34.8	20
33	21.125
31.9230769230769	22
33	23
35	22.2222222222222
35.25	22
35.2222222222222	20
35	18
0.88	5
-12.3333333333333	20
-11	18.8
-10.0769230769231	20
-11	21.3333333333333
-12.3333333333333	20
0.88	5
31.5	20
31	19.4
30.6470588235294	20
31	20.6666666666667
31.5	20
0.88	9
-2.66666666666666	22
-3	21.2
-3.28571428571429	22
-5	24
-5.00000000000001	24
-5	24
-3	24
-2.99999999999997	24
-2.66666666666666	22
0.88	5
29.5	22
29	21.75
28.2	22
29	23
29.5	22
0.88	5
40	24
39	22.2857142857143
37.5	24
39	25
40	24
0.88	5
-11.125	28
-11	27.5
-10.75	28
-11	28.5
-11.125	28
0.9	3
-13.2857142857143	-20
-13	-19.3333333333333
-12.7777777777778	-20
0.9	47
3.5	-20
3.875	-18
5	-16.7142857142857
5.90909090909091	-16
5	-15.3333333333333
3.75	-16
3	-16.6
2.25	-16
1	-14
1	-14
-1	-13.6
-2.77777777777778	-12
-3	-11.5
-5	-11
-6	-10
-5	-8.5
-3	-9.33333333333333
-2	-10
-1	-10.5454545454545
1	-10.5
1.18181818181818	-10
1	-9.75
-1	-9.14285714285714
-1.8	-8
-3	-7.14285714285714
-5	-7.33333333333334
-7	-7.11111111111111
-8.33333333333333	-8
-8.2	-10
-7	-11
-6	-12
-7	-12.4615384615385
-9	-12.75
-10.2	-12
-10	-10
-11	-9.71428571428572
-11.3076923076923	-10
-13	-11.8333333333333
-13.4	-12
-14.6666666666667	-14
-13	-14.625
-11	-15.1428571428571
-10.25	-16
-11	-18
-13	-17.6923076923077
-13.6666666666667	-18
-15	-18.8
0.9	3
8.71428571428571	-20
7	-19.2941176470588
5.66666666666667	-20
0.9	8
18.3333333333333	-20
17	-18
15	-19.8333333333333
13.3076923076923	-18
13	-17.7894736842105
12.5	-18
11	-19.7142857142857
10	-20
0.9	4
25.8	-20
25	-19.75
23	-19.1666666666667
22.0909090909091	-20
0.9	3
36.0909090909091	-20
35	-18.6666666666667
33.8	-20
0.9	3
-15	-16.4
-14.8333333333333	-16
-15	-15
0.9	3
45	8.25
44.7142857142857	8
45	7.77777777777778
0.9	19
31	22
33	23.8571428571429
35	23.5555555555556
35.6666666666667	24
35.5	26
37	28
39	26
39	26
41	24
39.9090909090909	22
41	20.9090909090909
42.7142857142857	22
43	23
43.6666666666667	24
45	26
43	28
41	26.7407407407407
39.6923076923077	28
39.2857142857143	30
0.9	4
45	22
45	22
43.6666666666667	20
45	19.2
0.9	2
-15	29.8
-14.9259259259259	30
0.9	3
1.50000000000001	30
3	29.25
3.54545454545454	30
0.9	3
16.6	30
17	29.75
17.2666666666667	30
0.9	3
20.7333333333333	30
21	29.6666666666667
21.4444444444444	30
0.9	11
27.8421052631579	30
27	28.9333333333333
25.8333333333333	28
27	26.25
28.1666666666667	28
29	28.625
30.6666666666667	28
31	27.6
31.4	28
31	28.4
30.4666666666667	30
0.9	11
38.6923076923077	30
37	28
35	28.2857142857143
34.6	28
33	26.4
32.6	26
31	24.4
30.6	24
31	22
31	22
31	22
0.9	5
1.6	-18
1	-18.6
0.625	-18
1	-17.25
1.6	-18
0.9	5
-0.428571428571424	-16
-1	-16.2666666666667
-1.36363636363637	-16
-1	-15
-0.428571428571424	-16
0.9	3
17	-18
17	-18
17	-18
0.9	3
19	-16
19	-16
19	-16
0.9	5
22.7142857142857	-16
23	-16.25
23.1538461538462	-16
23	-15.5
22.7142857142857	-16
0.9	7
9	-14
9	-14
11	-14.6666666666667
11.3333333333333	-14
11	-13.2
9	-14
9	-14
0.9	3
19	-16
19	-16
19	-16
0.9	5
6.5	-12
7	-12.2857142857143
7.99999999999998	-12
7	-11.3333333333333
6.5	-12
0.9	7
13.3076923076923	-12
15	-13.6923076923077
15.9166666666667	-12
15.5	-10
15	-9.57142857142857
14.6	-10
13.3076923076923	-12
0.9	7
25	-12
25	-12
27	-12.2105263157895
27.3333333333333	-12
27	-11.6666666666667
25	-12
25	-12
0.9	3
9	-10
9	-10
9	-10
0.9	5
20.8	-10
21	-10.2857142857143
21.1111111111111	-10
21	-9.875
20.8	-10
0.9	15
3	-8
3	-8
5	-9.14285714285714
7	-8.99999999999999
7.66666666666666	-8
7.22222222222222	-6
7.72727272727273	-4
7	-3.46666666666667
5	-4
5	-4
5	-4
6.77777777777778	-6
5	-7.33333333333333
3	-6
3	-8
0.9	3
9	-10
9	-10
9	-10
0.9	5
18	-8
19	-8.2
19.125	-8
19	-7.71428571428572
18	-8
0.9	31
-13.625	-6
-13	-7.66666666666666
-11.3333333333333	-6
-11	-5.59999999999999
-10.7241379310345	-4
-9.8	-2
-9	-0.666666666666659
-7	-0.999999999999992
-6.20000000000001	0
-5	0.600000000000001
-3	0
-1	0.88888888888889
0.428571428571424	2
-1	2.83333333333333
-3	2.71428571428571
-4.125	4
-5	4.82352941176471
-6.16666666666667	4
-6.55555555555555	2
-7	0.999999999999992
-7.44444444444445	2
-9	3.27272727272727
-11	2.3076923076923
-11.3333333333333	2
-13	0.823529411764706
-14	0
-14.2	-2
-13	-2.75
-11.8888888888889	-4
-13	-5
-13.625	-6
0.9	5
-1.85714285714286	-6
-1	-7.2
-0.2	-6
-1	-5.29411764705882
-1.85714285714286	-6
0.9	5
0.692307692307695	-4
1	-4.36363636363636
1.44444444444444	-4
1	-3.76470588235294
0.692307692307695	-4
0.9	3
3	-6
3	-6
3	-6
0.9	5
16.5294117647059	-4
17	-5.33333333333333
17.8	-4
17	-3.5
16.5294117647059	-4
0.9	7
23	-4
23	-4
25	-5.33333333333333
26	-4
25	-2.5
23	-4
23	-4
0.9	5
28.7142857142857	-4
29	-4.66666666666666
29.1818181818182	-4
29	-3.81818181818182
28.7142857142857	-4
0.9	7
33	-4
33	-4
35	-5.55555555555555
36	-4
35	-3.3
33	-4
33	-4
0.9	5
38.1666666666667	-4
39	-5
40	-4
39	-3.58333333333333
38.1666666666667	-4
0.9	7
-3.66666666666666	-2
-3	-2.33333333333333
-1	-2
-1	-2
-1	-2
-3	0
-3.66666666666666	-2
0.9	5
14.6	-2
15	-2.14285714285714
15.1538461538462	-2
15	0
14.6	-2
0.9	9
2.71428571428572	0
3	-0.666666666666659
5	-1.33333333333332
6.33333333333332	0
5	0.399999999999996
3.93333333333333	2
3	3.4
1.44444444444445	2
2.71428571428572	0
0.9	15
10.6666666666667	0
11	-0.352941176470589
11.6666666666667	0
13	1.09090909090909
14.1111111111111	2
15	2.88888888888889
17	4
17	4
17	4
15	4.90909090909091
13.3333333333333	4
13	3.66666666666666
11	3
9.50000000000001	2
10.6666666666667	0
0.9	3
39	0
39	0
39	0
0.9	3
15	0
15	0
15	0
0.9	5
26.6	2
27	1.5
27.4	2
27	2.36363636363636
26.6	2
0.9	5
30.7777777777778	2
31	1.8
31.1666666666667	2
31	2.22222222222222
30.7777777777778	2
0.9	3
39	0
39	0
39	0
0.9	5
4	4
5	3.45454545454546
5.375	4
5	5.2
4	4
0.9	3
29	4
29	4
29	4
0.9	5
-9.09523809523809	6
-9	5.6
-8.75	6
-9	6.33333333333333
-9.09523809523809	6
0.9	13
5.5	6
7	5.36842105263158
7.6	6
7	6.85714285714286
5.76923076923077	8
5.28571428571428	10
5.75	12
5	13.2
3.28571428571429	12
4.75	10
3.75	8
5	6.57142857142858
5.5	6
0.9	3
29	4
29	4
29	4
0.9	5
42.2727272727273	6
43	5.38461538461539
43.6666666666667	6
43	6.8
42.2727272727273	6
0.9	5
-9.23529411764706	10
-9	9.42857142857143
-8.66666666666667	10
-9	12
-9.23529411764706	10
0.9	9
-5	10
-5	10
-3	9.23076923076923
-1.57142857142858	10
-2.42857142857143	12
-3	12.3636363636364
-3.44444444444444	12
-5	10
-5	10
0.9	11
9.44444444444444	10
11	8.35294117647059
12.8666666666667	10
13	12
13	12
11	11.4736842105263
9.75	12
9	13.2
8.53846153846154	12
9	11.1428571428571
9.44444444444444	10
0.9	5
14	10
15	9.81818181818182
15.1666666666667	10
15	10.2857142857143
14	10
0.9	7
34	10
35	9.4
37	8.66666666666668
37.5714285714286	10
37	11
35	10.8571428571429
34	10
0.9	3
33	12
33	12
33	12
0.9	7
39	12
39	12
41	12
41	12
41	12
39	12
39	12
0.9	3
-9	12
-9	12
-9	12
0.9	19
-1.71428571428571	14
-1	13
-3.33066907387547e-15	14
1	15.25
1.54545454545454	16
1.6	18
1.6	20
3	21.75
3.5	22
3	22.2
1	22.125
-1	23
-1.66666666666666	22
-1	21
0.142857142857141	20
0	18
-1	17.1428571428571
-2.33333333333333	16
-1.71428571428571	14
0.9	5
5.88888888888889	14
7	13.3333333333333
8.42857142857142	14
7	14.8333333333333
5.88888888888889	14
0.9	3
13	12
13	12
13	12
0.9	13
16.2	14
17	12.4
17.8	14
19	16
19	16
19.4285714285714	18
19	18.8571428571429
18.1428571428571	18
17	16.6666666666667
15	17.1578947368421
14.1538461538462	16
15	14.7058823529412
16.2	14
0.9	3
27	14
27	14
27	14
0.9	3
33	12
33	12
33	12
0.9	5
36.4285714285714	14
37	13
37.4444444444444	14
37	14.4444444444444
36.4285714285714	14
0.9	5
4.33333333333334	16
5	15
5.72727272727273	16
5	17.3333333333333
4.33333333333334	16
0.9	3
27	14
27	14
27	14
0.9	25
30	16
31	15.5
33	15.7777777777778
35	15.6666666666667
35.25	16
35	16.2857142857143
33	17
32	18
31	18.2
29.9411764705882	20
29	21
27	21.4545454545455
26.1428571428571	22
26.2	24
25	24.5714285714286
24.0769230769231	24
23	22.7272727272727
21.6666666666667	22
23	21.2
25	21.2
25.8571428571429	20
26.4	18
27	17
29	16.8
30	16
0.9	5
22.6923076923077	18
23	17.5
23.4444444444444	18
23	18.5
22.6923076923077	18
0.9	13
36.5	18
37	17.5555555555556
39	18
41	16.5
42.2857142857143	18
41	19.2857142857143
39.5714285714286	20
39	20.5714285714286
37.3333333333333	22
37	22.4
36.75	22
36.5555555555556	20
36.5	18
0.9	3
-11	20
-11	20
-11	20
0.9	5
5.40000000000001	20
7	18.4
7.4	20
7	20.8888888888889
5.40000000000001	20
0.9	5
10.6842105263158	20
11	18.5
11.5454545454545	20
11	21.2
10.6842105263158	20
0.9	11
16.2727272727273	20
17	19
18	20
18	22
17	22.3478260869565
15	22.2352941176471
13	22.25
12.3333333333333	22
13	21.7777777777778
15	21.5555555555556
16.2727272727273	20
0.9	5
32.5	20
33	18.5
33.6	20
33	20.375
32.5	20
0.9	3
-11	20
-11	20
-11	20
0.9	7
-7.53333333333333	22
-7	21.2
-5	20.5
-4.14285714285714	22
-5	23
-7	23.6
-7.53333333333333	22
0.9	5
-13.3333333333333	24
-13	23.8888888888889
-12.8823529411765	24
-13	24.1666666666667
-13.3333333333333	24
0.9	11
-2	26
-1	25
1	25.5789473684211
3	25.8
3.16666666666666	26
3	26.3333333333333
1.33333333333333	28
1	29
0.866666666666668	28
-1	26.4444444444444
-2	26
0.9	5
6.6923076923077	26
7	25.5
7.26666666666666	26
7	26.3636363636364
6.6923076923077	26
0.9	7
12.2	26
13	25.2727272727273
13.6153846153846	26
13.8571428571429	28
13	28.6666666666667
12.5714285714286	28
12.2	26
0.9	3
43	28
43	28
43	28
0.92	7
-7	-20
-7	-20
-8.2	-18
-9	-16.6666666666667
-9.5	-18
-11	-19.5
-11.4444444444444	-20
0.92	15
1.33333333333333	-20
1	-19.8
-0.125000000000001	-18
-1	-17.0666666666667
-2.45454545454546	-16
-3	-15.25
-5	-14.8
-5.66666666666667	-14
-7	-13.3846153846154
-8.59999999999999	-14
-7	-15.6
-6.49999999999999	-16
-5	-17.5
-3	-18
-3.66666666666667	-20
0.92	3
13.8888888888889	-20
13	-19
12.1111111111111	-20
0.92	3
17.3333333333333	-20
17	-19.5
16.4285714285714	-20
0.92	3
28.4736842105263	30
29	29.375
29.6666666666667	30
0.92	2
-15	-20
-15	-20
0.92	5
2.8	-18
3	-18.3333333333333
3.125	-18
3	-17.8
2.8	-18
0.92	3
7	-20
7	-20
7	-20
0.92	3
35	-20
35	-20
35	-20
0.92	5
14.2307692307692	-12
15	-12.7692307692308
15.4166666666667	-12
15	-10.75
14.2307692307692	-12
0.92	3
-3	-8
-3	-8
-3	-8
0.92	3
-3	-8
-3	-8
-3	-8
0.92	3
-1	-6
-1	-6
-1	-6
0.92	3
-1	-6
-1	-6
-1	-6
0.92	3
25	-4
25	-4
25	-4
0.92	5
34.7142857142857	-4
35	-4.22222222222222
35.1428571428571	-4
35	-3.9
34.7142857142857	-4
0.92	3
25	-4
25	-4
25	-4
0.92	5
-13.1428571428571	0
-13	-0.499999999999996
-12.6	0
-13	0.117647058823528
-13.1428571428571	0
0.92	5
-9.4	2
-9	1.66666666666667
-8.77777777777778	2
-9	2.18181818181818
-9.4	2
0.92	7
-5.22222222222222	2
-5	1.8
-4.00000000000002	2
-4.875	4
-5	4.11764705882353
-5.16666666666666	4
-5.22222222222222	2
0.92	5
2.77777777777778	2
3	1.66666666666667
3.13333333333333	2
3	2.2
2.77777777777778	2
0.92	3
7	6
7	6
7	6
0.92	3
7	6
7	6
7	6
0.92	5
10.1111111111111	10
11	9.05882352941177
12.0666666666667	10
11	10.8421052631579
10.1111111111111	10
0.92	3
5	12
5	12
5	12
0.92	3
5	12
5	12
5	12
0.92	5
14.6153846153846	16
15	15.4117647058824
16.1111111111111	16
15	16.5263157894737
14.6153846153846	16
0.92	5
40.3333333333333	18
41	17.5
41.4285714285714	18
41	18.4285714285714
40.3333333333333	18
0.92	7
26.7142857142857	20
27	19.2
29	19.2
29.2352941176471	20
29	20.25
27	20.3636363636364
26.7142857142857	20
0.92	3
-5	22
-5	22
-5	22
0.92	3
41	22
41	22
41	22
0.92	3
-5	22
-5	22
-5	22
0.92	3
25	24
25	24
25	24
0.92	3
41	22
41	22
41	22
0.92	3
25	24
25	24
25	24
0.92	5
40.2	26
41	25.2
42.6	26
41	26.2962962962963
40.2	26
0.92	5
26.8333333333333	28
27	27.75
27.1666666666667	28
27	28.1333333333333
26.8333333333333	28
0.92	5
38.3333333333333	28
39	27.3333333333333
39.2307692307692	28
39	28.8571428571429
38.3333333333333	28
0.94	5
-1.28571428571428	-18
-1	-18.2857142857143
-0.875000000000001	-18
-1	-17.8666666666667
-1.28571428571428	-18
0.94	5
10.7777777777778	10
11	9.76470588235294
11.2666666666667	10
11	10.2105263157895
10.7777777777778	10


==> Final IEEE/figures/sens_skew_EM_t_BIC_t_Skew-Schwarz_Nk_50_step_2_MC_300_2.csv <==
x	y	label
10.5838861957139	3.21844808827756	3
5.22499658511681	1.64121003049007	2
6.92186269024314	-0.859224889085045	2
4.79284193243037	3.93896921006272	1
8.57734390751634	0.47882345136882	2
11.6852293378599	6.33817905798135	1
6.35134862088668	1.3743080605147	2
7.16138799603432	1.16248209849564	2
8.39884879201963	6.95408801104359	1
7.3253083707606	7.03648102983618	1
8.69837030387983	6.23564581404846	1
5.75923932701493	1.05698533610923	2
13.432941325585	5.40707143762685	3
4.5579394071265	4.31333248695813	1
4.80389584849906	2.21875952004182	1
10.5350900231547	2.93487805959397	3
8.30508811358356	-1.03464157517263	2
8.2939151639994	-0.502674434758512	2
5.56907627417085	1.05840413849155	2
12.662508488891	3.11506700438319	3
5.33702548521067	-1.14458231005694	2
6.89048520887824	-1.56602376697254	2
7.60717737288189	-0.432846195647398	2
15.628563744574	8.37801258561765	1
9.09074847293446	-0.913953057350585	2
14.1786684060579	7.09200934935219	1
10.3531682717838	3.64296220618837	3
20.6533992709297	9.496309485069	1
6.15490027644925	-1.00416103348255	2
19.5970790373645	10.7440710535468	1
3.59314947249159	3.06483093821885	1
5.7318039954753	0.975984052555665	2
6.9793956251811	-0.347916763147614	2
9.37262670804282	5.04558803200147	1
6.55910799306841	-0.20783780996445	2
6.33374318452307	4.53660159577935	1
6.33030675720073	3.71503738791337	1
2.64569887998227	3.24028586539468	1
2.37957759712372	3.81406289155814	1
7.38855167255775	5.26446919894457	1
4.81043395446646	4.53486871337373	1
10.0248012784965	2.60098656920463	3
7.37077926159667	5.38015324065384	1
5.8874361708885	0.0571674965124196	2
11.320258764438	6.9873164754765	1
2.31454685452478	4.59773391919461	1
11.5153353384081	5.3756229375663	1
7.60875292727658	-1.37641592589882	2
12.9916881309865	7.74203808006658	1
6.7366725026455	0.938279802976733	2
2.4136888649777	4.85181261457603	1
6.16542552823836	-0.316305388916014	2
3.9733339398036	4.33214311683921	1
9.65450766933652	3.17009856394014	3
12.0631819455157	7.20253202073084	1
5.73596138618532	1.74118926378677	2
6.68308286612212	1.71786641166117	2
7.51965044172568	-0.753229300735303	2
6.12331387955937	4.49315357971693	1
5.44080883569282	1.04929929946401	2
16.7099204769832	9.19674418597475	1
8.20219254545985	6.96011519010229	1
6.05726594026825	4.92029542209967	1
6.87386626369188	6.90525868597001	1
10.801685170375	7.28925249214449	1
3.26589787354908	2.86166448919451	1
11.504958036726	7.20278231927502	1
13.919472797575	7.19442325417032	1
6.82897886468189	2.33838113862273	2
8.44408822970827	6.77607992314438	1
8.23676099025323	0.152426781155413	2
11.7271062743027	3.30204299618472	3
10.9886345641915	7.5343012689085	1
10.8402242281972	7.01421772600889	1
4.41714338129226	0.641051912900381	2
8.52910711808472	-1.25114931060011	2
8.04720155012146	2.13992776135759	2
6.56811222585461	-0.672067141837017	2
14.4785506018632	6.94142445746821	1
17.9626870208803	11.0965705192551	1
6.84398492353227	0.871853468565974	2
6.71333973502332	4.95805696777804	1
9.20086228232153	7.10364005431938	1
13.4553517104925	9.02318996346175	1
9.23727318236067	7.57235789920782	1
4.61793843645001	4.69754391695714	1
10.1804497898524	5.80771606578276	1
6.6852355151333	1.80889769301365	2
6.39905723704677	6.56199168216841	1
7.51598738796924	-1.12221895350999	2
6.08635480882627	1.84778637261455	2
21.9442728293649	11.9661791126961	1
10.7055885599335	3.54577947481864	3
7.2459667043767	5.40239149628775	1
6.87674172527893	0.126943072729336	2
7.04141003363187	-1.09655542238396	2
8.83330258562701	6.45533180449008	1
5.87017907959778	2.57794550232005	2
22.2461316997562	10.611445680506	1
6.44979121752741	6.71921732414934	1
5.95615504304858	1.2708234514674	2
14.7868771545059	6.04500205059952	3
6.89188450017382	6.69686990382749	1
7.33241292646883	0.680379309168056	2
10.8379011186576	6.9823585977618	1
3.03041191019286	2.93021357199331	1
4.51771377691624	4.6316600595873	1
5.47044400986503	0.57132836734723	2
7.70874646115748	4.60849503582074	1
6.7656436029547	1.57952885004356	2
5.66671676125027	1.33755155797857	2
7.57344352002365	0.109217837935391	2
8.65780857991329	6.36771859486922	1
5.93675302014015	-0.014737308206857	2
2.9241005202189	4.13239693358763	1
6.77431555481966	4.85329313379371	1
3.45007204528973	3.81326559157576	1
11.988066178546	7.3166441478145	1
14.9198032519028	8.70550311955195	1
7.218530793431	5.59381563843453	1
6.89130799925254	-0.50310811209237	2
8.27820012684973	-2.0506544784887	2
11.9842181786251	8.30603370673925	1
7.72172778482075	0.716286685060811	2
10.7114742108829	2.08123412762344	3
15.3590436304317	9.43040304840022	1
15.4080271156042	4.35040942119163	3
12.4812137467739	7.17077223804278	1
6.74396270304362	1.22924497838367	2
10.9048636856373	3.15125441886222	3
8.53264725489376	4.91132359497755	1
7.14627974314715	0.0740474166856231	2
6.13179485228285	1.85331397600949	2
7.20613155723665	4.04219066434238	1
8.18160111846122	5.91167830618473	1
6.98613887485061	0.626903269420416	2
6.94181736315998	-2.54403462887363	2
6.10517839006914	2.55766726540278	2
11.5964788072939	6.88153556671742	1
6.96106936520819	5.99476831480998	1
11.5395019297957	7.05334767055728	1
12.3197535137774	7.55207698901829	1
6.07664504856613	0.678102600166321	2
5.4096376690561	4.37595741297014	1
11.3622486260559	6.86213225276686	1
4.2110163200338	5.18022786271008	1
7.84658449034486	-0.46497214807697	2
7.33253155527154	-1.46413914470027	2
8.13840887148084	1.20798896327715	2
6.4332015123347	0.815753810015772	2
14.5699975375612	8.14630884903231	1
10.1189795964547	5.82204751573105	1
6.71308630325672	-1.34954109551014	2
6.97613199014891	-0.864096617533354	2
2.37221939830548	2.58711781562782	1
7.08232206543912	2.17585853274198	2
18.4060851612276	9.89408345342857	1
6.63182675889939	0.900445157837849	2
9.02567522452296	7.95748727859237	1
11.0620655921456	7.0762250968377	1
13.5687070497238	7.50313502782151	1
3.79313775964251	-0.723431941814622	2
15.2125931339694	7.26238670177018	1
12.0720493719824	7.84467691516806	1
5.68882087409541	0.410175001776551	2
8.72610877366802	2.15288731991072	3
23.3872697222532	11.9428015130186	1
1.69768734031313	3.87659582863096	1
7.78318754386421	-0.583039063867436	2
4.72355188143285	3.40748006185618	1
10.2769379758254	7.23635360929482	1
8.88330939136692	6.77009085699584	1
5.4357306781215	3.91462070251442	1
7.74155566448162	0.528501343278288	2
3.11247077733294	4.38900753518983	1
7.64132080617894	-1.2305201372911	2
7.99866961480534	-2.60963314020221	2
6.42004634587234	-0.171836986781059	2
6.27389930107635	2.53202395509345	2
7.51057310653751	0.808063856893201	2
9.09660705337515	3.01702316185889	3
6.73234895515943	0.991144946272652	2
11.4339962929297	7.22373433863501	1
4.72311384398244	3.86777722124657	1
6.33342617857039	1.20923323644608	2
5.95024424213693	0.329721278701683	2
11.9671958060147	8.5378372948757	1
17.5420949772986	8.50860244590092	1
8.32265019975871	6.26936063356875	1
11.3699892468995	4.55744908200644	3
3.8571521523383	4.19757646102321	1
13.0903948406129	6.81009025844235	3
7.34353319315103	0.423961156533172	2
4.28221051518645	5.02515682098586	1
10.9940870549969	7.06667373398691	1
10.0749828264542	6.85554231321789	1
7.81245397654299	-1.09152234424531	2
5.59193283872225	6.4427514206984	1
8.24771713849467	0.461548621628889	2
7.63199692969686	-1.48258533587678	2
6.8056583266256	1.41467720519481	2
3.71244660524352	4.53504486500636	1
7.22227327858222	-0.213160742367709	2
6.35572072638719	-0.149914681863312	2
14.613802268999	7.94669241329812	1
2.15244887888828	1.72505690831371	1
6.39856542472685	2.13061032174922	2
5.1373810563782	5.01233528857399	1
6.10314685167515	6.12240707429227	1
9.83471221585247	6.2390134066378	1
10.6631485073538	6.95713990825692	1
5.2980606656073	0.85474480251431	2
2.25116215358089	5.08230310811387	1
3.21642600733235	3.37012115246765	1
6.35777510834717	0.154739079994634	2
13.7982803481638	4.99229119938687	3
23.8476108421478	11.5287186710427	1
9.21255331637682	5.53276754193267	1
6.51855440990847	4.70274795296347	1
7.18401168300776	2.89137894850933	2
7.0671154020189	-0.49851939624707	2
9.62553884955692	7.09427755693657	1
15.1090508853381	5.02334023380885	3
8.46721318910695	5.89819229403253	1
9.52718063176244	6.88521079947514	1
6.81426743566978	1.99449820547764	2
7.64662617724956	5.48525835005566	1
6.93370457701084	6.27811612083252	1
6.47242970532912	-0.364678145467263	2
24.9721919694367	12.2069907602974	1
16.8692934441814	9.63556538476442	1
6.87937406548062	1.00064444477854	2
2.42312622922208	3.96069305430922	1
5.65766292361796	1.99256910109208	2
14.9225070644053	7.67549909938763	1
3.37017915996306	2.50581531926217	1
5.79658229304819	0.667215394292829	2
10.2592053469435	7.19717457222043	1
6.71213763371163	2.24617756838682	2
5.76622704378166	1.83970118181273	2
6.89420965826941	-1.00131831559844	2
11.0532416953609	8.54488492589244	1
9.49205586678011	1.09653636370382	3
3.12157613324369	3.99292047836321	1
6.54966987258767	1.4342908799288	2
5.72793295799606	4.54715182552723	1
3.46959284172984	2.87847115814402	1
7.25100045835459	-0.47628881847754	2
7.26337765833246	0.265787675823294	2
6.96197140405437	-3.18697567678608	2
5.44905878495936	4.88445705621642	1
5.61526811220648	1.165676571649	2
10.5838602925989	3.21490759836899	3
6.2232033953622	1.02709768869344	2
5.57567675714788	6.4554742798724	1
7.32749324360816	0.986720808625386	2
6.37056015536478	2.36917277065348	2
10.328893997752	6.9709266653601	1
6.32960427222783	5.53540733482014	1
3.48227486674612	3.67463238667745	1
9.21946875856727	-4.24598160175964	2
2.84973976892055	4.35680102572829	1
7.40873797054205	0.0921678753749968	2
4.57577508170777	3.49137045709845	1
2.18820258044268	5.03938104702535	1
5.8457928753744	4.14708080372172	1
6.80622764022917	-0.0170485105254174	2
6.01596535537583	0.776575156189831	2
8.14562096235075	-3.6615572898608	2
6.41981219644952	1.25231343392991	2
6.45437306341869	1.85824498720679	2
7.45819011532615	1.46798088212967	2
3.93000251002439	4.38105274265076	1
7.08634479967508	1.84904344706983	2
7.35860441403977	1.51418713135312	2
11.6909507362046	6.76947056264874	1
7.23447352021662	0.685481584786575	2
14.535701702324	8.316675492449	1
10.780718400941	3.79130269336091	3
7.92443628572085	6.5944196743918	1
7.26580600087551	-1.65058744768369	2
7.39601883349173	4.39100476116676	1
10.3852437325178	6.02623825545925	1
6.26944591128267	1.78072209082788	2
5.13266291777784	6.10292769548634	1
23.3135982654146	12.2434685881719	1
6.24321873254971	4.51459783667754	1
17.1761940920646	11.2928128382696	1
9.58145843973373	3.73916013207823	3
10.2573694186366	4.71059887687361	3
9.16503622059433	6.05367359980695	1
5.15078050493132	5.53394133393213	1
2.37817274806187	2.90871011175484	1
8.22198115158348	-1.41276727763514	2
6.98655461899175	0.357047872768208	2
10.2615092724514	5.87892785838483	1
5.90134116606955	1.67012264125533	2
6.08703867022436	0.329930743684541	2
6.64655396321802	2.0315995083268	2
6.98338001586376	-1.11439967800373	2
5.67420930688605	1.68476816113515	2
8.72624758631483	2.87942180544095	3
6.33206369901028	2.50115456256298	2
8.14236165751292	-1.11774334067888	2
8.32186792963089	6.77527172117616	1
11.2840720948646	7.61131545327788	1
19.2843210217876	9.657592745844	1
11.6043742087558	4.60448563691853	3
3.83719156329061	3.89011693876833	1
6.42095073493138	0.483316077284963	2
28.3966558332312	14.5902248380738	1
4.89707814926958	-0.0997486011603326	2
5.68418272980487	2.14349840102856	2
12.5620760340879	7.43482142498116	1
12.0969598424264	7.06252280483426	1
5.40212873339289	4.06374744157174	1
7.43936442424202	-1.02358181909637	2
6.57121172114351	0.554514359679556	2
3.25431541114586	3.44216888141213	1
15.5199328775847	7.98116365932505	1
4.96579032268442	-1.35666525342605	2
7.98434151677816	-0.0971155019629268	2
13.8724170061529	4.71768943691053	3
7.89259498476698	5.38688544785637	1
6.71142396209621	1.82036137814774	2
9.84344589431293	4.02333019297909	3
8.73991204779364	5.39472879590961	1
9.91503833737705	7.02312014020741	1
4.03877620562781	4.58162257886819	1
7.46742270657853	0.326745432244029	2
16.1517748973284	7.93764301383911	3
6.26258706292323	1.34780540535077	2
7.05005725564616	-0.864927530366486	2
12.3516521042328	4.61096623102434	3
5.72668520840398	4.12542910792121	1
12.0981895020534	7.17590482440564	1
21.6309610730417	10.2547785124632	1
7.09399976644846	5.56314894372725	1
16.302584059032	8.57483804923514	1
17.448933200522	9.57042536222846	1
7.32475574308306	5.85469491468701	1
7.94559962865383	1.98046301613946	3
6.27570959624268	1.0363341753569	2
5.98135289522098	6.33891562475134	1
2.34690029515736	3.58755898940962	1
7.84025635968019	1.1783176864776	2
10.4902719699113	1.44086962033647	3
9.75558569484966	4.34899299394499	3
8.79765125282713	6.11680135982823	1
11.9549472889988	4.12278298824486	3
12.8870145145248	5.24484878777462	3
14.444651307182	5.41133024088911	3
18.1639341505419	9.93980819282342	1
4.56167338886596	4.83531479595925	1
10.5573335462719	3.00274347346227	3
15.6606383380234	8.04067490123486	1
9.44997971613512	7.0127746232899	1
20.3728743287577	10.7449066779568	1
18.3630265530724	11.1305269242151	1
6.60700495604757	-0.639574308697592	2
12.5886781949301	8.33414092387442	1
10.2646176545339	3.34980579296199	3
11.7975540978433	6.29453913452781	1
4.87905012014823	4.16135707193034	1
10.512122816493	5.88373676648453	1
8.48608779446582	6.28511498394193	1
5.99022071366994	-0.42692886545735	2
13.9998132548776	8.03446559135723	1
6.23033846971772	2.48364090177185	2
8.29728188206749	-3.47078785876082	2
5.64367309233447	0.426279277112907	2
6.76456215899063	0.167808261293939	2
14.7355113431888	6.18323786039868	1
6.0138730550131	0.775069753894458	2
8.06059476579207	7.61766869611911	1
21.7684257724263	12.4507167096684	1
22.387473013946	11.2837319769679	1
6.78405910679534	2.77551319269532	2
7.63760657226213	5.06133223856317	1
7.75906512192025	-0.422397491191882	2
2.05739243796767	2.96292371460062	1
24.7100980132213	10.9954676135355	1
15.839134039795	9.33678094495479	1
10.1331269297913	2.97374395232088	3
10.6420748363161	2.56725798790439	3
13.9983458726705	9.10334705866606	1
7.01318567020654	0.303034093450591	2
3.15221925032194	3.43953367911835	1
6.10326797809335	-0.349838240854495	2
14.1746457443041	9.54205238190276	1
7.66839331794646	0.619462396848899	2
6.47073517629268	0.689355263438011	2
19.6046588974753	11.177038606543	1
6.59019952740081	0.515226190219103	2
7.89337603089014	-1.29198130239351	2
8.36746740539727	-1.42725964781772	2
7.6224682702451	1.37558542052376	2
4.84353681073929	5.20864404228057	1
6.4139144131539	0.237813619801179	2
8.35235874204626	-1.28588324328429	2
9.87003122359514	1.89234334629426	3
7.95783475349285	-0.505002607539113	2
5.33562654217582	5.17192201246209	1
8.84108440017849	5.89522190142212	1
7.03218020163806	3.31419549294201	2
7.63264468091472	-0.417105838143133	2
7.62123595880751	-1.66456334715096	2
6.34948981258735	1.25180269131933	2
5.26295258865318	1.67304904789745	2
12.2340131763594	3.24166164745667	3
4.93129200726488	5.45471644940519	1
6.92188506942626	0.229418396354149	2
5.86509994574297	1.04661276601155	2
8.20775720828345	5.58433298219231	1
21.7109026140967	10.6965782863714	1
3.32262905776167	4.41234959885648	1
14.5581123307823	9.07652747194497	1
15.8155766139518	9.84876655726228	1
3.69676147503278	3.54359645659077	1
7.35968802855811	-1.03615922682902	2
12.5153696208417	7.51880689858893	1
5.85397458775757	0.929510680204377	2
7.76613987479249	4.51753584203666	1
7.16066329844477	-0.342116790882019	2
7.53990476994514	1.51047994982119	2
9.24405402684378	6.35023019954639	1
5.58686698806216	1.74371981533448	2
1.80924979969827	3.53525646708401	1
8.15304172507922	5.22772278474795	1
15.437713733136	7.92117962964373	1
12.6597655572512	8.56656484599316	1
6.15110493924188	1.73416999908358	2
12.9663773287882	3.60601757778187	3
5.26808578458319	5.34682014650728	1
4.05932118416854	3.24995709589345	1
8.54431703317587	7.35923237222597	1
9.79239874304283	7.26149022705555	1
6.06128148876953	-0.672375235153774	2
12.3896303196635	3.44347895335813	3
6.32055374494226	-0.376489560915929	2
4.66162834941773	4.73112467140805	1
6.87710423816199	2.08398924647293	2
6.3009516181294	1.74516044236474	2
6.80533634584948	-0.488659670023761	2
5.62282978709312	1.1606952483517	2
9.54368550323006	5.52137472325193	1
10.8934890011092	7.43152348260513	1
7.97672586661463	2.71350760722031	2
7.91951741634345	-1.93773496984872	2
15.5910375202946	9.6044102398473	1
6.11493760161339	0.983479823414098	2
5.10356823999555	1.25755841585632	2
8.8231416624681	6.39080936701424	1
11.181896905985	6.93068002723782	1
3.92861948610095	4.19106097597797	1
14.9337635257139	5.87392798473376	3
3.90410353879321	4.88848096934456	1
7.16650820347824	1.03672913799387	2
7.32082582356491	-0.206171556035286	2
5.48157044138207	-0.111468484782447	2
6.21498666905016	1.62705307506927	2
5.86860758543427	1.25106296565029	2
7.89657257863658	4.85378665139916	1
5.95902491954226	4.67203216314321	1
10.7937955059062	6.2473490619429	1
7.93343746291539	0.807153661174465	2
7.36981813823073	3.25256394266093	2
10.7913106206071	3.44611837291087	3
7.97009351086307	2.90740693389056	2
12.2598469816047	4.07786273034896	3
6.51366342442551	-0.480020699360331	2
29.4576134803249	13.6069343292047	1
7.24167498710037	0.734353734581134	2
13.4095904761205	5.61624677813578	3
2.27741945713832	4.06101156345122	1
6.97660179002645	-0.816552573625967	2
5.01465627804899	5.25586434872863	1
19.6341482084033	10.8784917237065	1
8.51623612770841	-0.123880849274413	2
9.1481256237921	-1.30442132947557	2
13.8505054002929	6.69828763468391	1
2.38354944624657	3.34154466599471	1
4.18861490174044	4.548141611733	1
6.30952446005194	1.54857168800631	2
9.19462421872285	-3.86277821486105	2
7.16111310244698	4.85927144615009	1
4.84293063636056	5.93189536840722	1
6.55999820012038	1.00885289683466	2
6.24615052580072	0.420817149067562	2
14.3973584628742	9.28388509336775	1
10.6174978072125	6.96477429194624	1
3.03030292023244	3.40153690509569	1
13.1448959657192	3.49047938856752	3
14.9680959876819	6.71910500701367	1
11.7823066579384	8.51032079789634	1
5.63560188585293	4.86274121603953	1
7.24003987469979	3.9938211088552	1
6.50897551862774	1.11263964678887	2
14.997613552678	4.77249902259678	3
7.40170087888994	0.819364691907562	2


==> Final IEEE/figures/t-opt/KL_BIC-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gausstd	EM: Huberstd	EM: t-1std	EM: t-2std	EM: t-3std	EM: t-4std	EM: t-5std	EM: t-7std	EM: t-9std
0	17.6515561867197	15.2142879039386	65.1116871068503	34.6323501324269	26.0932908885168	21.5693893554599	19.9313753284441	17.69038028811	17.325690139023	8.92712871368228	7.2484198909914	44.6518295412152	22.0413900428366	15.3456481358233	8.97094647356978	8.96647173783987	8.09737184161481	8.52148467551992
0.01	37.6382930753917	14.7637949453931	63.641461566978	33.6691516870181	24.5302931181877	21.6709276263488	21.4829870236143	26.110602672957	30.5445260782242	11.4057760095821	6.7208871336509	45.5003605418635	27.9095197221819	14.5904017319029	12.1835125350491	11.8755196092296	13.4826264061811	12.382939178222
0.02	36.6694262643299	15.6929652305562	64.776844406054	35.2849814403635	28.1792642239057	28.913343610518	30.8190687090963	34.5641927996031	33.2795044717015	11.32259684795	9.2514981373667	50.730209929243	30.8130523669846	21.5006894906704	18.5264804388143	14.5610811351141	11.4359718406875	7.2104012005883
0.03	36.6565127989885	17.3781780834798	66.0567293479093	39.3100602105789	31.6271500463428	33.3240750160767	33.8372366182584	32.8664616729775	31.8208833321274	12.3705624354975	11.1832731462382	55.3004712825192	37.7355119921835	21.4142202885183	13.9195203065619	8.87875887179355	6.50018989403402	4.56438250846967
0.04	36.2058246606536	22.4824938832578	68.5376899131168	44.7901157194079	38.2601515825056	35.9190472697897	34.1113364871287	32.1529265434484	32.5233863662414	11.0235228099721	15.1838912166435	63.6453051852281	42.7781265098259	24.2044205137148	11.2575045633479	9.04354677410872	5.72397559302857	6.35080008465503
0.05	37.5635144112472	27.1885748351219	75.7733156292165	50.6453942520284	39.7216405341592	34.7665179751634	33.3291460706196	32.5573859644957	32.4966989728012	12.1715229141348	15.2314414609939	72.4958635784187	43.9956382195337	19.3969056420912	9.09701365889867	6.65872994792855	7.12902937686046	7.33804015879021
0.06	38.6664326467815	33.3073082759654	81.6894660512849	59.3409968020354	39.8898669255448	35.6851318103687	33.7391835086727	33.250582814028	33.5663694468689	14.0831589294069	14.5024678102868	77.1970841921929	45.402046081041	15.8363983988474	11.0077691609069	8.40840172340188	8.47683709845346	9.04129488104648
0.07	39.108273263479	34.3825164107348	83.4627394850423	57.8548576456651	40.2433695920614	34.9840454408874	33.918446953305	33.2328313222896	34.1172913272086	13.8365281866794	12.5443444509903	78.0624849098872	40.6735667435947	16.6404871647626	9.23856897859401	7.65936185750105	8.40728260001045	10.2486843683155
0.08	39.7830092113852	36.8858579518575	88.2354733508067	60.1790811789107	39.7821263744937	36.1828604097123	34.4841773782235	34.6154336578744	34.2053841746909	14.5868478788876	11.8651593186653	79.6140882780136	39.1181272273743	14.8904914925313	11.4119910290381	10.0339598585004	11.131883547976	10.772906397116


==> Final IEEE/figures/t-opt/KL_BIC-Skew-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gausstd	EM: Huberstd	EM: t-1std	EM: t-2std	EM: t-3std	EM: t-4std	EM: t-5std	EM: t-7std	EM: t-9std
0	12.4685663891717	9.06170702796907	144.390275186257	47.252708936958	24.2796427493115	18.108566183713	14.9852683653834	11.636320984142	10.0802453283141	12.3144658565464	7.36936114999777	89.1999166560867	43.9174494714348	22.2844318504267	15.850319029166	12.7706244790568	9.14781051541984	7.2380923161307
0.01	32.2767436400008	9.9118187428582	147.1158531095	45.9918097640068	22.7285234380383	16.9575614786498	14.1958158266079	13.2905260279512	14.7904805532731	9.11548160391038	8.32959164425832	89.1104280221281	42.7615425718896	20.6109064499349	13.4609422717395	9.69432278041598	8.46521986572909	8.83403307595668
0.02	31.0939897708961	9.89802502327098	147.233400394741	56.552280960651	30.5874520190279	21.3563911668809	19.8222588135618	25.1232340077004	28.2121847787538	8.28094426092735	7.21025731963891	89.8106871430747	48.5815062218038	29.2005837079453	18.2561872495465	13.7019709466145	11.5837446143777	8.77447000218424
0.03	30.594594619685	11.4605780710766	160.781794662621	59.0805181999117	32.2019706899949	25.8161048093432	27.8257075139655	30.5510247300031	30.1356775940494	6.90794126865297	9.44162945926496	94.8937778448944	50.9865979108259	28.9622091393844	17.5748160349948	12.4295643120389	8.37443208405432	6.25532830179438
0.04	31.2043950022386	13.973967065013	166.912031098986	68.5537057626538	34.5026475397409	30.3973192186301	32.3949626577129	30.6902057894287	29.5447552871132	9.08499430454032	11.6517770434317	91.174125749082	51.593752628858	25.8435995444475	13.9272438698332	11.7344745450557	7.48783734051293	4.32358463181397
0.05	30.9246751841389	18.9068163105408	171.298839314789	72.2300916187498	36.4119514893179	33.5374690778061	32.6463206945808	30.6625686395439	30.1537615610899	7.73871922744058	14.2600875168386	90.7867673203979	49.9393035006709	22.1755836910117	11.34281716215	9.47994548160479	6.12231784518448	6.05462356019631
0.06	32.2420811510173	26.3707581972648	175.340218597359	71.811792444772	40.3151347523602	36.1913304940245	33.3130743072439	30.8503317907431	30.3642912194539	10.2974602569669	18.3758120773183	88.6022215200635	48.1470998480219	21.9000050872468	14.7775290644156	10.727555698598	6.58379937592259	7.04340340518436
0.07	32.210066302885	32.0843852414816	172.051646946489	67.8929619887298	41.3664146206713	35.4260470939127	33.7942814041034	31.8131033633039	31.1858768839492	10.4896288688012	18.6320701683229	89.7316359840016	44.3096978779886	20.4418585750478	12.6244143167792	11.4739887466798	9.49395016154634	8.13738567016098
0.08	33.3936333421288	35.3021442227978	173.441400076476	59.1812260142085	42.9174570254406	37.7002217100525	34.2139534391718	31.578450792063	31.0269834921309	12.2743951418757	17.0782865994868	84.1333497599846	38.5641662804573	21.4982749558367	16.8747151914029	12.0712635112015	8.9302140268158	7.92311261121324


==> Final IEEE/figures/t-opt/KL_Gaus_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	17.6515561867197	12.4685663891717	26.7386827922322	11.393474888476	8.92712871368228	12.3144658565464	13.8937397206435	9.14428442297458
0.01	37.6382930753917	32.2767436400008	74.5446380260771	68.0349749667606	11.4057760095821	9.11548160391038	21.9515632743842	23.731924374695
0.02	36.6694262643299	31.0939897708961	86.5320709718399	79.7762818940669	11.32259684795	8.28094426092735	9.53565146591275	11.5005799775989
0.03	36.6565127989885	30.594594619685	89.7102724435455	83.4417546642766	12.3705624354975	6.90794126865297	3.7955097889324	6.43715526655508
0.04	36.2058246606536	31.2043950022386	90.1332657416353	84.1435919198264	11.0235228099721	9.08499430454032	3.12351795782248	5.62632288961714
0.05	37.5635144112472	30.9246751841389	90.0980724858204	84.4341511292615	12.1715229141348	7.73871922744058	3.1819569182929	5.86913505679384
0.06	38.6664326467815	32.2420811510173	90.3825448343654	85.0673456948107	14.0831589294069	10.2974602569669	3.38229754814842	5.64733681322
0.07	39.108273263479	32.210066302885	90.5082761569716	85.5378309899948	13.8365281866794	10.4896288688012	4.35365857571438	5.94346316172733
0.08	39.7830092113852	33.3936333421288	90.5025691017886	85.4178288227629	14.5868478788876	12.2743951418757	3.68378215842872	6.03454954646911


==> Final IEEE/figures/t-opt/KL_Huber_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	15.2142879039386	9.06170702796907	14.0118744402638	8.6542668288239	7.2484198909914	7.36936114999777	9.27225638590238	4.97773440532782
0.01	14.7637949453931	9.9118187428582	14.3548321502689	9.7853405629182	6.7208871336509	8.32959164425832	10.2396960410191	7.87370333348641
0.02	15.6929652305562	9.89802502327098	15.5716926879592	9.8410423777084	9.2514981373667	7.21025731963891	11.1059260753915	6.16580520121711
0.03	17.3781780834798	11.4605780710766	16.7286909037664	11.0683113513275	11.1832731462382	9.44162945926496	12.0465725159239	7.52143099618647
0.04	22.4824938832578	13.973967065013	20.2066857890256	14.0294260862415	15.1838912166435	11.6517770434317	16.599744192018	13.5183443359866
0.05	27.1885748351219	18.9068163105408	25.1224919395726	19.339762189203	15.2314414609939	14.2600875168386	21.8293821699244	19.5980065374254
0.06	33.3073082759654	26.3707581972648	36.177886713799	31.1360027454444	14.5024678102868	18.3758120773183	30.6848008590894	29.6051066646136
0.07	34.3825164107348	32.0843852414816	46.985109942322	42.9081213767158	12.5443444509903	18.6320701683229	33.2942756950373	32.8792670076625
0.08	36.8858579518575	35.3021442227978	64.6032492442063	59.183842858163	11.8651593186653	17.0782865994868	35.1840903957272	31.7835309838483


==> Final IEEE/figures/t-opt/KL_True-K-skew_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gausstd	EM: Huberstd	EM: t-1std	EM: t-2std	EM: t-3std	EM: t-4std	EM: t-5std	EM: t-7std	EM: t-9std
0	11.393474888476	8.6542668288239	131.921262835745	41.9715399893379	23.3003660798878	17.7792269106175	14.9994123711205	11.7348671167766	10.0371063162599	9.14428442297458	4.97773440532782	89.6224645549601	36.9210084190612	19.480194719842	14.5328792518657	12.4290100909269	9.5118053603825	6.93121945293673
0.01	68.0349749667606	9.7853405629182	139.608017703738	40.5760745236453	21.9731340379742	17.2555807312636	14.4109635286058	13.2715471555037	14.4385207104695	23.731924374695	7.87370333348641	89.2855482593635	34.740039102828	18.1051599975214	13.7757803807584	10.2318776328246	8.89004605194954	10.8971834939445
0.02	79.7762818940669	9.8410423777084	136.310061030197	46.7409698868201	27.13467464574	20.8269086437007	20.4099860952851	27.6754240334693	36.7141496390557	11.5005799775989	6.16580520121711	85.2631590934876	36.2793762073377	21.6722452314274	16.1754874036333	17.1938927168838	24.3477314803779	28.3603474652148
0.03	83.4417546642766	11.0683113513275	138.642727345759	46.1355512015435	29.5475504899266	27.5007275326099	33.9122133647727	47.7924708865154	60.4356276416418	6.43715526655508	7.52143099618647	80.972386654616	35.8131390141432	23.2431099223949	22.8567685728043	28.4770179180902	30.4199027163995	28.9362680241263
0.04	84.1435919198264	14.0294260862415	141.510261401895	50.6178126409309	33.8834547167201	38.7815705287172	51.6025719380238	66.4038619270606	72.8712054390339	5.62632288961714	13.5183443359866	79.66469751102	34.4794451745852	26.1170989109307	30.1105043130993	32.2761164597915	26.0969111135642	22.0642827888909
0.05	84.4341511292615	19.339762189203	142.155148030294	55.9756462995568	47.2256943752091	57.7570769588633	66.9466311781971	76.0748338257152	81.7948479819581	5.86913505679384	19.5980065374254	78.1485243173017	34.9113372680307	33.789102995875	34.1887333953085	28.918700439842	20.8509432116517	15.8333148337084
0.06	85.0673456948107	31.1360027454444	144.036515319251	60.3784082737188	59.4961528525117	69.529092490615	77.8405093116414	84.2052954586839	86.7674774112128	5.64733681322	29.6051066646136	78.1047638017763	40.4653593283711	36.0702589935155	29.615728160287	22.390153639191	14.0461307736815	10.316125246455
0.07	85.5378309899948	42.9081213767158	136.496572851277	67.0944393684866	69.6806501845659	76.4259181545338	82.0739887301207	86.8507925686136	87.3368766363845	5.94346316172733	32.8792670076625	75.4317729782795	42.6334750453826	34.3105300401656	25.2984660512602	18.064039521252	9.81432747983419	8.64023909542307
0.08	85.4178288227629	59.183842858163	143.808315327993	74.0950497732737	81.0915924434039	86.6864926469907	88.5388774490472	88.1924880753315	88.4155494610248	6.03454954646911	31.7835309838483	79.0861592596031	47.329444385315	29.8934414835905	17.4853917741823	10.5260503074508	8.07083224580319	7.82136811412017


==> Final IEEE/figures/t-opt/KL_True-K_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gausstd	EM: Huberstd	EM: t-1std	EM: t-2std	EM: t-3std	EM: t-4std	EM: t-5std	EM: t-7std	EM: t-9std
0	26.7386827922322	14.0118744402638	92.4234616379525	26.7890733237165	18.5760652271711	16.4000858167717	15.4307557321201	15.2761878169409	16.0284484364707	13.8937397206435	9.27225638590238	98.7670430111051	23.1337903057536	9.82526391974079	9.07253428431594	9.23557057486992	10.1798984530411	11.2620886825717
0.01	74.5446380260771	14.3548321502689	91.1227516773766	27.9411358789245	20.088859425444	17.5303029537001	17.0934869743987	19.2552046801683	23.3926988114354	21.9515632743842	10.2396960410191	95.7155832218251	27.8654558741859	17.0367459375346	12.3607729970209	11.862266382925	13.6606659856712	15.3679714891996
0.02	86.5320709718399	15.5716926879592	93.5885877590341	26.5013769105427	19.2445934513593	18.5150053485257	21.0243662032076	34.3725242726235	44.1799514586293	9.53565146591275	11.1059260753915	96.5628660387131	23.1104515638329	12.827257976707	12.9554005436834	15.5920729515289	23.5256183771411	25.1622304627454
0.03	89.7102724435455	16.7286909037664	94.9049682354872	24.875700515427	20.1872896588526	25.78731528798	37.8127445196179	57.757429388293	67.5509026407832	3.7955097889324	12.0465725159239	93.2323493981696	21.1303693780027	16.3711549456024	24.203965261492	29.3100120056031	31.1949712400774	28.2078182010954
0.04	90.1332657416353	20.2066857890256	97.8310190927145	24.4760909756691	23.3927002715732	39.4139191942608	54.4554759046135	73.9192465237961	80.3783314559163	3.12351795782248	16.599744192018	93.0859368187023	23.8901375894496	24.6622406293658	31.638654808604	32.1630280087255	27.2880088235716	21.4626033609055
0.05	90.0980724858204	25.1224919395726	92.7219022274383	26.8712698263549	36.4531684644816	57.6149580851762	72.678941566302	82.1092314377234	87.8809961088303	3.1819569182929	21.8293821699244	89.3816296053808	31.8252922269407	37.2158067481287	34.8641721358941	31.1290640424275	22.4983464789017	16.2228712390591
0.06	90.3825448343654	36.177886713799	90.4690026455101	34.292832175726	52.4406236812316	72.8898480705081	82.7626112594867	92.0426281919522	94.5161621673988	3.38229754814842	30.6848008590894	88.3941074279169	44.5049793139938	42.0584522154307	33.3512954756199	26.3527778437694	15.4911042240615	9.8001810202106
0.07	90.5082761569716	46.985109942322	86.6197231460531	42.3934763832544	60.1925748512326	77.3822136277694	86.4575631640225	94.5857617958547	96.1934434491765	4.35365857571438	33.2942756950373	87.7769009408909	51.7654414982578	36.8093432964467	28.6215904422975	21.7235838415496	11.6110919166885	6.82765024354046
0.08	90.5025691017886	64.6032492442063	93.7501522595571	56.0150547578209	70.2708262134091	86.7382993143419	94.6255341753023	99.3339254108786	98.4256992350762	3.68378215842872	35.1840903957272	89.3073355769998	60.6064025968662	36.2821303806302	25.19361686463	16.8069763166846	6.9409627945166	4.78055134689921


==> Final IEEE/figures/t-opt/KL_t-1_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	65.1116871068503	144.390275186257	92.4234616379525	131.921262835745	44.6518295412152	89.1999166560867	98.7670430111051	89.6224645549601
0.01	63.641461566978	147.1158531095	91.1227516773766	139.608017703738	45.5003605418635	89.1104280221281	95.7155832218251	89.2855482593635
0.02	64.776844406054	147.233400394741	93.5885877590341	136.310061030197	50.730209929243	89.8106871430747	96.5628660387131	85.2631590934876
0.03	66.0567293479093	160.781794662621	94.9049682354872	138.642727345759	55.3004712825192	94.8937778448944	93.2323493981696	80.972386654616
0.04	68.5376899131168	166.912031098986	97.8310190927145	141.510261401895	63.6453051852281	91.174125749082	93.0859368187023	79.66469751102
0.05	75.7733156292165	171.298839314789	92.7219022274383	142.155148030294	72.4958635784187	90.7867673203979	89.3816296053808	78.1485243173017
0.06	81.6894660512849	175.340218597359	90.4690026455101	144.036515319251	77.1970841921929	88.6022215200635	88.3941074279169	78.1047638017763
0.07	83.4627394850423	172.051646946489	86.6197231460531	136.496572851277	78.0624849098872	89.7316359840016	87.7769009408909	75.4317729782795
0.08	88.2354733508067	173.441400076476	93.7501522595571	143.808315327993	79.6140882780136	84.1333497599846	89.3073355769998	79.0861592596031


==> Final IEEE/figures/t-opt/KL_t-2_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	34.6323501324269	47.252708936958	26.7890733237165	41.9715399893379	22.0413900428366	43.9174494714348	23.1337903057536	36.9210084190612
0.01	33.6691516870181	45.9918097640068	27.9411358789245	40.5760745236453	27.9095197221819	42.7615425718896	27.8654558741859	34.740039102828
0.02	35.2849814403635	56.552280960651	26.5013769105427	46.7409698868201	30.8130523669846	48.5815062218038	23.1104515638329	36.2793762073377
0.03	39.3100602105789	59.0805181999117	24.875700515427	46.1355512015435	37.7355119921835	50.9865979108259	21.1303693780027	35.8131390141432
0.04	44.7901157194079	68.5537057626538	24.4760909756691	50.6178126409309	42.7781265098259	51.593752628858	23.8901375894496	34.4794451745852
0.05	50.6453942520284	72.2300916187498	26.8712698263549	55.9756462995568	43.9956382195337	49.9393035006709	31.8252922269407	34.9113372680307
0.06	59.3409968020354	71.811792444772	34.292832175726	60.3784082737188	45.402046081041	48.1470998480219	44.5049793139938	40.4653593283711
0.07	57.8548576456651	67.8929619887298	42.3934763832544	67.0944393684866	40.6735667435947	44.3096978779886	51.7654414982578	42.6334750453826
0.08	60.1790811789107	59.1812260142085	56.0150547578209	74.0950497732737	39.1181272273743	38.5641662804573	60.6064025968662	47.329444385315


==> Final IEEE/figures/t-opt/KL_t-3_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	26.0932908885168	24.2796427493115	18.5760652271711	23.3003660798878	15.3456481358233	22.2844318504267	9.82526391974079	19.480194719842
0.01	24.5302931181877	22.7285234380383	20.088859425444	21.9731340379742	14.5904017319029	20.6109064499349	17.0367459375346	18.1051599975214
0.02	28.1792642239057	30.5874520190279	19.2445934513593	27.13467464574	21.5006894906704	29.2005837079453	12.827257976707	21.6722452314274
0.03	31.6271500463428	32.2019706899949	20.1872896588526	29.5475504899266	21.4142202885183	28.9622091393844	16.3711549456024	23.2431099223949
0.04	38.2601515825056	34.5026475397409	23.3927002715732	33.8834547167201	24.2044205137148	25.8435995444475	24.6622406293658	26.1170989109307
0.05	39.7216405341592	36.4119514893179	36.4531684644816	47.2256943752091	19.3969056420912	22.1755836910117	37.2158067481287	33.789102995875
0.06	39.8898669255448	40.3151347523602	52.4406236812316	59.4961528525117	15.8363983988474	21.9000050872468	42.0584522154307	36.0702589935155
0.07	40.2433695920614	41.3664146206713	60.1925748512326	69.6806501845659	16.6404871647626	20.4418585750478	36.8093432964467	34.3105300401656
0.08	39.7821263744937	42.9174570254406	70.2708262134091	81.0915924434039	14.8904914925313	21.4982749558367	36.2821303806302	29.8934414835905


==> Final IEEE/figures/t-opt/KL_t-4_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	21.5693893554599	18.108566183713	16.4000858167717	17.7792269106175	8.97094647356978	15.850319029166	9.07253428431594	14.5328792518657
0.01	21.6709276263488	16.9575614786498	17.5303029537001	17.2555807312636	12.1835125350491	13.4609422717395	12.3607729970209	13.7757803807584
0.02	28.913343610518	21.3563911668809	18.5150053485257	20.8269086437007	18.5264804388143	18.2561872495465	12.9554005436834	16.1754874036333
0.03	33.3240750160767	25.8161048093432	25.78731528798	27.5007275326099	13.9195203065619	17.5748160349948	24.203965261492	22.8567685728043
0.04	35.9190472697897	30.3973192186301	39.4139191942608	38.7815705287172	11.2575045633479	13.9272438698332	31.638654808604	30.1105043130993
0.05	34.7665179751634	33.5374690778061	57.6149580851762	57.7570769588633	9.09701365889867	11.34281716215	34.8641721358941	34.1887333953085
0.06	35.6851318103687	36.1913304940245	72.8898480705081	69.529092490615	11.0077691609069	14.7775290644156	33.3512954756199	29.615728160287
0.07	34.9840454408874	35.4260470939127	77.3822136277694	76.4259181545338	9.23856897859401	12.6244143167792	28.6215904422975	25.2984660512602
0.08	36.1828604097123	37.7002217100525	86.7382993143419	86.6864926469907	11.4119910290381	16.8747151914029	25.19361686463	17.4853917741823


==> Final IEEE/figures/t-opt/KL_t-5_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	19.9313753284441	14.9852683653834	15.4307557321201	14.9994123711205	8.96647173783987	12.7706244790568	9.23557057486992	12.4290100909269
0.01	21.4829870236143	14.1958158266079	17.0934869743987	14.4109635286058	11.8755196092296	9.69432278041598	11.862266382925	10.2318776328246
0.02	30.8190687090963	19.8222588135618	21.0243662032076	20.4099860952851	14.5610811351141	13.7019709466145	15.5920729515289	17.1938927168838
0.03	33.8372366182584	27.8257075139655	37.8127445196179	33.9122133647727	8.87875887179355	12.4295643120389	29.3100120056031	28.4770179180902
0.04	34.1113364871287	32.3949626577129	54.4554759046135	51.6025719380238	9.04354677410872	11.7344745450557	32.1630280087255	32.2761164597915
0.05	33.3291460706196	32.6463206945808	72.678941566302	66.9466311781971	6.65872994792855	9.47994548160479	31.1290640424275	28.918700439842
0.06	33.7391835086727	33.3130743072439	82.7626112594867	77.8405093116414	8.40840172340188	10.727555698598	26.3527778437694	22.390153639191
0.07	33.918446953305	33.7942814041034	86.4575631640225	82.0739887301207	7.65936185750105	11.4739887466798	21.7235838415496	18.064039521252
0.08	34.4841773782235	34.2139534391718	94.6255341753023	88.5388774490472	10.0339598585004	12.0712635112015	16.8069763166846	10.5260503074508


==> Final IEEE/figures/t-opt/KL_t-7_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	17.69038028811	11.636320984142	15.2761878169409	11.7348671167766	8.09737184161481	9.14781051541984	10.1798984530411	9.5118053603825
0.01	26.110602672957	13.2905260279512	19.2552046801683	13.2715471555037	13.4826264061811	8.46521986572909	13.6606659856712	8.89004605194954
0.02	34.5641927996031	25.1232340077004	34.3725242726235	27.6754240334693	11.4359718406875	11.5837446143777	23.5256183771411	24.3477314803779
0.03	32.8664616729775	30.5510247300031	57.757429388293	47.7924708865154	6.50018989403402	8.37443208405432	31.1949712400774	30.4199027163995
0.04	32.1529265434484	30.6902057894287	73.9192465237961	66.4038619270606	5.72397559302857	7.48783734051293	27.2880088235716	26.0969111135642
0.05	32.5573859644957	30.6625686395439	82.1092314377234	76.0748338257152	7.12902937686046	6.12231784518448	22.4983464789017	20.8509432116517
0.06	33.250582814028	30.8503317907431	92.0426281919522	84.2052954586839	8.47683709845346	6.58379937592259	15.4911042240615	14.0461307736815
0.07	33.2328313222896	31.8131033633039	94.5857617958547	86.8507925686136	8.40728260001045	9.49395016154634	11.6110919166885	9.81432747983419
0.08	34.6154336578744	31.578450792063	99.3339254108786	88.1924880753315	11.131883547976	8.9302140268158	6.9409627945166	8.07083224580319


==> Final IEEE/figures/t-opt/KL_t-9_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	17.325690139023	10.0802453283141	16.0284484364707	10.0371063162599	8.52148467551992	7.2380923161307	11.2620886825717	6.93121945293673
0.01	30.5445260782242	14.7904805532731	23.3926988114354	14.4385207104695	12.382939178222	8.83403307595668	15.3679714891996	10.8971834939445
0.02	33.2795044717015	28.2121847787538	44.1799514586293	36.7141496390557	7.2104012005883	8.77447000218424	25.1622304627454	28.3603474652148
0.03	31.8208833321274	30.1356775940494	67.5509026407832	60.4356276416418	4.56438250846967	6.25532830179438	28.2078182010954	28.9362680241263
0.04	32.5233863662414	29.5447552871132	80.3783314559163	72.8712054390339	6.35080008465503	4.32358463181397	21.4626033609055	22.0642827888909
0.05	32.4966989728012	30.1537615610899	87.8809961088303	81.7948479819581	7.33804015879021	6.05462356019631	16.2228712390591	15.8333148337084
0.06	33.5663694468689	30.3642912194539	94.5161621673988	86.7674774112128	9.04129488104648	7.04340340518436	9.8001810202106	10.316125246455
0.07	34.1172913272086	31.1858768839492	96.1934434491765	87.3368766363845	10.2486843683155	8.13738567016098	6.82765024354046	8.64023909542307
0.08	34.2053841746909	31.0269834921309	98.4256992350762	88.4155494610248	10.772906397116	7.92311261121324	4.78055134689921	7.82136811412017


==> Final IEEE/figures/t-opt/KL_t_optBIC-Schwarz_MC_500_Nk_50.csv <==
x	Gaus	Huber	t-opt
0	17.6515561867197	15.2142879039386	17.325690139023
0.01	37.6382930753917	14.7637949453931	21.4829870236143
0.02	36.6694262643299	15.6929652305562	28.1792642239057
0.03	36.6565127989885	17.3781780834798	31.6271500463428
0.04	36.2058246606536	22.4824938832578	32.1529265434484
0.05	37.5635144112472	27.1885748351219	32.4966989728012
0.06	38.6664326467815	33.3073082759654	33.250582814028
0.07	39.108273263479	34.3825164107348	33.2328313222896
0.08	39.7830092113852	36.8858579518575	34.2053841746909


==> Final IEEE/figures/t-opt/KL_t_optBIC-Skew-Schwarz_MC_500_Nk_50.csv <==
x	Gaus	Huber	t-opt
0	12.4685663891717	9.06170702796907	10.0802453283141
0.01	32.2767436400008	9.9118187428582	13.2905260279512
0.02	31.0939897708961	9.89802502327098	19.8222588135618
0.03	30.594594619685	11.4605780710766	25.8161048093432
0.04	31.2043950022386	13.973967065013	29.5447552871132
0.05	30.9246751841389	18.9068163105408	30.1537615610899
0.06	32.2420811510173	26.3707581972648	30.3642912194539
0.07	32.210066302885	32.0843852414816	31.1858768839492
0.08	33.3936333421288	35.3021442227978	31.0269834921309


==> Final IEEE/figures/t-opt/KL_t_optTrue-K-skew_MC_500_Nk_50.csv <==
x	Gaus	Huber	t-opt
0	11.393474888476	8.6542668288239	10.0371063162599
0.01	68.0349749667606	9.7853405629182	13.2715471555037
0.02	79.7762818940669	9.8410423777084	20.4099860952851
0.03	83.4417546642766	11.0683113513275	27.5007275326099
0.04	84.1435919198264	14.0294260862415	33.8834547167201
0.05	84.4341511292615	19.339762189203	47.2256943752091
0.06	85.0673456948107	31.1360027454444	59.4961528525117
0.07	85.5378309899948	42.9081213767158	67.0944393684866
0.08	85.4178288227629	59.183842858163	74.0950497732737


==> Final IEEE/figures/t-opt/KL_t_optTrue-K_MC_500_Nk_50.csv <==
x	Gaus	Huber	t-opt
0	26.7386827922322	14.0118744402638	15.2761878169409
0.01	74.5446380260771	14.3548321502689	17.0934869743987
0.02	86.5320709718399	15.5716926879592	18.5150053485257
0.03	89.7102724435455	16.7286909037664	20.1872896588526
0.04	90.1332657416353	20.2066857890256	23.3927002715732
0.05	90.0980724858204	25.1224919395726	26.8712698263549
0.06	90.3825448343654	36.177886713799	34.292832175726
0.07	90.5082761569716	46.985109942322	42.3934763832544
0.08	90.5025691017886	64.6032492442063	56.0150547578209


==> Final IEEE/figures/t-opt/RL_BIC-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gaus-std	EM: Huber-std	EM: t-1-std	EM: t-2-std	EM: t-3-std	EM: t-4-std	EM: t-5-std	EM: t-7-std	EM: t-9-std
0	71.756	58.078	71.976	63.674	60.054	60.734	60.862	60.792	62.794	40.0312060637428	27.6950165894115	38.0249288550138	33.4550175668882	29.2927844090806	29.4902457295013	30.6736483223435	29.8303945813957	31.6221993381543
0.01	77.414	60.66	71.832	62.646	65.594	67.152	68.356	79.218	81.536	39.0998234828853	26.376729587412	36.1527567363718	30.2295937895527	33.0412562295451	32.1110438053411	30.2092446268	39.987303546123	42.5672249657241
0.02	76.638	65.138	74.728	64.48	67.354	73.31	79.306	76.074	76.144	35.9917458250509	28.3006149334466	37.6064156893741	28.3296087771599	29.9951346088061	32.2640952714837	38.5267307458591	37.4423340720303	35.9185683331366
0.03	78.57	73.866	77.674	68.738	73.022	76.776	75.3	74.668	75.938	39.8985323761607	35.0584402457515	40.9926886779838	34.0298901386074	31.0078132890718	36.2984983983077	37.0050909133732	35.1996563564935	33.2259851347759
0.04	79.612	77.056	76.546	69.594	77.478	76.36	73.032	73.668	75.218	38.4257535133162	34.6614439311287	37.7932340648715	30.8724372014507	36.1923374013499	38.6890693630171	33.6441798484575	27.7546828632878	31.2123516864012
0.05	80.856	82.61	73.272	72.604	77.214	71.062	69.626	73.308	75.754	38.7716099675905	39.0574560070094	37.8112337115516	35.5308325842255	38.3940152212505	32.8724710770185	27.986078059104	29.6295284118363	29.8130696548425
0.06	75.246	83.964	77.442	70.652	75.812	74.18	71.116	74.878	78.368	36.8494946303069	37.6897830119381	40.6914514910552	35.3664879928145	36.4586220013383	32.8852318975237	28.8584852051641	30.3549330409382	33.45790547655
0.07	79.156	82.316	78.86	76.844	76.062	71.458	73.25	76.06	78.17	37.9501791325467	34.3737582249747	41.6345923308625	36.5452976669109	33.7576259624584	27.3446832016536	28.2722149162839	28.8740683598154	30.669371050631
0.08	78.688	82.836	76.13	73.93	72.93	71.58	73.662	72.938	75.826	39.4066545757147	36.1031852329948	39.4546631069353	31.7233959042123	28.7147029992768	27.2128771239412	28.8834947424489	27.8896004925001	29.936735631671


==> Final IEEE/figures/t-opt/RL_BIC-Skew-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gaus-std	EM: Huber-std	EM: t-1-std	EM: t-2-std	EM: t-3-std	EM: t-4-std	EM: t-5-std	EM: t-7-std	EM: t-9-std
0	512.828	415.382	506.604	525.72	514.68	510.13	508.88	498.604	495.61	171.76645144989	172.909477620233	214.433950255188	140.914212308273	138.372886474998	137.05134527791	138.329388198165	142.725022501649	145.83906185905
0.01	557.912	416.532	499.882	520.202	525.676	525.634	519.002	514.182	500.098	157.529678013096	173.865693956772	203.816560801407	147.153952605885	143.288975448113	140.232972646359	145.064445619061	156.04949139144	158.655082699966
0.02	591.046	403.522	469.576	498.924	505.442	510.398	509.18	531.086	530.402	142.871734605198	180.442712962654	201.196252669319	149.052216859399	151.378391690961	155.894624229726	157.798899188715	151.38434874878	140.043138200749
0.03	603.762	410.918	424.096	485.77	501.926	534.776	548.658	563.534	569.47	139.360640541957	177.333306175004	212.890082339025	159.070373947305	161.523249237031	156.498822957792	142.141667160218	133.043067310999	131.81649470591
0.04	587.414	419.29	411.152	474.356	516.374	555.39	577.744	573.912	580.248	146.537986088022	184.722968388071	207.48393688218	157.844388452462	157.981348065755	141.468486120161	125.97901367996	122.741464837197	126.39562573289
0.05	593.086	441.76	373.984	473.268	541.486	586.45	595.634	583.946	588.304	148.693746554888	177.345722843326	210.6776635047	174.527165906281	153.28485344806	125.442205792102	115.382799519034	125.500118100688	126.648138897389
0.06	584.076	433.394	345.842	460.364	575.134	595.92	592.138	591.592	597.364	149.776206548624	187.009753917062	210.903365300296	172.590005864327	132.330642111657	113.031791863811	114.550909108374	118.321652976647	119.651127402032
0.07	581.4	458.516	346.888	477.33	589.528	610.146	611.72	604.01	604.02	157.251263651011	191.855285685046	190.021830451388	173.144179555155	128.218958890009	111.144783998261	115.48441843731	123.463534652048	127.535038212814
0.08	569.504	485.892	325.262	516.908	615.82	610.55	613.26	606.372	606.908	159.87933195248	191.976535849133	205.148163271786	161.92184814228	109.453733785922	112.096023734449	115.916511659689	125.225174404387	127.374896524115


==> Final IEEE/figures/t-opt/RL_Gaus_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	71.756	512.828	54.048	450.11	40.0312060637428	171.76645144989	28.0479423512721	228.652289818577
0.01	77.414	557.912	41.132	385.084	39.0998234828853	157.529678013096	21.1582115461507	194.387164399728
0.02	76.638	591.046	34.772	377.74	35.9917458250509	142.871734605198	15.3750707836812	180.249972274644
0.03	78.57	603.762	33.406	380.98	39.8985323761607	139.360640541957	15.4781235496178	184.719132511583
0.04	79.612	587.414	32.836	366.56	38.4257535133162	146.537986088022	13.6093914290882	183.98272115437
0.05	80.856	593.086	33.566	371.69	38.7716099675905	148.693746554888	15.9778668306165	207.0915346107
0.06	75.246	584.076	33.034	331.828	36.8494946303069	149.776206548624	12.8039339833858	205.5380017328
0.07	79.156	581.4	33.062	335.35	37.9501791325467	157.251263651011	13.1163345666741	221.983623175035
0.08	78.688	569.504	33.432	315.518	39.4066545757147	159.87933195248	13.653945820639	213.705061668566


==> Final IEEE/figures/t-opt/RL_Huber_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	58.078	415.382	54.154	414.366	27.6950165894115	172.909477620233	24.331920777807	173.872998718509
0.01	60.66	416.532	57.632	413.152	26.376729587412	173.865693956772	25.9746403224329	175.782250797374
0.02	65.138	403.522	62.69	405.42	28.3006149334466	180.442712962654	27.640366852839	182.013530955536
0.03	73.866	410.918	67.678	412.764	35.0584402457515	177.333306175004	31.2803330300197	177.800941092297
0.04	77.056	419.29	72.93	409.652	34.6614439311287	184.722968388071	34.6513279551898	187.47866918345
0.05	82.61	441.76	71.938	418.2	39.0574560070094	177.345722843326	33.1805372485771	184.13621123662
0.06	83.964	433.394	74.84	397.814	37.6897830119381	187.009753917062	39.2657866852049	188.316567681462
0.07	82.316	458.516	67.624	409.404	34.3737582249747	191.855285685046	35.5317271077909	191.369834642826
0.08	82.836	485.892	61.194	420.274	36.1031852329948	191.976535849133	33.8280510534697	187.646287419615


==> Final IEEE/figures/t-opt/RL_True-K-skew_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gaus-std	EM: Huber-std	EM: t-1-std	EM: t-2-std	EM: t-3-std	EM: t-4-std	EM: t-5-std	EM: t-7-std	EM: t-9-std
0	450.11	414.366	447.592	515.252	517.058	514.952	511.668	501.926	498.318	228.652289818577	173.872998718509	239.687090471467	158.355060374756	142.706878398641	139.613357079292	140.03223854407	143.902523941707	145.560477400846
0.01	385.084	413.152	421.052	517.4	522.902	521.584	518.326	510.252	490.774	194.387164399728	175.782250797374	238.902478187582	161.569543648764	147.696896183652	143.474418491671	145.394659248116	157.074572540171	158.161376340534
0.02	377.74	405.42	383.17	481.558	505.698	510.46	497.84	478.674	468.27	180.249972274644	182.013530955536	234.818245280543	170.631981710243	163.478540678968	156.327133746803	160.31547805814	160.51593832674	158.375511697392
0.03	380.98	412.764	373.95	473.174	496.654	513.678	496.964	473.84	469.262	184.719132511583	177.800941092297	224.316819634958	179.687514674391	170.6220796736	162.105974627773	160.467649190962	154.812752629599	148.082714510078
0.04	366.56	409.652	354.406	463.62	481.78	506.16	497.67	482.056	468.244	183.98272115437	187.47866918345	228.119772104151	182.368506448588	164.584189735898	157.781178219713	150.765518548395	139.669323417161	141.750678918825
0.05	371.69	418.2	345.34	466.242	498.358	506.226	509.234	500.044	494.586	207.0915346107	184.13621123662	220.230768929245	188.344563992623	163.320006996604	154.716946683879	143.290374788449	142.351628146896	138.990789201896
0.06	331.828	397.814	318.092	441.604	520.86	524.346	524.158	524.636	520.498	205.5380017328	188.316567681462	212.4595812934	183.427791496781	156.270680074356	143.473480347855	134.851172458481	147.232654030367	148.046389563967
0.07	335.35	409.404	307.068	446.63	529.104	537.582	529.892	529.986	514.078	221.983623175035	191.369834642826	203.419631473803	182.338959337231	151.157674197964	145.062115352773	147.417679674322	151.979951359482	157.334943623373
0.08	315.518	420.274	312.966	457.452	536.774	546.306	535.384	519.566	519.402	213.705061668566	187.646287419615	207.61962494264	174.634194531883	155.107910345357	149.065130699238	151.922379400553	156.675217860974	156.836819567166


==> Final IEEE/figures/t-opt/RL_True-K_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gaus-std	EM: Huber-std	EM: t-1-std	EM: t-2-std	EM: t-3-std	EM: t-4-std	EM: t-5-std	EM: t-7-std	EM: t-9-std
0	54.048	54.154	68.152	54.842	52.4	52.93	54.022	56.022	57.534	28.0479423512721	24.331920777807	32.5203327178576	20.6096713488161	19.7543024409838	20.7820327632199	23.4121715257492	25.0389979599359	26.669070524585
0.01	41.132	57.632	74.506	57.292	57.212	59.646	63.168	68.906	68.498	21.1582115461507	25.9746403224329	40.1936939091211	23.2042152897793	23.718773501867	25.4470388763634	27.7002234785484	34.0252936094668	34.8259628923992
0.02	34.772	62.69	74.006	62.214	64.916	74.598	78.63	67.152	53.698	15.3750707836812	27.640366852839	36.3541085217727	24.4576482335123	24.8117752767667	32.2035795692676	33.7442506050704	36.6347527112225	27.6047612140255
0.03	33.406	67.678	80.358	69.718	75.912	78.476	71.498	49.188	44.522	15.4781235496178	31.2803330300197	38.547238749753	25.977454306851	31.0622275434316	34.3360941098057	39.8297730050683	27.1398932128926	28.0211328066432
0.04	32.836	72.93	87.108	76.246	86.766	73.244	55.782	41.368	36.422	13.6093914290882	34.6513279551898	41.9455742408755	25.4309841317204	36.2751570366838	39.1825344511049	31.8367339917669	24.4567545206507	19.3770704110665
0.05	33.566	71.938	93.946	83.846	84.922	59.42	44.652	36.796	34.61	15.9778668306165	33.1805372485771	45.3090819794403	30.3413163021959	40.8962213148803	34.2534406504337	25.3180746861136	18.3732832960839	16.9752236047973
0.06	33.034	74.84	94.432	90.464	74.224	51.016	42.382	35.876	33.53	12.8039339833858	39.2657866852049	45.9266795641878	35.9924383062673	38.6435048220249	26.6873785964959	25.194873273715	20.1892008673777	16.8247211710914
0.07	33.062	67.624	98.752	89.308	64.83	49.818	43.422	35.322	32.948	13.1163345666741	35.5317271077909	45.1615946936171	38.2169885316053	33.4986181032839	27.2413850992244	26.2810445493555	17.415536679519	12.7322234912077
0.08	33.432	61.194	97.364	91.804	63.508	51.31	44.404	35.786	32.326	13.653945820639	33.8280510534697	45.8885500102595	44.8689651325293	32.7580236312334	31.0850198152394	26.6051207269916	20.9715955434793	13.3433058731053


==> Final IEEE/figures/t-opt/RL_t-1_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	71.976	506.604	68.152	447.592	38.0249288550138	214.433950255188	32.5203327178576	239.687090471467
0.01	71.832	499.882	74.506	421.052	36.1527567363718	203.816560801407	40.1936939091211	238.902478187582
0.02	74.728	469.576	74.006	383.17	37.6064156893741	201.196252669319	36.3541085217727	234.818245280543
0.03	77.674	424.096	80.358	373.95	40.9926886779838	212.890082339025	38.547238749753	224.316819634958
0.04	76.546	411.152	87.108	354.406	37.7932340648715	207.48393688218	41.9455742408755	228.119772104151
0.05	73.272	373.984	93.946	345.34	37.8112337115516	210.6776635047	45.3090819794403	220.230768929245
0.06	77.442	345.842	94.432	318.092	40.6914514910552	210.903365300296	45.9266795641878	212.4595812934
0.07	78.86	346.888	98.752	307.068	41.6345923308625	190.021830451388	45.1615946936171	203.419631473803
0.08	76.13	325.262	97.364	312.966	39.4546631069353	205.148163271786	45.8885500102595	207.61962494264


==> Final IEEE/figures/t-opt/RL_t-2_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	63.674	525.72	54.842	515.252	33.4550175668882	140.914212308273	20.6096713488161	158.355060374756
0.01	62.646	520.202	57.292	517.4	30.2295937895527	147.153952605885	23.2042152897793	161.569543648764
0.02	64.48	498.924	62.214	481.558	28.3296087771599	149.052216859399	24.4576482335123	170.631981710243
0.03	68.738	485.77	69.718	473.174	34.0298901386074	159.070373947305	25.977454306851	179.687514674391
0.04	69.594	474.356	76.246	463.62	30.8724372014507	157.844388452462	25.4309841317204	182.368506448588
0.05	72.604	473.268	83.846	466.242	35.5308325842255	174.527165906281	30.3413163021959	188.344563992623
0.06	70.652	460.364	90.464	441.604	35.3664879928145	172.590005864327	35.9924383062673	183.427791496781
0.07	76.844	477.33	89.308	446.63	36.5452976669109	173.144179555155	38.2169885316053	182.338959337231
0.08	73.93	516.908	91.804	457.452	31.7233959042123	161.92184814228	44.8689651325293	174.634194531883


==> Final IEEE/figures/t-opt/RL_t-3_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	60.054	514.68	52.4	517.058	29.2927844090806	138.372886474998	19.7543024409838	142.706878398641
0.01	65.594	525.676	57.212	522.902	33.0412562295451	143.288975448113	23.718773501867	147.696896183652
0.02	67.354	505.442	64.916	505.698	29.9951346088061	151.378391690961	24.8117752767667	163.478540678968
0.03	73.022	501.926	75.912	496.654	31.0078132890718	161.523249237031	31.0622275434316	170.6220796736
0.04	77.478	516.374	86.766	481.78	36.1923374013499	157.981348065755	36.2751570366838	164.584189735898
0.05	77.214	541.486	84.922	498.358	38.3940152212505	153.28485344806	40.8962213148803	163.320006996604
0.06	75.812	575.134	74.224	520.86	36.4586220013383	132.330642111657	38.6435048220249	156.270680074356
0.07	76.062	589.528	64.83	529.104	33.7576259624584	128.218958890009	33.4986181032839	151.157674197964
0.08	72.93	615.82	63.508	536.774	28.7147029992768	109.453733785922	32.7580236312334	155.107910345357


==> Final IEEE/figures/t-opt/RL_t-4_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	60.734	510.13	52.93	514.952	29.4902457295013	137.05134527791	20.7820327632199	139.613357079292
0.01	67.152	525.634	59.646	521.584	32.1110438053411	140.232972646359	25.4470388763634	143.474418491671
0.02	73.31	510.398	74.598	510.46	32.2640952714837	155.894624229726	32.2035795692676	156.327133746803
0.03	76.776	534.776	78.476	513.678	36.2984983983077	156.498822957792	34.3360941098057	162.105974627773
0.04	76.36	555.39	73.244	506.16	38.6890693630171	141.468486120161	39.1825344511049	157.781178219713
0.05	71.062	586.45	59.42	506.226	32.8724710770185	125.442205792102	34.2534406504337	154.716946683879
0.06	74.18	595.92	51.016	524.346	32.8852318975237	113.031791863811	26.6873785964959	143.473480347855
0.07	71.458	610.146	49.818	537.582	27.3446832016536	111.144783998261	27.2413850992244	145.062115352773
0.08	71.58	610.55	51.31	546.306	27.2128771239412	112.096023734449	31.0850198152394	149.065130699238


==> Final IEEE/figures/t-opt/RL_t-5_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	60.862	508.88	54.022	511.668	30.6736483223435	138.329388198165	23.4121715257492	140.03223854407
0.01	68.356	519.002	63.168	518.326	30.2092446268	145.064445619061	27.7002234785484	145.394659248116
0.02	79.306	509.18	78.63	497.84	38.5267307458591	157.798899188715	33.7442506050704	160.31547805814
0.03	75.3	548.658	71.498	496.964	37.0050909133732	142.141667160218	39.8297730050683	160.467649190962
0.04	73.032	577.744	55.782	497.67	33.6441798484575	125.97901367996	31.8367339917669	150.765518548395
0.05	69.626	595.634	44.652	509.234	27.986078059104	115.382799519034	25.3180746861136	143.290374788449
0.06	71.116	592.138	42.382	524.158	28.8584852051641	114.550909108374	25.194873273715	134.851172458481
0.07	73.25	611.72	43.422	529.892	28.2722149162839	115.48441843731	26.2810445493555	147.417679674322
0.08	73.662	613.26	44.404	535.384	28.8834947424489	115.916511659689	26.6051207269916	151.922379400553


==> Final IEEE/figures/t-opt/RL_t-7_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	60.792	498.604	56.022	501.926	29.8303945813957	142.725022501649	25.0389979599359	143.902523941707
0.01	79.218	514.182	68.906	510.252	39.987303546123	156.04949139144	34.0252936094668	157.074572540171
0.02	76.074	531.086	67.152	478.674	37.4423340720303	151.38434874878	36.6347527112225	160.51593832674
0.03	74.668	563.534	49.188	473.84	35.1996563564935	133.043067310999	27.1398932128926	154.812752629599
0.04	73.668	573.912	41.368	482.056	27.7546828632878	122.741464837197	24.4567545206507	139.669323417161
0.05	73.308	583.946	36.796	500.044	29.6295284118363	125.500118100688	18.3732832960839	142.351628146896
0.06	74.878	591.592	35.876	524.636	30.3549330409382	118.321652976647	20.1892008673777	147.232654030367
0.07	76.06	604.01	35.322	529.986	28.8740683598154	123.463534652048	17.415536679519	151.979951359482
0.08	72.938	606.372	35.786	519.566	27.8896004925001	125.225174404387	20.9715955434793	156.675217860974


==> Final IEEE/figures/t-opt/RL_t-9_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	62.794	495.61	57.534	498.318	31.6221993381543	145.83906185905	26.669070524585	145.560477400846
0.01	81.536	500.098	68.498	490.774	42.5672249657241	158.655082699966	34.8259628923992	158.161376340534
0.02	76.144	530.402	53.698	468.27	35.9185683331366	140.043138200749	27.6047612140255	158.375511697392
0.03	75.938	569.47	44.522	469.262	33.2259851347759	131.81649470591	28.0211328066432	148.082714510078
0.04	75.218	580.248	36.422	468.244	31.2123516864012	126.39562573289	19.3770704110665	141.750678918825
0.05	75.754	588.304	34.61	494.586	29.8130696548425	126.648138897389	16.9752236047973	138.990789201896
0.06	78.368	597.364	33.53	520.498	33.45790547655	119.651127402032	16.8247211710914	148.046389563967
0.07	78.17	604.02	32.948	514.078	30.669371050631	127.535038212814	12.7322234912077	157.334943623373
0.08	75.826	606.908	32.326	519.402	29.936735631671	127.374896524115	13.3433058731053	156.836819567166


==> Final IEEE/figures/t-opt/data.txt <==
data31

==> figures/BIC_breakdown_BIC-Schwarz_MC_2000_Nk_50.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: Huber, BIC: Huber
0	0.2515	0.325	0.5345
0.005	0.0195	0.372	0.578
0.01	0.014	0.3965	0.597
0.015	0.0185	0.429	0.619
0.02	0.021	0.396	0.5895
0.025	0.021	0.3965	0.5975
0.03	0.0175	0.342	0.566
0.035	0.0185	0.2975	0.5105
0.04	0.019	0.2195	0.4645
0.045	0.0155	0.1355	0.3965
0.05	0.026	0.086	0.3265
0.055	0.022	0.059	0.2425
0.06	0.0245	0.0395	0.175
0.065	0.028	0.025	0.0985
0.07	0.03	0.026	0.078
0.075	0.043	0.03	0.0445
0.08	0.0465	0.016	0.033


==> figures/BIC_breakdown_BIC-Skew-Schwarz_MC_2000_Nk_50.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: Huber, BIC: Huber
0	0.881	0.887	0.9865
0.005	0.1435	0.8635	0.986
0.01	0.04	0.849	0.982
0.015	0.0195	0.8235	0.9745
0.02	0.0185	0.794	0.963
0.025	0.0165	0.7425	0.948
0.03	0.0215	0.713	0.9325
0.035	0.0155	0.622	0.8985
0.04	0.0155	0.563	0.883
0.045	0.02	0.44	0.7905
0.05	0.02	0.375	0.745
0.055	0.0185	0.302	0.61
0.06	0.0245	0.25	0.5375
0.065	0.0285	0.1935	0.406
0.07	0.03	0.159	0.328
0.075	0.043	0.149	0.2325
0.08	0.0375	0.132	0.156


==> figures/KL_BIC-Schwarz_MC_100_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	15.6302966602339	23.0015143385797	14.7908912829002
0.01	38.212877435423	23.5351537193919	13.9270452466742
0.02	38.9360568761993	24.9790793922492	14.7222496407474
0.03	37.5024645993728	31.2990481176587	16.2114653692273
0.04	37.1637175068255	36.5047974878405	23.4757669145486
0.05	36.4720659992909	39.0739557419348	26.9316154701315
0.06	38.7233657745395	37.9472508244353	32.4857372632911
0.07	36.7953989221222	40.1467996211394	34.1497107390757
0.08	38.7760480168725	41.593909138295	37.1766894718527
0.09	42.8386941188688	41.9659798192149	36.9868792271671
0.1	43.6192642821609	40.8922184778708	39.0613402112623


==> figures/KL_BIC-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	17.3479024483971	25.8382684843966	15.0935272146325
0.005	36.3722228051793	24.9372390733578	14.7764134878241
0.01	36.7629871960234	25.6313503166919	15.2076362074627
0.015	37.8135973725917	26.4492260975299	15.1377526863226
0.02	37.5470812384455	26.252895483666	14.8688630029998
0.025	36.9497195096404	30.8688669571488	16.1517610220413
0.03	36.0585119598384	32.6186050451264	18.4945954732114
0.035	37.5213159441913	38.5858425352282	20.8001685493179
0.04	37.9370202019902	39.1060003603284	22.9751049145149
0.045	37.3893529544377	38.346649613814	26.1907934931972
0.05	37.8779132705629	41.0556468845576	27.4785274625729
0.055	38.346977578798	40.0018607203756	31.61234669717
0.06	37.9119684591986	39.6932211332161	32.6004156860941
0.065	38.8591274625391	39.3370319542027	34.2816842239218
0.07	38.5058719669138	40.8212416938796	35.3386787207703
0.075	39.0875258424329	40.4286262332932	35.8439030171705
0.08	40.0185127116203	39.6928473767669	36.9670973411863


==> figures/KL_BIC-Skew-Schwarz_MC_100_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	12.5806990228712	28.2791465450424	7.79500527365665
0.01	35.1147715937766	28.8909059350075	7.98779492078622
0.02	36.1438888868923	31.3547333666763	9.14443274953142
0.03	35.6452150770569	32.572190135179	11.0231203586375
0.04	35.6360688597981	34.2675897092437	13.5021721937721
0.05	33.5559030118391	41.5320932271667	18.3887773464317
0.06	35.3415189760058	36.8329770732002	28.3550659151113
0.07	33.4516163792131	40.5638226599358	31.2727807585346
0.08	37.4527771844188	43.5076058567322	40.0738711324659
0.09	37.8585977212668	43.4327631605474	38.8301491321547
0.1	36.9325195932636	49.2889785952526	37.6844694108661


==> figures/KL_BIC-Skew-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	12.8681941715225	24.5473327315873	8.55769764054594
0.005	32.6998196541153	23.8726598485963	8.16559126511308
0.01	34.1165976072079	25.1420421456622	8.62048911074861
0.015	34.7576140389294	29.7358306238069	9.35686918766389
0.02	33.6070717402092	28.6165353183448	9.18109348891821
0.025	33.8646861776288	30.6830039685386	10.6750119405827
0.03	34.0267258386493	37.268874134617	11.1979094120608
0.035	33.7199204561182	37.064153283812	12.8842900598016
0.04	34.6745050598216	38.2102505224689	15.8671598133789
0.045	34.4791012999341	39.0819148137699	17.7951127647767
0.05	34.1112180646398	40.0938295941799	19.8546076429336
0.055	33.9637554020477	39.7952134402261	24.5181613707694
0.06	34.2351125598458	40.5561495388235	26.7692387781101
0.065	34.3666460950223	39.4536768650664	30.0757067575026
0.07	33.834646832007	42.0966984405442	33.1348462186177
0.075	34.9889810931577	43.2325552766631	34.1446122597192
0.08	34.1520898931265	42.1402799314362	36.4450063898671


==> figures/KL_True-K-skew_MC_100_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	11.7756473236603	24.0957337140321	8.01186657596813
0.01	66.1443938641381	24.4056953597683	7.71439256451056
0.02	78.7998307222249	27.5200615036816	9.99778262568001
0.03	82.2625643065605	26.9134771405254	9.89032982350224
0.04	83.9756261192111	32.9072497415394	14.5656145845851
0.05	83.6031443859662	48.6299342367847	16.6409499247258
0.06	82.9877084555054	60.860442448693	31.6417908705884
0.07	84.2389410883182	76.3910306641009	47.3994654972853
0.08	83.4998502525749	82.8799531622403	60.7133574091041
0.09	83.8815337685904	92.8842304712342	74.4858343562194
0.1	84.444296175205	93.5582367357032	76.531679210408


==> figures/KL_True-K-skew_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	12.4730636768094	22.1037706817867	8.25346312797786
0.005	51.2338635238076	22.3449339259813	8.08003575598249
0.01	65.8688673791846	22.8992197250213	8.44224268265056
0.015	76.2751741869239	25.2280492562336	9.28979285226021
0.02	79.7586224983857	24.7654295431248	8.99045357166305
0.025	81.7660891322224	27.0706870504405	10.2378186939431
0.03	82.3758936282694	31.3504541842726	11.2257386332905
0.035	83.0809934194388	34.2489819669505	12.4390459845811
0.04	83.6222764166345	40.6587630165521	15.0805528183664
0.045	84.0304328664551	46.4315090192512	18.0096936950628
0.05	83.6858684175035	49.394103213145	20.6384669092046
0.055	83.9451616254852	58.5388931475844	28.2547825092049
0.06	84.0126028473229	63.6391589398573	31.4338974630342
0.065	84.1475846034396	71.270210448807	41.9109663023185
0.07	84.1214206619807	75.4022280772594	46.6832395253397
0.075	84.2159997091208	79.3856272825276	55.5786865628892
0.08	84.6044576645868	86.1335852534029	64.0768903216409


==> figures/KL_True-K_MC_100_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	27.9082055845125	16.7634537634786	12.1660569728146
0.01	76.2711496139812	17.8438810063588	12.7528985391182
0.02	86.1201274202827	18.8193773842897	16.4680235037569
0.03	89.3346539177238	18.6947478276996	17.9523825287697
0.04	90.6421390327584	24.3283340014183	20.4260084066642
0.05	89.9668419906212	35.4530098017039	24.2649324552161
0.06	90.1040171257376	53.6291404073071	33.8521102717185
0.07	91.1772592866207	67.8191454328245	50.7384987496382
0.08	90.2374888252139	64.4153953748852	59.894186058503
0.09	90.3510965744744	79.6047257815368	81.5373064978468
0.1	90.8253670788483	79.4342814624431	82.7301581716952


==> figures/KL_True-K_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	26.4360723743925	19.7514166928623	13.8598460021836
0.005	60.245222425574	18.6375742154512	13.5662219260596
0.01	74.4778827659441	18.7567577380902	14.1894247953507
0.015	84.6014694563684	18.6774494063219	14.6274365269702
0.02	86.8536445677604	18.0616233092747	15.0760728634831
0.025	88.7107861689796	19.2645818469232	15.6933980721321
0.03	89.4460163674755	20.5185168651789	16.5792113792768
0.035	89.8998367952732	22.3003155716686	19.3798059778349
0.04	89.8241634411086	26.3851293540425	21.6164238529223
0.045	90.315114219615	33.0824455741903	25.2747573257999
0.05	90.1594010555144	35.3192494297107	24.2905231741791
0.055	90.4348001778346	47.0168207601699	31.9411868087472
0.06	90.386408905344	48.4042891799322	35.4350664491399
0.065	90.3135659036731	59.0904750206211	45.364519271647
0.07	90.4047682026986	61.0527563066485	52.1068956291247
0.075	90.6590561348506	61.5852625011416	57.6226518172294
0.08	90.5383037270761	70.1441578515059	65.7191619799855


==> figures/conv/KL_BIC-Schwarz_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gausstd	EM: tstd	EM: Huberstd
0	52.466637223147	14.6499370006637	17.1336358300118	10.4379296852463	7.80724834383652	5.66383547231131
0.005	51.2665914845437	14.1146000519935	17.0828688140198	9.17654995836716	6.9172531484294	5.51539879641076
0.01	50.0042519074574	14.3412796899282	17.0868030189884	7.96650882725919	7.65327391517644	5.2520123413164
0.015	50.0069125798225	17.6893282871682	18.3001021871811	6.99840949224005	11.7724896914644	6.84428917507608
0.02	50.132826585635	21.2474111880378	19.5570576277727	6.45105750753094	14.4710464727048	8.57056679818962
0.025	49.9341227827733	26.2752555321465	20.8671287168307	6.55844640236616	16.1122821928619	10.0056688824789
0.03	49.9475895286981	32.4076363207833	23.8428219035658	6.25335884670693	16.0673084609297	12.7346982022838
0.035	49.4366818048601	35.7882056717403	27.8312543191979	5.10704490585951	14.5880920575592	14.6919678346185
0.04	49.4952519193785	39.0944162554663	32.6505723517489	4.80608437293618	13.1154639749868	15.5428417168662
0.045	49.8613503383262	41.8035907946388	36.9236135861568	5.3350673644091	10.883742072006	15.0881001235486
0.05	49.9637112203766	43.156219073641	39.1909861520111	7.07155901818049	9.21118436369971	13.9702988667815
0.055	49.9231340481433	44.1991281990237	43.0762321381367	5.62184597652359	6.97874114155092	11.8172569918462
0.06	49.5945362470247	45.1216372067361	44.6082008045986	4.74372395873868	6.05933047768097	9.62925256528264
0.065	49.3768478712083	45.0798704833784	46.195200050507	4.92251395605047	6.98278822645692	8.37026338663108
0.07	49.2023213852015	44.7377300370559	46.429911950645	5.07074526295244	5.19105327921655	7.51004244467049
0.075	49.0772939121464	46.0017930872302	47.2362759875255	4.91168282974206	6.89201321085926	5.70883949707837
0.08	49.2617326858011	45.8090681813876	47.5512005035327	5.19025500877536	7.43941770060651	7.24079304912217


==> figures/conv/KL_BIC-Skew-Schwarz_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gausstd	EM: tstd	EM: Huberstd
0	42.3325228129248	3.06473735665184	6.64810329276956	10.1578372549867	2.33661894231037	2.77436199139954
0.005	44.0380774996429	3.41617228210352	6.82101476401593	7.2740954660844	4.79899395643553	2.52509023271515
0.01	43.5230555584334	4.52200582120488	7.0838081963764	6.86957491986655	7.0919370121601	2.96619547837806
0.015	42.9123761147275	9.39779326426829	8.61218975037572	5.29688967213878	13.7631870598716	6.97569595473319
0.02	43.1746822742984	15.851104692265	11.4073398083856	5.92312994624443	16.768559992506	10.4152248008494
0.025	42.6943323693837	22.8856255394623	15.2300070127246	4.47706972971478	17.1215632594706	13.855472162593
0.03	43.0039672594341	28.6637073089117	21.6345402230047	4.13592966242847	15.2822634038398	15.9367439278059
0.035	42.6955444329656	33.514921402384	27.1362659510492	3.95162884471755	11.6328109042123	15.7023050204399
0.04	43.0830785249829	35.3956836947229	31.5690613645176	5.59479846721383	8.4917319836798	14.047049063782
0.045	43.0948219331778	37.1929348029377	35.3013237693795	4.67854577584207	6.18677995588806	11.8166187409435
0.05	43.2605073941773	37.2113062415742	37.4423017571362	3.99691931394372	5.27103034638875	9.79337422876674
0.055	43.2110653350509	37.354914032423	38.5405050819504	4.67303460385661	3.14852995110683	7.6037250279451
0.06	43.0773821573992	37.4633526278674	39.2519774171446	4.59965754077662	2.671924003781	5.64047903563111
0.065	42.9084958341944	37.708089195677	39.299079066343	4.74233422823604	2.63201829508521	5.51307639219756
0.07	43.1542727478625	37.4115924305393	39.4547760197241	5.30822423304234	2.52250320431615	4.16701146396324
0.075	42.6736972782641	37.6282363871322	39.6142319484652	4.92164490466734	2.76329692175429	3.47505529839132
0.08	43.2101860593403	37.660373115247	39.8677269290434	5.39277260215135	2.53627344267852	3.18430510052292


==> figures/conv/KL_Gaus_MC_500_Nk_200.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	52.466637223147	42.3325228129248	83.9762629898632	51.6266646286133	10.4379296852463	10.1578372549867	34.8430751467334	35.5997437804458
0.005	51.2665914845437	44.0380774996429	98.2934143282503	69.3837433014968	9.17654995836716	7.2740954660844	33.3307431105868	33.874420827413
0.01	50.0042519074574	43.5230555584334	117.177573611918	90.3799472739529	7.96650882725919	6.86957491986655	30.2194546207609	35.0089339354237
0.015	50.0069125798225	42.9123761147275	129.283111549174	107.638980499837	6.99840949224005	5.29688967213878	25.7019965747903	35.3839641660236
0.02	50.132826585635	43.1746822742984	137.881940186862	122.772560903494	6.45105750753094	5.92312994624443	21.0603608349267	30.2013583921043
0.025	49.9341227827733	42.6943323693837	142.445691755889	129.724201309639	6.55844640236616	4.47706972971478	17.128319879373	26.2442605063441
0.03	49.9475895286981	43.0039672594341	146.851224572866	139.633795701465	6.25335884670693	4.13592966242847	12.4091037537848	18.359135539369
0.035	49.4366818048601	42.6955444329656	150.82163096066	145.297632079022	5.10704490585951	3.95162884471755	11.4302412122387	15.2066016165374
0.04	49.4952519193785	43.0830785249829	151.969465866896	147.506137060594	4.80608437293618	5.59479846721383	9.93167517541219	11.3270088496945
0.045	49.8613503383262	43.0948219331778	153.365688692674	149.05962148842	5.3350673644091	4.67854577584207	9.44364077758557	10.9369417227026
0.05	49.9637112203766	43.2605073941773	154.152510721701	151.641881474517	7.07155901818049	3.99691931394372	8.85411495691862	8.8172574617766
0.055	49.9231340481433	43.2110653350509	156.077283689103	152.872163606318	5.62184597652359	4.67303460385661	8.55847692071766	8.23416368439048
0.06	49.5945362470247	43.0773821573992	156.949857444393	154.521685702048	4.74372395873868	4.59965754077662	7.99757133581067	6.09688485469631
0.065	49.3768478712083	42.9084958341944	158.116912701731	155.280789572374	4.92251395605047	4.74233422823604	7.71426656653272	5.67487258003631
0.07	49.2023213852015	43.1542727478625	158.251878689641	155.548806930905	5.07074526295244	5.30822423304234	6.56403561898479	5.91875526488544
0.075	49.0772939121464	42.6736972782641	159.517619566327	156.573523633445	4.91168282974206	4.92164490466734	7.0860620280068	5.5495623249788
0.08	49.2617326858011	43.2101860593403	159.697151733769	157.060766634919	5.19025500877536	5.39277260215135	7.25740463968818	5.81634114770057


==> figures/conv/KL_Huber_MC_500_Nk_200.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	17.1336358300118	6.64810329276956	15.6606098972262	6.64810329276956	5.66383547231131	2.77436199139954	2.47694986254763	2.77436199139954
0.005	17.0828688140198	6.82101476401593	15.9791216532745	6.82101476401593	5.51539879641076	2.52509023271515	2.77426367469621	2.52509023271515
0.01	17.0868030189884	7.0838081963764	15.9980997896855	7.01923783950699	5.2520123413164	2.96619547837806	2.5528348474849	2.46102750259262
0.015	18.3001021871811	8.61218975037572	16.5654893811869	7.33392192944129	6.84428917507608	6.97569595473319	2.97978434996741	2.69304609405291
0.02	19.5570576277727	11.4073398083856	16.9757360769444	8.04010755249069	8.57056679818962	10.4152248008494	2.93272610335013	3.13469805493275
0.025	20.8671287168307	15.2300070127246	17.0648899230345	8.19056663271826	10.0056688824789	13.855472162593	2.91392623448213	2.81542965599372
0.03	23.8428219035658	21.6345402230047	17.5487819422023	8.94541285281692	12.7346982022838	15.9367439278059	3.06645178701951	3.00562847472374
0.035	27.8312543191979	27.1362659510492	17.6745169235914	9.07205920038818	14.6919678346185	15.7023050204399	2.96004757417064	3.22044749180698
0.04	32.6505723517489	31.5690613645176	18.216264623618	9.67042378001217	15.5428417168662	14.047049063782	2.98473370716042	2.65437122206136
0.045	36.9236135861568	35.3013237693795	18.487310584304	10.1838950765533	15.0881001235486	11.8166187409435	3.1630459539002	2.81925370759016
0.05	39.1909861520111	37.4423017571362	19.4026043741547	11.0620773443679	13.9702988667815	9.79337422876674	3.35048749173098	3.01306628668995
0.055	43.0762321381367	38.5405050819504	19.5422092406072	11.5424062940253	11.8172569918462	7.6037250279451	3.25473966945734	3.17782967729043
0.06	44.6082008045986	39.2519774171446	19.9729766794766	12.0307354693829	9.62925256528264	5.64047903563111	3.12544006207942	2.92555677509678
0.065	46.195200050507	39.299079066343	20.2357162946101	12.6262834133829	8.37026338663108	5.51307639219756	3.35609128086376	3.37510207363966
0.07	46.429911950645	39.4547760197241	20.6201408278875	13.3441334333786	7.51004244467049	4.16701146396324	3.53430989306573	3.93621477812394
0.075	47.2362759875255	39.6142319484652	21.3227720616435	14.0533158673362	5.70883949707837	3.47505529839132	3.5842642682877	3.55892517147379
0.08	47.5512005035327	39.8677269290434	21.9564162946776	14.8414990104508	7.24079304912217	3.18430510052292	3.84799178502644	3.7209364595566


==> figures/conv/KL_True-K-skew_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gausstd	EM: tstd	EM: Huberstd
0	51.6266646286133	3.06458993904219	6.64810329276956	35.5997437804458	2.33663783615271	2.77436199139954
0.005	69.3837433014968	2.95729995741459	6.82101476401593	33.874420827413	2.32638747832824	2.52509023271515
0.01	90.3799472739529	3.18369207854288	7.01923783950699	35.0089339354237	1.91179039386863	2.46102750259262
0.015	107.638980499837	3.22380404824359	7.33392192944129	35.3839641660236	2.45014691965585	2.69304609405291
0.02	122.772560903494	3.47081936692258	8.04010755249069	30.2013583921043	2.53919933019394	3.13469805493275
0.025	129.724201309639	3.53929042639244	8.19056663271826	26.2442605063441	2.27984453054623	2.81542965599372
0.03	139.633795701465	3.94882481700144	8.94541285281692	18.359135539369	1.89902632490874	3.00562847472374
0.035	145.297632079022	4.15581941124308	9.07205920038818	15.2066016165374	2.33480199030871	3.22044749180698
0.04	147.506137060594	4.40056088248962	9.67042378001217	11.3270088496945	1.57882345994594	2.65437122206136
0.045	149.05962148842	4.8492486245844	10.1838950765533	10.9369417227026	1.79455547343525	2.81925370759016
0.05	151.641881474517	5.36120349337749	11.0620773443679	8.8172574617766	1.81497615362924	3.01306628668995
0.055	152.872163606318	5.83230976341847	11.5424062940253	8.23416368439048	2.19609914866772	3.17782967729043
0.06	154.521685702048	6.35035565040618	12.0307354693829	6.09688485469631	1.97935325670304	2.92555677509678
0.065	155.280789572374	7.03042827511056	12.6262834133829	5.67487258003631	2.28299178783011	3.37510207363966
0.07	155.548806930905	7.49902269681979	13.3441334333786	5.91875526488544	2.40630221858977	3.93621477812394
0.075	156.573523633445	8.41024798353372	14.0533158673362	5.5495623249788	2.47748315064353	3.55892517147379
0.08	157.060766634919	9.02999187368363	14.8414990104508	5.81634114770057	2.70253338439388	3.7209364595566


==> figures/conv/KL_True-K_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gausstd	EM: tstd	EM: Huberstd
0	83.9762629898632	11.8103687388703	15.6606098972262	34.8430751467334	1.30498314287046	2.47694986254763
0.005	98.2934143282503	11.9044392740179	15.9791216532745	33.3307431105868	1.30379612412607	2.77426367469621
0.01	117.177573611918	11.8940254852305	15.9980997896855	30.2194546207609	1.19919118927683	2.5528348474849
0.015	129.283111549174	12.1641788007764	16.5654893811869	25.7019965747903	1.53996679762225	2.97978434996741
0.02	137.881940186862	12.2709574317583	16.9757360769444	21.0603608349267	1.48594857466587	2.93272610335013
0.025	142.445691755889	12.3446510674573	17.0648899230345	17.128319879373	1.51092032299894	2.91392623448213
0.03	146.851224572866	12.6958093074489	17.5487819422023	12.4091037537848	1.63863090940206	3.06645178701951
0.035	150.82163096066	12.8561244445698	17.6745169235914	11.4302412122387	1.70689047836865	2.96004757417064
0.04	151.969465866896	13.2145256588616	18.216264623618	9.93167517541219	1.79682034301899	2.98473370716042
0.045	153.365688692674	13.455874461275	18.487310584304	9.44364077758557	1.90115150825879	3.1630459539002
0.05	154.152510721701	14.1033719752911	19.4026043741547	8.85411495691862	2.10345346189737	3.35048749173098
0.055	156.077283689103	14.2491887011274	19.5422092406072	8.55847692071766	2.14092331143385	3.25473966945734
0.06	156.949857444393	14.6821875932249	19.9729766794766	7.99757133581067	2.03933114380434	3.12544006207942
0.065	158.116912701731	15.0858948867635	20.2357162946101	7.71426656653272	2.25747593710826	3.35609128086376
0.07	158.251878689641	15.4549292062836	20.6201408278875	6.56403561898479	2.46631480500225	3.53430989306573
0.075	159.517619566327	16.226007872684	21.3227720616435	7.0860620280068	2.60234343380699	3.5842642682877
0.08	159.697151733769	16.7961371801325	21.9564162946776	7.25740463968818	2.84214497731258	3.84799178502644


==> figures/conv/KL_t_MC_500_Nk_200.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	14.6499370006637	3.06473735665184	11.8103687388703	3.06458993904219	7.80724834383652	2.33661894231037	1.30498314287046	2.33663783615271
0.005	14.1146000519935	3.41617228210352	11.9044392740179	2.95729995741459	6.9172531484294	4.79899395643553	1.30379612412607	2.32638747832824
0.01	14.3412796899282	4.52200582120488	11.8940254852305	3.18369207854288	7.65327391517644	7.0919370121601	1.19919118927683	1.91179039386863
0.015	17.6893282871682	9.39779326426829	12.1641788007764	3.22380404824359	11.7724896914644	13.7631870598716	1.53996679762225	2.45014691965585
0.02	21.2474111880378	15.851104692265	12.2709574317583	3.47081936692258	14.4710464727048	16.768559992506	1.48594857466587	2.53919933019394
0.025	26.2752555321465	22.8856255394623	12.3446510674573	3.53929042639244	16.1122821928619	17.1215632594706	1.51092032299894	2.27984453054623
0.03	32.4076363207833	28.6637073089117	12.6958093074489	3.94882481700144	16.0673084609297	15.2822634038398	1.63863090940206	1.89902632490874
0.035	35.7882056717403	33.514921402384	12.8561244445698	4.15581941124308	14.5880920575592	11.6328109042123	1.70689047836865	2.33480199030871
0.04	39.0944162554663	35.3956836947229	13.2145256588616	4.40056088248962	13.1154639749868	8.4917319836798	1.79682034301899	1.57882345994594
0.045	41.8035907946388	37.1929348029377	13.455874461275	4.8492486245844	10.883742072006	6.18677995588806	1.90115150825879	1.79455547343525
0.05	43.156219073641	37.2113062415742	14.1033719752911	5.36120349337749	9.21118436369971	5.27103034638875	2.10345346189737	1.81497615362924
0.055	44.1991281990237	37.354914032423	14.2491887011274	5.83230976341847	6.97874114155092	3.14852995110683	2.14092331143385	2.19609914866772
0.06	45.1216372067361	37.4633526278674	14.6821875932249	6.35035565040618	6.05933047768097	2.671924003781	2.03933114380434	1.97935325670304
0.065	45.0798704833784	37.708089195677	15.0858948867635	7.03042827511056	6.98278822645692	2.63201829508521	2.25747593710826	2.28299178783011
0.07	44.7377300370559	37.4115924305393	15.4549292062836	7.49902269681979	5.19105327921655	2.52250320431615	2.46631480500225	2.40630221858977
0.075	46.0017930872302	37.6282363871322	16.226007872684	8.41024798353372	6.89201321085926	2.76329692175429	2.60234343380699	2.47748315064353
0.08	45.8090681813876	37.660373115247	16.7961371801325	9.02999187368363	7.43941770060651	2.53627344267852	2.84214497731258	2.70253338439388


==> figures/conv/RL_BIC-Schwarz_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
0	33.118	22.07	17.248	23.93478271569	21.8459055013599	12.634784190602
0.005	29.864	20.518	15.846	21.4601626546102	19.1472952091844	10.3920292794569
0.01	27.474	20.024	15.922	18.6089739594543	18.6798634523166	9.40493602547548
0.015	26.688	22.948	17.518	19.6861816382708	20.2851737124701	13.0447693738154
0.02	25.254	25.392	17.778	19.9114644572836	23.0631774981815	14.9516493952767
0.025	25.002	28.03	18.798	19.8162398735343	22.7688810416273	14.0129197471362
0.03	23.616	30.294	18.916	18.9460933415259	21.8638427372334	13.0837040099982
0.035	23.53	29.878	21.742	18.2351897245018	20.3005255763824	19.0102660800123
0.04	22.288	31.218	22.87	17.6719453174405	21.2917155321172	15.417278779666
0.045	21.774	31.156	24.286	17.0279424961239	20.5233056828646	15.2994231491711
0.05	22.184	31.014	23.876	15.8073999058532	19.7514060279303	13.2689394266088
0.055	21.094	28.82	26.296	14.7872407493067	16.1029876862913	15.8331855141994
0.06	21.392	28.722	24.682	17.0476855662677	17.1981472414058	11.5942109457656
0.065	20.76	27.584	25.112	15.7496190748222	15.6784748348267	13.5221726918649
0.07	19.604	26.252	24.55	13.2133405593542	13.5763445102325	13.8435105941788
0.075	20.324	26.1	24.794	13.7970918488997	13.6769923682249	14.4575795766245
0.08	20.668	26.476	24.332	15.100258660806	12.3649183746932	12.5086653732058


==> figures/conv/RL_BIC-Skew-Schwarz_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
0	426.13	266.952	235.906	169.515462669835	100.12063713321	111.693419698781
0.005	433.386	260.948	227.104	158.357061483988	92.0973242296458	97.5657898584407
0.01	422.528	266.218	227.712	168.493552905568	111.930797741131	107.545400097653
0.015	411.626	268.588	223.324	162.148593755585	99.7451374297602	88.6279688231398
0.02	411.502	291.996	230.694	168.302767770701	117.903819298657	103.969339765252
0.025	400.064	324.928	250.426	173.906085451643	125.100355770989	119.562129160779
0.03	392.338	347.352	274.396	171.138026763221	129.423246944664	133.05265575104
0.035	378.882	372.826	296.358	170.076206177747	126.862871243719	137.504737888859
0.04	384.054	397.762	323.908	175.429216220696	123.32761555108	148.03890898391
0.045	388.42	408.244	341.25	177.931534197071	132.255538708358	146.632512381718
0.05	387.414	426.854	367.4	177.921574795063	132.579951618419	157.169629970839
0.055	382.434	433.234	370.762	175.7824809394	134.793775701758	161.408173749368
0.06	370.06	443.346	383.92	171.891808961265	140.427326229277	168.171141000264
0.065	381.578	443.876	380.952	172.258229734962	153.120136416974	166.248364603887
0.07	384.44	446.9	390.89	173.280184801638	151.077777948909	172.747043337835
0.075	358.74	455.802	375.278	167.999547904726	158.578488674033	183.469055987679
0.08	372.822	465.218	403.55	172.384835118283	159.630568227471	181.241851451134


==> figures/conv/RL_Gaus_MC_500_Nk_200.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	33.118	426.13	25.614	378.262	23.93478271569	169.515462669835	11.1783233907262	193.338088821573
0.005	29.864	433.386	29.062	354.004	21.4601626546102	158.357061483988	15.5876909199674	202.765281798946
0.01	27.474	422.528	26.886	335.498	18.6089739594543	168.493552905568	13.5886093699546	211.47763848492
0.015	26.688	411.626	26.892	302.234	19.6861816382708	162.148593755585	13.8692844119731	201.676776770597
0.02	25.254	411.502	24.272	291.244	19.9114644572836	168.302767770701	11.1076900188613	200.375320341613
0.025	25.002	400.064	23.664	252.408	19.8162398735343	173.906085451643	11.9665157417686	190.235687423625
0.03	23.616	392.338	23.558	238.096	18.9460933415259	171.138026763221	13.850281462598	186.004586492895
0.035	23.53	378.882	23.102	221.48	18.2351897245018	170.076206177747	11.1066787396256	177.980650138287
0.04	22.288	384.054	21.332	198.2	17.6719453174405	175.429216220696	10.3448444944924	169.486173849823
0.045	21.774	388.42	21.994	196.966	17.0279424961239	177.931534197071	10.2028505977811	149.087447419144
0.05	22.184	387.414	23.04	169.436	15.8073999058532	177.921574795063	11.133656929925	137.474930868266
0.055	21.094	382.434	21.838	171.48	14.7872407493067	175.7824809394	12.3117388628762	146.188562451319
0.06	21.392	370.06	22.242	169.364	17.0476855662677	171.891808961265	12.8572958320257	151.541734510983
0.065	20.76	381.578	21.206	159.12	15.7496190748222	172.258229734962	11.1649844494075	139.166289424647
0.07	19.604	384.44	21.802	142.258	13.2133405593542	173.280184801638	13.6468042608175	129.478820530355
0.075	20.324	358.74	21.186	137.866	13.7970918488997	167.999547904726	11.4906690383937	127.60634310881
0.08	20.668	372.822	22.468	143.408	15.100258660806	172.384835118283	12.3564695880888	130.539060931423


==> figures/conv/RL_Huber_MC_500_Nk_200.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	17.248	235.906	13.458	235.906	12.634784190602	111.693419698781	1.36380200609313	111.693419698781
0.005	15.846	227.104	13.492	227.104	10.3920292794569	97.5657898584407	1.25422572303739	97.5657898584407
0.01	15.922	227.712	13.77	226.794	9.40493602547548	107.545400097653	1.37290558287122	105.412138779194
0.015	17.518	223.324	13.782	216.254	13.0447693738154	88.6279688231398	1.30916149027354	76.8357530704281
0.02	17.778	230.694	13.986	220.748	14.9516493952767	103.969339765252	1.41343538911349	98.0864639224476
0.025	18.798	250.426	14.126	219.782	14.0129197471362	119.562129160779	1.18191278682961	91.7880415148414
0.03	18.916	274.396	14.326	220.556	13.0837040099982	133.05265575104	1.19607072129564	105.39232395149
0.035	21.742	296.358	14.726	217.098	19.0102660800123	137.504737888859	1.39096857878758	96.7360953330273
0.04	22.87	323.908	14.88	210.444	15.417278779666	148.03890898391	1.31493654456497	79.7694251350274
0.045	24.286	341.25	15.158	208.828	15.2994231491711	146.632512381718	1.40034207100682	87.1357544030623
0.05	23.876	367.4	15.38	214.644	13.2689394266088	157.169629970839	1.37235809228748	94.3303009395745
0.055	26.296	370.762	15.91	220.138	15.8331855141994	161.408173749368	1.44432411330995	96.3502657152891
0.06	24.682	383.92	16.21	209.534	11.5942109457656	168.171141000264	1.55651710269498	86.963153254974
0.065	25.112	380.952	16.672	221.04	13.5221726918649	166.248364603887	1.92869274676472	107.252620710632
0.07	24.55	390.89	16.992	214.456	13.8435105941788	172.747043337835	1.55845872167804	104.319111470699
0.075	24.794	375.278	17.444	213.99	14.4575795766245	183.469055987679	1.96636649543995	99.9013837388947
0.08	24.332	403.55	17.786	216.91	12.5086653732058	181.241851451134	1.93175239993881	105.613988320952


==> figures/conv/RL_True-K-skew_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
0	378.262	266.954	235.906	193.338088821573	100.119847441471	111.693419698781
0.005	354.004	259.924	227.104	202.765281798946	91.3324117873046	97.5657898584407
0.01	335.498	259.562	226.794	211.47763848492	104.119103585571	105.412138779194
0.015	302.234	252.17	216.254	201.676776770597	87.7866395767394	76.8357530704281
0.02	291.244	251.85	220.748	200.375320341613	95.6782742545487	98.0864639224476
0.025	252.408	257.074	219.782	190.235687423625	100.009220637023	91.7880415148414
0.03	238.096	248.946	220.556	186.004586492895	89.132015102501	105.39232395149
0.035	221.48	258.762	217.098	177.980650138287	103.001670103393	96.7360953330273
0.04	198.2	248.624	210.444	169.486173849823	88.4356509146928	79.7694251350274
0.045	196.966	255.79	208.828	149.087447419144	97.4720035854703	87.1357544030623
0.05	169.436	258.016	214.644	137.474930868266	99.1339438418713	94.3303009395745
0.055	171.48	270.634	220.138	146.188562451319	113.426430580833	96.3502657152891
0.06	169.364	255.744	209.534	151.541734510983	105.032233166814	86.963153254974
0.065	159.12	271.16	221.04	139.166289424647	118.461287149457	107.252620710632
0.07	142.258	268.848	214.456	129.478820530355	120.634099939181	104.319111470699
0.075	137.866	262.16	213.99	127.60634310881	120.063937542446	99.9013837388947
0.08	143.408	264.624	216.91	130.539060931423	117.145263025436	105.613988320952


==> figures/conv/RL_True-K_MC_500_Nk_200.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
0	25.614	14.644	13.458	11.1783233907262	0.71434205331779	1.36380200609313
0.005	29.062	14.72	13.492	15.5876909199674	0.744788170446923	1.25422572303739
0.01	26.886	14.894	13.77	13.5886093699546	0.812455640842422	1.37290558287122
0.015	26.892	15.008	13.782	13.8692844119731	0.780483381384405	1.30916149027354
0.02	24.272	15.182	13.986	11.1076900188613	0.852249175602198	1.41343538911349
0.025	23.664	15.31	14.126	11.9665157417686	0.784302403745546	1.18191278682961
0.03	23.558	15.47	14.326	13.850281462598	0.708593119086571	1.19607072129564
0.035	23.102	15.754	14.726	11.1066787396256	0.838385221457964	1.39096857878758
0.04	21.332	15.962	14.88	10.3448444944924	0.801148974510183	1.31493654456497
0.045	21.994	16.164	15.158	10.2028505977811	0.889204909310271	1.40034207100682
0.05	23.04	16.376	15.38	11.133656929925	0.862619397213447	1.37235809228748
0.055	21.838	16.73	15.91	12.3117388628762	0.997542069469114	1.44432411330995
0.06	22.242	17.076	16.21	12.8572958320257	1.10845900362867	1.55651710269498
0.065	21.206	17.642	16.672	11.1649844494075	1.46359838770099	1.92869274676472
0.07	21.802	18.016	16.992	13.6468042608175	1.42962640690729	1.55845872167804
0.075	21.186	18.572	17.444	11.4906690383937	1.61059119829211	1.96636649543995
0.08	22.468	19.078	17.786	12.3564695880888	1.88654023761389	1.93175239993881


==> figures/conv/RL_t_MC_500_Nk_200.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	22.07	266.952	14.644	266.954	21.8459055013599	100.12063713321	0.71434205331779	100.119847441471
0.005	20.518	260.948	14.72	259.924	19.1472952091844	92.0973242296458	0.744788170446923	91.3324117873046
0.01	20.024	266.218	14.894	259.562	18.6798634523166	111.930797741131	0.812455640842422	104.119103585571
0.015	22.948	268.588	15.008	252.17	20.2851737124701	99.7451374297602	0.780483381384405	87.7866395767394
0.02	25.392	291.996	15.182	251.85	23.0631774981815	117.903819298657	0.852249175602198	95.6782742545487
0.025	28.03	324.928	15.31	257.074	22.7688810416273	125.100355770989	0.784302403745546	100.009220637023
0.03	30.294	347.352	15.47	248.946	21.8638427372334	129.423246944664	0.708593119086571	89.132015102501
0.035	29.878	372.826	15.754	258.762	20.3005255763824	126.862871243719	0.838385221457964	103.001670103393
0.04	31.218	397.762	15.962	248.624	21.2917155321172	123.32761555108	0.801148974510183	88.4356509146928
0.045	31.156	408.244	16.164	255.79	20.5233056828646	132.255538708358	0.889204909310271	97.4720035854703
0.05	31.014	426.854	16.376	258.016	19.7514060279303	132.579951618419	0.862619397213447	99.1339438418713
0.055	28.82	433.234	16.73	270.634	16.1029876862913	134.793775701758	0.997542069469114	113.426430580833
0.06	28.722	443.346	17.076	255.744	17.1981472414058	140.427326229277	1.10845900362867	105.032233166814
0.065	27.584	443.876	17.642	271.16	15.6784748348267	153.120136416974	1.46359838770099	118.461287149457
0.07	26.252	446.9	18.016	268.848	13.5763445102325	151.077777948909	1.42962640690729	120.634099939181
0.075	26.1	455.802	18.572	262.16	13.6769923682249	158.578488674033	1.61059119829211	120.063937542446
0.08	26.476	465.218	19.078	264.624	12.3649183746932	159.630568227471	1.88654023761389	117.145263025436


==> figures/conv/data.txt <==
  out_range = [-15 45; -20 30];
    K_true = 2; % number of clusters
    r = 2; % number of features/dimension

    mu_true = zeros(r, K_true);
    mu_true(:,1) = [2; 3.5];
    mu_true(:,2) = [7; -2];

    scatter_true = zeros(r,r, K_true);
    scatter_true(:,:,1) = [0.2 0.1; 0.1 0.75];
    scatter_true(:,:,2) = [0.5 0.25; 0.25 0.5];
    
    lambda_true = zeros(r, K_true);
    lambda_true(:,1) = [4; 3];
    lambda_true(:,2) = [1; -2];
    
    nu = [3 3];

t-distributed

==> figures/data_31_skew_50_eps_002.csv <==
x	y	label
7.2350409449513	-0.845341729206191	2
6.92467978280248	-1.36371123055341	2
5.91707411903847	1.48648838233632	2
16.6503641132841	9.42581244557351	1
8.89014599753542	6.24918432059332	1
13.793767190767	5.07224934703057	3
15.4252100150358	5.56788500894848	3
11.3311384056993	7.40058714324534	1
6.28892912235097	-0.417080406935789	2
4.01848873828486	3.75703400364257	1
4.1588435880737	3.43941143536432	1
13.1924487681284	8.7597160054199	1
6.16157727026149	1.0786358494995	2
7.90208301069993	0.913003297006111	2
7.89577437703931	-0.864008459662492	2
5.90816573026627	4.8446685501674	1
23.1124103217823	11.9817842780598	1
15.5224134169204	9.64276223962582	1
13.9846342818762	5.77483616701826	3
5.4481511523837	5.0153656900322	1
5.48858988247364	1.96559839497476	2
6.43521567526426	-0.908379961382049	2
12.4340810005888	9.28078099312684	1
15.6122073319362	7.74874143168074	1
11.7962591222927	8.39363438602724	1
13.8709075512333	8.19569080877249	1
11.9096830468399	4.6371058033563	3
10.1033569820309	7.46384658842699	1
6.3036933926407	1.80895055152209	2
5.80232269434187	-0.323429176135868	2
2.60530874390409	3.62835893961431	1
7.81738409781483	-0.478131471961426	2
12.1109658071099	8.72385861645508	1
7.02006223868352	1.70077809590128	2
19.929742564105	10.7966722034856	1
5.01706482563867	3.4971879993605	1
10.9720515329758	6.52717223315036	1
7.07267513418655	1.29227144037797	2
7.67784481874041	-0.582500638846463	2
10.866592178874	7.40504050042523	1
7.27693243073833	0.459056627403186	2
12.616613892024	7.33724155083348	1
5.4036815544682	4.59003797885897	1
6.58902081261547	0.99711456985059	2
6.64540604522107	0.891284794785292	2
11.6901095256813	7.64700805410125	1
7.381278113187	-0.549242595055184	2
7.21420365330692	5.33926589008631	1
25.5675733457028	12.6592992626066	1
7.45841939632955	6.01280525087732	1
9.26814976275232	-0.460587824212791	2
28.4044304141365	14.4268299290342	1
10.1566588104174	7.78362390475385	1
4.865764376721	4.61391601119383	1
18.8557645821707	10.6139116453858	1
4.51643288441858	5.92710638046372	1
4.48812473895278	3.99226156535748	1
14.7711208483109	8.92469923187766	1
9.31813970500656	5.90662078926481	1
2.99628065243333	3.64794677738319	1
12.4538123149079	5.23947986001945	3
6.67588603369867	7.68685605790485	1
7.58421565112068	-0.617571213092526	2
7.46782667797355	-0.233856704665803	2
7.0017862475988	1.4801540828731	2
6.42079494031333	-0.106565735278241	2
10.0422547365223	2.81016479227949	3
13.7561032226979	7.99390696709655	1
15.4301516479873	9.24715076834315	1
6.29086050679908	1.67092999111558	2
11.7135978484404	7.99007450403528	1
9.4734653309263	1.17261148470538	3
10.6768587736866	3.18753786880891	3
13.1950664890498	7.48056500189284	1
18.1707183199922	9.0287660168905	1
4.96528884349886	3.00514842484891	1
8.02154534858954	1.40069477405143	4
12.126151051118	5.10086257878099	3
9.73119660167429	5.76042327386524	1
2.95909230214358	2.63222729100068	1
8.42497737979543	-2.15450024218645	2
6.11822701775016	-1.69760182002209	2
9.51601033435454	2.81048637076957	3
11.7161958796028	2.90703819553264	3
9.40864102928297	4.25300612460978	3
4.4802943750218	5.20070074576609	1
5.94841915549164	0.829472069127267	2
6.34440952957617	6.28083170670862	1
5.49915997571364	4.70076938813109	1
5.17512305850789	2.25758808323831	2
19.0063397231556	10.5681687307525	1
5.67427007374092	-0.565607243277558	2
9.03128875139793	6.49604153647354	1
14.8317793559905	9.25467662339267	1
6.24386676808018	-0.248554085389003	2
22.9343550739043	12.3201447804608	1
14.090680601954	8.73959934951891	1
8.04526833310316	0.859961477819347	2
8.02228608124151	-3.37744830309652	2
6.45969810364264	6.35630167363136	1
5.60614920367115	0.779682266595123	2
7.71971954382059	5.14783476270097	1
11.6766959308253	2.67293097528251	3
6.51558818918522	5.62911714667275	1
7.53607010279835	0.221020309707395	2
2.62299632821243	1.55174274891945	1
12.3101813866489	7.2465727736411	1
7.18015812794108	5.76705409848081	1
2.31512102507354	5.278717271258	1
6.69690418835041	2.04910442496499	2
7.92293128430966	1.69962339218035	2
5.25716843104377	0.551488774851655	2
6.446132421528	4.83641207998516	1
6.30965263015172	0.755440326420561	2
7.07808012241991	5.64875473195473	1
12.7717291249125	3.53015648107208	3
6.92003472391311	1.40086691150797	2
6.59662065625831	-1.64001603431725	2
10.7617821330154	6.0211070959944	1
23.8583303935291	17.104328259231	4
7.49931886083007	-3.6922356527682	2
7.80315048943516	7.21436664388525	1
18.7519063864224	11.3400363459589	1
7.38358072124087	1.01998541538989	2
12.3896624764667	6.53741642836449	1
7.49891501387664	0.496842563034621	2
13.3018126972391	6.81100595630428	1
36.5824175634447	16.9747193096661	1
5.22737629256047	2.86226768806898	1
7.63863165048951	-3.01560557290792	2
9.6153959808275	8.32058512164912	1
6.40671251581877	1.96054485753818	2
9.7729141699804	6.13419484336458	1
3.86134489026909	2.94186292675205	1
6.40012923676998	-0.0472882031537059	2
13.4239060936356	8.99632077151539	1
11.361896762712	5.11670293763588	3
2.44234812565109	1.4683554748999	1
3.3084767520196	4.67193708105294	1
10.1761678578082	3.79441548398076	3
12.0352606184923	7.98509706409466	1
13.0088599305045	8.32698901665607	1
2.93387325845075	4.17401147168111	1
7.32977776950776	-0.237197536597503	2
5.65042210346116	1.84643280747191	2
26.8814636742284	5.99629347349513	4
9.18259119843013	1.39909451113396	3
6.50446547289154	-0.785563084354709	2
15.7341113529994	7.05227483824336	3
3.51642848983076	4.9555681371724	1
7.72468608740663	5.98221620516459	1
6.57717520213871	1.00914541677076	2
7.49252510117169	0.842613798792116	2
6.60570922153052	1.55922068488439	2
12.4712942159539	7.40648384720619	1
8.84009942342647	-2.16733225451455	2
20.1238209931468	10.2825737607423	1
6.46327278663771	4.93131844021148	1
8.11367069656568	1.53139746675262	2
6.32817207325272	0.596991087190061	2
32.5788191826883	15.0860240556504	1
15.1754021229169	9.49043399679391	1
6.82291104305641	1.30266910509846	2
5.41445822051056	-0.33293841850781	2
4.09299779988103	3.93838597511129	1
10.8327284418178	6.78908597017539	1
17.3250529655687	10.6432828758948	1
6.52954996349016	2.68841067104744	2
10.3677844327439	6.2787181169727	1
5.75604477936148	1.11008459579835	2
5.54159769479634	0.146670562131375	2
20.3751430569196	10.5622745054227	1
12.2926735437191	2.70115259180145	3
4.55482688133226	5.29043655877966	1
4.5755640425154	4.55506450511204	1
10.0174399423465	7.34331678576815	1
7.56649427402664	2.03241561668432	2
6.56772193884498	-0.126980213195032	2
7.39942524983404	0.232325908581689	2
7.06539340278023	0.0606060972254712	2
7.53821331664673	6.86838631149677	1
12.1197154606324	3.99936804024161	3
3.10798116015848	3.72699540510398	1
6.38131612677447	4.54438965508744	1
5.71544104948145	-1.01437689135448	2
6.20764515433023	0.0555928398752303	2
0.723459564182821	5.30569373255847	4
6.70857800801734	1.45387528238159	2
3.78360678647006	4.54991623061602	1
6.36957878459399	6.2559296629417	1
5.72445000751359	1.32015696676287	2
5.613869798792	4.982376088703	1
6.59524387541445	-0.683908364087138	2
9.60792351933746	2.06989957450632	3
7.36334749423902	0.683262521120419	2
5.18118428264817	0.752854719358689	2
9.19613359196901	5.64472893298556	1
2.2318871742328	5.0387100098544	1
12.7045837266311	5.25444022851262	3
8.24475275299271	-2.27943643338982	2
-11.7028494773653	-19.8734646017645	4
5.14411958873385	4.40621600051422	1
4.26603342721443	4.21595271930621	1
6.87207294461909	1.57714021552722	2
21.8706219332895	10.9143750897249	1
9.18335643117284	23.7891005447998	4
22.0821207629462	11.8150338456133	1
6.2857719631176	1.91198323152384	2
2.23924715663596	4.04295365174251	1
10.2740685269191	3.53962371205991	3
7.90809030737002	6.4986571999673	1
9.89190318994435	6.69949621329181	1
8.66212031941211	-9.95230664291481	4
8.03242952287369	4.90898228897545	1
10.8971785373782	7.86557605127401	1
6.96559775206588	5.07047509726223	1
8.19551886526101	-0.0690342718975629	2
1.76064059444513	3.04632858359365	1
7.33147681855424	0.000634558746017477	2
6.37850708307885	1.1016964907102	2
22.1909710725351	10.836783755677	1
7.12064058773296	4.89466630092476	1
15.3199976767837	8.9823824286279	1
9.28245245342769	6.87441208943096	1
5.00769947119473	5.1541129669427	1
5.3869285726374	5.82765449395484	1
6.4689629087677	4.80023617668566	1
2.45596182252007	3.84761641844404	1
8.7591700776192	2.25193054771301	3
10.060274271965	7.57550817229991	1
5.51612383098015	1.7982190645736	2
9.66461132947734	7.1244688776993	1
28.4019081238981	13.5850423373491	1
11.4228585447885	6.48526968728228	1
12.3970392647126	4.3461588497319	3
6.21067923349237	0.165613374814708	2
4.70606734845183	4.63915210931573	1
11.8727496136587	3.67888261471969	3
7.39065042870174	0.320022965744034	2
3.20261771260712	2.61895811184364	1
13.3014281942621	7.2190880554439	1
13.3771977317354	6.34425415709382	1
5.97300496413107	4.45162015319284	1
6.30669727186117	5.47512961917644	1
5.1520239927335	3.84229802103225	1
14.0680380120813	9.43840606763188	1
6.55172866290827	1.17987887149833	2
18.0072082107762	8.9822659155011	1
15.2138880893945	8.68815629790564	1
6.2562223757256	1.80452393383883	2
7.13308552975454	2.11870847150009	2
6.01820971716445	-0.206136816557226	2
4.34892107951331	3.80410612944536	1
12.4936640344621	6.97816166836191	1
7.57818727394407	2.0432788053114	2
13.0339216498362	7.83217114244493	1
12.3657802232012	4.19767662973674	3
6.55195333627449	0.153887516099306	2
7.66001814339364	5.6492766101717	1
13.3386778115906	8.43281766054066	1
2.98329717130212	2.23520665645531	1
6.81321330279394	6.86408588509418	1
5.30718490944521	1.4649017450946	2
3.14432945066096	3.07314083919733	1
8.89546037646736	5.48395046153768	1
6.70163546317519	0.323265049367957	2
8.03362569197634	0.495909119217479	2
16.9601495891979	9.23777651786167	1
1.86795468364181	23.1998835613826	4
6.9866472108734	0.0387559181341888	2
6.09151792489031	2.1865358889184	2
7.48643800923371	-1.84599293914372	2
6.38706947784237	-0.524199643080971	2
5.31852726356715	4.4645151041418	1
17.443410887785	8.58069800960693	1
36.0835881493841	18.2559198086048	1
8.39451459404152	-3.11309044682428	2
6.7307909927312	2.51835927522059	2
7.16960738048018	1.38471754206968	2
4.01039074507671	4.03297335090903	1
6.54752614254616	5.25652832347803	1
7.54554439697446	1.14686834492137	2
5.28714337676154	0.70360582217028	2
5.83683255445441	5.33723307200356	1
9.40021985903239	3.61134529475453	3
13.4376460207431	6.76704107732807	1
7.00372102916157	-0.76890892235165	2
10.6167425827256	3.01590123258067	3
6.98136118271982	-0.361474199633196	2
15.9898469416232	9.95321553006509	1
7.83633257190033	-1.36171832363073	2
4.72122981678157	4.82307415327031	1
7.04237186752032	-1.74353607581796	2
7.54805805780717	5.50911751776755	1
23.9072419667491	12.1929950841936	1
7.35567425539934	-4.365349341159	2
5.67676384534356	0.477932297628374	2
16.5318736906963	9.83249104213882	1
13.1347251316125	8.33673653383836	1
5.92518526360348	0.66503552354278	2
7.79257996282124	-2.58924140382708	2
13.8538092205798	4.27683517513873	3
20.7867235430932	11.2216371722509	1
8.37724100036273	-0.657568308025104	2
13.7843744097104	6.44180917926129	1
9.75141514950269	6.99448502067029	1
7.01122123730312	1.19979005547149	2
6.16039988912179	-1.15794872601927	2
14.7866727499488	8.86507708156526	1
10.0935011757679	6.09482472072025	1
5.87733252913198	6.49311191780033	1
6.72734936917024	3.20994202986332	2
8.71967639546002	5.42875886006999	1
15.2497675461307	9.05118114527168	1
3.08983051737657	4.08873925119105	1
6.2316974024114	5.9808748839662	1
6.91065655224187	6.62704154028924	1
20.0878412418276	11.5952793846862	1
5.91763572420111	4.47463968916532	1
7.06783383431163	-1.17399073756191	2
17.8166206660127	10.6775006679944	1
5.25827032044404	5.78479110545106	1
9.53381172478111	0.0604091038130643	2
7.58452747738727	-0.818390763291806	2
5.70423728611869	1.26354503258845	2
6.68007808791924	-3.14453067953744	2
20.4166939278801	11.8092243588917	1
7.10111251203613	-1.85338043894878	2
11.3471128922874	6.56162727263108	1
5.81993455632405	1.6814002739974	2
6.4440410242522	1.74538542348929	2
10.2430531597166	-2.42400355366249	2
24.7830187638029	11.73218118276	1
23.8515253976254	13.5219867441973	1
6.10161357676593	0.788459291508628	2
5.87589217121448	1.20989920683902	2
6.80315525625487	3.85759914453368	2
6.80805203779031	-1.18531759183899	2
4.16529577990921	3.87515151312972	1
7.87706027054105	-2.03939539927898	2
6.16810636170869	2.47640417693034	2
3.65855898371661	4.51473134286491	1
4.00734014408274	-0.0282057262954648	2
6.22975504324492	3.09390115044538	2
9.98283055891239	2.13788768492832	3
9.6230658789865	5.77015603509745	1
7.35633394802391	6.8975704463954	1
5.87746192044764	0.417040341832528	2
6.5958913907473	1.96001270464139	2
6.23476580344339	0.648548805004781	2
9.76575866495671	4.06814612462393	3
7.57711294790241	6.15929723339148	1
7.10072119213209	0.24797494239899	2
8.10258790571579	-1.53266305351274	2
7.85440642263031	1.07230228245201	2
2.97341579081126	3.04747376041154	1
6.41605959178624	2.62130411519798	2
7.7615337942527	5.79675340773084	1
22.6393060518395	12.4486440722662	1
8.37004043424408	2.11701828538713	2
3.86577417421262	2.85105020265504	1
13.8511662848193	7.81763601558297	1
5.46736134478575	4.21028885845674	1
6.86583109007571	0.609840970403411	2
7.82839212604821	-1.49074552144799	2
14.9647047641874	6.32668548469304	3
4.72391890770532	4.93085335890866	1
15.0620433425616	8.16742336081853	1
2.78247182477459	4.35846850116815	1
2.63444712467364	1.90744148285739	1
5.91110020489346	1.32860963673231	2
6.50826406706914	0.713250292799007	2
6.19793444153647	-2.51124842023266	2
7.81968017789168	1.36630696895456	2
20.4668985236489	11.6792700266945	1
4.97096886989517	0.956049383410756	2
2.79687425494036	3.68103380172808	1
15.7720541696804	9.77181514520993	1
6.95192344404111	1.27417391408272	2
7.2544222613794	2.67090461956655	2
6.90688382350845	-1.95417000158938	2
12.1392322667645	6.62713245951118	1
7.06136274994147	0.616002742783849	2
11.163262807887	6.5814003783649	1
7.17514530757541	5.56241506306022	1
10.5585480639749	4.55878290399124	3
6.64881525302412	0.598935571050882	2
10.1469130673082	5.12525914095425	3
5.01501022448192	0.952817460352549	2
7.36141969011085	1.26450233802912	2
8.63823658587355	-0.420593904541269	2
8.49701154743274	1.24009135154661	2
9.43038732972635	3.24603948249247	3
13.3251929950782	8.46292739232527	1
6.90105450416558	-0.0731288902264566	2
12.1245013234082	4.46947652711844	3
17.0512245340242	9.9101791740838	1
14.9104994692101	7.07377508391288	1
8.15043690707147	3.16109986687745	2
6.46494729236124	3.56868244719827	1
7.25611529218354	0.271588193211439	2
6.14626063982748	1.10261130838046	2
8.54933160703171	2.95249490709488	3
7.30239024687025	0.57491411480336	2
8.15838461152745	-2.19633733764876	2
10.5996506794543	7.77651032387708	1
8.89180978186794	-3.16748982296683	2
14.6788638152951	9.64423544089535	1
5.3235660921757	0.902144148818633	2
9.239327982107	-1.87646102708185	2
6.92980305591266	1.40248083669896	2
12.1798438569998	7.61779989703741	1
12.19222988937	8.58388395151616	1
7.32234365395976	-2.30674058805194	2
6.864433718345	2.35547459339839	2
9.10916764737436	2.62564787011082	3
5.53022614906113	1.34224764984639	2
7.84952341244014	-1.44875930341265	2
5.87634321105103	1.89859541215811	2
3.3638778903193	2.80830908336952	1
19.3150919536149	9.86398363411304	1
8.10467827458436	5.90769118383649	1
17.2241402490768	9.37595351976325	1
30.9824453580203	23.0350505843874	4
7.35629057618512	1.74596861913372	2
6.95310469551026	-0.584061326639931	2
22.6290697526885	11.7169798267747	1
12.7093329550265	8.52795829262799	1
4.49437508808441	3.79217205909483	1
5.39986507683543	5.27367241793263	1
3.44795787895714	4.39578821872821	1
6.35093136704525	5.52173227497624	1
11.6633510275513	7.77360646616747	1
11.7724088716999	7.26786879637051	1
5.34676624228276	0.685866455959723	2
2.33522024471101	15.3674465868828	4
4.12858022244361	4.69319835336526	1
10.3688690520435	3.12565758081048	3
13.7690847300839	4.39154231096101	3
7.92903689745099	2.21759063213521	2
12.6083323906325	3.47310969204077	3
6.56978441053294	-1.91100211722477	2
11.03808898827	3.3772742716164	3
12.3602110890205	7.70974889285446	1
3.4337789015375	4.65653160444863	1
7.50758907784128	0.0345603773744148	2
9.37738771461841	3.04703808830917	3
6.16198639268503	4.86161472127058	1
11.272359705769	4.28182388946323	3
9.09817231312204	7.55525721592678	1
6.45173518294923	-1.0240250040815	2
6.15722307614685	0.898053628903305	2
7.20545366874937	2.00110900935586	2
7.6896515562202	-0.972251084762522	2
5.19276057202097	5.6148827983898	1
5.5725844903943	1.35183054811832	2
5.53090307641074	6.36740386889669	1
8.98595878592228	7.09742227319298	1
8.11860553771493	5.79104035972779	1
6.36967154308701	0.397496222114491	2
12.7607489267084	3.55802789027865	3
14.6430230915754	6.02794812346091	3
7.35311807039228	6.86834212770469	1
10.2310611409161	2.68239130464193	3
4.61346489421585	0.319385816154543	2
7.67473903463995	4.78069062339132	1
7.4167651120812	0.197867502880654	2
7.06491424119292	1.99617656727022	2
22.3932221524039	12.4642125353943	1
13.2390183372575	8.34877386862162	1
10.9267162524546	5.77972380588378	1
7.03682495319215	0.233345315139607	2
6.99886525745631	0.36451494029918	2
6.29389068190107	4.86013679891403	1
2.82260655662031	5.15211108952725	1
3.09024847532787	4.25461830344305	1
15.4841447061679	9.00955093006048	1
4.52802676242745	5.11702238176409	1
6.74987007540232	1.910868933072	2
16.0614189194611	9.48018564208068	1
6.86582472621402	1.05824047748114	2
3.40307095955105	4.9087851391965	1
3.52621806524004	3.08518893734046	1
6.45529826006015	1.1960454540194	2
19.1682385403763	11.9679265672881	1
6.90041929045683	1.15054472629333	2
7.35190288555184	6.19314486482287	1
6.07383683372253	4.16521203178032	1
10.440077523251	6.74617809131537	1
7.09693426273149	-0.290157715255745	2
14.1324388252354	7.39624426072198	1
12.9506538273588	6.06478195426257	3
6.92616036800915	-2.17990803761416	2
7.12021444683274	-0.00305228935669732	2
6.47047140364636	2.3105877762261	2
17.8142139335912	10.103778935517	1
6.42526170088491	1.50060903301339	2
5.89110624261512	3.20770834120214	2
1.69276962530562	1.98501911477416	1
5.97552899535659	1.37443103191037	2


==> figures/data_red_white_wine.csv <==
x	y	z	label
-0.423150459699071	3.206682218153	-0.314950828636057	1
-0.362410577752519	0.306184268888924	-0.172230702696318	1
-0.66610998748528	0.642473886194904	0.0561214988072656	1
-0.11945104996631	0.327202369970548	-0.314950828636057	1
-0.240930813859415	-0.807775088437136	-0.200774727884266	1
-0.423150459699071	-0.839302240059572	-0.657479130891432	1
-0.969809397218041	-0.891847492763631	-0.457670954575797	1
0.487947769499212	2.90191975246946	-0.457670954575797	1
0.852387061178525	-0.912865593845255	-0.286406803448109	1
0.00202871392679448	-0.912865593845255	-0.657479130891432	1
1.94570493621647	-0.891847492763631	-0.771655231643224	1
-0.483890341645623	-0.786756987355512	-0.200774727884266	1
-0.423150459699071	-0.870829391682007	-0.115142652320422	1
-0.605370105538728	-0.933883694926879	-0.115142652320422	1
-0.423150459699071	-0.912865593845255	-0.257862778260162	1
-0.605370105538728	1.04181780674576	-0.343494853824005	1
-0.544630223592176	-0.713193633569829	-0.172230702696318	1
-0.423150459699071	1.99814140595964	-0.343494853824005	1
0.305728123659556	-0.00908724733543263	-0.14368667750837	1
-0.605370105538728	2.62868443840835	0.0275774736193177	1
-0.66610998748528	-0.618612178702522	3.31014037023333	1
-0.180190931912862	0.411274774297043	0.370105775874693	1
-0.66610998748528	-0.849811290600383	0.113209549183161	1
0.670167415338869	-0.21926825815167	0.198841624747005	1
-0.180190931912862	0.411274774297043	0.370105775874693	1
-0.909069515271489	-0.807775088437136	0.170297599559057	1
-1.09128916111115	-0.912865593845255	0.0275774736193177	1
-0.848329633324937	-0.954901796008502	2.59653974053463	1
-0.787589751378385	1.35708932297011	-0.372038879011953	1
0.244988241713003	-0.177232055988423	-0.343494853824005	1
-0.726849869431832	-0.114177752743551	1.02661835519749	1
0.791647179231973	-0.912865593845255	-0.600391080515536	1
-0.605370105538728	-0.849811290600383	-0.514759004951693	1
-0.483890341645623	0.201093763480805	-0.457670954575797	1
-0.66610998748528	-0.702684583029017	-0.286406803448109	1
-0.423150459699071	0.495347178623538	-0.000966551568630263	1
-0.423150459699071	-0.135195853825175	0.198841624747005	1
-0.66610998748528	-0.702684583029017	-0.286406803448109	1
-0.969809397218041	-0.849811290600383	-0.372038879011953	1
-0.969809397218041	0.705528189439776	0.227385649934953	1
-0.726849869431832	-0.849811290600383	-0.0865986271324741	1
0.00202871392679448	0.138039460235934	0.198841624747005	1
0.548687651445764	1.33607122188849	-0.314950828636057	1
0.305728123659556	1.1679264132355	-0.343494853824005	1
0.548687651445764	1.33607122188849	-0.314950828636057	1
0.305728123659556	1.1679264132355	-0.343494853824005	1
-0.605370105538728	-0.786756987355512	-0.600391080515536	1
-1.03054927916459	-0.786756987355512	-0.457670954575797	1
0.00202871392679448	2.19781336623506	-0.286406803448109	1
0.123508477819899	1.06283590782738	-0.514759004951693	1
-0.544630223592176	1.69337894027609	0.113209549183161	1
-0.787589751378385	1.39912552513336	-0.172230702696318	1
-0.544630223592176	1.69337894027609	0.113209549183161	1
-1.33424868889735	0.873672998092766	-0.0580546019445261	1
-0.66610998748528	2.32392197272481	-0.457670954575797	1
-1.03054927916459	0.642473886194904	0.741178103318016	1
-0.180190931912862	1.65134273811285	-0.000966551568630263	1
0.42720788755266	0.78960059376627	-0.200774727884266	1
-0.180190931912862	-0.450467370049532	-0.429126929387849	1
-0.180190931912862	1.65134273811285	-0.000966551568630263	1
0.123508477819899	0.0539670559094386	-0.286406803448109	1
-1.09128916111115	0.295675218348112	0.0846655239952134	1
-1.2735088069508	-0.807775088437136	1.02661835519749	1
0.305728123659556	0.327202369970548	-0.657479130891432	1
-0.240930813859415	-0.555557875457651	-0.343494853824005	1
-0.483890341645623	1.04181780674576	-1.02855145833476	1
0.518317710472488	1.6093065359496	-0.514759004951693	1
-0.423150459699071	0.558401481868409	-0.628935105703484	1
-0.66610998748528	-0.891847492763631	-0.82874328201912	1
-0.909069515271489	-0.744720785192265	-0.600391080515536	1
-0.180190931912862	-0.681666481947393	-0.314950828636057	1
-0.787589751378385	-0.891847492763631	-0.486214979763745	1
-0.848329633324937	-0.723702684110641	-0.543303030139641	1
-1.09128916111115	-0.849811290600383	-0.343494853824005	1
0.00202871392679448	-0.177232055988423	-0.628935105703484	1
-0.726849869431832	0.537383380786785	-0.372038879011953	1
-0.544630223592176	-0.282322561396542	-0.0580546019445261	1
-0.66610998748528	0.432292875378666	-0.200774727884266	1
-0.605370105538728	1.79846944568421	0.284473700310849	1
0.609427533392317	-0.849811290600383	-0.571847055327589	1
-0.11945104996631	-0.82879318951876	-0.571847055327589	1
0.123508477819899	-0.135195853825175	-0.200774727884266	1
-0.605370105538728	1.6093065359496	-0.172230702696318	1
-0.423150459699071	0.684510088358152	-0.229318753072214	1
-0.301670695805967	0.737055341062211	-0.0295105767565782	1
-0.240930813859415	-0.82879318951876	0.284473700310849	1
0.852387061178525	-0.975919897090126	-0.543303030139641	1
-0.423150459699071	2.57613918570429	-0.14368667750837	1
-0.11945104996631	-0.0721415505803041	-0.343494853824005	1
2.00644481816302	-0.891847492763631	0.113209549183161	1
-0.0587111680197578	0.0119308537461911	-0.229318753072214	1
-0.362410577752519	3.47991753221411	-0.229318753072214	1
-0.483890341645623	1.35708932297011	-0.372038879011953	1
-0.605370105538728	0.831636795929518	-0.457670954575797	1
1.15608647091129	-0.345376864641413	-0.628935105703484	1
-0.362410577752519	0.642473886194904	-0.115142652320422	1
-0.362410577752519	0.537383380786785	-0.314950828636057	1
-0.301670695805967	-0.387413066804661	4.10937307549587	1
-0.301670695805967	-0.387413066804661	4.02374099993203	1
-0.11945104996631	1.6093065359496	-0.172230702696318	1
-0.423150459699071	2.23984956839831	-0.200774727884266	1
1.21682635285784	1.63032463703122	-0.172230702696318	1
-0.362410577752519	-0.66064838086577	-0.0865986271324741	1
-1.09128916111115	0.600437684031657	-0.314950828636057	1
1.3990459986975	-0.681666481947393	-0.457670954575797	1
-0.575000164565452	0.894691099174389	-0.68602315607938	1
-1.09128916111115	0.600437684031657	-0.314950828636057	1
-0.544630223592176	-0.849811290600383	-0.743111206455276	1
-0.423150459699071	0.327202369970548	-0.571847055327589	1
-0.362410577752519	2.53410298354104	-0.343494853824005	1
-0.423150459699071	0.327202369970548	-0.571847055327589	1
-0.544630223592176	-0.849811290600383	-0.743111206455276	1
0.943496884098354	-0.765738886273888	-0.286406803448109	1
-1.03054927916459	-0.639630279784146	-0.229318753072214	1
-1.03054927916459	-0.639630279784146	-0.229318753072214	1
1.82422517232336	0.894691099174389	0.170297599559057	1
-0.423150459699071	0.495347178623538	-0.486214979763745	1
-0.66610998748528	1.86152374892908	0.0561214988072656	1
-0.66610998748528	1.86152374892908	0.0561214988072656	1
-0.483890341645623	-0.849811290600383	-0.543303030139641	1
-0.11945104996631	1.73541514243934	-0.172230702696318	1
-0.787589751378385	-0.639630279784146	-0.857287307207068	1
0.366468005606108	1.20996261539875	-0.372038879011953	1
-0.787589751378385	-0.702684583029017	-0.743111206455276	1
-0.909069515271489	-0.849811290600383	-0.743111206455276	1
-0.787589751378385	-0.177232055988423	-0.0865986271324741	1
0.366468005606108	1.20996261539875	-0.372038879011953	1
-0.605370105538728	-0.82879318951876	-0.0580546019445261	1
0.0627685958733464	0.0539670559094386	-0.600391080515536	1
-0.66610998748528	-0.765738886273888	-0.68602315607938	1
-1.36461862987063	-0.00908724733543263	-0.229318753072214	1
-0.362410577752519	0.579419582950033	-0.571847055327589	1
-0.605370105538728	-0.891847492763631	-0.514759004951693	1
-0.11945104996631	0.600437684031657	-0.0865986271324741	1
1.49015582161732	0.348220471052171	-0.343494853824005	1
-0.11945104996631	0.600437684031657	-0.0865986271324741	1
-0.544630223592176	1.6093065359496	-0.14368667750837	1
-0.301670695805967	1.10487210999063	-0.286406803448109	1
-0.848329633324937	0.768582492684647	-0.343494853824005	1
-0.11945104996631	-0.891847492763631	-0.343494853824005	1
-0.605370105538728	-0.555557875457651	-0.628935105703484	1
0.609427533392317	-0.0721415505803041	-0.257862778260162	1
0.0627685958733464	2.09272286082694	-0.0295105767565782	1
-0.362410577752519	2.15577716407182	-0.0865986271324741	1
-0.66610998748528	1.84050564784746	0.0561214988072656	1
-0.66610998748528	1.84050564784746	0.0561214988072656	1
-0.362410577752519	3.01751930841839	0.284473700310849	1
1.5205257625906	-0.807775088437136	0.284473700310849	1
0.305728123659556	1.083854008909	-0.314950828636057	1
-1.03054927916459	1.23098071648037	-0.286406803448109	1
0.42720788755266	-0.807775088437136	0.198841624747005	1
0.42720788755266	-0.807775088437136	0.198841624747005	1
0.42720788755266	0.2851661678073	0.0275774736193177	1
0.548687651445764	0.264148066725676	0.0561214988072656	1
-0.0587111680197578	-0.114177752743551	-0.571847055327589	1
0.123508477819899	-0.702684583029017	-0.600391080515536	1
-0.544630223592176	-0.366394965723037	-0.400582904199901	1
0.00202871392679448	0.243129965644052	-0.457670954575797	1
-0.544630223592176	-0.156213954906799	-0.714567181267328	1
-0.240930813859415	0.50585622916435	-0.743111206455276	1
-1.45572845279046	-0.912865593845255	-0.429126929387849	1
-0.544630223592176	-0.156213954906799	-0.714567181267328	1
0.42720788755266	-0.723702684110641	-0.286406803448109	1
-0.483890341645623	2.04017760812288	-0.457670954575797	1
-0.362410577752519	2.09272286082694	-0.400582904199901	1
-0.11945104996631	-0.135195853825175	-0.743111206455276	1
-0.66610998748528	-0.765738886273888	-0.657479130891432	1
-0.483890341645623	0.0539670559094386	-0.714567181267328	1
-0.66610998748528	-0.82879318951876	-0.571847055327589	1
-0.483890341645623	-0.870829391682007	-0.257862778260162	1
-0.848329633324937	0.495347178623538	-0.314950828636057	1
-0.483890341645623	0.894691099174389	-0.343494853824005	1
-0.301670695805967	-0.513521673294403	-0.115142652320422	1
0.00202871392679448	-0.870829391682007	-0.714567181267328	1
-0.969809397218041	1.71439704135772	-0.115142652320422	1
-1.33424868889735	-0.702684583029017	-0.343494853824005	1
-0.0283412270464817	-0.618612178702522	0.427193826250588	1
0.366468005606108	-0.21926825815167	-0.257862778260162	1
-0.726849869431832	1.86152374892908	0.198841624747005	1
-0.848329633324937	-0.849811290600383	-0.172230702696318	1
-0.605370105538728	1.98763235541883	-0.257862778260162	1
-1.1520290430577	-0.0301053484170565	-0.172230702696318	1
-1.09128916111115	-0.66064838086577	-0.543303030139641	1
-0.969809397218041	-0.82879318951876	0.940986279633651	1
-0.301670695805967	-0.66064838086577	-0.200774727884266	1
-0.0587111680197578	-0.933883694926879	-0.0865986271324741	1
3.433832043907	-0.975919897090126	-0.229318753072214	1
-0.0587111680197578	-0.807775088437136	-0.82874328201912	1
-0.180190931912862	-0.82879318951876	-0.543303030139641	1
-0.11945104996631	-0.597594077620898	-0.200774727884266	1
-0.848329633324937	-0.849811290600383	-0.314950828636057	1
0.0627685958733464	0.873672998092766	-0.14368667750837	1
0.123508477819899	-0.471485471131156	-0.82874328201912	1
-1.03054927916459	-0.82879318951876	-0.857287307207068	1
-0.787589751378385	-0.00908724733543263	-0.257862778260162	1
-0.240930813859415	1.98763235541883	-0.68602315607938	1
1.27756623480439	0.915709200256013	-0.714567181267328	1
0.184248359766451	1.33607122188849	-0.343494853824005	1
-0.362410577752519	-0.765738886273888	-0.714567181267328	1
-0.483890341645623	2.68122969111241	-0.229318753072214	1
-0.848329633324937	-0.82879318951876	-0.543303030139641	1
0.0627685958733464	-0.849811290600383	0.370105775874693	1
-0.726849869431832	0.180075662399181	-0.600391080515536	1
-0.362410577752519	-0.303340662478165	-0.714567181267328	1
-1.21276892500425	-0.891847492763631	-0.343494853824005	1
-0.544630223592176	2.83886544922459	-0.514759004951693	1
-0.909069515271489	-0.891847492763631	-0.571847055327589	1
-0.544630223592176	2.83886544922459	-0.514759004951693	1
-0.787589751378385	-0.891847492763631	-0.429126929387849	1
-0.787589751378385	-0.891847492763631	-0.429126929387849	1
-0.726849869431832	-0.576575976539275	-0.743111206455276	1
-0.787589751378385	0.663491987276528	-0.314950828636057	1
-0.66610998748528	0.600437684031657	-0.257862778260162	1
-0.787589751378385	0.663491987276528	-0.314950828636057	1
-0.787589751378385	-0.891847492763631	-0.14368667750837	1
-0.301670695805967	1.65134273811285	-0.0865986271324741	1
-1.12165910208442	-0.66064838086577	-0.314950828636057	1
-0.66610998748528	0.348220471052171	-0.800199256831172	1
-0.362410577752519	-0.618612178702522	-0.400582904199901	1
-1.12165910208442	-0.66064838086577	-0.314950828636057	1
-0.726849869431832	-0.807775088437136	-0.800199256831172	1
-0.544630223592176	-0.681666481947393	-0.857287307207068	1
-0.605370105538728	3.22770031923463	-0.714567181267328	1
-0.362410577752519	-0.597594077620898	-0.0580546019445261	1
0.42720788755266	1.79846944568421	-0.229318753072214	1
1.58126564453715	0.936727301337637	0.398649801062641	1
0.730907297285421	-0.576575976539275	-0.400582904199901	1
-0.362410577752519	-0.807775088437136	-0.115142652320422	1
-0.66610998748528	-0.82879318951876	-0.97146340795886	1
0.184248359766451	-0.933883694926879	-0.0865986271324741	1
-0.787589751378385	0.663491987276528	-0.000966551568630263	1
-0.544630223592176	1.46217982837823	-0.257862778260162	1
0.305728123659556	1.1679264132355	-0.257862778260162	1
-1.21276892500425	0.747564391603023	-0.486214979763745	1
0.305728123659556	1.1679264132355	-0.257862778260162	1
0.184248359766451	1.40963457567417	-0.486214979763745	1
-0.605370105538728	-0.723702684110641	-0.942919382770912	1
-1.09128916111115	-0.198250157070047	-0.743111206455276	1
-0.362410577752519	-0.912865593845255	-0.800199256831172	1
1.27756623480439	-0.786756987355512	0.484281876626484	1
0.791647179231973	0.726546290521399	-0.372038879011953	1
-0.544630223592176	1.65134273811285	-0.343494853824005	1
0.184248359766451	0.243129965644052	8.27680075293627	1
-1.09128916111115	-0.82879318951876	-0.885831332395016	1
-0.301670695805967	-0.807775088437136	-0.314950828636057	1
-0.362410577752519	-0.933883694926879	-0.600391080515536	1
-0.909069515271489	0.726546290521399	-0.486214979763745	1
-0.848329633324937	-0.156213954906799	-0.457670954575797	1
0.366468005606108	1.12589021107225	-0.429126929387849	1
-0.0283412270464817	-0.933883694926879	-0.457670954575797	1
-0.362410577752519	2.36595817488805	-0.314950828636057	1
-0.240930813859415	-0.671157431406581	-0.514759004951693	1
-0.969809397218041	1.42014362621498	-0.0865986271324741	1
1.03460670701818	-0.450467370049532	0.969530304821599	1
1.70274540843026	-0.408431167886284	-0.486214979763745	1
-0.423150459699071	-0.870829391682007	-0.429126929387849	1
-0.483890341645623	-0.0511234494986802	-0.457670954575797	1
-0.362410577752519	0.747564391603023	-0.571847055327589	1
-0.969809397218041	-0.807775088437136	-0.0295105767565782	1
-1.2735088069508	-0.744720785192265	-0.172230702696318	1
-0.909069515271489	-0.702684583029017	-0.486214979763745	1
-0.544630223592176	-0.870829391682007	-0.514759004951693	1
0.0627685958733464	-0.933883694926879	-0.514759004951693	1
-0.180190931912862	-0.0931596516619278	-0.457670954575797	1
0.123508477819899	-0.807775088437136	-0.714567181267328	1
-1.45572845279046	-0.114177752743551	-0.229318753072214	1
-0.544630223592176	1.63032463703122	0.313017725498797	1
-0.544630223592176	1.63032463703122	0.313017725498797	1
0.0323986549000703	2.07170475974532	-0.257862778260162	1
-0.605370105538728	-0.82879318951876	-0.314950828636057	1
-0.180190931912862	0.936727301337637	-0.457670954575797	1
0.0627685958733464	-0.912865593845255	-0.314950828636057	1
-0.362410577752519	1.77745134460259	-0.257862778260162	1
-0.483890341645623	0.369238572133795	-0.486214979763745	1
-0.969809397218041	-0.786756987355512	-0.343494853824005	1
-0.240930813859415	1.71439704135772	-0.172230702696318	1
-0.362410577752519	-0.807775088437136	-0.800199256831172	1
-0.362410577752519	-0.807775088437136	-0.800199256831172	1
0.0627685958733464	1.42014362621498	-0.286406803448109	1
-0.787589751378385	1.39912552513336	-0.343494853824005	1
-0.787589751378385	0.768582492684647	-0.200774727884266	1
0.00202871392679448	0.705528189439776	0.198841624747005	1
1.03460670701818	-0.261304460314918	0.284473700310849	1
0.0627685958733464	1.46217982837823	-0.14368667750837	1
-0.483890341645623	-0.681666481947393	-0.172230702696318	1
0.42720788755266	1.12589021107225	-0.14368667750837	1
0.00202871392679448	2.28188577056156	-0.257862778260162	1
-0.848329633324937	-0.744720785192265	-0.600391080515536	1
-0.66610998748528	-0.765738886273888	-0.257862778260162	1
-0.362410577752519	-0.576575976539275	-0.514759004951693	1
0.42720788755266	1.12589021107225	-0.14368667750837	1
-0.240930813859415	0.201093763480805	-0.000966551568630263	1
-0.544630223592176	-0.807775088437136	-0.286406803448109	1
-0.483890341645623	0.516365279705162	-0.200774727884266	1
-0.362410577752519	-0.702684583029017	-0.571847055327589	1
-0.180190931912862	1.90355995109233	0.0846655239952134	1
0.42720788755266	0.978763503500884	-0.372038879011953	1
0.822017120205249	-0.933883694926879	-0.743111206455276	1
0.42720788755266	0.978763503500884	-0.372038879011953	1
-0.423150459699071	1.25199881756199	-0.571847055327589	1
-0.240930813859415	-0.849811290600383	3.53849257173691	1
0.670167415338869	-0.912865593845255	-0.743111206455276	1
-0.483890341645623	-0.82879318951876	-0.115142652320422	1
-0.544630223592176	0.432292875378666	-0.200774727884266	1
-0.362410577752519	2.5866482362451	-0.343494853824005	1
0.123508477819899	-0.471485471131156	-0.543303030139641	1
-0.66610998748528	1.1679264132355	-0.257862778260162	1
-0.787589751378385	1.14690831215387	-0.314950828636057	1
-0.11945104996631	-0.639630279784146	-0.543303030139641	1
-0.605370105538728	-0.765738886273888	-0.14368667750837	1
0.730907297285421	2.38697627596968	0.798266153693912	1
-0.11945104996631	0.243129965644052	-0.372038879011953	1
0.123508477819899	-0.849811290600383	0.284473700310849	1
1.33830611675094	1.04181780674576	1.14079445594929	1
-0.11945104996631	0.159057561317557	-0.229318753072214	1
-0.66610998748528	2.64970253948997	-0.172230702696318	1
-0.605370105538728	-0.135195853825175	-0.457670954575797	1
-1.03054927916459	-0.198250157070047	-0.657479130891432	1
-1.03054927916459	-0.156213954906799	-0.543303030139641	1
0.0627685958733464	-0.0931596516619278	-0.286406803448109	1
-0.635740046512004	-0.891847492763631	-0.257862778260162	1
-0.787589751378385	1.77745134460259	-0.286406803448109	1
-0.605370105538728	1.25199881756199	-0.14368667750837	1
-0.0587111680197578	-0.912865593845255	0.141753574371109	1
-0.11945104996631	0.0960032580726862	-0.429126929387849	1
-0.483890341645623	1.88254185001071	0.313017725498797	1
-0.483890341645623	1.88254185001071	0.313017725498797	1
-0.787589751378385	-0.618612178702522	-0.229318753072214	1
-0.423150459699071	-0.114177752743551	-0.800199256831172	1
-0.423150459699071	-0.492503572212779	-0.115142652320422	1
-0.362410577752519	-0.744720785192265	-0.200774727884266	1
1.3990459986975	0.600437684031657	1.08370640557339	1
-1.03054927916459	0.411274774297043	-0.115142652320422	1
-0.726849869431832	-0.786756987355512	-0.571847055327589	1
-1.21276892500425	-0.870829391682007	-0.257862778260162	1
0.487947769499212	0.78960059376627	0.0561214988072656	1
-0.11945104996631	1.90355995109233	-0.486214979763745	1
-0.11945104996631	1.10487210999063	-0.257862778260162	1
-0.301670695805967	1.37810742405174	0.0275774736193177	1
-0.11945104996631	-0.145704904365987	-0.657479130891432	1
-0.362410577752519	-0.849811290600383	-0.372038879011953	1
-0.544630223592176	1.23098071648037	-0.115142652320422	1
0.730907297285421	-0.786756987355512	-0.115142652320422	1
-0.726849869431832	0.0119308537461911	-0.372038879011953	1
-0.362410577752519	1.10487210999063	-0.343494853824005	1
-0.848329633324937	-0.744720785192265	-0.372038879011953	1
0.123508477819899	0.180075662399181	-0.571847055327589	1
-0.301670695805967	2.53410298354104	-0.429126929387849	1
-0.909069515271489	-0.933883694926879	-0.97146340795886	1
-0.180190931912862	1.9666142543372	-0.486214979763745	1
0.366468005606108	1.6093065359496	-0.400582904199901	1
0.244988241713003	-0.891847492763631	-0.400582904199901	1
-0.544630223592176	-0.387413066804661	-0.543303030139641	1
-0.180190931912862	0.180075662399181	-0.429126929387849	1
-0.848329633324937	1.77745134460259	-0.172230702696318	1
-0.544630223592176	1.39912552513336	-0.286406803448109	1
-0.423150459699071	-0.807775088437136	-0.600391080515536	1
0.305728123659556	-0.576575976539275	-0.514759004951693	1
0.487947769499212	0.78960059376627	-0.229318753072214	1
-0.787589751378385	-0.786756987355512	-0.514759004951693	1
-0.301670695805967	0.747564391603023	-0.0865986271324741	1
-0.180190931912862	-0.807775088437136	-0.68602315607938	1
-0.240930813859415	-0.765738886273888	-0.800199256831172	1
-0.605370105538728	-0.555557875457651	-0.514759004951693	1
-1.09128916111115	-0.0301053484170565	-0.372038879011953	1
-0.66610998748528	1.75643324352096	-0.400582904199901	1
-0.362410577752519	0.11702135915431	-0.97146340795886	1
0.244988241713003	0.915709200256013	-0.457670954575797	1
-0.544630223592176	1.88254185001071	-0.115142652320422	1
-0.787589751378385	-0.345376864641413	-1.00000743314681	1
0.305728123659556	-0.177232055988423	-0.97146340795886	1
-0.848329633324937	-0.723702684110641	-0.743111206455276	1
0.244988241713003	0.432292875378666	-0.429126929387849	1
-0.787589751378385	0.642473886194904	-0.657479130891432	1
-0.969809397218041	0.558401481868409	-0.200774727884266	1
-0.301670695805967	0.45331097646029	-0.914375357582964	1
-0.848329633324937	1.79846944568421	-0.514759004951693	1
0.0627685958733464	-0.681666481947393	1.54041080858056	1
-0.544630223592176	1.18894451431712	-0.000966551568630263	1
-1.21276892500425	-0.891847492763631	-0.14368667750837	1
-0.969809397218041	0.558401481868409	-0.200774727884266	1
-0.605370105538728	2.91242880301027	0.0275774736193177	1
-0.240930813859415	-0.0931596516619278	-0.400582904199901	1
0.97386682507163	1.67236083919447	0.627002002566224	1
-1.39498857084391	0.705528189439776	-0.372038879011953	1
-1.33424868889735	-0.0511234494986802	-0.314950828636057	1
-0.787589751378385	-0.912865593845255	2.25401143827926	1
-0.423150459699071	1.083854008909	-0.600391080515536	1
-1.21276892500425	-0.82879318951876	-0.486214979763745	1
-0.726849869431832	2.00865045650045	-0.0865986271324741	1
0.336098064632832	-0.849811290600383	-0.400582904199901	1
-0.726849869431832	2.00865045650045	-0.0865986271324741	1
-0.66610998748528	1.73541514243934	-0.115142652320422	1
0.00202871392679448	1.1679264132355	-0.457670954575797	1
0.00202871392679448	0.327202369970548	-0.543303030139641	1
0.00202871392679448	1.1679264132355	-0.457670954575797	1
0.730907297285421	-0.114177752743551	-0.286406803448109	1
-0.11945104996631	-0.849811290600383	-0.200774727884266	1
0.487947769499212	0.705528189439776	-0.0580546019445261	1
-0.969809397218041	-0.135195853825175	-0.429126929387849	1
-0.423150459699071	1.20996261539875	-0.571847055327589	1
0.305728123659556	1.29403501972524	-0.343494853824005	1
-0.11945104996631	0.243129965644052	-0.68602315607938	1
-0.180190931912862	1.63032463703122	-0.286406803448109	1
0.305728123659556	1.37810742405174	-0.286406803448109	1
-0.362410577752519	0.2851661678073	-0.229318753072214	1
0.0627685958733464	-0.912865593845255	-0.0295105767565782	1
0.0627685958733464	2.13475906299019	0.455737851438536	1
-0.969809397218041	-0.0721415505803041	-0.571847055327589	1
-0.240930813859415	-0.555557875457651	-0.457670954575797	1
0.123508477819899	-0.807775088437136	-1.00000743314681	1
-0.969809397218041	-0.00908724733543263	-0.0865986271324741	1
-0.969809397218041	-0.0721415505803041	-0.571847055327589	1
-0.544630223592176	0.558401481868409	-0.286406803448109	1
-1.09128916111115	1.10487210999063	-0.343494853824005	1
-0.817959692351661	-0.786756987355512	0.113209549183161	1
-0.240930813859415	-0.576575976539275	-0.343494853824005	1
-0.817959692351661	-0.786756987355512	0.113209549183161	1
-0.544630223592176	-0.702684583029017	-0.628935105703484	1
-0.544630223592176	-0.702684583029017	-0.628935105703484	1
-0.0587111680197578	0.180075662399181	-0.571847055327589	1
-0.66610998748528	1.67236083919447	-0.343494853824005	1
-0.787589751378385	-0.807775088437136	-0.628935105703484	1
-0.726849869431832	2.09272286082694	-0.600391080515536	1
-0.66610998748528	1.67236083919447	-0.343494853824005	1
-0.909069515271489	-0.786756987355512	-0.571847055327589	1
-0.969809397218041	-0.870829391682007	-0.571847055327589	1
-0.969809397218041	-0.870829391682007	-0.571847055327589	1
0.244988241713003	1.71439704135772	-0.400582904199901	1
-0.726849869431832	0.999781604582508	-0.514759004951693	1
-0.423150459699071	-0.786756987355512	-0.743111206455276	1
0.00202871392679448	0.222111864562429	-0.800199256831172	1
-0.0587111680197578	0.222111864562429	-0.800199256831172	1
-0.969809397218041	-0.870829391682007	-0.571847055327589	1
-0.362410577752519	1.88254185001071	-0.457670954575797	1
0.670167415338869	0.894691099174389	0.68409005294212	1
-0.483890341645623	-0.303340662478165	-0.743111206455276	1
-1.1520290430577	-0.870829391682007	-0.771655231643224	1
0.123508477819899	-0.261304460314918	-1.08563950871065	1
-1.09128916111115	-0.849811290600383	1.99711521158772	1
-0.787589751378385	-0.681666481947393	-0.543303030139641	1
-0.483890341645623	0.11702135915431	-0.97146340795886	1
-0.66610998748528	1.42014362621498	-0.600391080515536	1
-0.483890341645623	-0.807775088437136	-0.457670954575797	1
-0.483890341645623	-0.807775088437136	-0.457670954575797	1
-0.180190931912862	0.201093763480805	-0.286406803448109	1
-0.483890341645623	-0.933883694926879	-0.571847055327589	1
-0.483890341645623	-0.891847492763631	-0.714567181267328	1
-0.969809397218041	0.684510088358152	-0.257862778260162	1
-0.483890341645623	-0.849811290600383	-0.486214979763745	1
-0.848329633324937	0.516365279705162	-0.115142652320422	1
-0.362410577752519	1.54625223270473	-0.229318753072214	1
-0.787589751378385	-0.639630279784146	-0.000966551568630263	1
-0.423150459699071	-0.870829391682007	-0.229318753072214	1
-0.66610998748528	0.873672998092766	-0.0580546019445261	1
-0.0587111680197578	0.0749851569910623	-0.457670954575797	1
0.00202871392679448	0.0749851569910623	-0.429126929387849	1
-0.11945104996631	-0.891847492763631	-0.172230702696318	1
-1.2735088069508	-0.156213954906799	-0.400582904199901	1
-0.605370105538728	-0.849811290600383	-0.714567181267328	1
-1.39498857084391	-0.177232055988423	0.0275774736193177	1
-0.11945104996631	1.083854008909	-0.571847055327589	1
-0.362410577752519	-0.723702684110641	-0.343494853824005	1
1.55089570356388	-0.555557875457651	-0.400582904199901	1
-0.544630223592176	1.37810742405174	-0.0295105767565782	1
-1.03054927916459	0.0960032580726862	-1.1141835338986	1
-0.483890341645623	1.48319792945985	-0.286406803448109	1
-0.362410577752519	1.58828843486797	-0.486214979763745	1
0.548687651445764	-0.849811290600383	-0.229318753072214	1
0.0627685958733464	0.390256673215419	-0.343494853824005	1
0.00202871392679448	0.432292875378666	-0.628935105703484	1
0.457577828525936	-0.807775088437136	-0.486214979763745	1
-0.969809397218041	0.537383380786785	-0.14368667750837	1
0.0323986549000703	2.68122969111241	-0.257862778260162	1
2.21903440497595	-0.471485471131156	-0.229318753072214	1
0.0323986549000703	-0.744720785192265	-0.372038879011953	1
-1.03054927916459	-0.849811290600383	-0.800199256831172	1
-0.726849869431832	0.894691099174389	-0.600391080515536	1
-0.11945104996631	-0.765738886273888	-0.400582904199901	1
-0.848329633324937	-0.912865593845255	-0.486214979763745	1
-0.605370105538728	2.09272286082694	-0.172230702696318	1
-0.605370105538728	2.09272286082694	-0.172230702696318	1
-0.483890341645623	1.48319792945985	-0.628935105703484	1
0.00202871392679448	-0.765738886273888	-0.429126929387849	1
-1.57720821668356	-0.744720785192265	-0.800199256831172	1
0.487947769499212	-0.82879318951876	-1.1141835338986	1
-0.726849869431832	2.53410298354104	-0.486214979763745	1
-1.2735088069508	-0.765738886273888	-0.286406803448109	1
-1.2735088069508	-0.114177752743551	0.0561214988072656	1
-0.362410577752519	0.264148066725676	-0.543303030139641	1
-0.909069515271489	-0.82879318951876	2.73925986647437	1
0.305728123659556	-0.786756987355512	-0.82874328201912	1
-0.909069515271489	-0.807775088437136	-0.372038879011953	1
-0.362410577752519	-0.0301053484170565	-0.0580546019445261	1
-0.909069515271489	-0.807775088437136	-0.372038879011953	1
-1.09128916111115	-0.429449268967908	-0.457670954575797	1
-0.544630223592176	2.0506866586637	-0.200774727884266	1
-0.969809397218041	-0.765738886273888	-0.457670954575797	1
-0.483890341645623	-0.870829391682007	-0.286406803448109	1
-0.605370105538728	2.52359393300023	-0.000966551568630263	1
-0.909069515271489	-0.765738886273888	-0.172230702696318	1
-0.362410577752519	0.348220471052171	-0.314950828636057	1
0.123508477819899	-0.450467370049532	-0.514759004951693	1
0.123508477819899	-0.450467370049532	-0.514759004951693	1
-0.726849869431832	-0.891847492763631	0.0846655239952134	1
-1.09128916111115	-0.849811290600383	-0.372038879011953	1
-1.09128916111115	-0.786756987355512	0.0275774736193177	1
-1.09128916111115	1.50421603054148	0.227385649934953	1
0.184248359766451	1.20996261539875	0.427193826250588	1
-0.969809397218041	-0.849811290600383	-0.314950828636057	1
-0.848329633324937	-0.82879318951876	-0.429126929387849	1
-0.909069515271489	0.337711420511359	-1.0570954835227	1
0.00202871392679448	-0.555557875457651	0.912442254445703	1
-1.21276892500425	-0.807775088437136	-0.400582904199901	1
-0.605370105538728	-0.82879318951876	-0.115142652320422	1
-0.848329633324937	-0.702684583029017	-0.0580546019445261	1
-0.240930813859415	0.2851661678073	-0.0295105767565782	1
1.82422517232336	1.083854008909	5.36531018376558	1
-1.03054927916459	-0.82879318951876	0.113209549183161	1
-1.1520290430577	-0.0301053484170565	-0.628935105703484	1
2.06718470010957	-0.702684583029017	-0.257862778260162	1
0.913126943125078	-0.0511234494986802	-0.372038879011953	1
-0.787589751378385	-0.807775088437136	-0.200774727884266	1
-0.909069515271489	-0.870829391682007	-0.286406803448109	1
0.366468005606108	-0.912865593845255	-0.514759004951693	1
-0.605370105538728	0.432292875378666	-0.229318753072214	1
-0.301670695805967	-0.870829391682007	-0.600391080515536	1
-0.180190931912862	-0.786756987355512	-0.771655231643224	1
-0.787589751378385	-0.891847492763631	0.113209549183161	1
-0.787589751378385	-0.891847492763631	0.113209549183161	1
-0.483890341645623	-0.723702684110641	-0.0580546019445261	1
-0.483890341645623	-0.303340662478165	0.655546027754172	1
-0.483890341645623	-0.744720785192265	0.455737851438536	1
-0.240930813859415	0.0119308537461911	-0.229318753072214	1
-0.0587111680197578	0.190584712939993	-0.914375357582964	1
0.184248359766451	-0.807775088437136	-0.457670954575797	1
-0.301670695805967	0.768582492684647	-0.571847055327589	1
1.27756623480439	1.37810742405174	-0.200774727884266	1
-0.362410577752519	0.474329077541914	-0.229318753072214	1
-0.483890341645623	2.28188577056156	-0.14368667750837	1
-1.1520290430577	-0.156213954906799	0.0846655239952134	1
-0.423150459699071	0.0749851569910623	-0.514759004951693	1
-0.66610998748528	-0.0721415505803041	-0.600391080515536	1
-0.605370105538728	-0.345376864641413	-0.82874328201912	1
-0.848329633324937	2.41850342759211	-0.229318753072214	1
-0.787589751378385	2.45003057921455	-0.200774727884266	1
-0.787589751378385	-0.891847492763631	0.370105775874693	1
-0.605370105538728	0.62145578511328	-0.314950828636057	1
-0.362410577752519	0.705528189439776	-0.457670954575797	1
-0.301670695805967	1.083854008909	-0.486214979763745	1
-0.423150459699071	0.0749851569910623	-0.514759004951693	1
-1.09128916111115	-0.807775088437136	-0.657479130891432	1
-0.180190931912862	0.999781604582508	-0.429126929387849	1
-0.605370105538728	-0.345376864641413	-0.82874328201912	1
-0.301670695805967	-0.786756987355512	-0.914375357582964	1
0.184248359766451	-0.723702684110641	-0.771655231643224	1
-0.726849869431832	1.37810742405174	-0.0865986271324741	1
1.09534658896473	-0.849811290600383	-0.257862778260162	1
0.457577828525936	-0.849811290600383	-0.457670954575797	1
0.457577828525936	-0.849811290600383	-0.457670954575797	1
-1.42535851181718	1.46217982837823	-0.14368667750837	1
-0.544630223592176	-0.839302240059572	-0.457670954575797	1
-0.66610998748528	-0.82879318951876	-0.343494853824005	1
-1.36461862987063	-0.734211734651453	-0.514759004951693	1
-1.45572845279046	-0.870829391682007	-0.257862778260162	1
-0.848329633324937	-0.891847492763631	-0.229318753072214	1
0.305728123659556	1.87203279946989	-0.372038879011953	1
0.42720788755266	-0.156213954906799	-0.400582904199901	1
-0.483890341645623	-0.0511234494986802	-0.82874328201912	1
-0.362410577752519	-0.471485471131156	0.0561214988072656	1
-1.09128916111115	-0.933883694926879	0.569913952190328	1
-0.362410577752519	-0.471485471131156	0.0561214988072656	1
-0.544630223592176	-0.82879318951876	-0.257862778260162	1
-0.423150459699071	-0.912865593845255	-0.714567181267328	1
-1.03054927916459	0.0539670559094386	-0.885831332395016	1
-0.11945104996631	0.45331097646029	-0.400582904199901	1
1.58126564453715	-0.870829391682007	-0.400582904199901	1
-1.09128916111115	-0.135195853825175	-0.543303030139641	1
-0.240930813859415	2.39748532651049	-0.0580546019445261	1
-0.483890341645623	-0.282322561396542	4.13791710068382	1
-1.21276892500425	-0.870829391682007	-0.0295105767565782	1
-0.544630223592176	0.411274774297043	-0.372038879011953	1
-0.66610998748528	-0.954901796008502	0.0275774736193177	1
0.670167415338869	-0.975919897090126	-0.486214979763745	1
-0.848329633324937	-0.933883694926879	-0.543303030139641	1
-0.544630223592176	-0.198250157070047	0.170297599559057	1
-0.787589751378385	-0.744720785192265	-0.571847055327589	1
-0.483890341645623	1.5252341316231	-0.571847055327589	1
-0.11945104996631	1.18894451431712	-0.486214979763745	1
0.609427533392317	-0.555557875457651	-0.571847055327589	1
1.6420055264837	-0.00908724733543263	-0.743111206455276	1
-0.726849869431832	-0.723702684110641	-0.314950828636057	1
0.730907297285421	-0.282322561396542	-0.657479130891432	1
-0.11945104996631	-0.891847492763631	-0.229318753072214	1
-0.787589751378385	-0.849811290600383	-0.543303030139641	1
-0.787589751378385	-0.744720785192265	-0.571847055327589	1
-0.483890341645623	1.89305090055152	0.512825901814432	1
0.184248359766451	0.600437684031657	-0.885831332395016	1
-0.544630223592176	-0.0511234494986802	-0.914375357582964	1
-0.483890341645623	1.89305090055152	0.512825901814432	1
-0.969809397218041	-0.82879318951876	-0.82874328201912	1
-0.240930813859415	0.495347178623538	-0.286406803448109	1
-0.0587111680197578	-0.82879318951876	-0.200774727884266	1
-0.483890341645623	2.12425001244938	-0.543303030139641	1
-0.787589751378385	-0.786756987355512	-0.714567181267328	1
-0.362410577752519	-0.933883694926879	-0.400582904199901	1
-0.11945104996631	-0.807775088437136	-0.457670954575797	1
-0.605370105538728	-0.891847492763631	-0.657479130891432	1
0.184248359766451	-0.933883694926879	-0.628935105703484	1
-0.483890341645623	0.348220471052171	-0.82874328201912	1
-0.66610998748528	-0.902356543304443	-0.343494853824005	1
-0.362410577752519	-0.891847492763631	-0.514759004951693	1
-0.66610998748528	-0.66064838086577	-0.657479130891432	1
-0.66610998748528	-0.66064838086577	-0.657479130891432	1
-0.483890341645623	-0.891847492763631	-0.257862778260162	1
-0.301670695805967	1.58828843486797	-0.372038879011953	1
0.609427533392317	0.0854942075318742	-0.657479130891432	1
-0.483890341645623	-0.870829391682007	-0.372038879011953	1
-0.11945104996631	-0.429449268967908	-0.942919382770912	1
0.609427533392317	-0.576575976539275	-0.429126929387849	1
-1.21276892500425	-0.765738886273888	-0.429126929387849	1
0.548687651445764	0.243129965644052	-0.657479130891432	1
-0.483890341645623	-0.0721415505803041	-0.543303030139641	1
-0.848329633324937	-0.0511234494986802	-0.0295105767565782	1
-0.969809397218041	-0.912865593845255	-0.314950828636057	1
-0.483890341645623	-0.0616325000394921	-0.628935105703484	1
-0.575000164565452	-0.912865593845255	-0.257862778260162	1
-1.09128916111115	-0.933883694926879	2.3396435138431	1
-0.969809397218041	-0.849811290600383	-0.286406803448109	1
-0.301670695805967	0.2851661678073	-0.628935105703484	1
-0.66610998748528	0.348220471052171	-0.543303030139641	1
-0.969809397218041	-0.849811290600383	-0.286406803448109	1
-1.21276892500425	-0.891847492763631	-0.571847055327589	1
-0.362410577752519	-0.261304460314918	-0.800199256831172	1
-0.180190931912862	1.06283590782738	-0.457670954575797	1
-0.726849869431832	1.92457805217395	-0.343494853824005	1
0.305728123659556	-0.0301053484170565	3.22450829466948	1
0.0627685958733464	1.75643324352096	-0.229318753072214	1
-0.726849869431832	1.92457805217395	-0.343494853824005	1
-0.605370105538728	-0.114177752743551	0.769722128505964	1
-1.09128916111115	-0.786756987355512	-0.857287307207068	1
-0.180190931912862	1.10487210999063	-0.486214979763745	1
-0.423150459699071	-0.765738886273888	-0.800199256831172	1
-1.09128916111115	-0.765738886273888	-0.172230702696318	1
-0.11945104996631	-0.849811290600383	-0.771655231643224	1
-1.09128916111115	-0.82879318951876	-0.657479130891432	1
-1.03054927916459	-0.912865593845255	-0.543303030139641	1
0.42720788755266	-0.261304460314918	-0.714567181267328	1
0.244988241713003	-0.0931596516619278	-0.314950828636057	1
0.00202871392679448	-0.0511234494986802	-0.457670954575797	1
-0.575000164565452	0.0960032580726862	-0.314950828636057	1
-0.909069515271489	0.201093763480805	0.313017725498797	1
1.5205257625906	2.50257583191861	-0.514759004951693	1
-0.605370105538728	-0.765738886273888	-0.257862778260162	1
-1.1520290430577	-0.807775088437136	-0.286406803448109	1
0.153878418793175	1.69337894027609	-0.429126929387849	1
-0.544630223592176	-0.870829391682007	-0.457670954575797	1
-0.180190931912862	0.159057561317557	-0.457670954575797	1
-0.5142602826189	-0.723702684110641	-0.857287307207068	1
-1.1520290430577	-0.912865593845255	-0.343494853824005	1
-0.909069515271489	-0.82879318951876	-0.343494853824005	1
-0.180190931912862	-0.954901796008502	-0.543303030139641	1
-1.09128916111115	-0.870829391682007	-0.372038879011953	1
-0.726849869431832	0.2851661678073	-0.400582904199901	1
0.184248359766451	-0.891847492763631	-0.800199256831172	1
-0.787589751378385	-0.681666481947393	-0.172230702696318	1
-1.09128916111115	2.42901247813292	-0.172230702696318	1
-0.605370105538728	-0.891847492763631	-0.229318753072214	1
-0.301670695805967	0.327202369970548	-0.400582904199901	1
-0.969809397218041	0.201093763480805	-0.229318753072214	1
-1.09128916111115	-0.975919897090126	-0.457670954575797	1
1.45978588064405	1.40963457567417	-0.657479130891432	1
-0.66610998748528	-0.744720785192265	-0.429126929387849	1
0.730907297285421	0.159057561317557	-0.486214979763745	1
-0.301670695805967	0.327202369970548	-0.400582904199901	1
1.3990459986975	-0.324358763559789	-0.628935105703484	1
-0.787589751378385	-0.66064838086577	-0.257862778260162	1
-1.2735088069508	-0.765738886273888	-0.457670954575797	1
-0.726849869431832	2.09272286082694	-0.172230702696318	1
0.0627685958733464	-0.639630279784146	-0.229318753072214	1
-1.33424868889735	0.0539670559094386	-0.343494853824005	1
-0.544630223592176	-0.849811290600383	-0.457670954575797	1
-0.909069515271489	-0.912865593845255	-0.457670954575797	1
-1.21276892500425	-0.954901796008502	-0.543303030139641	1
-0.726849869431832	2.09272286082694	-0.172230702696318	1
-0.362410577752519	-0.744720785192265	-0.115142652320422	1
-0.726849869431832	0.579419582950033	-0.343494853824005	1
-0.66610998748528	-0.576575976539275	-0.68602315607938	1
-0.423150459699071	-0.786756987355512	-0.257862778260162	1
-0.362410577752519	-0.807775088437136	-0.257862778260162	1
0.244988241713003	0.642473886194904	-0.343494853824005	1
1.33830611675094	-0.492503572212779	-0.314950828636057	1
-0.66610998748528	-0.807775088437136	-0.257862778260162	1
0.913126943125078	-0.198250157070047	-0.486214979763745	1
-0.969809397218041	-0.891847492763631	-0.343494853824005	1
-0.909069515271489	0.411274774297043	-0.628935105703484	1
0.487947769499212	-0.555557875457651	-0.628935105703484	1
0.913126943125078	-0.198250157070047	-0.486214979763745	1
-0.969809397218041	-0.891847492763631	-0.343494853824005	1
-0.544630223592176	1.6093065359496	-0.172230702696318	1
-0.544630223592176	1.6093065359496	-0.172230702696318	1
0.366468005606108	-0.00908724733543263	-0.343494853824005	1
-0.180190931912862	0.243129965644052	-0.372038879011953	1
-0.726849869431832	0.2851661678073	-0.628935105703484	1
-0.544630223592176	1.6093065359496	-0.172230702696318	1
-0.483890341645623	0.0960032580726862	-0.543303030139641	1
-0.240930813859415	-0.282322561396542	-0.600391080515536	1
-1.03054927916459	-0.849811290600383	-0.543303030139641	1
-0.66610998748528	-0.870829391682007	-0.314950828636057	1
0.0627685958733464	-0.933883694926879	-0.343494853824005	1
-0.362410577752519	1.33607122188849	-0.400582904199901	1
-1.06091922013787	-0.912865593845255	-0.14368667750837	1
-0.301670695805967	0.348220471052171	-0.400582904199901	1
-0.726849869431832	-0.933883694926879	-0.314950828636057	1
-0.969809397218041	-0.912865593845255	-0.657479130891432	1
0.305728123659556	-0.933883694926879	-0.229318753072214	1
0.123508477819899	-0.534539774376027	-0.743111206455276	1
-0.544630223592176	-0.912865593845255	-0.400582904199901	1
1.33830611675094	2.60766633732673	-0.14368667750837	1
-0.66610998748528	0.348220471052171	-0.172230702696318	1
-0.483890341645623	1.71439704135772	-0.172230702696318	1
-0.544630223592176	-0.891847492763631	0.141753574371109	1
0.548687651445764	1.58828843486797	-0.657479130891432	1
-0.423150459699071	-0.891847492763631	0.198841624747005	1
-1.09128916111115	-0.891847492763631	-0.0295105767565782	1
0.548687651445764	1.58828843486797	-0.657479130891432	1
0.548687651445764	1.58828843486797	-0.657479130891432	1
-0.787589751378385	3.01751930841839	-0.0580546019445261	1
-0.423150459699071	-0.891847492763631	0.198841624747005	1
-0.726849869431832	-0.576575976539275	-0.343494853824005	1
-1.03054927916459	-0.387413066804661	-0.172230702696318	1
-1.09128916111115	-0.891847492763631	-0.0295105767565782	1
0.609427533392317	0.768582492684647	-0.714567181267328	1
-0.909069515271489	0.243129965644052	-0.571847055327589	1
-0.605370105538728	-0.807775088437136	-0.286406803448109	1
1.09534658896473	1.79846944568421	-0.628935105703484	1
-0.787589751378385	-0.860320341141195	-0.115142652320422	1
-0.544630223592176	-0.387413066804661	0.0275774736193177	1
3.09976269320096	0.684510088358152	-0.800199256831172	1
-0.726849869431832	-0.177232055988423	-0.343494853824005	1
-1.57720821668356	-0.870829391682007	-0.172230702696318	1
-1.09128916111115	-0.639630279784146	-0.286406803448109	1
-0.11945104996631	-0.177232055988423	-0.0865986271324741	1
-1.1520290430577	-0.954901796008502	-0.657479130891432	1
-0.483890341645623	1.65134273811285	-0.343494853824005	1
-0.939439456244765	-0.912865593845255	-0.743111206455276	1
-0.240930813859415	0.831636795929518	-0.286406803448109	1
0.0627685958733464	0.67400103781734	-0.657479130891432	1
1.70274540843026	-0.912865593845255	-0.486214979763745	1
-0.423150459699071	-0.765738886273888	-0.429126929387849	1
-0.909069515271489	0.810618694847895	-0.743111206455276	1
-0.240930813859415	-0.891847492763631	-0.628935105703484	1
-1.03054927916459	1.54625223270473	-0.314950828636057	1
-0.848329633324937	0.558401481868409	-0.14368667750837	1
-0.787589751378385	1.90355995109233	0.113209549183161	1
-0.969809397218041	-0.765738886273888	0.141753574371109	1
-0.726849869431832	0.831636795929518	-0.628935105703484	1
-0.909069515271489	0.810618694847895	-0.743111206455276	1
-0.726849869431832	0.873672998092766	-0.543303030139641	1
-0.66610998748528	0.495347178623538	-0.600391080515536	1
-0.848329633324937	-0.786756987355512	-0.514759004951693	1
-0.787589751378385	-0.849811290600383	-0.429126929387849	1
-0.787589751378385	2.6707206405716	-0.400582904199901	1
-0.423150459699071	-0.912865593845255	-0.543303030139641	1
-0.423150459699071	-0.912865593845255	-0.543303030139641	1
-0.423150459699071	1.48319792945985	-0.543303030139641	1
-0.66610998748528	0.474329077541914	-0.200774727884266	1
-0.969809397218041	2.13475906299019	-0.343494853824005	1
-1.2735088069508	-0.933883694926879	-0.800199256831172	1
-1.03054927916459	-0.933883694926879	-0.628935105703484	1
-0.969809397218041	2.13475906299019	-0.343494853824005	1
-1.09128916111115	-0.870829391682007	-0.543303030139641	1
-1.2735088069508	-0.933883694926879	-0.800199256831172	1
-0.301670695805967	-0.156213954906799	-0.628935105703484	1
0.123508477819899	-0.765738886273888	-0.885831332395016	1
-0.969809397218041	-0.0511234494986802	-0.14368667750837	1
-0.787589751378385	-0.765738886273888	-0.514759004951693	1
0.487947769499212	0.579419582950033	-0.000966551568630263	1
-0.66610998748528	0.957745402419261	-0.571847055327589	1
0.548687651445764	0.201093763480805	-0.314950828636057	1
-0.240930813859415	-0.765738886273888	-0.657479130891432	1
0.00202871392679448	-0.82879318951876	-0.82874328201912	1
-0.362410577752519	-0.723702684110641	0.0846655239952134	1
-0.969809397218041	2.64970253948997	-0.286406803448109	1
-0.240930813859415	0.579419582950033	-0.0295105767565782	1
-0.240930813859415	-0.177232055988423	-0.429126929387849	1
-0.726849869431832	0.327202369970548	0.198841624747005	1
-1.03054927916459	0.705528189439776	-0.229318753072214	1
-0.423150459699071	-0.849811290600383	-0.172230702696318	1
-0.969809397218041	1.35708932297011	-0.286406803448109	1
-0.180190931912862	2.09272286082694	-0.286406803448109	1
-0.605370105538728	0.411274774297043	-0.486214979763745	1
-0.544630223592176	0.495347178623538	-0.314950828636057	1
-0.180190931912862	-0.870829391682007	-0.400582904199901	1
-0.240930813859415	1.69337894027609	-0.486214979763745	1
-1.21276892500425	-0.891847492763631	-0.800199256831172	1
-0.787589751378385	-0.891847492763631	-0.257862778260162	1
-0.301670695805967	-0.345376864641413	-0.257862778260162	1
1.27756623480439	-0.576575976539275	-0.628935105703484	1
-0.605370105538728	-0.849811290600383	3.31014037023333	1
-0.301670695805967	-0.345376864641413	-0.257862778260162	1
0.305728123659556	-0.156213954906799	-0.628935105703484	1
0.42720788755266	-0.555557875457651	-0.229318753072214	1
-0.11945104996631	-0.786756987355512	-0.714567181267328	1
-0.423150459699071	3.79518904843847	0.0275774736193177	1
-0.11945104996631	-0.786756987355512	-0.714567181267328	1
-0.483890341645623	-0.471485471131156	-0.82874328201912	1
-0.301670695805967	1.31505312080686	-0.600391080515536	1
0.00202871392679448	0.390256673215419	-0.314950828636057	1
0.184248359766451	1.65134273811285	-0.314950828636057	1
-0.483890341645623	-0.471485471131156	-0.82874328201912	1
0.609427533392317	0.474329077541914	-0.314950828636057	1
-1.03054927916459	-0.933883694926879	-0.486214979763745	1
-0.726849869431832	1.04181780674576	-0.229318753072214	1
-0.848329633324937	-0.408431167886284	0.0275774736193177	1
-0.544630223592176	-0.765738886273888	-0.0865986271324741	1
-0.362410577752519	0.222111864562429	-0.429126929387849	1
-0.544630223592176	2.38697627596968	-0.229318753072214	1
0.913126943125078	0.327202369970548	-0.372038879011953	1
0.791647179231973	1.58828843486797	5.22259005782584	1
0.913126943125078	0.327202369970548	-0.372038879011953	1
-0.909069515271489	2.12425001244938	0.0561214988072656	1
-0.909069515271489	2.12425001244938	0.0561214988072656	1
-0.726849869431832	0.432292875378666	-0.0580546019445261	1
-0.240930813859415	-0.807775088437136	-0.314950828636057	1
-0.180190931912862	-0.313849713018977	-0.343494853824005	1
-0.301670695805967	-0.933883694926879	-0.343494853824005	1
0.730907297285421	0.411274774297043	-0.115142652320422	1
-1.1520290430577	-0.912865593845255	-0.229318753072214	1
-0.180190931912862	0.474329077541914	-0.172230702696318	1
-0.423150459699071	0.495347178623538	-0.200774727884266	1
-0.787589751378385	-0.849811290600383	-0.257862778260162	1
-0.362410577752519	2.09272286082694	0.0846655239952134	1
0.639797474365593	-0.933883694926879	-0.457670954575797	1
-0.969809397218041	-0.891847492763631	-0.657479130891432	1
-0.605370105538728	0.264148066725676	-0.286406803448109	1
-0.483890341645623	-0.135195853825175	2.3396435138431	1
-0.726849869431832	0.726546290521399	-0.286406803448109	1
0.0627685958733464	0.222111864562429	-0.800199256831172	1
-0.240930813859415	0.243129965644052	-0.314950828636057	1
-0.11945104996631	2.71275684273485	-0.0580546019445261	1
-0.544630223592176	1.88254185001071	-0.0295105767565782	1
-0.483890341645623	2.60766633732673	-0.200774727884266	1
-0.483890341645623	0.831636795929518	-0.257862778260162	1
-0.544630223592176	-0.818284138977948	-0.429126929387849	1
0.548687651445764	-0.82879318951876	-0.172230702696318	1
-0.605370105538728	-0.261304460314918	-0.457670954575797	1
-1.33424868889735	-0.849811290600383	0.113209549183161	1
-0.11945104996631	1.98763235541883	-0.429126929387849	1
-0.605370105538728	-0.261304460314918	-0.457670954575797	1
-0.483890341645623	-0.765738886273888	-0.372038879011953	1
-0.423150459699071	-0.261304460314918	-0.286406803448109	1
-0.180190931912862	0.201093763480805	0.0275774736193177	1
-0.605370105538728	-0.82879318951876	-0.514759004951693	1
1.6420055264837	-0.786756987355512	-0.14368667750837	1
-0.180190931912862	-0.807775088437136	-0.68602315607938	1
-0.969809397218041	-0.513521673294403	0.141753574371109	1
-0.240930813859415	0.243129965644052	1.91148313602388	1
-0.787589751378385	0.11702135915431	-0.286406803448109	1
-0.848329633324937	-0.786756987355512	-0.172230702696318	1
-0.848329633324937	-0.597594077620898	-0.343494853824005	1
0.366468005606108	2.95446500517352	-0.429126929387849	1
-1.2735088069508	-0.0931596516619278	-0.000966551568630263	1
-0.240930813859415	0.201093763480805	-0.628935105703484	1
-0.240930813859415	0.243129965644052	1.91148313602388	1
-0.66610998748528	-0.912865593845255	-0.714567181267328	1
1.24719629383112	-0.618612178702522	-0.714567181267328	1
-1.09128916111115	0.873672998092766	0.0275774736193177	1
-0.726849869431832	-0.492503572212779	-0.115142652320422	1
-1.1520290430577	-0.765738886273888	-0.0580546019445261	1
0.184248359766451	0.222111864562429	0.141753574371109	1
-0.544630223592176	1.98763235541883	-0.486214979763745	1
-0.726849869431832	-0.912865593845255	2.19692338790336	1
-0.726849869431832	-0.135195853825175	-0.172230702696318	1
-0.423150459699071	-0.891847492763631	-0.343494853824005	1
-0.969809397218041	1.04181780674576	-0.314950828636057	1
-0.5142602826189	1.44116172729661	-0.314950828636057	1
-1.09128916111115	-0.681666481947393	-0.400582904199901	1
-0.423150459699071	0.537383380786785	-0.0865986271324741	1
-0.787589751378385	-0.891847492763631	-0.514759004951693	1
-0.362410577752519	-0.00908724733543263	-0.400582904199901	1
-1.03054927916459	-0.82879318951876	-0.543303030139641	1
-0.423150459699071	0.537383380786785	-0.0865986271324741	1
-0.11945104996631	0.474329077541914	-0.0580546019445261	1
0.184248359766451	-0.849811290600383	-0.229318753072214	1
0.305728123659556	0.936727301337637	0.0846655239952134	1
0.366468005606108	0.852654897011142	0.0846655239952134	1
-0.909069515271489	-0.513521673294403	-0.0580546019445261	1
-0.544630223592176	1.79846944568421	0.370105775874693	1
-1.1520290430577	-0.765738886273888	-0.628935105703484	1
-1.03054927916459	-0.00908724733543263	-0.115142652320422	1
-0.787589751378385	0.800109644307082	-0.628935105703484	1
-0.605370105538728	0.2851661678073	-0.514759004951693	1
-0.0587111680197578	-0.597594077620898	-0.457670954575797	1
0.123508477819899	0.45331097646029	-0.600391080515536	1
-1.09128916111115	-0.849811290600383	-0.400582904199901	1
-0.726849869431832	-0.849811290600383	-0.000966551568630263	1
0.184248359766451	-0.723702684110641	0.227385649934953	1
0.184248359766451	-0.849811290600383	-0.543303030139641	1
-0.66610998748528	2.09272286082694	0.484281876626484	1
-0.240930813859415	0.999781604582508	-0.200774727884266	1
-0.66610998748528	2.09272286082694	0.484281876626484	1
-0.240930813859415	0.999781604582508	-0.200774727884266	1
0.244988241713003	-0.429449268967908	-0.286406803448109	1
-0.0587111680197578	1.46217982837823	0.255929675122901	1
0.123508477819899	-0.82879318951876	-0.200774727884266	1
0.730907297285421	-0.135195853825175	-0.400582904199901	1
0.487947769499212	-0.282322561396542	-0.743111206455276	1
-0.423150459699071	1.77745134460259	-0.771655231643224	1
-0.483890341645623	-0.933883694926879	-0.68602315607938	1
-0.240930813859415	-0.555557875457651	-0.514759004951693	1
0.487947769499212	-0.282322561396542	-0.743111206455276	1
-0.11945104996631	1.27301691864362	-0.657479130891432	1
-0.11945104996631	1.27301691864362	-0.657479130891432	1
-1.03054927916459	0.180075662399181	-0.14368667750837	1
0.609427533392317	1.20996261539875	-0.714567181267328	1
0.609427533392317	1.20996261539875	-0.714567181267328	1
-0.787589751378385	0.0329489548278148	-0.343494853824005	1
-0.909069515271489	0.0539670559094386	1.91148313602388	1
0.00202871392679448	1.1679264132355	-0.115142652320422	1
-0.969809397218041	-0.933883694926879	-0.0580546019445261	1
-0.969809397218041	1.33607122188849	-0.486214979763745	1
0.00202871392679448	-0.156213954906799	-0.771655231643224	1
-0.483890341645623	0.516365279705162	-0.429126929387849	1
0.913126943125078	2.59715728678591	-0.115142652320422	1
-0.544630223592176	-0.807775088437136	-0.286406803448109	1
-0.969809397218041	-0.807775088437136	-0.200774727884266	1
-0.605370105538728	0.201093763480805	-0.229318753072214	1
3.46420198488027	-0.807775088437136	-0.000966551568630263	1
-0.0587111680197578	-0.849811290600383	-0.000966551568630263	1
-0.969809397218041	-0.156213954906799	-0.286406803448109	1
-1.2735088069508	-0.66064838086577	-0.0580546019445261	1
-0.544630223592176	-0.639630279784146	-0.400582904199901	1
-0.423150459699071	1.77745134460259	-0.172230702696318	1
-0.787589751378385	0.390256673215419	-0.714567181267328	1
-0.909069515271489	-0.765738886273888	-0.200774727884266	1
-0.0587111680197578	2.2293405178575	-0.257862778260162	1
-0.301670695805967	0.400765723756231	-0.628935105703484	1
-0.909069515271489	-0.723702684110641	-0.0865986271324741	1
-0.544630223592176	1.79846944568421	-0.372038879011953	1
-0.240930813859415	1.86152374892908	-0.314950828636057	1
-0.240930813859415	1.86152374892908	-0.314950828636057	1
-0.726849869431832	0.516365279705162	-0.771655231643224	1
1.15608647091129	-0.933883694926879	-0.571847055327589	1
-0.605370105538728	2.60766633732673	-0.200774727884266	1
-0.240930813859415	1.86152374892908	-0.314950828636057	1
-0.605370105538728	2.70224779219403	-0.286406803448109	1
0.0627685958733464	0.222111864562429	-0.000966551568630263	1
-0.301670695805967	0.558401481868409	-0.543303030139641	1
-0.180190931912862	0.663491987276528	-0.0865986271324741	1
-0.66610998748528	1.81948754676584	-0.657479130891432	1
-0.66610998748528	1.10487210999063	-0.457670954575797	1
-0.483890341645623	1.02079970566413	-0.486214979763745	1
-0.362410577752519	-0.744720785192265	-0.543303030139641	1
0.123508477819899	0.0539670559094386	-0.514759004951693	1
-0.544630223592176	0.558401481868409	-0.314950828636057	1
-0.240930813859415	0.642473886194904	-0.571847055327589	1
0.548687651445764	-0.408431167886284	-0.657479130891432	1
-0.544630223592176	0.558401481868409	-0.314950828636057	1
0.0627685958733464	1.88254185001071	-0.343494853824005	1
-0.483890341645623	1.18894451431712	-0.115142652320422	1
-1.33424868889735	-0.114177752743551	-0.0295105767565782	1
-0.483890341645623	-0.807775088437136	-0.68602315607938	1
-0.726849869431832	-0.849811290600383	4.33772527699945	1
-0.423150459699071	0.2851661678073	-0.257862778260162	1
-0.423150459699071	1.06283590782738	-0.372038879011953	1
2.24940434594923	0.159057561317557	-0.400582904199901	1
-0.362410577752519	-0.807775088437136	-0.457670954575797	1
-0.423150459699071	1.06283590782738	-0.372038879011953	1
-1.09128916111115	-0.891847492763631	-0.714567181267328	1
0.123508477819899	2.00865045650045	-0.115142652320422	1
0.123508477819899	2.00865045650045	-0.115142652320422	1
0.670167415338869	-0.912865593845255	-0.14368667750837	1
-0.726849869431832	1.37810742405174	0.284473700310849	1
-0.909069515271489	-0.849811290600383	-0.286406803448109	1
-0.544630223592176	2.47104868029617	-0.571847055327589	1
-0.180190931912862	0.579419582950033	-0.800199256831172	1
-0.544630223592176	2.47104868029617	-0.571847055327589	1
-1.1520290430577	-0.912865593845255	-0.82874328201912	1
-0.11945104996631	2.34494007380643	-0.000966551568630263	1
-1.03054927916459	-0.933883694926879	-0.914375357582964	1
-0.787589751378385	-0.849811290600383	-0.429126929387849	1
-0.180190931912862	0.306184268888924	-0.286406803448109	1
-0.787589751378385	0.558401481868409	-0.257862778260162	1
-0.848329633324937	-0.849811290600383	-0.257862778260162	1
0.913126943125078	-0.618612178702522	-0.571847055327589	1
-0.848329633324937	-0.198250157070047	0.855354204069807	1
-0.483890341645623	2.71275684273485	0.798266153693912	1
-0.362410577752519	0.327202369970548	0.0275774736193177	1
-0.0587111680197578	-0.891847492763631	-0.343494853824005	1
-0.848329633324937	1.84050564784746	-0.000966551568630263	1
-0.848329633324937	1.84050564784746	-0.000966551568630263	1
-0.848329633324937	1.84050564784746	-0.000966551568630263	1
-1.09128916111115	-0.744720785192265	-0.257862778260162	1
-0.726849869431832	1.04181780674576	-0.372038879011953	1
0.548687651445764	-0.912865593845255	-0.0580546019445261	1
-1.33424868889735	0.180075662399181	0.0275774736193177	1
-0.362410577752519	1.92457805217395	-0.372038879011953	1
-0.362410577752519	1.92457805217395	-0.372038879011953	1
-0.848329633324937	1.33607122188849	-0.0295105767565782	1
-0.180190931912862	-0.849811290600383	-0.457670954575797	1
-1.03054927916459	-0.807775088437136	-0.257862778260162	1
-0.483890341645623	-0.639630279784146	-0.372038879011953	1
-0.848329633324937	1.33607122188849	-0.0295105767565782	1
-1.1520290430577	-0.765738886273888	-0.372038879011953	1
-0.544630223592176	-0.723702684110641	-0.600391080515536	1
-0.969809397218041	-0.849811290600383	0.227385649934953	1
1.27756623480439	0.558401481868409	-0.857287307207068	1
0.42720788755266	-0.156213954906799	-0.942919382770912	1
-0.848329633324937	-0.702684583029017	-0.200774727884266	1
-0.483890341645623	0.201093763480805	-0.172230702696318	1
0.00202871392679448	0.45331097646029	-0.457670954575797	1
0.548687651445764	1.46217982837823	3.19596426948154	1
-0.483890341645623	-0.786756987355512	3.50994854654896	1
-0.787589751378385	0.348220471052171	-0.543303030139641	1
0.487947769499212	-0.66064838086577	-0.628935105703484	1
-0.544630223592176	-0.849811290600383	-0.914375357582964	1
0.0627685958733464	-0.807775088437136	-0.514759004951693	1
-0.423150459699071	-0.891847492763631	-0.286406803448109	1
-1.21276892500425	-0.177232055988423	-0.771655231643224	1
-0.240930813859415	1.083854008909	-0.68602315607938	1
-1.2735088069508	-0.135195853825175	-0.800199256831172	1
0.275358182686279	1.50421603054148	-0.628935105703484	1
-0.0587111680197578	0.78960059376627	-0.286406803448109	1
-0.0587111680197578	0.327202369970548	-0.172230702696318	1
-0.66610998748528	1.18894451431712	-0.628935105703484	1
-0.787589751378385	2.6707206405716	-0.400582904199901	1
0.882757002151802	-0.282322561396542	-0.857287307207068	1
-0.787589751378385	2.6707206405716	-0.400582904199901	1
-0.301670695805967	0.600437684031657	-0.343494853824005	1
-0.362410577752519	1.27301691864362	-0.457670954575797	1
-1.03054927916459	-0.807775088437136	-0.257862778260162	1
-0.726849869431832	-0.114177752743551	-0.400582904199901	1
-0.362410577752519	-0.240286359233294	-0.14368667750837	1
-0.11945104996631	-0.849811290600383	-0.771655231643224	1
0.00202871392679448	-0.870829391682007	0.0275774736193177	1
-0.66610998748528	0.0329489548278148	-0.372038879011953	1
-0.726849869431832	-0.114177752743551	-0.400582904199901	1
0.123508477819899	-0.807775088437136	-0.486214979763745	1
-1.03054927916459	-0.849811290600383	-0.400582904199901	1
0.123508477819899	-0.807775088437136	-0.486214979763745	1
-0.0587111680197578	1.18894451431712	-0.571847055327589	1
-1.03054927916459	-0.807775088437136	-0.0865986271324741	1
-1.03054927916459	-0.82879318951876	-0.172230702696318	1
-1.1520290430577	-0.807775088437136	-0.286406803448109	1
-0.544630223592176	0.537383380786785	-0.343494853824005	1
2.55310375568199	-0.576575976539275	-0.372038879011953	1
-0.726849869431832	2.02966855758207	-0.115142652320422	1
-0.11945104996631	0.11702135915431	-0.172230702696318	1
-0.969809397218041	1.6093065359496	-0.000966551568630263	1
-0.605370105538728	1.44116172729661	-0.286406803448109	1
0.00202871392679448	1.18894451431712	-0.257862778260162	1
-1.09128916111115	0.264148066725676	-0.372038879011953	1
-0.605370105538728	2.0506866586637	0.0275774736193177	1
-0.969809397218041	1.6093065359496	-0.000966551568630263	1
-0.726849869431832	2.45003057921455	-0.172230702696318	1
-0.726849869431832	2.45003057921455	-0.172230702696318	1
-0.66610998748528	1.10487210999063	-0.514759004951693	1
-0.848329633324937	-0.891847492763631	-0.628935105703484	1
-0.848329633324937	-0.492503572212779	-0.429126929387849	1
-0.544630223592176	1.10487210999063	0.569913952190328	1
-0.483890341645623	1.50421603054148	-0.14368667750837	1
0.305728123659556	-0.114177752743551	-0.600391080515536	1
0.548687651445764	1.37810742405174	-0.000966551568630263	1
0.97386682507163	-0.597594077620898	-0.0580546019445261	1
0.0627685958733464	-0.744720785192265	-0.457670954575797	1
-0.726849869431832	2.4079943770513	-0.000966551568630263	1
-0.483890341645623	0.327202369970548	-0.429126929387849	1
-0.969809397218041	0.0960032580726862	0.0561214988072656	1
-0.605370105538728	0.684510088358152	0.113209549183161	1
-0.362410577752519	2.07170475974532	-0.000966551568630263	1
-0.483890341645623	1.63032463703122	-0.257862778260162	1
-0.787589751378385	1.09436305944982	-0.0865986271324741	1
-1.36461862987063	0.2851661678073	-0.000966551568630263	1
-0.0587111680197578	1.63032463703122	-0.000966551568630263	1
-0.605370105538728	-0.513521673294403	-0.600391080515536	1
-0.726849869431832	-0.702684583029017	-0.115142652320422	1
3.58568174877338	0.663491987276528	-0.115142652320422	1
-0.362410577752519	-0.387413066804661	-0.514759004951693	1
-0.969809397218041	-0.870829391682007	-0.229318753072214	1
-0.0587111680197578	0.894691099174389	-0.457670954575797	1
0.913126943125078	-0.639630279784146	0.883898229257755	1
-0.726849869431832	2.80733829760215	-0.800199256831172	1
0.0627685958733464	-0.765738886273888	0.370105775874693	1
-0.909069515271489	1.54625223270473	-0.0865986271324741	1
-0.909069515271489	1.54625223270473	-0.0865986271324741	1
-0.11945104996631	0.495347178623538	-0.400582904199901	1
-0.909069515271489	1.54625223270473	-0.0865986271324741	1
-0.11945104996631	0.495347178623538	-0.400582904199901	1
-0.11945104996631	2.37646722542887	-0.172230702696318	1
0.123508477819899	0.978763503500884	-0.0865986271324741	1
-0.11945104996631	1.14690831215387	-0.429126929387849	1
-0.0587111680197578	0.915709200256013	-0.429126929387849	1
0.305728123659556	-0.891847492763631	4.59462150369098	1
-0.969809397218041	0.873672998092766	-0.115142652320422	1
-0.423150459699071	-0.597594077620898	-0.343494853824005	1
-0.362410577752519	-0.114177752743551	0.0561214988072656	1
-0.969809397218041	0.873672998092766	-0.115142652320422	1
-0.726849869431832	-0.912865593845255	-0.543303030139641	1
-0.483890341645623	0.579419582950033	-0.14368667750837	1
-0.605370105538728	0.390256673215419	0.370105775874693	1
-0.483890341645623	0.579419582950033	-0.14368667750837	1
-0.423150459699071	-0.723702684110641	0.0846655239952134	1
-0.605370105538728	2.16628621461263	-0.600391080515536	1
-0.483890341645623	-0.723702684110641	-0.714567181267328	1
-0.605370105538728	-0.807775088437136	0.0561214988072656	1
-0.11945104996631	-0.82879318951876	-0.486214979763745	1
-0.483890341645623	-0.723702684110641	-0.714567181267328	1
-0.240930813859415	-0.870829391682007	-0.14368667750837	1
-0.362410577752519	0.306184268888924	-0.429126929387849	1
-0.726849869431832	-0.807775088437136	-0.314950828636057	1
0.670167415338869	1.12589021107225	-0.14368667750837	1
0.670167415338869	1.12589021107225	-0.14368667750837	1
-0.362410577752519	1.39912552513336	-0.286406803448109	1
-0.848329633324937	1.29403501972524	-0.400582904199901	1
-0.848329633324937	1.29403501972524	-0.400582904199901	1
-0.848329633324937	-0.555557875457651	-0.0580546019445261	1
-0.66610998748528	0.138039460235934	0.313017725498797	1
-0.362410577752519	0.495347178623538	-0.457670954575797	1
-1.1520290430577	0.159057561317557	-0.286406803448109	1
-0.301670695805967	0.579419582950033	-0.400582904199901	1
-0.66610998748528	1.083854008909	1.08370640557339	1
0.123508477819899	1.29403501972524	-0.372038879011953	1
0.00202871392679448	1.98763235541883	0.113209549183161	1
-0.848329633324937	-0.786756987355512	-0.257862778260162	1
0.00202871392679448	2.4920667813778	0.113209549183161	1
-0.301670695805967	0.474329077541914	-0.286406803448109	1
-0.483890341645623	-0.429449268967908	-0.200774727884266	1
-1.21276892500425	-0.849811290600383	-0.486214979763745	1
0.852387061178525	1.04181780674576	-0.200774727884266	1
0.852387061178525	1.04181780674576	-0.200774727884266	1
-0.544630223592176	-0.555557875457651	-0.68602315607938	1
-0.909069515271489	1.14690831215387	-0.314950828636057	1
0.487947769499212	0.222111864562429	-0.82874328201912	1
-0.848329633324937	0.0960032580726862	-0.628935105703484	1
-0.909069515271489	-0.849811290600383	-0.14368667750837	1
-0.544630223592176	0.642473886194904	-0.600391080515536	1
-0.909069515271489	-0.849811290600383	-0.14368667750837	1
-0.180190931912862	0.474329077541914	-0.372038879011953	1
-0.180190931912862	0.474329077541914	-0.372038879011953	1
-1.09128916111115	-0.870829391682007	-0.257862778260162	1
-0.0587111680197578	2.13475906299019	-0.200774727884266	1
-0.0587111680197578	2.13475906299019	-0.200774727884266	1
0.42720788755266	-0.114177752743551	2.91052401760206	1
-0.0587111680197578	2.13475906299019	-0.200774727884266	1
-0.969809397218041	-0.849811290600383	-0.257862778260162	1
-0.11945104996631	-0.891847492763631	-0.0580546019445261	1
-0.11945104996631	0.201093763480805	-0.714567181267328	1
-0.362410577752519	0.369238572133795	-0.457670954575797	1
0.42720788755266	-0.408431167886284	-0.82874328201912	1
-0.240930813859415	-0.66064838086577	-0.372038879011953	1
-0.483890341645623	0.327202369970548	-0.0295105767565782	1
0.487947769499212	-0.849811290600383	0.113209549183161	1
-0.271300754832691	-0.681666481947393	-0.200774727884266	1
-0.362410577752519	-0.807775088437136	-0.314950828636057	1
-0.787589751378385	1.92457805217395	-0.0865986271324741	1
-0.362410577752519	-0.807775088437136	-0.314950828636057	1
-0.909069515271489	0.180075662399181	-0.68602315607938	1
-0.848329633324937	-0.807775088437136	-0.514759004951693	1
-0.483890341645623	1.33607122188849	-0.286406803448109	1
-0.848329633324937	0.558401481868409	-0.543303030139641	1
0.42720788755266	-0.870829391682007	-0.571847055327589	1
-0.240930813859415	0.369238572133795	-0.314950828636057	1
0.0627685958733464	1.36759837351092	-0.514759004951693	1
0.0627685958733464	1.36759837351092	-0.514759004951693	1
0.244988241713003	1.5252341316231	-0.172230702696318	1
0.366468005606108	1.083854008909	-0.200774727884266	1
-0.66610998748528	2.59715728678591	0.0561214988072656	1
-0.483890341645623	-0.135195853825175	-0.429126929387849	1
0.00202871392679448	0.62145578511328	-0.14368667750837	1
-0.301670695805967	-0.135195853825175	0.113209549183161	1
0.366468005606108	-0.198250157070047	-0.628935105703484	1
-0.66610998748528	0.369238572133795	-0.429126929387849	1
-0.362410577752519	1.18894451431712	-0.486214979763745	1
-0.483890341645623	-0.723702684110641	-0.771655231643224	1
-0.180190931912862	1.65134273811285	-0.229318753072214	1
-0.362410577752519	-0.870829391682007	0.113209549183161	1
-0.787589751378385	-0.849811290600383	-0.286406803448109	1
0.00202871392679448	-0.723702684110641	-0.14368667750837	1
-0.11945104996631	1.56727033378635	-0.457670954575797	1
-0.544630223592176	0.978763503500884	-0.172230702696318	1
-0.969809397218041	-0.786756987355512	-0.600391080515536	1
-0.11945104996631	-0.870829391682007	0.113209549183161	1
-0.0587111680197578	0.45331097646029	-0.172230702696318	1
0.00202871392679448	1.98763235541883	-0.543303030139641	1
-1.45572845279046	0.11702135915431	-0.486214979763745	1
-0.0587111680197578	-0.513521673294403	-0.571847055327589	1
-0.848329633324937	-0.723702684110641	-0.486214979763745	1
-0.848329633324937	-0.723702684110641	-0.486214979763745	1
-0.66610998748528	2.31341292218399	0.198841624747005	1
-0.423150459699071	-0.744720785192265	0.826810178881859	1
-1.1520290430577	-0.21926825815167	-0.771655231643224	1
-1.1520290430577	-0.21926825815167	-0.771655231643224	1
-0.240930813859415	-0.870829391682007	-0.0865986271324741	1
-0.787589751378385	-0.891847492763631	-0.429126929387849	1
-0.362410577752519	-0.786756987355512	-0.400582904199901	1
-1.03054927916459	-0.82879318951876	0.998074330009547	1
2.1582945230294	1.56727033378635	-0.000966551568630263	1
-0.240930813859415	2.5866482362451	-0.257862778260162	1
0.123508477819899	-0.807775088437136	-0.914375357582964	1
-0.909069515271489	-0.723702684110641	-0.257862778260162	1
-0.483890341645623	0.579419582950033	-0.514759004951693	1
-1.09128916111115	-0.765738886273888	-0.286406803448109	1
0.609427533392317	-0.208759207610858	-0.657479130891432	1
2.21903440497595	1.58828843486797	-0.343494853824005	1
-1.09128916111115	0.390256673215419	-0.257862778260162	1
0.244988241713003	0.705528189439776	0.68409005294212	1
0.244988241713003	0.411274774297043	1.11225043076134	1
-1.09128916111115	0.295675218348112	-0.257862778260162	1
0.42720788755266	-0.954901796008502	-0.68602315607938	1
0.366468005606108	0.516365279705162	-0.714567181267328	1
0.609427533392317	0.474329077541914	1.14079445594929	1
0.609427533392317	0.474329077541914	1.14079445594929	1
-0.726849869431832	-0.82879318951876	-0.457670954575797	1
-0.726849869431832	-0.82879318951876	-0.457670954575797	1
-0.362410577752519	0.600437684031657	-0.400582904199901	1
-0.423150459699071	0.62145578511328	-0.343494853824005	1
-0.362410577752519	2.53410298354104	-0.314950828636057	1
0.548687651445764	0.831636795929518	-0.000966551568630263	1
0.548687651445764	0.831636795929518	-0.000966551568630263	1
0.730907297285421	0.180075662399181	2.59653974053463	1
-0.332040636779243	1.92457805217395	0.198841624747005	1
-0.332040636779243	1.92457805217395	0.198841624747005	1
-0.11945104996631	-0.618612178702522	-0.115142652320422	1
-0.483890341645623	-0.82879318951876	-0.457670954575797	1
1.33830611675094	0.957745402419261	-0.543303030139641	1
-0.909069515271489	-0.807775088437136	-0.82874328201912	1
-0.301670695805967	2.21883146731669	-0.571847055327589	1
-0.0587111680197578	0.411274774297043	-0.543303030139641	1
-0.11945104996631	1.04181780674576	-0.714567181267328	1
-0.0587111680197578	2.2293405178575	-0.314950828636057	1
-0.544630223592176	-0.618612178702522	-0.0865986271324741	1
-0.483890341645623	-0.891847492763631	-0.0865986271324741	1
-0.423150459699071	1.36759837351092	-0.457670954575797	1
-1.09128916111115	-0.975919897090126	-0.771655231643224	1
-0.544630223592176	-0.870829391682007	-0.000966551568630263	1
-0.605370105538728	1.02079970566413	-0.68602315607938	1
-0.423150459699071	-0.82879318951876	-0.600391080515536	1
-0.301670695805967	-0.849811290600383	2.45381961459489	1
-0.423150459699071	0.516365279705162	-0.257862778260162	1
-0.11945104996631	-0.933883694926879	-0.200774727884266	1
-0.483890341645623	0.348220471052171	-0.257862778260162	1
-0.240930813859415	0.432292875378666	-0.172230702696318	1
-0.605370105538728	1.02079970566413	0.655546027754172	1
-0.423150459699071	-0.786756987355512	-0.628935105703484	1
0.305728123659556	0.474329077541914	-0.571847055327589	1
-0.362410577752519	3.04904646004083	0.512825901814432	1
-0.180190931912862	1.5252341316231	-0.0580546019445261	1
-0.66610998748528	1.23098071648037	-0.714567181267328	1
-0.787589751378385	2.66021159003079	-0.286406803448109	1
-0.787589751378385	2.66021159003079	-0.286406803448109	1
0.00202871392679448	-0.849811290600383	-0.314950828636057	1
-0.240930813859415	-0.492503572212779	-0.0580546019445261	1
-0.11945104996631	0.474329077541914	-0.343494853824005	1
-0.483890341645623	1.29403501972524	-0.314950828636057	1
-0.362410577752519	0.432292875378666	-0.314950828636057	1
-1.00017933819132	-0.975919897090126	-0.372038879011953	1
0.00202871392679448	-0.156213954906799	-0.771655231643224	1
-0.11945104996631	-0.303340662478165	-0.514759004951693	1
-1.33424868889735	-0.492503572212779	-1.08563950871065	1
0.42720788755266	1.9666142543372	-0.0580546019445261	1
-1.03054927916459	0.558401481868409	1.85439508564798	1
0.42720788755266	1.9666142543372	-0.0580546019445261	1
-0.969809397218041	-0.849811290600383	-0.771655231643224	1
-1.09128916111115	-0.82879318951876	-0.543303030139641	1
-0.240930813859415	-0.807775088437136	-0.571847055327589	1
1.21682635285784	0.348220471052171	-0.200774727884266	1
-0.66610998748528	-0.786756987355512	-0.372038879011953	1
-0.66610998748528	2.4920667813778	-0.286406803448109	1
-0.362410577752519	0.663491987276528	-0.68602315607938	1
-0.301670695805967	1.39912552513336	-0.743111206455276	1
-0.423150459699071	1.10487210999063	-0.771655231643224	1
-0.11945104996631	-0.765738886273888	-0.571847055327589	1
0.97386682507163	0.432292875378666	-0.286406803448109	1
-0.483890341645623	0.348220471052171	-0.314950828636057	1
-0.0587111680197578	-0.135195853825175	-0.115142652320422	1
0.123508477819899	1.23098071648037	-0.286406803448109	1
-1.1520290430577	-0.891847492763631	-0.372038879011953	1
-0.66610998748528	1.56727033378635	-0.657479130891432	1
-1.2735088069508	-0.912865593845255	-0.372038879011953	1
-0.11945104996631	-0.66064838086577	-0.743111206455276	1
-0.11945104996631	-0.66064838086577	-0.743111206455276	1
0.42720788755266	-0.849811290600383	-0.543303030139641	1
-0.787589751378385	-0.765738886273888	-1.00000743314681	1
-0.362410577752519	0.327202369970548	-0.372038879011953	1
-0.605370105538728	-0.765738886273888	-0.800199256831172	1
-1.21276892500425	-0.870829391682007	-0.857287307207068	1
-0.483890341645623	-0.744720785192265	-0.372038879011953	1
-0.423150459699071	0.957745402419261	-0.486214979763745	1
-0.240930813859415	-0.786756987355512	-1.19981560946244	1
-0.240930813859415	2.83886544922459	-0.0865986271324741	1
-0.969809397218041	1.54625223270473	0.170297599559057	1
-0.969809397218041	1.54625223270473	0.170297599559057	1
-0.969809397218041	1.54625223270473	0.170297599559057	1
-0.969809397218041	1.54625223270473	0.170297599559057	1
-1.2735088069508	1.65134273811285	-0.172230702696318	1
-0.11945104996631	-0.82879318951876	-0.514759004951693	1
0.97386682507163	-0.0931596516619278	-0.800199256831172	1
-0.362410577752519	-0.702684583029017	-0.286406803448109	1
-0.362410577752519	-0.702684583029017	-0.286406803448109	1
-1.39498857084391	-0.912865593845255	-0.400582904199901	1
-0.726849869431832	-0.849811290600383	-0.942919382770912	1
-0.240930813859415	-0.555557875457651	-0.885831332395016	1
-0.848329633324937	-0.618612178702522	-0.800199256831172	1
-0.544630223592176	0.579419582950033	-0.914375357582964	1
-0.423150459699071	1.18894451431712	-0.0865986271324741	1
-0.240930813859415	-0.555557875457651	-0.885831332395016	1
-0.787589751378385	-0.471485471131156	-1.00000743314681	1
-0.969809397218041	1.84050564784746	-0.486214979763745	1
-0.483890341645623	-0.534539774376027	-0.857287307207068	1
-0.362410577752519	3.14362791490813	-0.429126929387849	1
-0.483890341645623	-0.534539774376027	-0.857287307207068	1
-0.787589751378385	-0.471485471131156	-1.00000743314681	1
-0.605370105538728	-0.786756987355512	-0.657479130891432	1
-0.605370105538728	0.747564391603023	-0.743111206455276	1
0.639797474365593	-0.849811290600383	-0.82874328201912	1
0.609427533392317	2.21883146731669	0.255929675122901	1
-0.180190931912862	1.87203279946989	-0.343494853824005	1
-0.605370105538728	1.25199881756199	-0.628935105703484	1
-1.2735088069508	-0.912865593845255	-0.942919382770912	1
-0.848329633324937	-0.891847492763631	-0.800199256831172	1
-0.66610998748528	-0.0511234494986802	0.284473700310849	1
-1.03054927916459	0.873672998092766	1.79730703527209	1
-0.969809397218041	-0.891847492763631	-0.286406803448109	1
-0.66610998748528	1.89305090055152	0.0275774736193177	1
0.00202871392679448	0.306184268888924	0.284473700310849	1
-0.726849869431832	-0.66064838086577	-1.08563950871065	1
0.366468005606108	0.106512308613498	0.712634078130068	1
-0.66610998748528	-0.00908724733543263	-0.486214979763745	1
-1.1520290430577	1.50421603054148	-0.115142652320422	1
-0.0587111680197578	0.243129965644052	0.313017725498797	1
-0.66610998748528	-0.933883694926879	-0.372038879011953	1
-0.787589751378385	0.243129965644052	-0.743111206455276	1
0.00202871392679448	-0.723702684110641	-0.743111206455276	1
1.91533499524319	-0.723702684110641	-0.486214979763745	1
0.00202871392679448	-0.723702684110641	-0.743111206455276	1
-1.1520290430577	1.65134273811285	-0.200774727884266	1
0.0627685958733464	0.0329489548278148	-0.68602315607938	1
-1.45572845279046	-0.933883694926879	-0.714567181267328	1
-0.180190931912862	-0.933883694926879	-0.400582904199901	1
-1.03054927916459	-0.639630279784146	-0.771655231643224	1
-0.11945104996631	0.852654897011142	-0.743111206455276	1
-0.787589751378385	-0.765738886273888	-0.857287307207068	1
-1.03054927916459	-0.639630279784146	-0.771655231643224	1
-0.909069515271489	1.20996261539875	0.141753574371109	1
-0.240930813859415	-0.450467370049532	-0.429126929387849	1
-0.180190931912862	-0.891847492763631	-0.914375357582964	1
-0.362410577752519	1.02079970566413	-0.743111206455276	1
-0.726849869431832	2.30290387164318	-0.229318753072214	1
-0.180190931912862	-0.891847492763631	-0.914375357582964	1
0.730907297285421	-0.0931596516619278	-0.82874328201912	1
-0.66610998748528	2.28188577056156	-0.514759004951693	1
-0.483890341645623	0.222111864562429	3.25305231985743	1
-0.362410577752519	0.999781604582508	-0.314950828636057	1
-0.66610998748528	0.411274774297043	-0.343494853824005	1
-0.544630223592176	1.73541514243934	-0.343494853824005	1
-0.787589751378385	0.411274774297043	-0.314950828636057	1
-0.605370105538728	0.421783824837855	-0.372038879011953	1
-0.544630223592176	1.73541514243934	-0.343494853824005	1
-0.362410577752519	-0.912865593845255	-0.800199256831172	1
-0.483890341645623	-0.177232055988423	-0.82874328201912	1
0.366468005606108	-0.0511234494986802	-0.743111206455276	1
-0.969809397218041	0.222111864562429	-0.771655231643224	1
-0.848329633324937	-0.387413066804661	-0.571847055327589	1
0.0627685958733464	1.46217982837823	-0.14368667750837	1
-0.240930813859415	0.159057561317557	0.113209549183161	1
1.03460670701818	-0.597594077620898	-0.200774727884266	1
-0.301670695805967	0.810618694847895	-0.229318753072214	1
-1.03054927916459	-0.82879318951876	-0.429126929387849	1
1.67237546745698	1.37810742405174	0.313017725498797	1
-0.848329633324937	1.44116172729661	-0.229318753072214	1
-0.66610998748528	-0.576575976539275	-0.229318753072214	1
-0.423150459699071	-0.387413066804661	-0.628935105703484	1
0.00202871392679448	-0.765738886273888	-0.314950828636057	1
-1.03054927916459	-0.765738886273888	-0.314950828636057	1
-1.03054927916459	-0.765738886273888	-0.314950828636057	1
0.548687651445764	0.243129965644052	-0.885831332395016	1
-1.03054927916459	-0.99693799817175	-0.82874328201912	1
-0.0587111680197578	1.33607122188849	0.0846655239952134	1
-1.2735088069508	-0.0721415505803041	-0.486214979763745	1
-1.09128916111115	0.0960032580726862	-0.0580546019445261	1
-0.11945104996631	-0.849811290600383	-0.172230702696318	1
-1.09128916111115	0.411274774297043	-0.172230702696318	1
-1.09128916111115	-0.765738886273888	-0.628935105703484	1
-0.240930813859415	-0.891847492763631	-0.229318753072214	1
0.609427533392317	1.88254185001071	-0.229318753072214	1
-0.301670695805967	-0.387413066804661	-0.857287307207068	1
0.123508477819899	0.968254452960073	-0.314950828636057	1
0.123508477819899	1.06283590782738	-0.314950828636057	1
0.305728123659556	-0.387413066804661	-0.600391080515536	1
-0.635740046512004	-0.744720785192265	-0.571847055327589	1
-0.848329633324937	0.295675218348112	-0.0865986271324741	1
-0.848329633324937	0.411274774297043	-0.0865986271324741	1
-0.240930813859415	1.1679264132355	-0.628935105703484	1
0.366468005606108	0.159057561317557	0.284473700310849	1
-0.848329633324937	0.295675218348112	-0.0865986271324741	1
-0.483890341645623	0.579419582950033	-0.286406803448109	1
0.0627685958733464	0.978763503500884	-0.0865986271324741	1
0.184248359766451	-0.681666481947393	-0.657479130891432	1
-0.180190931912862	-0.807775088437136	-0.571847055327589	1
-0.544630223592176	0.537383380786785	-0.257862778260162	1
-1.1520290430577	-0.0301053484170565	-0.514759004951693	1
-0.726849869431832	0.369238572133795	-0.800199256831172	1
-1.03054927916459	1.33607122188849	-0.514759004951693	1
-0.423150459699071	0.138039460235934	-0.400582904199901	1
-0.483890341645623	-0.387413066804661	-0.885831332395016	1
-1.09128916111115	-0.807775088437136	-0.857287307207068	1
-0.909069515271489	-0.933883694926879	-0.68602315607938	1
-1.03054927916459	-0.807775088437136	-0.115142652320422	1
-1.39498857084391	1.083854008909	-0.115142652320422	1
-0.0890811089930339	-0.891847492763631	2.73925986647437	1
-0.848329633324937	0.78960059376627	-0.343494853824005	1
-0.483890341645623	0.180075662399181	-0.257862778260162	1
-0.726849869431832	0.537383380786785	-0.0865986271324741	1
-1.21276892500425	-0.891847492763631	-0.628935105703484	1
-0.726849869431832	1.29403501972524	-0.172230702696318	1
-1.03054927916459	-0.912865593845255	-0.714567181267328	1
-1.1520290430577	-0.849811290600383	-0.429126929387849	1
-0.726849869431832	0.537383380786785	-0.0865986271324741	1
-1.1520290430577	-0.66064838086577	-0.657479130891432	1
0.184248359766451	-0.408431167886284	-0.571847055327589	1
-0.848329633324937	-0.870829391682007	-0.257862778260162	1
-0.726849869431832	0.0329489548278148	-0.200774727884266	1
-1.1520290430577	-0.66064838086577	-0.657479130891432	1
-0.180190931912862	-0.82879318951876	-0.657479130891432	1
-0.605370105538728	1.98763235541883	-0.0865986271324741	1
-0.848329633324937	-0.933883694926879	-0.429126929387849	1
-0.787589751378385	0.0960032580726862	-0.257862778260162	1
-0.969809397218041	-0.881338442222819	-0.628935105703484	1
-0.0587111680197578	-0.0931596516619278	-0.82874328201912	1
-0.787589751378385	-0.933883694926879	-0.543303030139641	1
-1.39498857084391	-0.807775088437136	-0.800199256831172	1
-1.09128916111115	-0.933883694926879	-0.800199256831172	1
-0.969809397218041	-0.881338442222819	-0.628935105703484	1
-0.66610998748528	-0.891847492763631	-1.08563950871065	1
0.852387061178525	-0.849811290600383	-1.00000743314681	1
-1.03054927916459	-0.765738886273888	-0.771655231643224	1
-0.66610998748528	-0.82879318951876	-0.743111206455276	1
-0.726849869431832	1.77745134460259	-0.457670954575797	1
-0.11945104996631	-0.702684583029017	-0.82874328201912	1
-0.544630223592176	0.264148066725676	-0.486214979763745	1
-0.605370105538728	0.264148066725676	-0.486214979763745	1
-0.362410577752519	0.484838128082726	-0.68602315607938	1
0.42720788755266	-0.807775088437136	-0.400582904199901	1
-0.726849869431832	-0.99693799817175	-0.457670954575797	1
-0.332040636779243	-0.0616325000394921	-0.600391080515536	1
0.487947769499212	0.894691099174389	-0.0580546019445261	1
-1.30387874792408	-0.849811290600383	-0.343494853824005	1
-0.180190931912862	0.432292875378666	-0.0295105767565782	1
-0.969809397218041	-0.975919897090126	-0.68602315607938	1
-1.09128916111115	-0.912865593845255	-0.714567181267328	1
0.123508477819899	0.726546290521399	-0.571847055327589	1
-0.544630223592176	-0.954901796008502	-0.628935105703484	1
-0.483890341645623	0.306184268888924	-0.257862778260162	1
-0.848329633324937	-0.933883694926879	-0.714567181267328	1
0.184248359766451	0.45331097646029	-0.714567181267328	1
-0.726849869431832	-0.681666481947393	-0.800199256831172	1
-1.21276892500425	-0.933883694926879	-0.429126929387849	1
0.609427533392317	-0.492503572212779	-0.0865986271324741	1
-0.362410577752519	-0.681666481947393	-1.0570954835227	1
-0.362410577752519	1.35708932297011	-0.68602315607938	1
0.609427533392317	0.00142180320537921	-1.19981560946244	1
-0.726849869431832	1.88254185001071	-0.286406803448109	1
-1.12165910208442	-0.807775088437136	-0.800199256831172	1
-0.180190931912862	0.768582492684647	-0.571847055327589	1
-0.787589751378385	-0.870829391682007	-0.429126929387849	1
-0.544630223592176	1.23098071648037	-0.514759004951693	1
-0.787589751378385	-0.99693799817175	-0.800199256831172	1
-1.03054927916459	-0.99693799817175	-0.743111206455276	1
-1.33424868889735	1.02079970566413	-0.486214979763745	1
-0.301670695805967	0.495347178623538	-0.571847055327589	1
-0.483890341645623	0.600437684031657	-0.543303030139641	1
-0.301670695805967	0.495347178623538	-0.571847055327589	1
-0.301670695805967	0.600437684031657	-0.857287307207068	1
-0.483890341645623	0.159057561317557	-0.200774727884266	1
-0.362410577752519	-0.765738886273888	-0.400582904199901	1
-0.423150459699071	-0.765738886273888	-0.429126929387849	1
-0.301670695805967	-0.534539774376027	-0.571847055327589	1
-1.33424868889735	-0.954901796008502	-0.628935105703484	1
-0.848329633324937	-0.807775088437136	-0.343494853824005	1
-1.39498857084391	1.80897849622502	-0.457670954575797	1
0.244988241713003	1.6093065359496	1.59749885895645	1
-0.909069515271489	-0.870829391682007	-0.343494853824005	1
-0.66610998748528	1.98763235541883	-0.14368667750837	1
-0.180190931912862	-0.94439274546769	-1.00000743314681	1
-0.180190931912862	-0.94439274546769	-1.00000743314681	1
-0.726849869431832	0.0329489548278148	-0.486214979763745	1
-0.909069515271489	0.348220471052171	-0.000966551568630263	1
-0.11945104996631	0.873672998092766	-0.857287307207068	1
-0.66610998748528	1.25199881756199	-0.343494853824005	1
0.244988241713003	-0.0931596516619278	-1.14272755908655	1
-0.848329633324937	0.537383380786785	-0.172230702696318	1
-0.240930813859415	1.07334495836819	-0.543303030139641	1
-0.969809397218041	0.999781604582508	-0.486214979763745	1
-0.909069515271489	0.180075662399181	-0.628935105703484	1
-0.423150459699071	-0.198250157070047	-0.68602315607938	1
-0.848329633324937	1.14690831215387	-0.514759004951693	1
-0.969809397218041	0.915709200256013	-0.486214979763745	1
0.0627685958733464	-0.975919897090126	-0.628935105703484	1
-0.11945104996631	-0.870829391682007	-0.885831332395016	1
-0.969809397218041	0.999781604582508	-0.486214979763745	1
0.184248359766451	0.180075662399181	-0.628935105703484	1
-0.969809397218041	-0.891847492763631	-0.628935105703484	1
-1.09128916111115	-0.912865593845255	-0.571847055327589	1
-0.240930813859415	-0.366394965723037	-0.743111206455276	1
-0.544630223592176	-0.860320341141195	0.141753574371109	1
-0.544630223592176	-0.492503572212779	-0.857287307207068	1
0.670167415338869	3.01751930841839	-0.457670954575797	1
-1.2735088069508	1.55676128324554	-0.400582904199901	1
-0.726849869431832	0.306184268888924	-0.543303030139641	1
-0.11945104996631	1.31505312080686	-0.771655231643224	1
2.43162399178888	-0.303340662478165	-0.172230702696318	1
-1.2735088069508	1.55676128324554	-0.400582904199901	1
-0.726849869431832	0.726546290521399	-0.914375357582964	1
-0.969809397218041	0.159057561317557	-0.172230702696318	1
0.791647179231973	1.9666142543372	-0.914375357582964	1
-1.21276892500425	-0.807775088437136	-0.571847055327589	1
-0.544630223592176	0.62145578511328	-0.400582904199901	1
-0.301670695805967	-0.408431167886284	-0.0580546019445261	1
-0.66610998748528	-0.702684583029017	-0.82874328201912	1
-0.848329633324937	1.33607122188849	-0.314950828636057	1
-0.0587111680197578	2.47104868029617	-0.543303030139641	1
-0.423150459699071	1.94559615325558	-0.343494853824005	1
-0.605370105538728	0.138039460235934	-0.82874328201912	1
-1.03054927916459	-0.870829391682007	-0.942919382770912	1
-0.5142602826189	-0.786756987355512	-0.486214979763745	1
-0.848329633324937	0.999781604582508	-0.372038879011953	1
-1.1520290430577	0.0960032580726862	-0.571847055327589	1
-0.362410577752519	-0.849811290600383	-1.14272755908655	1
-0.544630223592176	0.516365279705162	-0.314950828636057	1
-0.544630223592176	0.327202369970548	-0.286406803448109	1
-0.362410577752519	0.45331097646029	-0.743111206455276	1
-0.787589751378385	1.44116172729661	-0.514759004951693	1
-0.787589751378385	1.44116172729661	-0.514759004951693	1
-0.969809397218041	-0.66064838086577	-0.657479130891432	1
-0.362410577752519	0.45331097646029	-0.743111206455276	1
-0.544630223592176	-0.282322561396542	-0.429126929387849	1
-0.544630223592176	0.642473886194904	-0.400582904199901	1
-0.362410577752519	-0.492503572212779	-0.486214979763745	1
-0.362410577752519	-0.408431167886284	-0.800199256831172	1
-0.909069515271489	-0.912865593845255	-0.857287307207068	1
0.0627685958733464	-0.891847492763631	-0.771655231643224	1
-1.03054927916459	-0.597594077620898	-0.743111206455276	1
-0.180190931912862	-0.198250157070047	-0.914375357582964	1
0.184248359766451	-0.82879318951876	-0.914375357582964	1
-1.03054927916459	-0.597594077620898	-0.743111206455276	1
-0.423150459699071	-0.471485471131156	-0.372038879011953	1
-0.605370105538728	-0.114177752743551	-0.68602315607938	1
-1.2735088069508	-0.849811290600383	-0.628935105703484	1
-0.0587111680197578	0.264148066725676	-0.97146340795886	1
-1.21276892500425	-0.240286359233294	-0.800199256831172	1
-0.301670695805967	0.327202369970548	-0.457670954575797	1
-0.787589751378385	-0.618612178702522	-0.257862778260162	1
-0.423150459699071	-0.471485471131156	-0.372038879011953	1
0.0627685958733464	1.94559615325558	-0.257862778260162	1
-0.605370105538728	-0.681666481947393	-0.657479130891432	1
-0.66610998748528	-0.807775088437136	-0.372038879011953	1
-1.03054927916459	-0.261304460314918	-0.457670954575797	1
-0.787589751378385	-0.618612178702522	-0.628935105703484	1
-0.362410577752519	-0.849811290600383	-0.714567181267328	1
-0.544630223592176	0.537383380786785	-0.200774727884266	1
-0.969809397218041	-0.786756987355512	-0.743111206455276	1
-0.605370105538728	2.4920667813778	-0.115142652320422	1
-1.03054927916459	0.306184268888924	0.0846655239952134	1
-0.605370105538728	-0.681666481947393	-0.486214979763745	1
-0.0587111680197578	-0.618612178702522	-0.257862778260162	1
-1.03054927916459	-0.261304460314918	-0.457670954575797	1
-1.09128916111115	-0.135195853825175	-0.372038879011953	1
-0.909069515271489	-0.954901796008502	-0.457670954575797	1
-0.726849869431832	0.201093763480805	-0.400582904199901	1
0.305728123659556	1.35708932297011	0.0275774736193177	1
-1.03054927916459	-0.870829391682007	-0.314950828636057	1
-0.66610998748528	2.47104868029617	-0.486214979763745	1
-0.66610998748528	2.47104868029617	-0.486214979763745	1
-0.66610998748528	2.47104868029617	-0.486214979763745	1
0.305728123659556	0.432292875378666	-0.82874328201912	1
-0.544630223592176	-0.177232055988423	-0.600391080515536	1
0.366468005606108	-0.681666481947393	-0.743111206455276	1
-1.03054927916459	2.02966855758207	-0.657479130891432	1
0.123508477819899	-0.135195853825175	-1.0570954835227	1
0.00202871392679448	-0.933883694926879	-0.942919382770912	1
0.305728123659556	0.411274774297043	-1.02855145833476	1
-0.240930813859415	-0.177232055988423	-0.914375357582964	1
0.00202871392679448	0.159057561317557	-0.714567181267328	1
-0.909069515271489	-0.0721415505803041	-1.0570954835227	1
-1.03054927916459	-0.954901796008502	-0.571847055327589	1
-0.0587111680197578	0.243129965644052	-0.400582904199901	1
0.123508477819899	0.663491987276528	-0.514759004951693	1
-0.848329633324937	-0.66064838086577	-0.229318753072214	1
-1.1520290430577	-0.240286359233294	-0.14368667750837	1
-0.605370105538728	-0.933883694926879	-0.82874328201912	1
-1.33424868889735	-0.933883694926879	-0.514759004951693	1
-1.45572845279046	-0.933883694926879	-0.457670954575797	1
-0.240930813859415	-0.786756987355512	-0.286406803448109	1
-1.03054927916459	0.201093763480805	-0.0295105767565782	1
-0.362410577752519	-0.82879318951876	-0.857287307207068	1
-1.09128916111115	0.516365279705162	-0.885831332395016	1
-1.09128916111115	-0.891847492763631	-0.571847055327589	1
-0.726849869431832	0.768582492684647	-0.343494853824005	1
-0.726849869431832	0.768582492684647	-0.343494853824005	1
-0.180190931912862	-0.0721415505803041	-0.714567181267328	1
0.487947769499212	-0.639630279784146	-0.97146340795886	1
-0.362410577752519	0.432292875378666	-0.600391080515536	1
-0.301670695805967	0.274657117266488	-0.714567181267328	1
-0.544630223592176	-0.807775088437136	-0.314950828636057	1
-0.0587111680197578	-0.0931596516619278	-0.0865986271324741	1
-0.605370105538728	-0.94439274546769	-0.429126929387849	1
-0.0283412270464817	-0.786756987355512	-0.657479130891432	1
-1.2735088069508	-0.870829391682007	-0.343494853824005	1
-0.301670695805967	-0.618612178702522	2.45381961459489	1
0.244988241713003	-0.702684583029017	1.31205860707697	1
-1.09128916111115	-0.912865593845255	-0.543303030139641	1
-1.1520290430577	-0.366394965723037	-0.314950828636057	1
-0.848329633324937	-0.618612178702522	-0.286406803448109	1
-0.423150459699071	0.390256673215419	-0.0580546019445261	1
-1.2735088069508	0.243129965644052	-0.000966551568630263	1
-0.180190931912862	1.90355995109233	-0.514759004951693	1
-0.544630223592176	-0.513521673294403	-0.0580546019445261	1
-0.726849869431832	0.11702135915431	-0.600391080515536	1
-0.423150459699071	-0.618612178702522	0.0846655239952134	1
-1.09128916111115	-0.933883694926879	-0.571847055327589	1
-0.301670695805967	-0.849811290600383	-0.571847055327589	1
-0.787589751378385	0.652982936735716	-1.02855145833476	1
-0.726849869431832	0.264148066725676	-0.628935105703484	1
-0.544630223592176	-0.198250157070047	-0.486214979763745	1
-1.2735088069508	-0.261304460314918	-0.372038879011953	1
-0.483890341645623	0.0119308537461911	-0.885831332395016	1
0.244988241713003	-0.681666481947393	-0.400582904199901	1
-0.909069515271489	1.90355995109233	-0.314950828636057	1
-0.909069515271489	1.90355995109233	-0.314950828636057	1
-0.909069515271489	1.90355995109233	-0.314950828636057	1
-0.909069515271489	2.79682924706134	-0.257862778260162	1
-0.605370105538728	-0.849811290600383	-0.600391080515536	1
-0.605370105538728	1.06283590782738	-0.743111206455276	1
-0.0587111680197578	-0.597594077620898	-0.14368667750837	1
-1.1520290430577	-0.765738886273888	-0.343494853824005	1
-0.726849869431832	-0.639630279784146	-0.314950828636057	1
-0.726849869431832	-0.849811290600383	-0.486214979763745	1
-0.66610998748528	-0.177232055988423	0.113209549183161	1
0.244988241713003	0.78960059376627	0.141753574371109	1
-1.1520290430577	-0.765738886273888	-0.343494853824005	1
-1.33424868889735	-0.66064838086577	-0.486214979763745	1
0.00202871392679448	0.201093763480805	-0.600391080515536	1
-0.66610998748528	-0.555557875457651	-0.257862778260162	1
-0.848329633324937	-0.21926825815167	3.6526686724887	1
-0.544630223592176	-0.933883694926879	-0.372038879011953	1
-0.362410577752519	0.327202369970548	-0.286406803448109	1
-0.544630223592176	-0.82879318951876	-0.372038879011953	1
-0.362410577752519	0.579419582950033	-0.343494853824005	1
-0.605370105538728	-0.66064838086577	-0.486214979763745	1
-0.544630223592176	-0.933883694926879	-0.372038879011953	1
-0.605370105538728	0.264148066725676	-0.68602315607938	1
-0.11945104996631	-0.744720785192265	-0.657479130891432	1
-0.11945104996631	-0.744720785192265	-0.657479130891432	1
0.0627685958733464	1.50421603054148	-0.486214979763745	1
-0.240930813859415	-0.702684583029017	-0.229318753072214	1
-0.605370105538728	-0.870829391682007	-0.68602315607938	1
0.57905759241904	0.78960059376627	0.0561214988072656	1
-0.969809397218041	-0.912865593845255	-0.571847055327589	1
-1.09128916111115	-0.765738886273888	-0.400582904199901	1
-0.301670695805967	2.15577716407182	-0.172230702696318	1
-0.483890341645623	-0.765738886273888	-0.486214979763745	1
-1.03054927916459	-0.723702684110641	-0.257862778260162	1
-1.03054927916459	-0.765738886273888	-0.400582904199901	1
-0.605370105538728	-0.933883694926879	-0.514759004951693	1
-0.66610998748528	0.558401481868409	-0.229318753072214	1
-0.726849869431832	-0.366394965723037	0.0846655239952134	1
0.518317710472488	-0.650139330324958	-0.628935105703484	1
0.244988241713003	1.72490609189853	-0.229318753072214	1
-0.423150459699071	2.0506866586637	-0.286406803448109	1
-0.240930813859415	-0.891847492763631	-0.229318753072214	1
-0.483890341645623	0.253639016184865	0.0846655239952134	1
0.244988241713003	1.72490609189853	-0.229318753072214	1
-0.969809397218041	1.02079970566413	0.0275774736193177	1
-0.423150459699071	2.0506866586637	-0.286406803448109	1
-0.726849869431832	0.369238572133795	0.113209549183161	1
0.123508477819899	0.600437684031657	-0.628935105703484	1
-0.848329633324937	1.54625223270473	-0.514759004951693	1
-0.848329633324937	1.50421603054148	-0.229318753072214	1
0.123508477819899	0.600437684031657	-0.628935105703484	1
-0.969809397218041	-0.870829391682007	-0.657479130891432	1
-0.726849869431832	0.369238572133795	0.113209549183161	1
-0.848329633324937	-0.912865593845255	-0.657479130891432	1
-0.240930813859415	-0.912865593845255	-0.68602315607938	1
-0.969809397218041	-0.786756987355512	-0.429126929387849	1
-0.301670695805967	-0.849811290600383	-0.657479130891432	1
-1.1520290430577	0.0224399042870029	-0.14368667750837	1
-0.909069515271489	-0.786756987355512	-0.314950828636057	1
-0.969809397218041	-0.786756987355512	-0.429126929387849	1
-0.362410577752519	-0.156213954906799	-0.743111206455276	1
-0.362410577752519	-0.387413066804661	-0.457670954575797	1
-0.362410577752519	-0.387413066804661	-0.457670954575797	1
-0.66610998748528	0.316693319429736	-0.343494853824005	1
-0.362410577752519	-0.156213954906799	-0.743111206455276	1
0.305728123659556	-0.765738886273888	1.14079445594929	1
-0.301670695805967	0.579419582950033	-0.857287307207068	1
0.244988241713003	0.863163947551954	-0.571847055327589	1
-0.544630223592176	0.495347178623538	-0.229318753072214	1
-0.301670695805967	0.999781604582508	-0.68602315607938	1
-0.0587111680197578	0.495347178623538	-0.115142652320422	1
0.730907297285421	-0.450467370049532	-0.0580546019445261	1
0.730907297285421	-0.450467370049532	-0.0580546019445261	1
-0.969809397218041	-0.870829391682007	-0.628935105703484	1
-0.11945104996631	0.411274774297043	-0.543303030139641	1
-0.11945104996631	0.936727301337637	-0.429126929387849	1
-0.240930813859415	-0.177232055988423	-0.68602315607938	1
-0.605370105538728	0.852654897011142	-0.400582904199901	1
-0.240930813859415	-0.177232055988423	-0.68602315607938	1
0.184248359766451	1.29403501972524	-0.68602315607938	1
0.184248359766451	1.29403501972524	-0.68602315607938	1
-0.362410577752519	3.09108266220407	0.113209549183161	1
-0.362410577752519	-0.240286359233294	-0.857287307207068	1
-0.11945104996631	-0.114177752743551	-0.628935105703484	1
-1.03054927916459	1.91406900163314	-0.257862778260162	1
-0.11945104996631	-0.114177752743551	-0.628935105703484	1
-1.03054927916459	1.91406900163314	-0.257862778260162	1
-0.301670695805967	-0.481994521671968	-0.343494853824005	1
0.00202871392679448	-0.0511234494986802	0.569913952190328	1
-0.605370105538728	0.348220471052171	-0.429126929387849	1
-0.240930813859415	2.74428399435728	0.0275774736193177	1
-1.03054927916459	-0.849811290600383	-0.457670954575797	1
-0.423150459699071	-0.0931596516619278	-0.600391080515536	1
-0.240930813859415	2.79682924706134	0.0275774736193177	1
0.00202871392679448	0.831636795929518	0.0275774736193177	1
0.791647179231973	-0.145704904365987	-0.628935105703484	1
-0.787589751378385	-0.0195962978762447	-0.771655231643224	1
-0.605370105538728	0.2851661678073	-0.257862778260162	1
1.21682635285784	-0.849811290600383	-0.657479130891432	1
0.305728123659556	-0.891847492763631	-0.400582904199901	1
-0.11945104996631	-0.597594077620898	-0.82874328201912	1
-0.909069515271489	0.926218250796825	-0.0295105767565782	1
-1.03054927916459	-0.723702684110641	-0.457670954575797	1
-0.301670695805967	0.495347178623538	-0.286406803448109	1
-1.03054927916459	-0.723702684110641	-0.457670954575797	1
-1.09128916111115	-0.912865593845255	-0.714567181267328	1
-0.605370105538728	-0.334867814100601	-0.400582904199901	1
-1.09128916111115	-0.723702684110641	-0.314950828636057	1
-0.726849869431832	-0.912865593845255	0.227385649934953	1
0.184248359766451	0.138039460235934	-0.68602315607938	1
0.123508477819899	1.04181780674576	0.113209549183161	1
-0.240930813859415	-0.303340662478165	-0.514759004951693	1
0.670167415338869	0.201093763480805	-0.657479130891432	1
0.184248359766451	0.138039460235934	-0.68602315607938	1
-0.362410577752519	-0.891847492763631	-0.486214979763745	1
-0.848329633324937	-0.849811290600383	-0.571847055327589	1
-0.180190931912862	-0.765738886273888	-0.543303030139641	1
-0.362410577752519	2.11374096190857	-0.571847055327589	1
-0.605370105538728	0.62145578511328	-0.400582904199901	1
-0.605370105538728	-0.313849713018977	-0.514759004951693	1
-0.240930813859415	-0.723702684110641	-0.115142652320422	1
-0.362410577752519	2.11374096190857	-0.571847055327589	1
-0.301670695805967	1.86152374892908	-0.0580546019445261	1
-1.09128916111115	-0.849811290600383	-0.771655231643224	1
-0.0587111680197578	-0.114177752743551	-0.400582904199901	1
-0.301670695805967	1.86152374892908	-0.0580546019445261	1
-0.726849869431832	1.1679264132355	-0.429126929387849	1
-0.787589751378385	-0.891847492763631	-0.372038879011953	1
0.244988241713003	1.12589021107225	-0.743111206455276	1
-0.0587111680197578	-0.723702684110641	-0.343494853824005	1
-0.848329633324937	-0.891847492763631	-0.172230702696318	1
-0.66610998748528	0.894691099174389	-0.229318753072214	1
-0.11945104996631	0.369238572133795	-0.229318753072214	1
0.123508477819899	0.180075662399181	-0.800199256831172	1
-0.423150459699071	-0.975919897090126	-0.914375357582964	1
2.49236387373544	0.180075662399181	-0.571847055327589	1
-0.180190931912862	0.369238572133795	-0.286406803448109	1
-0.66610998748528	0.201093763480805	-0.571847055327589	1
-0.180190931912862	0.369238572133795	-0.286406803448109	1
-0.605370105538728	-0.744720785192265	-0.68602315607938	1
-0.362410577752519	-0.135195853825175	-0.771655231643224	1
-0.362410577752519	-0.429449268967908	-0.914375357582964	1
-0.66610998748528	0.642473886194904	-0.571847055327589	1
-0.0587111680197578	-0.765738886273888	-0.714567181267328	1
-0.66610998748528	0.642473886194904	-0.571847055327589	1
0.791647179231973	0.600437684031657	-0.771655231643224	1
-1.21276892500425	-0.912865593845255	-0.97146340795886	1
-0.726849869431832	2.35544912434724	-0.343494853824005	1
-0.848329633324937	-0.954901796008502	-0.942919382770912	1
-0.787589751378385	0.999781604582508	-0.543303030139641	1
-0.726849869431832	2.35544912434724	-0.343494853824005	1
1.82422517232336	-0.21926825815167	-0.68602315607938	1
0.184248359766451	-0.471485471131156	-0.800199256831172	1
1.82422517232336	-0.21926825815167	-0.68602315607938	1
0.244988241713003	-0.261304460314918	-0.771655231643224	1
-1.1520290430577	-0.912865593845255	-0.600391080515536	1
-0.483890341645623	-0.261304460314918	-0.714567181267328	1
0.244988241713003	-0.261304460314918	-0.771655231643224	1
-1.03054927916459	-0.807775088437136	-0.571847055327589	1
-0.362410577752519	1.92457805217395	-0.229318753072214	1
-0.726849869431832	-0.891847492763631	-0.514759004951693	1
-0.240930813859415	0.232620915103241	-0.857287307207068	1
-0.11945104996631	-0.82879318951876	-0.543303030139641	1
-0.544630223592176	0.379747622674607	-0.800199256831172	1
-0.362410577752519	-0.261304460314918	-0.343494853824005	1
-0.909069515271489	2.53410298354104	-0.400582904199901	1
-0.909069515271489	-0.82879318951876	-0.543303030139641	1
-0.362410577752519	-0.324358763559789	-0.372038879011953	1
-0.909069515271489	0.45331097646029	-0.200774727884266	1
-1.03054927916459	-0.912865593845255	-0.628935105703484	1
-0.848329633324937	-0.849811290600383	-0.657479130891432	1
-1.33424868889735	1.56727033378635	-0.200774727884266	1
-0.483890341645623	0.369238572133795	-0.514759004951693	1
0.123508477819899	-0.744720785192265	-1.1141835338986	1
0.244988241713003	0.369238572133795	-0.257862778260162	1
-1.09128916111115	1.86152374892908	-0.343494853824005	1
0.0627685958733464	0.705528189439776	-0.000966551568630263	1
-1.09128916111115	-0.765738886273888	-0.286406803448109	1
0.244988241713003	0.369238572133795	-0.257862778260162	1
-0.11945104996631	1.33607122188849	-0.429126929387849	1
-0.423150459699071	1.50421603054148	-0.343494853824005	1
-0.848329633324937	-0.156213954906799	-0.457670954575797	1
-0.605370105538728	-0.891847492763631	-0.543303030139641	1
0.123508477819899	0.138039460235934	-0.771655231643224	1
-0.301670695805967	-0.954901796008502	-0.429126929387849	1
0.244988241713003	-0.0301053484170565	1.74021898489619	1
-0.240930813859415	0.537383380786785	-0.571847055327589	1
-0.787589751378385	2.55512108462267	-0.314950828636057	1
-0.180190931912862	0.705528189439776	-1.00000743314681	1
-0.483890341645623	-0.849811290600383	-1.02855145833476	1
-0.301670695805967	-0.639630279784146	-1.19981560946244	1
-0.909069515271489	-0.114177752743551	-0.257862778260162	1
-0.544630223592176	0.0539670559094386	-0.115142652320422	1
-0.605370105538728	-0.723702684110641	-0.286406803448109	1
-0.0587111680197578	-0.198250157070047	-0.714567181267328	1
-0.180190931912862	0.253639016184865	-0.68602315607938	1
-0.909069515271489	-0.303340662478165	-0.543303030139641	1
-1.54683827571029	-0.849811290600383	-0.571847055327589	1
-0.969809397218041	0.369238572133795	-0.257862778260162	1
-0.362410577752519	0.642473886194904	-0.743111206455276	1
-0.392780518725795	-0.00908724733543263	-0.372038879011953	1
-0.11945104996631	-0.240286359233294	-0.68602315607938	1
1.58126564453715	-0.765738886273888	-0.172230702696318	1
-0.301670695805967	0.0539670559094386	-0.600391080515536	1
-0.787589751378385	1.31505312080686	-0.514759004951693	1
-0.423150459699071	1.1679264132355	-0.743111206455276	1
-0.787589751378385	1.29403501972524	-0.343494853824005	1
0.42720788755266	-0.765738886273888	-0.68602315607938	1
0.00202871392679448	-0.933883694926879	-0.0865986271324741	1
-0.240930813859415	-0.891847492763631	-0.771655231643224	1
-0.66610998748528	2.80733829760215	0.826810178881859	1
-1.1520290430577	1.56727033378635	-0.343494853824005	1
-1.09128916111115	-0.891847492763631	-0.14368667750837	1
-0.180190931912862	0.537383380786785	-0.800199256831172	1
-0.240930813859415	-0.807775088437136	0.883898229257755	1
-0.787589751378385	-0.618612178702522	-0.457670954575797	1
-0.787589751378385	-0.21926825815167	-0.82874328201912	1
-0.848329633324937	0.873672998092766	-0.543303030139641	1
-0.66610998748528	2.80733829760215	0.826810178881859	1
-1.09128916111115	-0.891847492763631	-0.14368667750837	1
-0.726849869431832	-0.891847492763631	-0.571847055327589	1
-0.240930813859415	-0.82879318951876	0.569913952190328	1
-0.605370105538728	1.6093065359496	-0.172230702696318	1
-0.605370105538728	1.6093065359496	-0.172230702696318	1
-1.1520290430577	-0.933883694926879	-0.543303030139641	1
0.0627685958733464	1.33607122188849	0.912442254445703	1
2.00644481816302	-0.933883694926879	-1.02855145833476	1
-0.848329633324937	1.083854008909	-0.314950828636057	1
-0.969809397218041	-0.912865593845255	-0.800199256831172	1
-0.726849869431832	-0.891847492763631	-0.429126929387849	1
-0.483890341645623	2.6707206405716	-0.172230702696318	1
0.00202871392679448	-0.618612178702522	-0.914375357582964	1
-0.180190931912862	-0.723702684110641	0.370105775874693	1
-0.5142602826189	-0.891847492763631	-0.14368667750837	1
-1.03054927916459	-0.534539774376027	-0.743111206455276	1
-0.848329633324937	-0.00908724733543263	-0.800199256831172	1
-0.726849869431832	3.22770031923463	-0.600391080515536	1
-0.362410577752519	-0.870829391682007	-0.343494853824005	1
-0.787589751378385	1.6093065359496	-0.400582904199901	1
-0.11945104996631	0.537383380786785	-0.857287307207068	1
-0.483890341645623	-0.849811290600383	-0.628935105703484	1
-1.1520290430577	1.94559615325558	-0.14368667750837	1
-1.1520290430577	1.94559615325558	-0.14368667750837	1
-1.1520290430577	1.94559615325558	-0.14368667750837	1
-0.423150459699071	-0.765738886273888	-0.457670954575797	1
-0.605370105538728	1.48319792945985	-0.0295105767565782	1
-1.1520290430577	1.94559615325558	-0.14368667750837	1
-0.483890341645623	-0.849811290600383	-0.457670954575797	1
0.730907297285421	-0.702684583029017	-0.857287307207068	1
-1.03054927916459	-0.534539774376027	-0.486214979763745	1
-0.423150459699071	-0.849811290600383	-0.400582904199901	1
-0.848329633324937	-0.0931596516619278	-1.14272755908655	1
-0.848329633324937	0.138039460235934	-0.885831332395016	1
0.730907297285421	-0.702684583029017	-0.857287307207068	1
0.366468005606108	1.56727033378635	-0.657479130891432	1
-0.605370105538728	1.73541514243934	-0.600391080515536	1
-0.423150459699071	-0.639630279784146	-1.19981560946244	1
-0.605370105538728	1.73541514243934	-0.600391080515536	1
0.487947769499212	1.39912552513336	-0.457670954575797	1
-0.0587111680197578	0.474329077541914	-0.457670954575797	1
-1.1520290430577	-0.849811290600383	-0.97146340795886	1
0.487947769499212	1.39912552513336	-0.457670954575797	1
-0.423150459699071	0.78960059376627	-1.08563950871065	1
-0.544630223592176	2.51308488245942	0.227385649934953	1
-0.301670695805967	1.54625223270473	-0.543303030139641	1
-0.423150459699071	0.558401481868409	-0.343494853824005	1
-0.423150459699071	0.600437684031657	-0.172230702696318	1
-0.544630223592176	1.33607122188849	-0.372038879011953	1
-0.605370105538728	-0.786756987355512	-0.286406803448109	1
-1.2735088069508	1.77745134460259	-0.000966551568630263	1
-0.787589751378385	-0.723702684110641	0.0275774736193177	1
-0.848329633324937	-0.870829391682007	-0.571847055327589	1
-0.787589751378385	-0.723702684110641	0.0275774736193177	1
-0.848329633324937	-0.870829391682007	-0.571847055327589	1
0.305728123659556	1.10487210999063	1.19788250632518	1
-0.787589751378385	0.180075662399181	-0.400582904199901	1
-0.483890341645623	2.02966855758207	0.113209549183161	1
-0.787589751378385	-0.723702684110641	0.0275774736193177	1
0.00202871392679448	1.39912552513336	-0.200774727884266	1
0.42720788755266	0.705528189439776	-0.314950828636057	1
0.0627685958733464	0.2851661678073	-0.628935105703484	1
-0.240930813859415	-0.366394965723037	-0.486214979763745	1
-0.0587111680197578	0.0539670559094386	-0.657479130891432	1
-0.605370105538728	-0.618612178702522	-0.400582904199901	1
0.0627685958733464	0.2851661678073	-0.628935105703484	1
0.366468005606108	-0.0721415505803041	-0.571847055327589	1
-0.483890341645623	1.083854008909	-0.628935105703484	1
-0.180190931912862	-0.408431167886284	0.855354204069807	1
0.42720788755266	-0.135195853825175	-0.115142652320422	1
-0.423150459699071	-0.891847492763631	-0.172230702696318	1
0.42720788755266	-0.135195853825175	-0.115142652320422	1
0.184248359766451	-0.618612178702522	-0.800199256831172	1
-0.483890341645623	-0.807775088437136	-0.68602315607938	1
0.184248359766451	-0.618612178702522	-0.800199256831172	1
-0.605370105538728	0.747564391603023	-0.942919382770912	1
0.305728123659556	-0.849811290600383	3.93810892436818	1
-0.605370105538728	0.747564391603023	-0.942919382770912	1
-0.848329633324937	-0.82879318951876	-0.543303030139641	1
-1.33424868889735	-0.135195853825175	-0.743111206455276	1
-0.848329633324937	-0.82879318951876	-0.543303030139641	1
-0.787589751378385	0.180075662399181	-0.486214979763745	1
-0.544630223592176	0.369238572133795	-0.229318753072214	1
-0.423150459699071	0.243129965644052	-0.314950828636057	1
0.305728123659556	-0.303340662478165	-0.514759004951693	1
-0.66610998748528	-0.870829391682007	-0.229318753072214	1
-0.726849869431832	1.18894451431712	-0.000966551568630263	1
-0.66610998748528	0.915709200256013	-0.0295105767565782	1
0.123508477819899	1.65134273811285	-0.0580546019445261	1
-0.483890341645623	0.537383380786785	0.170297599559057	1
-0.726849869431832	2.33443102326562	0.0846655239952134	1
0.0627685958733464	0.999781604582508	0.370105775874693	1
-0.362410577752519	2.59715728678591	-0.257862778260162	1
-0.848329633324937	-0.82879318951876	-0.200774727884266	1
-0.362410577752519	2.59715728678591	-0.257862778260162	1
-0.0587111680197578	0.411274774297043	-0.314950828636057	1
-0.362410577752519	2.59715728678591	-0.257862778260162	1
0.244988241713003	0.579419582950033	-0.372038879011953	1
-0.787589751378385	0.684510088358152	-0.571847055327589	1
0.57905759241904	0.201093763480805	-0.714567181267328	1
-0.483890341645623	0.474329077541914	-0.514759004951693	1
-0.66610998748528	-0.870829391682007	-0.600391080515536	1
0.00202871392679448	-0.408431167886284	-0.343494853824005	1
-0.726849869431832	-0.555557875457651	2.51090766497079	1
0.700537356312145	-0.744720785192265	-0.571847055327589	1
-0.0587111680197578	-0.345376864641413	-0.571847055327589	1
0.305728123659556	-0.135195853825175	-0.543303030139641	1
0.184248359766451	0.159057561317557	-0.457670954575797	1
-0.0587111680197578	-0.345376864641413	-0.571847055327589	1
0.305728123659556	-0.135195853825175	-0.543303030139641	1
0.184248359766451	0.159057561317557	-0.457670954575797	1
0.0627685958733464	-0.807775088437136	-0.543303030139641	1
-0.544630223592176	-0.597594077620898	-0.172230702696318	1
-0.180190931912862	-0.639630279784146	-0.514759004951693	1
-0.180190931912862	-0.954901796008502	-0.314950828636057	1
-1.21276892500425	0.936727301337637	-0.000966551568630263	1
-0.11945104996631	2.13475906299019	0.198841624747005	1
-0.362410577752519	-0.82879318951876	-0.743111206455276	1
-0.726849869431832	0.495347178623538	-0.172230702696318	1
-0.423150459699071	-0.870829391682007	-0.457670954575797	1
-0.66610998748528	0.526874330245973	-0.400582904199901	1
-0.969809397218041	-0.912865593845255	-0.457670954575797	1
0.366468005606108	0.726546290521399	-0.0865986271324741	1
-0.66610998748528	-0.82879318951876	-0.0865986271324741	1
-0.423150459699071	0.159057561317557	-0.229318753072214	1
-0.240930813859415	-0.702684583029017	-0.400582904199901	1
-1.21276892500425	-0.00908724733543263	-0.314950828636057	1
0.0323986549000703	-0.933883694926879	0.341561750686745	1
-1.09128916111115	-0.597594077620898	-0.372038879011953	1
-0.0587111680197578	2.61817538786754	0.284473700310849	1
-0.605370105538728	-0.66064838086577	-0.172230702696318	1
-0.939439456244765	0.348220471052171	-0.229318753072214	1
0.548687651445764	1.35708932297011	-0.457670954575797	1
1.45978588064405	0.0749851569910623	-0.68602315607938	1
0.0627685958733464	1.46217982837823	-0.000966551568630263	1
-0.939439456244765	0.348220471052171	-0.229318753072214	1
-0.301670695805967	0.516365279705162	-0.200774727884266	1
-0.969809397218041	1.083854008909	-0.600391080515536	1
0.184248359766451	-0.82879318951876	3.39577244579717	1
-0.301670695805967	0.516365279705162	-0.200774727884266	1
-0.11945104996631	0.45331097646029	-0.885831332395016	1
-0.301670695805967	-0.786756987355512	-0.457670954575797	1
-0.726849869431832	1.39912552513336	-0.600391080515536	1
-0.605370105538728	-0.786756987355512	-0.657479130891432	1
-0.11945104996631	0.45331097646029	-0.885831332395016	1
-1.39498857084391	0.663491987276528	-0.343494853824005	1
-0.848329633324937	-0.807775088437136	-0.229318753072214	1
-0.66610998748528	1.92457805217395	-0.229318753072214	1
-0.909069515271489	-0.366394965723037	-0.429126929387849	1
-0.362410577752519	0.726546290521399	-0.229318753072214	1
-0.362410577752519	0.726546290521399	-0.229318753072214	1
-0.605370105538728	0.0749851569910623	-0.0865986271324741	1
-0.605370105538728	0.0749851569910623	-0.0865986271324741	1
-0.544630223592176	2.17679526515344	-0.115142652320422	1
0.244988241713003	-0.0511234494986802	-0.400582904199901	1
-1.1520290430577	-0.618612178702522	-0.543303030139641	1
-0.544630223592176	2.17679526515344	-0.115142652320422	1
-0.787589751378385	-0.492503572212779	-0.343494853824005	1
-0.605370105538728	0.0749851569910623	-0.0865986271324741	1
-0.969809397218041	2.63919348894916	-0.0580546019445261	1
0.366468005606108	0.642473886194904	-0.0295105767565782	1
-0.969809397218041	2.63919348894916	-0.0580546019445261	1
0.184248359766451	0.0960032580726862	-0.000966551568630263	1
0.366468005606108	0.642473886194904	-0.0295105767565782	1
-0.362410577752519	-0.282322561396542	-0.286406803448109	1
-0.909069515271489	1.6093065359496	-0.657479130891432	1
-0.544630223592176	-0.82879318951876	-0.771655231643224	1
-0.909069515271489	-0.902356543304443	-0.942919382770912	1
-0.423150459699071	2.59715728678591	-0.628935105703484	1
-0.423150459699071	2.59715728678591	-0.628935105703484	1
-0.0587111680197578	-0.849811290600383	-0.429126929387849	1
-0.301670695805967	-0.933883694926879	0.113209549183161	1
-0.605370105538728	-0.807775088437136	-0.115142652320422	1
-1.09128916111115	2.11374096190857	-0.172230702696318	1
-1.09128916111115	2.11374096190857	-0.172230702696318	1
-1.03054927916459	2.54461203408186	-0.172230702696318	1
-0.909069515271489	1.69337894027609	-0.514759004951693	1
-1.09128916111115	2.11374096190857	-0.172230702696318	1
-0.605370105538728	0.516365279705162	-0.0865986271324741	1
-1.03054927916459	2.54461203408186	-0.172230702696318	1
0.548687651445764	1.61981558649041	-0.68602315607938	1
-0.909069515271489	1.69337894027609	-0.514759004951693	1
0.42720788755266	0.138039460235934	-0.229318753072214	1
0.123508477819899	-0.744720785192265	-0.571847055327589	1
-0.362410577752519	-0.807775088437136	-0.68602315607938	1
0.609427533392317	0.62145578511328	0.0275774736193177	1
0.609427533392317	0.62145578511328	0.0275774736193177	1
-0.362410577752519	0.537383380786785	-0.229318753072214	1
-1.09128916111115	1.5252341316231	-0.372038879011953	1
0.0627685958733464	1.06283590782738	0.113209549183161	1
0.184248359766451	0.873672998092766	-0.172230702696318	1
-0.66610998748528	-0.82879318951876	-0.343494853824005	1
-0.544630223592176	1.12589021107225	-0.172230702696318	1
-0.66610998748528	0.663491987276528	-0.286406803448109	1
-0.0587111680197578	1.90355995109233	-0.229318753072214	1
-0.848329633324937	-0.912865593845255	0.0561214988072656	1
-0.544630223592176	-0.345376864641413	-0.257862778260162	1
-0.605370105538728	0.999781604582508	0.398649801062641	1
0.97386682507163	-0.639630279784146	0.0846655239952134	1
-0.544630223592176	-0.114177752743551	-0.743111206455276	1
-0.544630223592176	-0.912865593845255	-0.0580546019445261	1
-0.787589751378385	0.0329489548278148	-0.286406803448109	1
-0.301670695805967	1.84050564784746	-0.543303030139641	1
0.184248359766451	0.852654897011142	0.0275774736193177	1
0.670167415338869	-0.156213954906799	-0.600391080515536	1
-0.66610998748528	-0.954901796008502	-0.429126929387849	1
-0.362410577752519	-0.408431167886284	-0.600391080515536	1
0.366468005606108	-0.891847492763631	-0.0865986271324741	1
-0.848329633324937	-0.723702684110641	-0.429126929387849	1
-0.787589751378385	-0.82879318951876	-0.286406803448109	1
0.0627685958733464	2.66021159003079	0.370105775874693	1
0.548687651445764	-0.387413066804661	-0.286406803448109	1
-0.362410577752519	1.39912552513336	-0.200774727884266	1
0.00202871392679448	1.39912552513336	0.0846655239952134	1
-1.2735088069508	-0.807775088437136	-0.115142652320422	1
-0.969809397218041	0.0329489548278148	-0.257862778260162	1
-0.0587111680197578	2.13475906299019	-0.0580546019445261	1
-0.301670695805967	-0.765738886273888	-0.68602315607938	1
-0.180190931912862	0.663491987276528	-0.229318753072214	1
-0.423150459699071	0.495347178623538	-0.514759004951693	1
1.88496505426991	-0.0931596516619278	-0.600391080515536	1
-0.66610998748528	-0.82879318951876	-0.429126929387849	1
-0.362410577752519	1.35708932297011	-0.115142652320422	1
-0.423150459699071	0.747564391603023	-0.14368667750837	1
-0.362410577752519	1.35708932297011	-0.115142652320422	1
-1.2735088069508	2.11374096190857	0.227385649934953	1
-0.848329633324937	2.00865045650045	-0.0295105767565782	1
0.852387061178525	0.831636795929518	-0.286406803448109	1
-0.848329633324937	2.00865045650045	-0.0295105767565782	1
-0.11945104996631	0.222111864562429	-0.229318753072214	1
0.00202871392679448	0.180075662399181	-0.257862778260162	1
-1.09128916111115	1.73541514243934	-0.000966551568630263	1
-1.09128916111115	1.73541514243934	-0.000966551568630263	1
-1.09128916111115	1.73541514243934	-0.000966551568630263	1
-0.180190931912862	-0.807775088437136	0.198841624747005	1
-0.66610998748528	-0.408431167886284	-0.343494853824005	1
-0.909069515271489	-0.849811290600383	-0.486214979763745	1
-1.09128916111115	1.73541514243934	-0.000966551568630263	1
0.00202871392679448	-0.0511234494986802	0.113209549183161	1
-0.605370105538728	1.35708932297011	-0.172230702696318	1
-0.605370105538728	-0.471485471131156	-0.200774727884266	1
-0.909069515271489	-0.261304460314918	-0.514759004951693	1
-0.180190931912862	1.58828843486797	-0.0865986271324741	1
0.244988241713003	0.894691099174389	-0.0295105767565782	1
-0.0587111680197578	-0.303340662478165	-0.457670954575797	1
-0.423150459699071	-0.891847492763631	-0.372038879011953	1
-0.0587111680197578	-0.891847492763631	-0.229318753072214	1
-0.726849869431832	-0.849811290600383	-0.457670954575797	1
-0.848329633324937	0.222111864562429	-0.343494853824005	1
-0.848329633324937	0.222111864562429	-0.343494853824005	1
-0.726849869431832	-0.870829391682007	-0.571847055327589	1
0.123508477819899	1.56727033378635	-0.200774727884266	1
-0.605370105538728	-0.891847492763631	-0.343494853824005	1
-0.605370105538728	-0.66064838086577	-0.343494853824005	1
-0.483890341645623	1.06283590782738	-0.343494853824005	1
-0.11945104996631	1.88254185001071	-0.172230702696318	1
-0.66610998748528	-0.492503572212779	-0.942919382770912	1
-1.03054927916459	0.11702135915431	-0.172230702696318	1
-0.180190931912862	0.159057561317557	-0.115142652320422	1
0.609427533392317	1.39912552513336	-0.000966551568630263	1
0.609427533392317	1.39912552513336	-0.000966551568630263	1
-0.0587111680197578	-0.177232055988423	-0.429126929387849	1
-0.909069515271489	-0.891847492763631	-0.286406803448109	1
0.244988241713003	-0.324358763559789	0.113209549183161	1
-0.726849869431832	0.222111864562429	-0.771655231643224	1
-0.5142602826189	1.10487210999063	-0.000966551568630263	1
-0.301670695805967	1.46217982837823	-0.229318753072214	1
-0.726849869431832	-0.0931596516619278	-0.314950828636057	1
0.305728123659556	0.78960059376627	-0.571847055327589	1
-0.726849869431832	-0.723702684110641	-0.172230702696318	1
-0.301670695805967	2.00865045650045	-0.457670954575797	1
-0.301670695805967	2.00865045650045	-0.457670954575797	1
-0.483890341645623	1.12589021107225	-0.400582904199901	1
-0.726849869431832	-0.261304460314918	-0.543303030139641	1
0.123508477819899	1.69337894027609	-0.514759004951693	1
-0.969809397218041	-0.681666481947393	-0.942919382770912	1
-1.21276892500425	-0.807775088437136	-0.457670954575797	1
-1.39498857084391	1.9666142543372	-0.0865986271324741	1
-1.39498857084391	1.9666142543372	-0.0865986271324741	1
-0.301670695805967	0.936727301337637	0.0561214988072656	1
-0.0587111680197578	-0.0721415505803041	-0.14368667750837	1
-0.240930813859415	-0.82879318951876	-0.628935105703484	1
0.123508477819899	-0.0406143989578684	-0.514759004951693	1
1.09534658896473	0.516365279705162	-0.571847055327589	1
-0.848329633324937	-0.849811290600383	-0.400582904199901	1
-0.180190931912862	-0.66064838086577	-0.400582904199901	1
-0.726849869431832	-0.408431167886284	-0.457670954575797	1
-0.787589751378385	0.936727301337637	-0.429126929387849	1
-0.726849869431832	2.21883146731669	-0.343494853824005	1
-0.726849869431832	2.21883146731669	-0.343494853824005	1
-0.180190931912862	-0.639630279784146	-0.82874328201912	1
-0.969809397218041	-0.66064838086577	-0.457670954575797	1
-0.726849869431832	2.21883146731669	-0.343494853824005	1
-0.483890341645623	2.59715728678591	0.0846655239952134	1
-0.848329633324937	0.2851661678073	-0.200774727884266	1
-0.848329633324937	0.2851661678073	-0.200774727884266	1
-0.848329633324937	-0.156213954906799	-0.743111206455276	1
-0.483890341645623	2.59715728678591	0.0846655239952134	1
-0.726849869431832	0.0749851569910623	-0.429126929387849	1
-0.726849869431832	0.747564391603023	-0.286406803448109	1
-0.726849869431832	0.0749851569910623	-0.429126929387849	1
-0.483890341645623	0.999781604582508	-0.514759004951693	1
-0.301670695805967	0.222111864562429	4.3662693021874	1
0.305728123659556	1.18894451431712	-0.628935105703484	1
-0.605370105538728	-0.807775088437136	-0.343494853824005	1
-0.605370105538728	1.27301691864362	-0.172230702696318	1
-0.483890341645623	-0.723702684110641	-0.571847055327589	1
-0.696479928458556	0.915709200256013	-0.0580546019445261	1
-0.483890341645623	-0.261304460314918	-0.372038879011953	1
0.42720788755266	0.390256673215419	-0.600391080515536	1
1.49015582161732	1.04181780674576	0.855354204069807	1
0.42720788755266	0.390256673215419	-0.600391080515536	1
-0.483890341645623	0.474329077541914	-0.000966551568630263	1
-1.09128916111115	-0.891847492763631	-0.400582904199901	1
-0.848329633324937	-0.933883694926879	-0.372038879011953	1
0.244988241713003	0.600437684031657	-0.115142652320422	1
0.487947769499212	0.810618694847895	-0.372038879011953	1
-0.605370105538728	0.579419582950033	-0.0580546019445261	1
-0.909069515271489	1.77745134460259	0.0275774736193177	1
-0.909069515271489	1.77745134460259	0.0275774736193177	1
-0.909069515271489	1.77745134460259	0.0275774736193177	1
-0.909069515271489	1.77745134460259	0.0275774736193177	1
-0.909069515271489	1.77745134460259	0.0275774736193177	1
-0.362410577752519	-0.891847492763631	-0.115142652320422	1
-0.423150459699071	-0.891847492763631	3.42431647098512	1
-0.423150459699071	-0.891847492763631	3.42431647098512	1
-0.180190931912862	1.63032463703122	-0.400582904199901	1
0.123508477819899	0.0539670559094386	-1.17127158427449	1
-0.362410577752519	-0.807775088437136	-0.0580546019445261	1
-0.180190931912862	0.411274774297043	-0.200774727884266	1
-0.301670695805967	0.0329489548278148	-0.286406803448109	1
-0.66610998748528	0.432292875378666	-0.172230702696318	1
-0.362410577752519	-0.807775088437136	-0.0580546019445261	1
-0.605370105538728	-0.534539774376027	-0.486214979763745	1
-0.301670695805967	0.884182048633578	-0.429126929387849	1
-0.301670695805967	-0.471485471131156	-0.600391080515536	1
-0.240930813859415	1.26250786810281	-0.429126929387849	1
-0.726849869431832	-0.198250157070047	1.14079445594929	1
-0.66610998748528	-0.408431167886284	-0.514759004951693	1
0.0627685958733464	-0.702684583029017	-0.14368667750837	1
0.00202871392679448	-0.0931596516619278	-0.400582904199901	1
-0.149820990939586	0.243129965644052	-0.429126929387849	1
-0.180190931912862	0.390256673215419	-0.172230702696318	1
-0.605370105538728	-0.786756987355512	-0.429126929387849	1
-0.483890341645623	0.579419582950033	-0.172230702696318	1
-0.423150459699071	-0.0931596516619278	-0.372038879011953	1
-0.483890341645623	0.348220471052171	-0.571847055327589	1
-0.544630223592176	2.17679526515344	0.0275774736193177	1
-0.544630223592176	2.17679526515344	0.0275774736193177	1
-0.848329633324937	1.5252341316231	-0.286406803448109	1
-0.423150459699071	1.33607122188849	-0.0865986271324741	1
-0.423150459699071	1.33607122188849	-0.0865986271324741	1
-0.423150459699071	1.33607122188849	-0.0865986271324741	1
0.548687651445764	-0.0511234494986802	-0.372038879011953	1
-0.301670695805967	0.516365279705162	-0.343494853824005	1
-0.301670695805967	-0.450467370049532	-0.543303030139641	1
-0.301670695805967	0.516365279705162	-0.343494853824005	1
-0.605370105538728	0.180075662399181	0.370105775874693	1
-0.423150459699071	1.04181780674576	-0.429126929387849	1
-0.423150459699071	1.04181780674576	-0.429126929387849	1
-0.605370105538728	0.180075662399181	0.370105775874693	1
-0.726849869431832	2.4920667813778	-0.257862778260162	1
-0.726849869431832	2.4920667813778	-0.257862778260162	1
-0.726849869431832	-0.681666481947393	-0.457670954575797	1
-0.726849869431832	2.4920667813778	-0.257862778260162	1
-0.787589751378385	0.222111864562429	-0.257862778260162	1
0.609427533392317	-0.0931596516619278	-0.514759004951693	1
0.123508477819899	1.71439704135772	-0.14368667750837	1
-0.605370105538728	-0.00908724733543263	-0.743111206455276	1
-0.605370105538728	-0.786756987355512	-0.314950828636057	1
-0.362410577752519	-0.198250157070047	-0.14368667750837	1
-0.787589751378385	-0.849811290600383	-0.286406803448109	1
0.00202871392679448	2.30290387164318	-0.14368667750837	1
0.00202871392679448	2.30290387164318	-0.14368667750837	1
0.0627685958733464	0.495347178623538	-0.714567181267328	1
0.730907297285421	-0.555557875457651	-0.914375357582964	1
-0.240930813859415	-0.618612178702522	-0.314950828636057	1
-0.301670695805967	1.42014362621498	-0.457670954575797	1
0.305728123659556	-0.555557875457651	-0.229318753072214	1
-0.969809397218041	2.4920667813778	-0.14368667750837	1
-0.362410577752519	2.91242880301027	-0.14368667750837	1
0.0627685958733464	-0.576575976539275	-0.314950828636057	1
-0.969809397218041	2.4920667813778	-0.14368667750837	1
0.487947769499212	-0.555557875457651	-0.514759004951693	1
-0.483890341645623	2.09272286082694	-0.0865986271324741	1
-0.11945104996631	-0.282322561396542	-0.14368667750837	1
-0.787589751378385	-0.891847492763631	-0.14368667750837	1
-1.18239898403097	-0.933883694926879	-0.400582904199901	1
-0.362410577752519	-0.849811290600383	-0.486214979763745	1
-0.544630223592176	0.915709200256013	-0.200774727884266	1
-0.848329633324937	-0.870829391682007	-0.628935105703484	1
-0.11945104996631	0.516365279705162	-0.172230702696318	1
-0.726849869431832	3.60602613870386	1.82585106046004	1
-0.240930813859415	-0.408431167886284	-0.543303030139641	1
1.30793617577767	-0.198250157070047	-0.0865986271324741	1
-1.1520290430577	0.495347178623538	-0.172230702696318	1
0.852387061178525	-0.534539774376027	-0.743111206455276	1
-0.240930813859415	-0.408431167886284	-0.657479130891432	1
-0.909069515271489	0.894691099174389	-0.68602315607938	1
-0.605370105538728	-0.912865593845255	-0.286406803448109	1
-0.605370105538728	-0.912865593845255	-0.286406803448109	1
-0.848329633324937	0.159057561317557	-0.115142652320422	1
-0.423150459699071	-0.639630279784146	-0.0865986271324741	1
-0.544630223592176	-0.66064838086577	-0.172230702696318	1
-0.11945104996631	0.642473886194904	-0.14368667750837	1
-0.909069515271489	-0.912865593845255	-0.343494853824005	1
-0.483890341645623	-0.597594077620898	-0.628935105703484	1
-0.0587111680197578	-0.702684583029017	-0.257862778260162	1
-0.423150459699071	-0.912865593845255	-0.628935105703484	1
0.366468005606108	0.747564391603023	-0.14368667750837	1
-0.11945104996631	-0.681666481947393	-0.571847055327589	1
-0.848329633324937	-0.408431167886284	-0.200774727884266	1
-0.180190931912862	0.432292875378666	-0.115142652320422	1
-0.848329633324937	-0.408431167886284	-0.200774727884266	1
-1.09128916111115	0.915709200256013	-0.200774727884266	1
-0.423150459699071	1.5252341316231	0.0561214988072656	1
0.184248359766451	-0.408431167886284	0.341561750686745	1
-0.362410577752519	1.56727033378635	-0.200774727884266	1
-1.33424868889735	-0.870829391682007	-0.000966551568630263	1
-0.605370105538728	-0.82879318951876	-0.457670954575797	1
-0.362410577752519	1.56727033378635	-0.200774727884266	1
-1.51646833473701	0.159057561317557	-0.68602315607938	1
-0.362410577752519	-0.324358763559789	-0.857287307207068	1
-0.362410577752519	0.768582492684647	-0.543303030139641	1
-0.362410577752519	-0.324358763559789	-0.857287307207068	1
-0.848329633324937	-0.702684583029017	-0.657479130891432	1
0.730907297285421	1.94559615325558	-0.257862778260162	1
-0.66610998748528	-0.744720785192265	-0.257862778260162	1
1.27756623480439	0.873672998092766	-0.82874328201912	1
-0.66610998748528	-0.870829391682007	-0.885831332395016	1
-0.848329633324937	-0.744720785192265	-0.800199256831172	1
-0.787589751378385	0.516365279705162	-0.657479130891432	1
-0.423150459699071	-0.177232055988423	-0.97146340795886	1
-0.969809397218041	0.999781604582508	-0.800199256831172	1
-0.66610998748528	-0.849811290600383	-0.571847055327589	1
0.123508477819899	1.18894451431712	-0.743111206455276	1
-0.240930813859415	-0.21926825815167	-0.0295105767565782	1
-0.301670695805967	-0.912865593845255	-0.771655231643224	1
-0.726849869431832	-0.891847492763631	-0.914375357582964	1
-0.848329633324937	0.894691099174389	-0.743111206455276	1
-0.240930813859415	-0.912865593845255	-0.571847055327589	1
-1.2735088069508	-0.891847492763631	-0.400582904199901	1
-0.848329633324937	1.75643324352096	-0.257862778260162	1
0.184248359766451	0.180075662399181	-0.229318753072214	1
0.00202871392679448	-0.723702684110641	-0.400582904199901	1
-0.301670695805967	-0.891847492763631	-0.771655231643224	1
-0.240930813859415	-0.0511234494986802	-0.172230702696318	1
-0.0587111680197578	0.369238572133795	-0.429126929387849	1
0.670167415338869	-0.0301053484170565	-0.571847055327589	1
0.487947769499212	-0.681666481947393	-0.600391080515536	1
1.15608647091129	-0.240286359233294	0.370105775874693	1
0.123508477819899	1.7038879908169	-0.0865986271324741	1
-0.726849869431832	-0.912865593845255	-0.372038879011953	1
-1.03054927916459	1.67236083919447	-0.343494853824005	1
0.244988241713003	0.936727301337637	-0.543303030139641	1
-0.301670695805967	0.0749851569910623	-0.457670954575797	1
0.123508477819899	-0.471485471131156	-0.68602315607938	1
0.609427533392317	-0.618612178702522	-0.743111206455276	1
0.00202871392679448	0.369238572133795	-0.429126929387849	1
-0.0587111680197578	0.180075662399181	1.08370640557339	1
-0.362410577752519	-0.891847492763631	-0.486214979763745	1
0.609427533392317	-0.250795409774106	-0.68602315607938	1
0.244988241713003	-0.198250157070047	-0.514759004951693	1
0.97386682507163	-0.282322561396542	-0.571847055327589	1
0.366468005606108	-0.261304460314918	-0.68602315607938	1
-0.240930813859415	0.579419582950033	-0.628935105703484	1
-0.909069515271489	-0.597594077620898	-0.429126929387849	1
-0.544630223592176	1.42014362621498	-0.429126929387849	1
-0.240930813859415	0.579419582950033	-0.628935105703484	1
-0.301670695805967	1.10487210999063	-0.514759004951693	1
1.03460670701818	-0.786756987355512	-0.229318753072214	1
1.03460670701818	-0.786756987355512	-0.229318753072214	1
-0.605370105538728	-0.870829391682007	-0.571847055327589	1
-0.605370105538728	-0.870829391682007	-0.743111206455276	1
-0.301670695805967	-0.429449268967908	-0.600391080515536	1
-0.969809397218041	-0.933883694926879	-0.543303030139641	1
1.6420055264837	-0.797266037896324	1.74021898489619	1
2.1582945230294	0.2851661678073	-0.400582904199901	1
0.244988241713003	-0.849811290600383	-0.14368667750837	1
-0.301670695805967	1.12589021107225	-0.229318753072214	1
-0.301670695805967	1.12589021107225	-0.229318753072214	1
0.548687651445764	-0.555557875457651	-0.571847055327589	1
-0.0587111680197578	-0.723702684110641	-0.82874328201912	1
-1.03054927916459	0.579419582950033	-0.800199256831172	1
-1.09128916111115	0.138039460235934	-0.628935105703484	1
-0.180190931912862	0.705528189439776	0.0275774736193177	1
-1.03054927916459	0.11702135915431	-0.571847055327589	1
-0.332040636779243	1.25199881756199	-0.600391080515536	1
-0.0283412270464817	-0.870829391682007	-0.571847055327589	1
0.0627685958733464	-0.471485471131156	-0.628935105703484	1
-0.544630223592176	0.936727301337637	-0.314950828636057	1
-0.332040636779243	1.25199881756199	-0.600391080515536	1
1.76348529037681	-0.870829391682007	0.0561214988072656	1
-0.11945104996631	-0.99693799817175	-0.82874328201912	1
-0.605370105538728	-0.933883694926879	-0.571847055327589	1
1.76348529037681	-0.870829391682007	0.0561214988072656	1
-1.09128916111115	1.48319792945985	-0.600391080515536	1
-1.09128916111115	1.48319792945985	-0.600391080515536	1
0.123508477819899	-0.912865593845255	-0.0865986271324741	1
-0.909069515271489	2.90191975246946	-0.372038879011953	1
-1.1520290430577	-0.891847492763631	-0.743111206455276	1
-0.423150459699071	-0.870829391682007	3.33868439542128	1
-0.240930813859415	1.54625223270473	-0.429126929387849	1
2.12792458205612	0.45331097646029	-0.343494853824005	1
0.123508477819899	0.600437684031657	-0.0865986271324741	1
-0.726849869431832	-0.755229835733077	-0.714567181267328	1
-0.0587111680197578	-0.849811290600383	-0.628935105703484	1
-0.0587111680197578	-0.303340662478165	-0.743111206455276	1
-0.423150459699071	0.747564391603023	-0.0865986271324741	1
-0.726849869431832	-0.755229835733077	-0.714567181267328	1
-0.149820990939586	-0.597594077620898	-0.657479130891432	1
-0.605370105538728	0.348220471052171	-0.372038879011953	1
-0.423150459699071	-0.870829391682007	-0.343494853824005	1
-0.544630223592176	0.474329077541914	-0.0865986271324741	1
-0.11945104996631	1.10487210999063	-0.571847055327589	1
0.852387061178525	-0.765738886273888	-0.600391080515536	1
-0.787589751378385	1.06283590782738	-0.600391080515536	1
-0.240930813859415	-0.755229835733077	-0.229318753072214	1
-0.180190931912862	1.06283590782738	-0.714567181267328	1
-1.09128916111115	-0.891847492763631	-0.857287307207068	1
-1.09128916111115	-0.807775088437136	-0.400582904199901	1
-0.240930813859415	-0.744720785192265	-0.771655231643224	1
-0.11945104996631	-0.82879318951876	-0.172230702696318	1
-0.423150459699071	-0.387413066804661	-0.600391080515536	1
-0.605370105538728	-0.0931596516619278	-0.372038879011953	1
-0.66610998748528	1.04181780674576	-0.372038879011953	1
0.00202871392679448	2.71275684273485	-0.172230702696318	1
-1.21276892500425	-0.891847492763631	-0.68602315607938	1
-0.544630223592176	-0.870829391682007	-0.600391080515536	1
-0.909069515271489	0.999781604582508	-0.372038879011953	1
0.244988241713003	-0.408431167886284	-0.600391080515536	1
-0.848329633324937	-0.324358763559789	-0.457670954575797	1
-1.03054927916459	0.411274774297043	-0.115142652320422	1
0.852387061178525	-0.82879318951876	-0.543303030139641	1
-0.483890341645623	-0.00908724733543263	-0.286406803448109	1
-0.11945104996631	-0.0931596516619278	-0.0295105767565782	1
-0.423150459699071	1.58828843486797	-0.257862778260162	1
-0.423150459699071	1.58828843486797	-0.257862778260162	1
-0.362410577752519	0.663491987276528	0.0275774736193177	1
-0.605370105538728	-0.891847492763631	-0.314950828636057	1
-0.423150459699071	-0.891847492763631	0.569913952190328	1
-0.149820990939586	2.93344690409189	-0.714567181267328	1
-0.240930813859415	0.180075662399181	-0.400582904199901	1
-0.240930813859415	1.39912552513336	-0.314950828636057	1
-0.180190931912862	1.56727033378635	-0.314950828636057	1
-0.11945104996631	-0.240286359233294	-0.743111206455276	1
-0.180190931912862	1.56727033378635	-0.314950828636057	1
-0.240930813859415	-0.681666481947393	-0.571847055327589	1
2.70495346054837	-0.429449268967908	-0.571847055327589	1
-0.11945104996631	0.390256673215419	3.36722842060922	1
-1.42535851181718	-0.912865593845255	-0.600391080515536	1
-0.11945104996631	1.90355995109233	-0.400582904199901	1
-0.848329633324937	-0.912865593845255	-0.486214979763745	1
-0.362410577752519	-0.681666481947393	-0.543303030139641	1
0.0627685958733464	-0.954901796008502	-0.657479130891432	1
-0.362410577752519	1.14690831215387	-0.14368667750837	1
0.0627685958733464	0.600437684031657	-0.0865986271324741	1
0.214618300739727	-0.450467370049532	-0.0580546019445261	1
-0.483890341645623	-0.912865593845255	-0.82874328201912	1
0.366468005606108	-0.0721415505803041	-0.857287307207068	1
0.42720788755266	1.50421603054148	-0.68602315607938	1
-0.423150459699071	-0.786756987355512	-1.00000743314681	1
0.123508477819899	-0.933883694926879	2.02565923677567	1
-0.66610998748528	-0.82879318951876	-0.571847055327589	1
-0.66610998748528	1.02079970566413	-0.400582904199901	1
0.00202871392679448	0.138039460235934	-0.286406803448109	1
-0.66610998748528	1.02079970566413	-0.400582904199901	1
-0.301670695805967	-0.807775088437136	0.170297599559057	1
-0.11945104996631	-0.82879318951876	0.0275774736193177	1
0.184248359766451	-0.82879318951876	-0.657479130891432	1
0.97386682507163	1.27301691864362	1.14079445594929	1
-0.392780518725795	0.411274774297043	-0.514759004951693	1
0.00202871392679448	0.726546290521399	-0.771655231643224	1
-0.362410577752519	-0.933883694926879	-0.372038879011953	1
-0.301670695805967	-0.912865593845255	-0.343494853824005	1
-0.240930813859415	-0.66064838086577	-0.229318753072214	1
0.123508477819899	-0.618612178702522	-0.229318753072214	1
0.123508477819899	-0.618612178702522	-0.229318753072214	1
-0.66610998748528	-0.807775088437136	-0.343494853824005	1
0.0627685958733464	-0.324358763559789	-0.429126929387849	1
-0.66610998748528	1.73541514243934	0.0561214988072656	1
0.0627685958733464	0.495347178623538	-0.0295105767565782	1
1.09534658896473	0.474329077541914	-0.286406803448109	1
-0.726849869431832	-0.870829391682007	-0.115142652320422	1
0.42720788755266	-0.912865593845255	0.284473700310849	1
0.42720788755266	-0.744720785192265	-0.229318753072214	1
-0.66610998748528	-0.198250157070047	-0.286406803448109	1
-0.11945104996631	0.243129965644052	-1.00000743314681	1
0.487947769499212	1.46217982837823	-0.68602315607938	1
-0.848329633324937	-0.618612178702522	-0.229318753072214	1
0.244988241713003	-0.618612178702522	-0.514759004951693	1
1.15608647091129	-0.954901796008502	-0.600391080515536	1
0.00202871392679448	0.558401481868409	-0.286406803448109	1
-0.11945104996631	-0.870829391682007	-0.543303030139641	1
-0.0587111680197578	0.600437684031657	-0.229318753072214	1
-0.787589751378385	0.0539670559094386	-0.800199256831172	1
-0.726849869431832	-0.891847492763631	-0.115142652320422	1
0.00202871392679448	-0.681666481947393	-0.571847055327589	1
-0.66610998748528	-0.870829391682007	-0.68602315607938	1
-0.11945104996631	0.537383380786785	-0.257862778260162	1
-0.301670695805967	-0.912865593845255	-0.97146340795886	1
2.18866446400267	-0.744720785192265	0.569913952190328	2
2.55310375568199	-0.66064838086577	1.02661835519749	2
2.18866446400267	-0.744720785192265	0.569913952190328	2
1.58126564453715	-0.807775088437136	0.370105775874693	2
1.45978588064405	-0.723702684110641	0.484281876626484	2
1.45978588064405	-0.765738886273888	1.16933848113723	2
1.67237546745698	-0.807775088437136	0.940986279633651	2
1.70274540843026	-0.345376864641413	3.42431647098512	2
-0.362410577752519	-0.765738886273888	1.02661835519749	2
1.5205257625906	-0.21926825815167	0.855354204069807	2
-0.726849869431832	-0.765738886273888	0.598457977378276	2
0.548687651445764	-0.807775088437136	1.42623470782877	2
0.366468005606108	-0.639630279784146	0.826810178881859	2
0.42720788755266	-0.765738886273888	0.68409005294212	2
2.24940434594923	-0.744720785192265	0.68409005294212	2
2.03681475913629	-0.639630279784146	0.940986279633651	2
1.91533499524319	-0.66064838086577	0.769722128505964	2
-0.11945104996631	-0.765738886273888	1.34060263226492	2
1.58126564453715	-0.639630279784146	0.855354204069807	2
4.80047938770442	-0.82879318951876	3.31014037023333	2
0.670167415338869	0.0960032580726862	0.512825901814432	2
0.913126943125078	-0.597594077620898	7.877184400305	2
2.00644481816302	-0.765738886273888	-0.172230702696318	2
3.61605168974665	-0.681666481947393	1.65458690933235	2
0.366468005606108	-0.807775088437136	0.284473700310849	2
1.94570493621647	-0.786756987355512	0.512825901814432	2
0.97386682507163	-0.702684583029017	0.341561750686745	2
1.03460670701818	-0.555557875457651	1.54041080858056	2
0.487947769499212	-0.429449268967908	0.398649801062641	2
1.5205257625906	-0.66064838086577	0.569913952190328	2
0.366468005606108	-0.681666481947393	0.655546027754172	2
1.09534658896473	-0.744720785192265	0.826810178881859	2
2.34051416886905	-0.166723005447611	0.855354204069807	2
1.09534658896473	-0.82879318951876	0.655546027754172	2
-0.11945104996631	-0.723702684110641	0.512825901814432	2
1.76348529037681	-0.744720785192265	0.569913952190328	2
2.12792458205612	-0.744720785192265	0.798266153693912	2
-0.11945104996631	-0.618612178702522	1.08370640557339	2
0.42720788755266	-0.681666481947393	1.05516238038544	2
2.49236387373544	-0.723702684110641	0.855354204069807	2
0.670167415338869	-0.807775088437136	0.370105775874693	2
0.97386682507163	-0.723702684110641	0.855354204069807	2
-0.240930813859415	-0.765738886273888	0.370105775874693	2
0.913126943125078	-0.744720785192265	1.54041080858056	2
0.305728123659556	-0.702684583029017	1.45477873301671	2
1.09534658896473	-0.744720785192265	0.655546027754172	2
0.913126943125078	-0.723702684110641	1.54041080858056	2
4.13234068629235	-0.849811290600383	-0.314950828636057	2
2.64421357860182	-0.513521673294403	1.31205860707697	2
3.40346210293372	-0.618612178702522	0.655546027754172	2
1.6420055264837	-0.702684583029017	0.798266153693912	2
1.24719629383112	-0.744720785192265	0.68409005294212	2
0.913126943125078	-0.681666481947393	0.398649801062641	2
0.42720788755266	-0.786756987355512	11.730627800678	2
-0.0587111680197578	-0.618612178702522	0.998074330009547	2
1.33830611675094	-0.765738886273888	1.36914665745287	2
1.58126564453715	-0.681666481947393	0.826810178881859	2
1.33830611675094	-0.765738886273888	1.36914665745287	2
1.21682635285784	-0.744720785192265	0.598457977378276	2
1.27756623480439	-0.681666481947393	1.79730703527209	2
4.43604009602511	-0.786756987355512	3.48140452136102	2
2.1582945230294	-0.618612178702522	0.54136992700238	2
0.97386682507163	-0.807775088437136	0.741178103318016	2
6.01527702663547	-0.786756987355512	0.712634078130068	2
1.5205257625906	-0.765738886273888	0.255929675122901	2
2.46199393276216	-0.723702684110641	1.76876301008414	2
0.97386682507163	-0.66064838086577	-0.200774727884266	2
4.25382045018545	-0.681666481947393	0.798266153693912	2
2.2797742869225	-0.765738886273888	0.940986279633651	2
1.33830611675094	-0.702684583029017	0.712634078130068	2
2.46199393276216	-0.744720785192265	0.969530304821599	2
0.00202871392679448	-0.765738886273888	-0.172230702696318	2
0.00202871392679448	-0.765738886273888	-0.172230702696318	2
2.06718470010957	-0.765738886273888	0.883898229257755	2
0.913126943125078	-0.66064838086577	0.512825901814432	2
-0.0587111680197578	-0.702684583029017	0.598457977378276	2
1.58126564453715	-0.765738886273888	1.11225043076134	2
0.548687651445764	0.0119308537461911	0.398649801062641	2
0.548687651445764	0.0119308537461911	0.398649801062641	2
2.06718470010957	-0.681666481947393	0.484281876626484	2
3.70716151266648	-0.723702684110641	0.969530304821599	2
1.15608647091129	-0.786756987355512	0.569913952190328	2
1.5205257625906	0.369238572133795	0.398649801062641	2
1.82422517232336	-0.702684583029017	0.826810178881859	2
1.76348529037681	-0.702684583029017	0.940986279633651	2
3.31235228001389	-0.765738886273888	0.0561214988072656	2
0.487947769499212	-0.723702684110641	0.484281876626484	2
0.244988241713003	-0.723702684110641	0.68409005294212	2
0.244988241713003	-0.723702684110641	0.68409005294212	2
2.82643322444147	-0.618612178702522	0.341561750686745	2
1.6420055264837	-0.639630279784146	0.313017725498797	2
2.37088410984233	-0.618612178702522	0.569913952190328	2
1.70274540843026	-0.744720785192265	0.655546027754172	2
0.305728123659556	-0.723702684110641	0.741178103318016	2
0.97386682507163	-0.723702684110641	0.798266153693912	2
0.97386682507163	-0.534539774376027	0.598457977378276	2
1.76348529037681	-0.345376864641413	1.22642653151313	2
1.27756623480439	-0.681666481947393	0.427193826250588	2
1.45978588064405	-0.639630279784146	0.512825901814432	2
3.00865287028113	-0.891847492763631	-0.286406803448109	2
-0.11945104996631	-0.849811290600383	-0.000966551568630263	2
0.97386682507163	-0.82879318951876	0.54136992700238	2
0.548687651445764	-0.807775088437136	0.940986279633651	2
-0.240930813859415	-0.597594077620898	1.11225043076134	2
0.609427533392317	-0.576575976539275	1.25497055670108	2
1.15608647091129	-0.723702684110641	-0.486214979763745	2
0.609427533392317	-0.702684583029017	0.0846655239952134	2
2.40125405081561	-0.639630279784146	1.02661835519749	2
1.73311534940353	-0.723702684110641	1.28351458188903	2
0.913126943125078	-0.744720785192265	0.569913952190328	2
0.00202871392679448	-0.723702684110641	0.741178103318016	2
1.6420055264837	-0.82879318951876	0.0275774736193177	2
1.79385523135009	-0.723702684110641	0.940986279633651	2
1.5205257625906	-0.723702684110641	8.01990452624474	2
0.548687651445764	-0.597594077620898	0.484281876626484	2
0.852387061178525	-0.807775088437136	-0.0580546019445261	2
0.184248359766451	-0.555557875457651	0.969530304821599	2
4.01086092239924	-0.66064838086577	0.255929675122901	2
1.76348529037681	-0.744720785192265	1.16933848113723	2
1.76348529037681	-0.744720785192265	1.16933848113723	2
1.79385523135009	-0.786756987355512	5.90764666233659	2
1.45978588064405	-0.765738886273888	1.31205860707697	2
-0.787589751378385	-0.681666481947393	0.54136992700238	2
2.06718470010957	-0.744720785192265	0.54136992700238	2
1.15608647091129	-0.786756987355512	0.512825901814432	2
-0.11945104996631	-0.807775088437136	0.198841624747005	2
0.0627685958733464	-0.492503572212779	0.969530304821599	2
1.58126564453715	-0.765738886273888	0.512825901814432	2
0.00202871392679448	-0.681666481947393	0.54136992700238	2
0.42720788755266	-0.765738886273888	15.8409674277425	2
-0.0587111680197578	-0.786756987355512	0.598457977378276	2
1.09534658896473	-0.786756987355512	0.398649801062641	2
1.33830611675094	-0.639630279784146	0.227385649934953	2
3.22124245709406	-0.450467370049532	1.14079445594929	2
1.21682635285784	-0.513521673294403	0.598457977378276	2
1.24719629383112	-0.303340662478165	0.883898229257755	2
0.184248359766451	-0.303340662478165	0.427193826250588	2
1.88496505426991	0.327202369970548	0.912442254445703	2
1.21682635285784	-0.513521673294403	0.598457977378276	2
-0.11945104996631	0.201093763480805	0.484281876626484	2
-0.483890341645623	-0.387413066804661	0.427193826250588	2
1.09534658896473	-0.513521673294403	0.313017725498797	2
1.5205257625906	-0.429449268967908	1.31205860707697	2
0.670167415338869	-0.723702684110641	0.484281876626484	2
1.09534658896473	-0.618612178702522	0.998074330009547	2
1.09534658896473	-0.618612178702522	0.998074330009547	2
1.27756623480439	-0.576575976539275	0.998074330009547	2
0.00202871392679448	-0.471485471131156	1.08370640557339	2
2.97828292930785	-0.597594077620898	0.855354204069807	2
1.88496505426991	-0.66064838086577	1.08370640557339	2
1.15608647091129	-0.597594077620898	0.855354204069807	2
2.21903440497595	-0.597594077620898	1.02661835519749	2
1.88496505426991	-0.702684583029017	1.59749885895645	2
1.70274540843026	-0.681666481947393	0.741178103318016	2
0.548687651445764	-0.639630279784146	4.50898942812714	2
1.15608647091129	-0.618612178702522	0.198841624747005	2
0.730907297285421	-0.555557875457651	1.05516238038544	2
0.123508477819899	-0.597594077620898	0.883898229257755	2
1.33830611675094	-0.429449268967908	1.31205860707697	2
1.94570493621647	-0.471485471131156	0.769722128505964	2
1.94570493621647	-0.471485471131156	0.769722128505964	2
1.70274540843026	-0.66064838086577	0.655546027754172	2
0.913126943125078	1.1679264132355	0.427193826250588	2
1.15608647091129	-0.376904016263849	1.85439508564798	2
-0.423150459699071	-0.597594077620898	0.741178103318016	2
0.123508477819899	-0.534539774376027	1.88293911083593	2
1.45978588064405	-0.471485471131156	0.284473700310849	2
1.88496505426991	-0.618612178702522	0.627002002566224	2
0.548687651445764	-0.744720785192265	-0.115142652320422	2
0.913126943125078	-0.513521673294403	1.34060263226492	2
0.00202871392679448	-0.639630279784146	0.284473700310849	2
0.305728123659556	-0.765738886273888	1.76876301008414	2
1.3990459986975	-0.597594077620898	0.741178103318016	2
2.88717310638802	-0.576575976539275	0.455737851438536	2
1.33830611675094	-0.555557875457651	0.940986279633651	2
2.00644481816302	-0.576575976539275	1.45477873301671	2
1.97607487718974	-0.639630279784146	0.969530304821599	2
-0.787589751378385	-0.849811290600383	0.284473700310849	2
0.42720788755266	-0.513521673294403	0.68409005294212	2
0.548687651445764	-0.492503572212779	1.51186678339261	2
2.18866446400267	-0.723702684110641	1.22642653151313	2
1.45978588064405	-0.618612178702522	0.455737851438536	2
1.67237546745698	0.0749851569910623	0.769722128505964	2
1.67237546745698	0.0749851569910623	0.769722128505964	2
0.00202871392679448	-0.555557875457651	2.93906804279001	2
2.58347369665526	-0.66064838086577	0.198841624747005	2
-0.362410577752519	-0.765738886273888	0.313017725498797	2
0.42720788755266	-0.345376864641413	0.940986279633651	2
0.670167415338869	-0.513521673294403	0.627002002566224	2
1.73311534940353	0.159057561317557	0.912442254445703	2
-0.483890341645623	-0.723702684110641	0.68409005294212	2
-0.483890341645623	-0.723702684110641	0.68409005294212	2
1.03460670701818	-0.702684583029017	0.883898229257755	2
1.21682635285784	-0.723702684110641	0.912442254445703	2
0.730907297285421	-0.744720785192265	0.912442254445703	2
3.09976269320096	-0.849811290600383	-0.314950828636057	2
0.184248359766451	-0.723702684110641	0.741178103318016	2
1.58126564453715	-0.66064838086577	0.198841624747005	2
2.40125405081561	0.516365279705162	1.88293911083593	2
1.5205257625906	-0.597594077620898	0.883898229257755	2
2.40125405081561	0.516365279705162	1.88293911083593	2
0.852387061178525	-0.597594077620898	0.826810178881859	2
2.12792458205612	-0.576575976539275	0.54136992700238	2
0.609427533392317	-0.618612178702522	0.198841624747005	2
0.00202871392679448	-0.366394965723037	3.36722842060922	2
0.548687651445764	-0.618612178702522	0.68409005294212	2
2.40125405081561	-0.744720785192265	1.25497055670108	2
1.09534658896473	-0.576575976539275	0.883898229257755	2
0.852387061178525	-0.681666481947393	1.56895483376851	2
0.244988241713003	-0.723702684110641	1.85439508564798	2
1.33830611675094	-0.639630279784146	0.940986279633651	2
3.76790139461303	-0.723702684110641	-0.257862778260162	2
3.76790139461303	-0.723702684110641	-0.257862778260162	2
2.00644481816302	-0.702684583029017	-0.314950828636057	2
1.09534658896473	-0.870829391682007	0.398649801062641	2
-0.605370105538728	-0.702684583029017	0.284473700310849	2
0.184248359766451	-0.66064838086577	0.627002002566224	2
0.42720788755266	-0.471485471131156	0.569913952190328	2
2.00644481816302	-0.723702684110641	0.113209549183161	2
0.42720788755266	-0.471485471131156	0.569913952190328	2
-0.180190931912862	-0.681666481947393	0.455737851438536	2
2.09755464108285	-0.366394965723037	1.25497055670108	2
1.3990459986975	-0.786756987355512	-0.0580546019445261	2
0.244988241713003	-0.597594077620898	0.712634078130068	2
1.15608647091129	-0.723702684110641	1.25497055670108	2
0.305728123659556	-0.555557875457651	1.11225043076134	2
1.33830611675094	-0.786756987355512	0.798266153693912	2
-0.66610998748528	-0.807775088437136	0.198841624747005	2
1.5205257625906	-0.66064838086577	1.11225043076134	2
-0.0587111680197578	-0.555557875457651	0.798266153693912	2
0.548687651445764	-0.66064838086577	0.769722128505964	2
-0.483890341645623	-0.60810312816171	0.826810178881859	2
-0.149820990939586	-0.702684583029017	0.798266153693912	2
0.97386682507163	-0.723702684110641	0.370105775874693	2
0.123508477819899	-0.702684583029017	0.969530304821599	2
-0.11945104996631	-0.597594077620898	1.05516238038544	2
0.184248359766451	-0.597594077620898	0.769722128505964	2
-0.362410577752519	-0.786756987355512	0.68409005294212	2
-0.423150459699071	-0.723702684110641	0.998074330009547	2
2.06718470010957	-0.681666481947393	0.883898229257755	2
-0.362410577752519	2.11374096190857	0.370105775874693	2
0.123508477819899	-0.681666481947393	2.73925986647437	2
0.609427533392317	-0.282322561396542	1.65458690933235	2
2.00644481816302	-0.744720785192265	-0.0580546019445261	2
-0.11945104996631	-0.555557875457651	0.712634078130068	2
2.64421357860182	-0.555557875457651	0.627002002566224	2
0.366468005606108	-0.597594077620898	-0.115142652320422	2
0.305728123659556	0.600437684031657	-0.14368667750837	2
1.09534658896473	-0.744720785192265	0.712634078130068	2
0.0627685958733464	-0.597594077620898	0.398649801062641	2
1.09534658896473	-0.744720785192265	0.712634078130068	2
0.609427533392317	0.232620915103241	0.512825901814432	2
-0.605370105538728	-0.765738886273888	0.598457977378276	2
-0.605370105538728	-0.765738886273888	0.54136992700238	2
1.5205257625906	-0.681666481947393	0.969530304821599	2
0.487947769499212	-0.177232055988423	0.484281876626484	2
0.366468005606108	-0.702684583029017	1.96857118639978	2
1.03460670701818	-0.639630279784146	1.45477873301671	2
1.58126564453715	-0.240286359233294	1.25497055670108	2
-0.787589751378385	-0.555557875457651	0.912442254445703	2
-0.544630223592176	-0.576575976539275	0.912442254445703	2
0.305728123659556	-0.66064838086577	1.22642653151313	2
0.548687651445764	-0.639630279784146	0.855354204069807	2
0.153878418793175	-0.618612178702522	0.912442254445703	2
0.487947769499212	-0.597594077620898	0.798266153693912	2
-0.726849869431832	-0.702684583029017	0.627002002566224	2
0.244988241713003	-0.576575976539275	1.19788250632518	2
0.852387061178525	-0.576575976539275	1.31205860707697	2
1.76348529037681	-0.639630279784146	0.598457977378276	2
0.0627685958733464	0.0749851569910623	0.284473700310849	2
1.5205257625906	-0.450467370049532	1.28351458188903	2
2.2797742869225	-0.702684583029017	0.398649801062641	2
-0.180190931912862	-0.765738886273888	0.54136992700238	2
1.27756623480439	-0.723702684110641	0.627002002566224	2
0.0627685958733464	-0.597594077620898	0.655546027754172	2
1.03460670701818	-0.702684583029017	0.512825901814432	2
0.730907297285421	-0.576575976539275	1.02661835519749	2
1.85459511329664	-0.261304460314918	1.11225043076134	2
1.15608647091129	-0.177232055988423	1.76876301008414	2
1.15608647091129	-0.177232055988423	1.76876301008414	2
1.58126564453715	-0.555557875457651	0.54136992700238	2
1.21682635285784	-0.534539774376027	1.08370640557339	2
0.791647179231973	-0.240286359233294	0.826810178881859	2
2.18866446400267	-0.618612178702522	4.85151773038252	2
0.97386682507163	-0.597594077620898	5.53657433489327	2
0.0627685958733464	-0.450467370049532	0.398649801062641	2
-0.605370105538728	-0.639630279784146	0.54136992700238	2
0.00202871392679448	-0.471485471131156	0.627002002566224	2
0.97386682507163	-0.66064838086577	1.34060263226492	2
0.791647179231973	-0.534539774376027	0.826810178881859	2
0.97386682507163	-0.681666481947393	0.940986279633651	2
0.913126943125078	-0.681666481947393	0.769722128505964	2
-0.0587111680197578	-0.429449268967908	1.05516238038544	2
-0.180190931912862	-0.576575976539275	1.08370640557339	2
0.487947769499212	-0.723702684110641	0.113209549183161	2
0.670167415338869	-0.597594077620898	0.798266153693912	2
0.670167415338869	-0.597594077620898	0.798266153693912	2
2.31014422789578	-0.597594077620898	1.14079445594929	2
0.366468005606108	-0.723702684110641	0.0846655239952134	2
1.49015582161732	-0.702684583029017	0.627002002566224	2
3.49457192585355	-0.702684583029017	0.912442254445703	2
3.00865287028113	-0.597594077620898	0.712634078130068	2
1.45978588064405	-0.534539774376027	1.14079445594929	2
0.42720788755266	-0.177232055988423	0.455737851438536	2
1.88496505426991	-0.0721415505803041	1.54041080858056	2
-0.605370105538728	-0.618612178702522	0.769722128505964	2
1.82422517232336	-0.639630279784146	0.598457977378276	2
2.52273381470871	-0.681666481947393	2.62508376572258	2
1.58126564453715	-0.66064838086577	0.655546027754172	2
0.730907297285421	-0.576575976539275	1.88293911083593	2
1.21682635285784	-0.429449268967908	0.569913952190328	2
1.45978588064405	-0.744720785192265	0.68409005294212	2
2.12792458205612	0.0329489548278148	1.94002716121183	2
1.58126564453715	-0.681666481947393	1.19788250632518	2
1.21682635285784	-0.618612178702522	1.16933848113723	2
1.21682635285784	-0.618612178702522	1.16933848113723	2
0.42720788755266	-0.513521673294403	0.883898229257755	2
0.0627685958733464	-0.744720785192265	0.484281876626484	2
3.28198233904061	-0.639630279784146	0.855354204069807	2
3.49457192585355	-0.681666481947393	2.48236363978284	2
1.21682635285784	-0.66064838086577	0.427193826250588	2
1.21682635285784	-0.66064838086577	0.427193826250588	2
1.21682635285784	-0.66064838086577	0.427193826250588	2
2.00644481816302	-0.387413066804661	1.45477873301671	2
0.852387061178525	-0.555557875457651	0.284473700310849	2
0.548687651445764	-0.681666481947393	1.42623470782877	2
0.123508477819899	0.432292875378666	1.14079445594929	2
0.791647179231973	-0.639630279784146	0.512825901814432	2
0.548687651445764	-0.681666481947393	1.42623470782877	2
1.09534658896473	-0.849811290600383	0.512825901814432	2
1.09534658896473	-0.849811290600383	0.512825901814432	2
1.3990459986975	-0.807775088437136	0.569913952190328	2
0.366468005606108	-0.723702684110641	1.02661835519749	2
0.913126943125078	-0.765738886273888	4.73734162963072	2
2.37088410984233	-0.66064838086577	0.0846655239952134	2
0.366468005606108	-0.618612178702522	0.769722128505964	2
5.46861808911649	-0.723702684110641	0.655546027754172	2
0.366468005606108	-0.681666481947393	0.798266153693912	2
0.366468005606108	-0.681666481947393	0.798266153693912	2
2.67458351957509	-0.597594077620898	0.712634078130068	2
0.548687651445764	-0.744720785192265	0.398649801062641	2
0.730907297285421	-0.671157431406581	0.627002002566224	2
3.88938115850614	-0.66064838086577	0.627002002566224	2
1.88496505426991	-0.765738886273888	0.398649801062641	2
1.94570493621647	-0.807775088437136	-0.486214979763745	2
5.13454873841046	-0.250795409774106	1.16933848113723	2
0.913126943125078	-0.723702684110641	10.4461466672203	2
0.791647179231973	-0.576575976539275	0.798266153693912	2
1.88496505426991	-0.702684583029017	0.284473700310849	2
1.67237546745698	-0.471485471131156	0.883898229257755	2
4.13234068629235	-0.534539774376027	0.569913952190328	2
1.82422517232336	-0.702684583029017	0.313017725498797	2
2.58347369665526	-0.807775088437136	0.627002002566224	2
2.67458351957509	-0.723702684110641	1.05516238038544	2
1.24719629383112	-0.618612178702522	0.341561750686745	2
4.16271062726562	-0.555557875457651	0.68409005294212	2
2.12792458205612	-0.471485471131156	0.798266153693912	2
2.43162399178888	-0.597594077620898	0.627002002566224	2
0.548687651445764	-0.66064838086577	0.54136992700238	2
1.33830611675094	-0.723702684110641	0.741178103318016	2
1.33830611675094	-0.723702684110641	0.741178103318016	2
0.487947769499212	-0.576575976539275	0.798266153693912	2
4.70936956478459	-0.492503572212779	0.855354204069807	2
2.31014422789578	-0.555557875457651	0.798266153693912	2
1.3990459986975	-0.765738886273888	0.313017725498797	2
1.27756623480439	-0.66064838086577	9.44710578564213	2
3.00865287028113	-0.702684583029017	1.02661835519749	2
1.33830611675094	-0.723702684110641	0.54136992700238	2
3.79827133558631	-0.702684583029017	1.59749885895645	2
0.730907297285421	-0.555557875457651	1.02661835519749	2
2.55310375568199	-0.261304460314918	0.54136992700238	2
1.67237546745698	-0.744720785192265	0.255929675122901	2
0.305728123659556	-0.576575976539275	1.11225043076134	2
0.00202871392679448	-0.618612178702522	0.68409005294212	2
0.97386682507163	-0.702684583029017	0.427193826250588	2
1.88496505426991	-0.534539774376027	0.940986279633651	2
1.21682635285784	-0.618612178702522	1.16933848113723	2
0.852387061178525	-0.786756987355512	10.2463384909047	2
3.88938115850614	-0.723702684110641	0.0275774736193177	2
3.22124245709406	-0.681666481947393	0.798266153693912	2
1.45978588064405	-0.555557875457651	0.54136992700238	2
2.18866446400267	-0.786756987355512	0.370105775874693	2
2.06718470010957	-0.555557875457651	1.05516238038544	2
1.5205257625906	-0.534539774376027	0.940986279633651	2
1.5205257625906	-0.66064838086577	0.741178103318016	2
1.5205257625906	-0.66064838086577	0.741178103318016	2
1.3990459986975	-0.66064838086577	0.741178103318016	2
0.366468005606108	-0.765738886273888	2.88197999241411	2
2.58347369665526	-0.639630279784146	5.33676615857763	2
0.548687651445764	-0.429449268967908	0.655546027754172	2
1.3990459986975	-0.723702684110641	3.82393282361639	2
2.9175430473613	-0.639630279784146	0.712634078130068	2
1.5205257625906	-0.618612178702522	0.598457977378276	2
0.0627685958733464	-0.66064838086577	0.769722128505964	2
1.33830611675094	-0.681666481947393	0.655546027754172	2
0.184248359766451	-0.597594077620898	0.741178103318016	2
1.6420055264837	-0.618612178702522	0.712634078130068	2
-0.423150459699071	-0.66064838086577	0.255929675122901	2
0.730907297285421	-0.618612178702522	1.99711521158772	2
0.97386682507163	-0.387413066804661	0.741178103318016	2
1.6420055264837	-0.303340662478165	0.741178103318016	2
1.49015582161732	-0.786756987355512	-0.343494853824005	2
1.09534658896473	-0.576575976539275	0.798266153693912	2
-0.544630223592176	-0.723702684110641	-0.429126929387849	2
1.15608647091129	-0.744720785192265	3.11033219391769	2
0.913126943125078	-0.597594077620898	0.341561750686745	2
0.670167415338869	-0.618612178702522	1.22642653151313	2
0.42720788755266	-0.555557875457651	1.34060263226492	2
1.03460670701818	-0.471485471131156	0.712634078130068	2
2.2797742869225	-0.650139330324958	0.427193826250588	2
2.09755464108285	-0.744720785192265	1.22642653151313	2
1.21682635285784	-0.723702684110641	0.569913952190328	2
0.852387061178525	-0.555557875457651	0.341561750686745	2
-0.423150459699071	-0.66064838086577	-0.172230702696318	2
1.3990459986975	-0.66064838086577	0.255929675122901	2
2.09755464108285	-0.618612178702522	0.0561214988072656	2
0.609427533392317	-0.82879318951876	2.53945169015873	2
2.09755464108285	-0.807775088437136	0.912442254445703	2
-0.362410577752519	-0.639630279784146	-1.25690365983834	2
-0.180190931912862	-0.807775088437136	0.54136992700238	2
0.487947769499212	-0.587085027080086	0.826810178881859	2
0.97386682507163	-0.597594077620898	1.79730703527209	2
-0.544630223592176	-0.786756987355512	0.170297599559057	2
1.82422517232336	-0.765738886273888	0.712634078130068	2
1.82422517232336	-0.765738886273888	0.712634078130068	2
0.548687651445764	-0.744720785192265	0.826810178881859	2
0.487947769499212	-0.618612178702522	0.68409005294212	2
0.123508477819899	-0.82879318951876	0.68409005294212	2
0.123508477819899	-0.82879318951876	0.68409005294212	2
-0.362410577752519	-0.786756987355512	-0.0580546019445261	2
1.70274540843026	-0.576575976539275	0.598457977378276	2
0.487947769499212	-0.576575976539275	0.313017725498797	2
1.70274540843026	-0.576575976539275	0.598457977378276	2
0.913126943125078	-0.66064838086577	0.427193826250588	2
1.33830611675094	-0.765738886273888	0.512825901814432	2
2.2797742869225	-0.702684583029017	0.227385649934953	2
0.0627685958733464	-0.723702684110641	0.313017725498797	2
0.244988241713003	-0.702684583029017	1.36914665745287	2
0.791647179231973	-0.681666481947393	0.313017725498797	2
1.6420055264837	-0.303340662478165	1.08370640557339	2
1.33830611675094	-0.807775088437136	0.627002002566224	2
-0.180190931912862	-0.492503572212779	3.93810892436818	2
1.6420055264837	-0.303340662478165	1.08370640557339	2
2.7960632834682	-0.639630279784146	0.769722128505964	2
1.3990459986975	-0.618612178702522	0.455737851438536	2
0.00202871392679448	-0.723702684110641	0.427193826250588	2
0.670167415338869	-0.744720785192265	0.741178103318016	2
1.76348529037681	-0.681666481947393	0.68409005294212	2
-0.180190931912862	-0.639630279784146	0.627002002566224	2
-0.180190931912862	-0.639630279784146	0.627002002566224	2
-0.180190931912862	-0.597594077620898	-0.000966551568630263	2
1.79385523135009	-0.639630279784146	0.68409005294212	2
1.5205257625906	0.11702135915431	0.113209549183161	2
1.21682635285784	-0.597594077620898	0.798266153693912	2
1.09534658896473	-0.639630279784146	0.627002002566224	2
0.244988241713003	-0.345376864641413	2.16837936271541	2
0.730907297285421	-0.534539774376027	0.255929675122901	2
-0.210560872886139	-0.891847492763631	0.0846655239952134	2
2.2797742869225	-0.82879318951876	2.9961560931659	2
0.123508477819899	-0.681666481947393	0.712634078130068	2
0.42720788755266	-0.66064838086577	0.998074330009547	2
1.70274540843026	-0.765738886273888	0.455737851438536	2
0.791647179231973	-0.66064838086577	-0.0295105767565782	2
-0.605370105538728	-0.66064838086577	0.141753574371109	2
0.791647179231973	-0.66064838086577	-0.0295105767565782	2
1.6420055264837	-0.744720785192265	0.68409005294212	2
0.366468005606108	-0.744720785192265	0.627002002566224	2
1.6420055264837	-0.744720785192265	0.68409005294212	2
-0.240930813859415	-0.66064838086577	0.113209549183161	2
0.244988241713003	-0.555557875457651	0.341561750686745	2
-0.0587111680197578	-0.681666481947393	0.512825901814432	2
0.548687651445764	-0.597594077620898	1.02661835519749	2
-0.240930813859415	-0.345376864641413	0.969530304821599	2
0.609427533392317	-0.282322561396542	1.02661835519749	2
-1.33424868889735	-0.765738886273888	0.54136992700238	2
-1.33424868889735	-0.765738886273888	0.54136992700238	2
-0.180190931912862	-0.681666481947393	0.0561214988072656	2
0.548687651445764	-0.576575976539275	0.741178103318016	2
0.123508477819899	-0.702684583029017	1.56895483376851	2
1.3990459986975	-0.66064838086577	1.82585106046004	2
0.791647179231973	-0.744720785192265	0.0561214988072656	2
1.3990459986975	-0.702684583029017	1.6831309345203	2
0.791647179231973	-0.744720785192265	0.0561214988072656	2
0.244988241713003	-0.639630279784146	1.34060263226492	2
0.366468005606108	-0.639630279784146	0.341561750686745	2
-0.483890341645623	-0.744720785192265	0.284473700310849	2
0.244988241713003	-0.639630279784146	1.36914665745287	2
-0.0587111680197578	0.0960032580726862	0.484281876626484	2
0.42720788755266	-0.702684583029017	0.769722128505964	2
0.366468005606108	-0.387413066804661	0.141753574371109	2
0.97386682507163	-0.744720785192265	0.255929675122901	2
1.09534658896473	-0.702684583029017	0.398649801062641	2
0.670167415338869	-0.849811290600383	0.54136992700238	2
0.00202871392679448	-0.849811290600383	0.284473700310849	2
0.305728123659556	-0.786756987355512	1.16933848113723	2
0.305728123659556	-0.786756987355512	1.16933848113723	2
0.366468005606108	-0.723702684110641	0.569913952190328	2
0.0627685958733464	-0.618612178702522	1.02661835519749	2
1.94570493621647	-0.681666481947393	0.883898229257755	2
3.03902281125441	-0.849811290600383	-0.172230702696318	2
0.548687651445764	-0.681666481947393	0.170297599559057	2
-0.301670695805967	-0.713193633569829	0.198841624747005	2
0.548687651445764	-0.807775088437136	0.712634078130068	2
-0.301670695805967	-0.713193633569829	0.198841624747005	2
0.0627685958733464	-0.387413066804661	1.54041080858056	2
-0.362410577752519	-0.786756987355512	0.313017725498797	2
4.04123086337252	-0.702684583029017	1.31205860707697	2
1.45978588064405	-0.723702684110641	1.82585106046004	2
0.244988241713003	-0.681666481947393	0.341561750686745	2
-0.969809397218041	-0.954901796008502	-0.200774727884266	2
0.123508477819899	-0.639630279784146	1.91148313602388	2
1.03460670701818	-0.702684583029017	0.170297599559057	2
1.45978588064405	-0.765738886273888	0.912442254445703	2
-0.180190931912862	-0.744720785192265	0.284473700310849	2
0.00202871392679448	-0.618612178702522	0.54136992700238	2
1.5205257625906	-0.702684583029017	0.998074330009547	2
2.9175430473613	-0.282322561396542	1.11225043076134	2
2.46199393276216	-0.618612178702522	0.598457977378276	2
-0.180190931912862	-0.618612178702522	0.741178103318016	2
0.42720788755266	0.159057561317557	0.627002002566224	2
3.79827133558631	-0.681666481947393	0.912442254445703	2
0.97386682507163	-0.681666481947393	0.912442254445703	2
0.305728123659556	-0.450467370049532	-0.286406803448109	2
2.67458351957509	-0.786756987355512	0.569913952190328	2
0.913126943125078	-0.786756987355512	0.712634078130068	2
0.548687651445764	-0.765738886273888	0.741178103318016	2
1.61163558551043	-0.639630279784146	0.484281876626484	2
1.82422517232336	-0.723702684110641	1.11225043076134	2
0.852387061178525	-0.303340662478165	1.28351458188903	2
1.15608647091129	-0.639630279784146	1.05516238038544	2
-0.66610998748528	-0.765738886273888	0.512825901814432	2
0.244988241713003	-0.744720785192265	1.19788250632518	2
2.43162399178888	-0.723702684110641	0.313017725498797	2
1.09534658896473	-0.639630279784146	0.398649801062641	2
-0.180190931912862	-0.681666481947393	0.113209549183161	2
-0.0587111680197578	-0.82879318951876	0.0275774736193177	2
0.0627685958733464	-0.765738886273888	0.769722128505964	2
2.61384363762854	0.558401481868409	1.19788250632518	2
-0.11945104996631	-0.723702684110641	0.484281876626484	2
0.184248359766451	0.201093763480805	0.68409005294212	2
-0.423150459699071	-0.849811290600383	-0.257862778260162	2
0.244988241713003	-0.765738886273888	0.484281876626484	2
0.244988241713003	-0.765738886273888	0.484281876626484	2
0.00202871392679448	-0.156213954906799	-0.0295105767565782	2
0.42720788755266	-0.82879318951876	1.11225043076134	2
-0.483890341645623	-0.744720785192265	0.769722128505964	2
1.21682635285784	-0.723702684110641	0.712634078130068	2
2.34051416886905	0.0119308537461911	1.74021898489619	2
2.34051416886905	0.0119308537461911	1.74021898489619	2
-0.180190931912862	-0.702684583029017	4.56607747850304	2
0.00202871392679448	-0.702684583029017	0.455737851438536	2
0.852387061178525	-0.786756987355512	0.627002002566224	2
0.852387061178525	-0.681666481947393	0.484281876626484	2
-0.66610998748528	-0.744720785192265	0.370105775874693	2
2.67458351957509	-0.450467370049532	0.969530304821599	2
1.15608647091129	-0.849811290600383	0.398649801062641	2
-0.0587111680197578	-0.82879318951876	-0.000966551568630263	2
0.366468005606108	-0.240286359233294	-0.286406803448109	2
2.12792458205612	-0.618612178702522	0.998074330009547	2
0.305728123659556	-0.702684583029017	0.255929675122901	2
1.21682635285784	-0.618612178702522	0.569913952190328	2
0.791647179231973	-0.849811290600383	-0.0295105767565782	2
1.45978588064405	-0.681666481947393	1.14079445594929	2
-0.301670695805967	-0.786756987355512	0.198841624747005	2
0.548687651445764	-0.576575976539275	1.11225043076134	2
1.58126564453715	-0.744720785192265	0.0561214988072656	2
0.123508477819899	-0.765738886273888	0.54136992700238	2
-0.362410577752519	-0.786756987355512	0.141753574371109	2
1.09534658896473	-0.723702684110641	0.68409005294212	2
0.42720788755266	-0.366394965723037	1.36914665745287	2
0.366468005606108	-0.786756987355512	0.68409005294212	2
0.670167415338869	-0.639630279784146	-0.372038879011953	2
-0.11945104996631	-0.66064838086577	0.284473700310849	2
0.97386682507163	-0.765738886273888	3.48140452136102	2
0.305728123659556	-0.723702684110641	0.855354204069807	2
-0.0587111680197578	-0.555557875457651	0.313017725498797	2
1.58126564453715	-0.681666481947393	1.76876301008414	2
1.45978588064405	-0.681666481947393	1.25497055670108	2
-0.969809397218041	-0.7762479368147	0.427193826250588	2
0.42720788755266	-0.555557875457651	0.569913952190328	2
0.123508477819899	-0.66064838086577	0.883898229257755	2
-0.11945104996631	-0.66064838086577	0.54136992700238	2
2.70495346054837	-0.786756987355512	0.627002002566224	2
1.21682635285784	-0.723702684110641	1.56895483376851	2
0.00202871392679448	-0.555557875457651	0.313017725498797	2
0.123508477819899	-0.807775088437136	0.170297599559057	2
0.487947769499212	-0.702684583029017	0.512825901814432	2
0.123508477819899	-0.786756987355512	0.655546027754172	2
3.28198233904061	0.0329489548278148	0.655546027754172	2
3.49457192585355	-0.702684583029017	-0.429126929387849	2
0.0627685958733464	-0.639630279784146	0.569913952190328	2
0.366468005606108	-0.618612178702522	0.341561750686745	2
1.82422517232336	-0.702684583029017	0.68409005294212	2
2.7960632834682	0.495347178623538	0.655546027754172	2
1.82422517232336	-0.702684583029017	0.68409005294212	2
0.366468005606108	-0.177232055988423	0.68409005294212	2
-0.544630223592176	-0.618612178702522	0.198841624747005	2
2.46199393276216	-0.765738886273888	1.65458690933235	2
1.45978588064405	-0.66064838086577	0.569913952190328	2
-0.483890341645623	-0.723702684110641	-0.115142652320422	2
1.3990459986975	-0.82879318951876	0.370105775874693	2
0.487947769499212	-0.765738886273888	0.341561750686745	2
0.123508477819899	-0.702684583029017	0.512825901814432	2
0.123508477819899	-0.702684583029017	0.512825901814432	2
0.123508477819899	-0.702684583029017	0.512825901814432	2
1.88496505426991	-0.702684583029017	0.627002002566224	2
1.88496505426991	-0.702684583029017	0.627002002566224	2
-0.0587111680197578	-0.744720785192265	0.712634078130068	2
1.3990459986975	-0.723702684110641	0.655546027754172	2
0.366468005606108	-0.744720785192265	0.741178103318016	2
-0.11945104996631	-0.765738886273888	2.16837936271541	2
1.15608647091129	-0.681666481947393	0.627002002566224	2
0.305728123659556	-0.618612178702522	0.68409005294212	2
1.45978588064405	-0.282322561396542	0.68409005294212	2
0.487947769499212	-0.765738886273888	-0.343494853824005	2
-0.969809397218041	-0.576575976539275	0.284473700310849	2
0.548687651445764	-0.702684583029017	0.54136992700238	2
2.49236387373544	-0.681666481947393	0.0846655239952134	2
1.27756623480439	-0.786756987355512	0.398649801062641	2
2.37088410984233	-0.618612178702522	0.712634078130068	2
1.6420055264837	-0.786756987355512	0.569913952190328	2
0.366468005606108	-0.723702684110641	0.0561214988072656	2
-0.301670695805967	1.67236083919447	0.313017725498797	2
2.43162399178888	-0.786756987355512	0.855354204069807	2
0.42720788755266	-0.681666481947393	0.712634078130068	2
1.58126564453715	-0.66064838086577	0.655546027754172	2
2.31014422789578	-0.765738886273888	1.91148313602388	2
2.18866446400267	-0.744720785192265	0.655546027754172	2
1.5205257625906	-0.765738886273888	0.741178103318016	2
1.82422517232336	-0.576575976539275	1.91148313602388	2
1.79385523135009	-0.765738886273888	9.9038101886493	2
0.670167415338869	-0.618612178702522	0.712634078130068	2
0.184248359766451	-0.765738886273888	0.284473700310849	2
1.3990459986975	-0.66064838086577	0.712634078130068	2
0.42720788755266	-0.723702684110641	0.655546027754172	2
0.244988241713003	-0.807775088437136	-0.229318753072214	2
0.730907297285421	-0.744720785192265	0.598457977378276	2
1.45978588064405	-0.702684583029017	1.31205860707697	2
0.366468005606108	0.180075662399181	-0.172230702696318	2
2.2797742869225	-0.66064838086577	0.54136992700238	2
0.730907297285421	-0.744720785192265	0.598457977378276	2
2.58347369665526	-0.723702684110641	0.798266153693912	2
0.487947769499212	-0.66064838086577	0.427193826250588	2
-1.09128916111115	-0.618612178702522	0.341561750686745	2
1.58126564453715	-0.198250157070047	0.341561750686745	2
2.43162399178888	-0.744720785192265	1.25497055670108	2
0.336098064632832	-0.639630279784146	-0.000966551568630263	2
1.79385523135009	-0.702684583029017	0.484281876626484	2
1.76348529037681	-0.240286359233294	1.05516238038544	2
1.58126564453715	-0.849811290600383	0.198841624747005	2
1.85459511329664	-0.692175532488205	0.68409005294212	2
0.184248359766451	-0.702684583029017	0.227385649934953	2
2.73532340152164	-0.66064838086577	0.883898229257755	2
2.12792458205612	-0.618612178702522	0.912442254445703	2
2.12792458205612	-0.618612178702522	0.912442254445703	2
1.6420055264837	-0.744720785192265	0.484281876626484	2
5.10417879743718	-0.744720785192265	0.769722128505964	2
0.123508477819899	-0.639630279784146	0.855354204069807	2
2.43162399178888	-0.891847492763631	-0.429126929387849	2
1.76348529037681	-0.723702684110641	0.769722128505964	2
1.94570493621647	-0.597594077620898	1.08370640557339	2
0.00202871392679448	-0.765738886273888	0.0561214988072656	2
0.730907297285421	-0.786756987355512	0.598457977378276	2
0.730907297285421	-0.786756987355512	0.598457977378276	2
1.09534658896473	-0.765738886273888	0.484281876626484	2
1.58126564453715	-0.702684583029017	0.769722128505964	2
0.305728123659556	-0.786756987355512	0.54136992700238	2
3.00865287028113	-0.723702684110641	3.13887621910564	2
0.97386682507163	-0.849811290600383	0.0275774736193177	2
0.97386682507163	-0.849811290600383	0.0275774736193177	2
1.03460670701818	-0.786756987355512	0.798266153693912	2
1.21682635285784	-0.786756987355512	0.826810178881859	2
0.487947769499212	-0.597594077620898	0.598457977378276	2
1.5205257625906	-0.702684583029017	-0.000966551568630263	2
1.91533499524319	-0.765738886273888	0.627002002566224	2
1.58126564453715	-0.723702684110641	0.370105775874693	2
1.85459511329664	-0.744720785192265	0.855354204069807	2
1.45978588064405	-0.66064838086577	0.598457977378276	2
0.00202871392679448	-0.765738886273888	0.798266153693912	2
1.82422517232336	-0.00908724733543263	3.19596426948154	2
1.21682635285784	-0.66064838086577	1.59749885895645	2
0.822017120205249	-0.849811290600383	0.998074330009547	2
1.61163558551043	-0.744720785192265	1.14079445594929	2
2.43162399178888	-0.786756987355512	1.08370640557339	2
2.61384363762854	-0.702684583029017	0.655546027754172	2
2.67458351957509	-0.786756987355512	10.2463384909047	2
2.67458351957509	-0.786756987355512	10.2463384909047	2
2.88717310638802	-0.891847492763631	6.02182276308838	2
3.31235228001389	-0.849811290600383	0.855354204069807	2
0.670167415338869	-0.723702684110641	0.627002002566224	2
1.3990459986975	-0.597594077620898	0.598457977378276	2
1.58126564453715	-0.702684583029017	0.68409005294212	2
2.52273381470871	-0.765738886273888	1.45477873301671	2
1.82422517232336	-0.765738886273888	1.25497055670108	2
1.82422517232336	0.138039460235934	0.769722128505964	2
0.913126943125078	-0.66064838086577	0.341561750686745	2
1.70274540843026	-0.870829391682007	0.398649801062641	2
1.3990459986975	-0.324358763559789	0.398649801062641	2
2.03681475913629	-0.807775088437136	0.969530304821599	2
1.58126564453715	-0.681666481947393	0.769722128505964	2
2.12792458205612	-0.702684583029017	0.68409005294212	2
-0.240930813859415	-0.723702684110641	-0.115142652320422	2
0.97386682507163	-0.597594077620898	0.741178103318016	2
-0.605370105538728	-0.0721415505803041	0.170297599559057	2
-0.301670695805967	-0.681666481947393	-0.229318753072214	2
3.76790139461303	-0.765738886273888	0.741178103318016	2
-0.605370105538728	-0.0721415505803041	0.170297599559057	2
-0.11945104996631	-0.681666481947393	0.598457977378276	2
-0.11945104996631	-0.681666481947393	0.598457977378276	2
1.15608647091129	-0.807775088437136	0.598457977378276	2
1.15608647091129	-0.807775088437136	0.598457977378276	2
1.21682635285784	-0.702684583029017	0.655546027754172	2
-0.483890341645623	-0.849811290600383	0.569913952190328	2
-0.66610998748528	-0.765738886273888	-0.286406803448109	2
1.82422517232336	-0.744720785192265	0.455737851438536	2
0.42720788755266	-0.765738886273888	0.284473700310849	2
0.609427533392317	-0.807775088437136	-0.400582904199901	2
1.21682635285784	2.09272286082694	4.50898942812714	2
0.244988241713003	-0.807775088437136	3.22450829466948	2
1.5205257625906	-0.786756987355512	-0.115142652320422	2
0.184248359766451	-0.723702684110641	0.170297599559057	2
1.76348529037681	-0.744720785192265	0.627002002566224	2
2.00644481816302	-0.681666481947393	0.455737851438536	2
1.76348529037681	-0.744720785192265	0.627002002566224	2
1.45978588064405	-0.744720785192265	0.68409005294212	2
0.184248359766451	-0.723702684110641	0.170297599559057	2
1.45978588064405	-0.723702684110641	0.170297599559057	2
0.670167415338869	-0.681666481947393	0.484281876626484	2
1.21682635285784	-0.765738886273888	-0.172230702696318	2
-0.301670695805967	-0.786756987355512	0.313017725498797	2
0.487947769499212	-0.66064838086577	-0.0580546019445261	2
1.82422517232336	-0.66064838086577	0.54136992700238	2
1.5205257625906	-0.786756987355512	0.198841624747005	2
0.852387061178525	-0.702684583029017	0.170297599559057	2
0.852387061178525	-0.702684583029017	0.170297599559057	2
2.12792458205612	-0.849811290600383	0.798266153693912	2
0.0627685958733464	-0.597594077620898	0.484281876626484	2
0.97386682507163	1.75643324352096	4.25209320143561	2
0.97386682507163	1.75643324352096	4.25209320143561	2
3.25161239806734	0.0539670559094386	0.741178103318016	2
1.70274540843026	-0.82879318951876	0.68409005294212	2
1.45978588064405	-0.702684583029017	1.65458690933235	2
3.46420198488027	-0.723702684110641	0.113209549183161	2
2.06718470010957	-0.702684583029017	0.398649801062641	2
1.21682635285784	-0.786756987355512	-0.200774727884266	2
-0.726849869431832	-0.765738886273888	-0.486214979763745	2
1.88496505426991	-0.807775088437136	-0.172230702696318	2
-0.180190931912862	-0.849811290600383	0.284473700310849	2
1.21682635285784	-0.744720785192265	0.940986279633651	2
3.37309216196044	-0.66064838086577	0.341561750686745	2
2.34051416886905	-0.82879318951876	0.569913952190328	2
1.49015582161732	-0.639630279784146	0.627002002566224	2
0.244988241713003	-0.66064838086577	1.42623470782877	2
2.85680316541475	-0.723702684110641	0.398649801062641	2
-0.423150459699071	-0.702684583029017	0.512825901814432	2
0.123508477819899	-0.681666481947393	-0.257862778260162	2
2.73532340152164	-0.681666481947393	0.141753574371109	2
3.03902281125441	-0.282322561396542	0.512825901814432	2
-0.11945104996631	-0.66064838086577	0.427193826250588	2
0.791647179231973	-0.681666481947393	1.65458690933235	2
1.15608647091129	-0.723702684110641	0.198841624747005	2
-0.11945104996631	-0.66064838086577	0.427193826250588	2
0.487947769499212	-0.723702684110641	0.54136992700238	2
0.791647179231973	-0.681666481947393	0.227385649934953	2
-0.301670695805967	-0.681666481947393	1.14079445594929	2
0.609427533392317	-0.681666481947393	0.198841624747005	2
1.15608647091129	-0.723702684110641	0.0561214988072656	2
1.33830611675094	-0.639630279784146	0.227385649934953	2
1.15608647091129	-0.744720785192265	0.598457977378276	2
1.82422517232336	-0.618612178702522	0.712634078130068	2
1.09534658896473	-0.21926825815167	0.427193826250588	2
3.13013263417423	-0.744720785192265	0.227385649934953	2
0.184248359766451	-0.66064838086577	0.198841624747005	2
1.3990459986975	-0.723702684110641	0.455737851438536	2
0.366468005606108	-0.723702684110641	1.22642653151313	2
2.06718470010957	-0.66064838086577	0.883898229257755	2
2.06718470010957	-0.366394965723037	1.34060263226492	2
3.13013263417423	-0.639630279784146	0.170297599559057	2
3.28198233904061	-0.681666481947393	0.284473700310849	2
1.76348529037681	0.264148066725676	5.10841395707405	2
1.58126564453715	-0.723702684110641	0.68409005294212	2
2.1582945230294	-0.723702684110641	0.569913952190328	2
2.1582945230294	-0.723702684110641	0.569913952190328	2
-1.09128916111115	-0.702684583029017	0.0846655239952134	2
1.33830611675094	-0.807775088437136	0.598457977378276	2
0.123508477819899	-0.681666481947393	4.96569383113431	2
2.12792458205612	-0.681666481947393	0.370105775874693	2
-0.180190931912862	1.77745134460259	0.512825901814432	2
-0.240930813859415	-0.807775088437136	0.712634078130068	2
2.00644481816302	-0.765738886273888	1.76876301008414	2
0.0627685958733464	-0.639630279784146	0.341561750686745	2
2.2797742869225	-0.597594077620898	-0.0865986271324741	2
-0.11945104996631	-0.639630279784146	0.141753574371109	2
-0.180190931912862	-0.639630279784146	0.255929675122901	2
1.94570493621647	-0.618612178702522	0.341561750686745	2
1.27756623480439	-0.765738886273888	0.598457977378276	2
1.03460670701818	-0.66064838086577	0.569913952190328	2
1.58126564453715	-0.723702684110641	0.969530304821599	2
1.03460670701818	-0.66064838086577	0.569913952190328	2
-0.180190931912862	-0.387413066804661	0.313017725498797	2


==> figures/mse_skew_EM-RES-S-mu_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	202.424902469082	71.2003690174393	141.633542174484
0.01	5476.25598499108	72.9578569777398	144.138998943397
0.02	8609.14800139132	73.9863699555842	149.418282980589
0.03	10047.3654141657	76.1536715690756	150.215312233707
0.04	10100.7358994462	261.810584001235	171.714050574662
0.05	11081.8158602952	706.353550922964	388.024497178153
0.06	11255.7177442631	1499.0668067262	1356.24854093896
0.07	10910.6406853213	1884.36547391832	2886.24678784054
0.08	11536.2039405286	2290.82601912617	5764.52759398305
0.09	11295.2007199594	2508.13917871136	8439.5731743632
0.1	11458.557785461	2513.84727677176	9029.32343186474


==> figures/mse_skew_EM-RES-mu-mu_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	15.5386606637571	13.3378844067677	13.8285728631818
0.01	36.1663651373519	13.0016714252974	13.8672610025597
0.02	30.7936690300239	12.9415937174886	13.8256850965514
0.03	28.6522678370703	13.6941764916442	13.9176115564229
0.04	28.2175318214875	15.760014580713	13.8213882955776
0.05	26.8479748226212	20.2811257175366	16.8142681256994
0.06	25.4553944908209	23.6398404906384	20.6935134745104
0.07	25.9543847507984	22.4173008058593	25.7829485669844
0.08	25.3428267092273	23.5251998400611	33.4662053162265
0.09	24.2074365073038	22.8876094464657	31.4334662013124
0.1	22.9583582145177	21.1093411650846	30.4058222960726


==> figures/mse_skew_EM-RES-theta-theta_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	126.962957741166	47.0944361745992	89.0701821824159
0.01	3298.82366348856	48.2288275831178	90.5352337878089
0.02	5176.34932355201	48.9969700506939	93.9239267480454
0.03	6039.27437378347	50.2362625545648	94.645757812065
0.04	6071.44778992962	162.763992774929	107.462635214728
0.05	6659.13194761569	431.297148567179	238.470509706515
0.06	6763.14889352561	908.417939040849	821.278939121951
0.07	6556.42285062848	1139.39259015743	1741.52376744962
0.08	6931.67606782938	1383.81263322306	3471.95585919159
0.09	6786.6058028407	1513.95303540112	5076.01199555912
0.1	6883.94416501246	1516.30468900808	5429.42797877484


==> figures/mse_skew_EM-Skew-RES-S-mu_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	10.0751668618613	2.37630197949005	1.09376387070334
0.01	5205.96716084921	2.93519960761145	3.07869356840111
0.02	8102.03885409521	5.87013648519275	3.460514081389
0.03	10290.6669802898	12.7444794059497	7.90690593904626
0.04	10247.8275279178	130.837486863041	39.2394639127755
0.05	11435.025923318	581.990055861395	218.373715021442
0.06	11675.6825977927	1317.92798923438	984.627505875398
0.07	11310.8476751421	1828.27763438423	2217.22555499045
0.08	12376.7650488857	2661.26413268499	4668.62580791465
0.09	12018.6502716118	3046.77325559867	6327.98140281027
0.1	12126.3354425484	3465.0461543056	7308.96397271156


==> figures/mse_skew_EM-Skew-RES-lambda-mu_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	12.8934398389984	12.1382157281919	13.3900392525839
0.01	23.9281316158447	11.0696157205179	12.1634105168384
0.02	29.0312518327168	11.2879341202308	13.2733914839423
0.03	25.1944732122312	12.9888053585711	12.9700443772453
0.04	22.1567308313142	15.1839460630058	12.813009935703
0.05	19.0112850445319	27.6579210370144	17.2334544550896
0.06	17.9100239700498	41.1411154370485	31.8628436541227
0.07	15.9184305144498	48.9745343195336	39.1952052156976
0.08	12.1909326914136	62.3413360267169	57.710549200713
0.09	13.5129001646688	69.0503479723139	74.0287882084374
0.1	12.2275399923369	70.9078398213836	80.5026182704882


==> figures/mse_skew_EM-Skew-RES-mu-mu_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	6.80066656959995	8.33680325077563	8.04341711991925
0.01	26.8796390775444	7.53299503134827	7.42341839422109
0.02	23.7455806324294	7.97750401008508	8.06674140283282
0.03	21.1409424026054	9.71834219807846	8.0139540571243
0.04	19.5812553445687	17.1635316608196	9.32751025027877
0.05	16.4853947210906	35.482878421125	14.9276200854616
0.06	15.9464617201688	55.2728758385062	34.3134247659847
0.07	14.4545337162223	64.7186914003034	43.7983755521007
0.08	13.8083062463533	82.8089233213911	64.8885159907916
0.09	14.0923367723588	90.9383549215111	77.6103441752609
0.1	12.7483085846895	93.6283134433606	81.5966225954722


==> figures/mse_skew_EM-Skew-RES-theta-theta_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: t	EM: Huber
0	9.85696980147172	6.86596911881427	6.5926006224452
0.01	2245.20963480751	6.55615601249715	6.91567693247463
0.02	3486.13242303184	8.03844271405727	7.58025828824532
0.03	4422.29742771135	11.9700384883339	9.4035737568236
0.04	4402.67814909249	65.2554071513958	23.1399588376358
0.05	4910.01428318584	266.99299504111	102.851907925679
0.06	5012.24490562693	591.897767257774	441.087680835722
0.07	4855.48926826832	815.478736171043	973.830898148156
0.08	5311.26206150032	1181.58442312641	2035.0375557362
0.09	5158.07670207322	1349.97107929146	2753.73076439156
0.1	5203.65673001909	1530.59900962608	3178.15977569114


==> figures/nk/KL_BIC-Schwarz_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	59.9780956798981	45.054040182439	40.1147116057864	24.2863231356916	30.9777774672601	23.3092625295576
50	56.0251563380649	26.1518786149015	26.3620925407182	15.4017912064872	14.5255469668004	12.1978591884601
75	53.03937981088	20.1639748694156	20.9117515483772	13.8287917438546	10.7385047497086	8.99359517962754
100	54.4656121744403	18.5261759969823	19.7473949509364	13.7840647627659	10.5654547794445	8.23846876030838
150	52.5292151578755	15.9701974729808	17.8477698057271	10.9926428977128	8.55889633391946	6.88027250740477
200	52.1366933611393	14.2894008632249	17.1264672561251	10.1868859039242	7.40306939984895	6.64743266902604
300	51.753893644497	12.5353675535465	15.4870659689148	10.1533358780309	5.40018215781098	3.54162904836214
400	51.1537815293174	11.8433518633471	15.154023850094	9.6406188919675	4.25381565919468	3.33648533101995
500	50.8679635729261	10.8841649922109	14.8173013638353	8.77557564071716	1.93066363346705	1.86006376211412
750	49.701540631272	10.4579744341662	14.4710783613345	8.39317684005427	1.68253477489423	1.3622681833225
1000	47.9689863876384	10.1977783738346	14.2389122533041	7.15001211151541	0.946537299410864	1.12523729301421


==> figures/nk/KL_BIC-Skew-Schwarz_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	77.7859403537473	84.2044298321867	68.4459592053969	58.7999237354093	79.3526842786603	85.2742822000081
50	56.2842179758971	36.0655021762933	28.572969197305	31.1180360587754	44.186083032459	30.0694688844413
75	46.8931145315034	16.2898587830484	16.3896967452178	17.2273340153765	19.5828393988377	18.9170781525267
100	45.6914430422982	11.291572096398	12.4060292749605	17.2137978281063	17.369112958842	14.0515196198351
150	42.1405582511969	4.63714764425211	7.41726933048683	11.3392185783646	3.93982211521769	3.99526151271662
200	42.3308911507428	3.1651561504969	6.65784185210852	10.1162146459862	2.75532089880713	2.98423589276924
300	41.5927132626836	1.92204518420892	5.69433995429672	8.4402312968863	1.8763585526318	2.20490544460136
400	41.8278476648471	1.31997085674214	5.30700200801746	6.33477408881159	0.590149382124604	1.49370777563553
500	41.434835431876	1.02130775578163	5.22805006120531	4.86012309047534	0.442411078366208	1.29370569357313
750	41.5366294118989	0.689250570434977	4.96442793809809	7.35027948766968	0.278748816690803	1.0922309851081
1000	40.9233809971331	0.508307921608103	4.76585893151765	6.03817087338914	0.201975602253148	0.920643618823616


==> figures/nk/KL_Gaus_MC_500_eps_0.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
25	59.9780956798981	77.7859403537473	72.5949720999683	71.8741857163102	24.2863231356916	58.7999237354093	37.2171276174915	42.9780542312426
50	56.0251563380649	56.2842179758971	78.3054372188952	60.2873594233404	15.4017912064872	31.1180360587754	37.148183201614	35.7802790161078
75	53.03937981088	46.8931145315034	78.0157009223942	54.1354399153162	13.8287917438546	17.2273340153765	35.0131828533378	33.2647934456801
100	54.4656121744403	45.6914430422982	84.7980917579805	54.8266781681336	13.7840647627659	17.2137978281063	37.1685364143803	37.3610254563183
150	52.5292151578755	42.1405582511969	81.3713488751629	50.5088488512592	10.9926428977128	11.3392185783646	32.5272860331042	33.8817450894075
200	52.1366933611393	42.3308911507428	83.5498523765826	50.3046528061323	10.1868859039242	10.1162146459862	33.9112541282955	33.2084430654235
300	51.753893644497	41.5927132626836	80.3298056183527	48.2563937329802	10.1533358780309	8.4402312968863	31.6966033416069	33.5833253186821
400	51.1537815293174	41.8278476648471	82.2419155995284	50.3790943058752	9.6406188919675	6.33477408881159	31.6317094960989	34.4264955924082
500	50.8679635729261	41.434835431876	80.6889581091463	47.9445280105649	8.77557564071716	4.86012309047534	31.8550570072462	32.1590454522995
750	49.701540631272	41.5366294118989	82.3844901388437	50.6714484968888	8.39317684005427	7.35027948766968	35.4367978580119	34.7583141432197
1000	47.9689863876384	40.9233809971331	79.2186438932261	49.3801255777498	7.15001211151541	6.03817087338914	29.5832947170766	30.5261122041773


==> figures/nk/KL_Huber_MC_500_eps_0.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
25	40.1147116057864	68.4459592053969	28.4405712423783	63.3593997431628	23.3092625295576	85.2742822000081	11.8888595875339	79.8452072126717
50	26.3620925407182	28.572969197305	21.0417195434092	28.5433861973819	12.1978591884601	30.0694688844413	5.9383558811133	30.0653222202073
75	20.9117515483772	16.3896967452178	18.1976242159048	16.3329302751315	8.99359517962754	18.9170781525267	4.32895803888602	18.8725064069816
100	19.7473949509364	12.4060292749605	17.2270996732993	12.4059103556095	8.23846876030838	14.0515196198351	3.91610907210105	14.0346379089926
150	17.8477698057271	7.41726933048683	16.0056655962363	7.34515882176488	6.88027250740477	3.99526151271662	3.03382466317815	3.61823882595944
200	17.1264672561251	6.65784185210852	15.5753141792874	6.65816145281634	6.64743266902604	2.98423589276924	2.58108776878324	2.98438326543688
300	15.4870659689148	5.69433995429672	15.0121697709119	5.69444297940402	3.54162904836214	2.20490544460136	2.0685461803919	2.20476600102956
400	15.154023850094	5.30700200801746	14.8108455810771	5.30700200801746	3.33648533101995	1.49370777563553	1.89906446031604	1.49370777563553
500	14.8173013638353	5.22805006120531	14.7362529818636	5.22805006120531	1.86006376211412	1.29370569357313	1.56720875883733	1.29370569357313
750	14.4710783613345	4.96442793809809	14.4472259250217	4.9645085118933	1.3622681833225	1.0922309851081	1.31220763294248	1.09221329282106
1000	14.2389122533041	4.76585893151765	14.2330415180165	4.76585893151765	1.12523729301421	0.920643618823616	1.10301514343954	0.920643618823616


==> figures/nk/KL_True-K-skew_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	71.8741857163102	78.5765407930967	63.3593997431628	42.9780542312426	85.0307301035643	79.8452072126717
50	60.2873594233404	35.2543079967376	28.5433861973819	35.7802790161078	43.5217222849754	30.0653222202073
75	54.1354399153162	16.2744733365507	16.3329302751315	33.2647934456801	19.5743187484142	18.8725064069816
100	54.8266781681336	11.2060077125673	12.4059103556095	37.3610254563183	17.2940158712343	14.0346379089926
150	50.5088488512592	4.63575683482228	7.34515882176488	33.8817450894075	3.94034919430257	3.61823882595944
200	50.3046528061323	3.16448991573598	6.65816145281634	33.2084430654235	2.75504001616398	2.98438326543688
300	48.2563937329802	1.921634406782	5.69444297940402	33.5833253186821	1.87638688629089	2.20476600102956
400	50.3790943058752	1.31997085674214	5.30700200801746	34.4264955924082	0.590149382124604	1.49370777563553
500	47.9445280105649	1.02140492432331	5.22805006120531	32.1590454522995	0.442363713254261	1.29370569357313
750	50.6714484968888	0.689250833191287	4.9645085118933	34.7583141432197	0.278748885343634	1.09221329282106
1000	49.3801255777498	0.508307921608103	4.76585893151765	30.5261122041773	0.201975602253148	0.920643618823616


==> figures/nk/KL_True-K_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	72.5949720999683	29.7262673403008	28.4405712423783	37.2171276174915	14.1262671142056	11.8888595875339
50	78.3054372188952	19.0714635800286	21.0417195434092	37.148183201614	6.2832568035283	5.9383558811133
75	78.0157009223942	15.678934783508	18.1976242159048	35.0131828533378	3.62197442164633	4.32895803888602
100	84.7980917579805	14.2340155736343	17.2270996732993	37.1685364143803	2.65119867646637	3.91610907210105
150	81.3713488751629	12.5869963204816	16.0056655962363	32.5272860331042	1.69065860024673	3.03382466317815
200	83.5498523765826	11.796609775891	15.5753141792874	33.9112541282955	1.23342898610491	2.58108776878324
300	80.3298056183527	11.1026174923266	15.0121697709119	31.6966033416069	0.890146248119354	2.0685461803919
400	82.2419155995284	10.8199322729373	14.8108455810771	31.6317094960989	0.743445633356457	1.89906446031604
500	80.6889581091463	10.5842134122182	14.7362529818636	31.8550570072462	0.587065502348612	1.56720875883733
750	82.3844901388437	10.2968908174154	14.4472259250217	35.4367978580119	0.469929515838491	1.31220763294248
1000	79.2186438932261	10.127241625674	14.2330415180165	29.5832947170766	0.352556346881036	1.10301514343954


==> figures/nk/KL_t_MC_500_eps_0.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
25	45.054040182439	84.2044298321867	29.7262673403008	78.5765407930967	30.9777774672601	79.3526842786603	14.1262671142056	85.0307301035643
50	26.1518786149015	36.0655021762933	19.0714635800286	35.2543079967376	14.5255469668004	44.186083032459	6.2832568035283	43.5217222849754
75	20.1639748694156	16.2898587830484	15.678934783508	16.2744733365507	10.7385047497086	19.5828393988377	3.62197442164633	19.5743187484142
100	18.5261759969823	11.291572096398	14.2340155736343	11.2060077125673	10.5654547794445	17.369112958842	2.65119867646637	17.2940158712343
150	15.9701974729808	4.63714764425211	12.5869963204816	4.63575683482228	8.55889633391946	3.93982211521769	1.69065860024673	3.94034919430257
200	14.2894008632249	3.1651561504969	11.796609775891	3.16448991573598	7.40306939984895	2.75532089880713	1.23342898610491	2.75504001616398
300	12.5353675535465	1.92204518420892	11.1026174923266	1.921634406782	5.40018215781098	1.8763585526318	0.890146248119354	1.87638688629089
400	11.8433518633471	1.31997085674214	10.8199322729373	1.31997085674214	4.25381565919468	0.590149382124604	0.743445633356457	0.590149382124604
500	10.8841649922109	1.02130775578163	10.5842134122182	1.02140492432331	1.93066363346705	0.442411078366208	0.587065502348612	0.442363713254261
750	10.4579744341662	0.689250570434977	10.2968908174154	0.689250833191287	1.68253477489423	0.278748816690803	0.469929515838491	0.278748885343634
1000	10.1977783738346	0.508307921608103	10.127241625674	0.508307921608103	0.946537299410864	0.201975602253148	0.352556346881036	0.201975602253148


==> figures/nk/RL_BIC-Schwarz_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	12.878	15.288	14.814	10.346071640811	9.72389656098096	10.1868025352307
50	20.506	18.222	15.244	15.3932409756838	15.2833201808868	8.54696233349958
75	25.478	17.344	14.954	17.2849951725834	11.5273337266556	7.19412223899339
100	26.672	19.438	15.386	18.4252923666789	16.9285352766631	8.54582155981885
150	30.702	21.672	16.292	20.9922496433846	21.1551292832254	10.2854419755918
200	31.736	20.478	16.102	20.8260835375022	18.4448893704401	10.010195003496
300	35.546	20.734	15.598	24.6074569566981	20.2671349113541	10.8627987550901
400	40.366	19.306	15.454	28.6456487163541	15.1827994387595	10.5794012809292
500	43.668	17.898	14.918	30.3838135897473	12.924615560037	8.52787930560122
750	48.006	17.182	14.858	30.8688797898297	8.60237628539412	5.28030294570271
1000	50.51	16.898	14.79	33.0595791192672	7.34243956990286	1.84518547003755


==> figures/nk/RL_BIC-Skew-Schwarz_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	366.094	413.322	387.498	200.907393406641	160.181817774337	171.215570375705
50	445.362	426.148	403.362	215.501435478715	211.102664041767	215.483347621584
75	454.972	364.476	357.2	212.030708291316	215.799583745403	223.182923259081
100	438.874	313.824	289.502	197.780535960467	187.632643860508	186.469320831129
150	427.19	272.618	244.756	177.577141497336	128.530043258532	131.816477085615
200	431.522	266.666	229.394	169.569469912047	103.088568473424	102.703528632599
300	453.81	265.428	222.69	166.761099867018	63.7249602362703	62.3430767482395
400	468.024	274.064	224.566	171.955706372042	59.2731179289401	48.530031649937
500	469.33	274.56	224.292	170.554750581424	41.015740660921	32.3485950111963
750	452.47	294.422	237.618	176.789315356014	38.5412346654733	28.9238526913172
1000	425.802	305.976	246.028	162.111180569791	31.9353590603994	24.2950966130797


==> figures/nk/RL_Gaus_MC_500_eps_0.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
25	12.878	366.094	13.106	294.424	10.346071640811	200.907393406641	9.76408924978442	225.562321645021
50	20.506	445.362	16.944	393.758	15.3932409756838	215.501435478715	9.60861670741737	234.540260303869
75	25.478	454.972	20.188	415.396	17.2849951725834	212.030708291316	11.76492596517	226.958947635522
100	26.672	438.874	21.582	410.21	18.4252923666789	197.780535960467	11.5570934415897	228.182287245143
150	30.702	427.19	23.484	381.712	20.9922496433846	177.577141497336	10.0628159343724	205.06272821018
200	31.736	431.522	25.79	350.246	20.8260835375022	169.569469912047	11.5111647467863	190.397141856842
300	35.546	453.81	27.306	358.416	24.6074569566981	166.761099867018	11.3066371697413	187.872827579417
400	40.366	468.024	28.672	331.058	28.6456487163541	171.955706372042	11.4856543789645	172.742648704258
500	43.668	469.33	29.928	323.158	30.3838135897473	170.554750581424	12.5375114910726	171.344831081292
750	48.006	452.47	31.498	310.736	30.8688797898297	176.789315356014	13.9057086646792	168.622256047264
1000	50.51	425.802	31.976	304.28	33.0595791192672	162.111180569791	14.9573684095659	169.590434373115


==> figures/nk/RL_Huber_MC_500_eps_0.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
25	14.814	387.498	12.406	382.804	10.1868025352307	171.215570375705	3.12805586058399	173.141623035175
50	15.244	403.362	12.652	402.788	8.54696233349958	215.483347621584	2.32070406012256	216.089111396498
75	14.954	357.2	12.772	355.668	7.19412223899339	223.182923259081	1.82940138264889	223.216740417032
100	15.386	289.502	13.132	289.542	8.54582155981885	186.469320831129	1.80585110028285	186.393135705358
150	16.292	244.756	13.324	244.096	10.2854419755918	131.816477085615	1.56586329406862	131.596497142288
200	16.102	229.394	13.468	229.402	10.010195003496	102.703528632599	1.39170747623155	102.701156034885
300	15.598	222.69	13.752	222.694	10.8627987550901	62.3430767482395	1.22699104072852	62.3410392466207
400	15.454	224.566	14	224.566	10.5794012809292	48.530031649937	1.11466809855664	48.530031649937
500	14.918	224.292	14.126	224.292	8.52787930560122	32.3485950111963	1.0938542106095	32.3485950111963
750	14.858	237.618	14.496	237.626	5.28030294570271	28.9238526913172	1.01589767998179	28.9278371733362
1000	14.79	246.028	14.716	246.028	1.84518547003755	24.2950966130797	0.879141501442807	24.2950966130797


==> figures/nk/RL_True-K-skew_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	294.424	414.326	382.804	225.562321645021	158.699700421354	173.141623035175
50	393.758	426.72	402.788	234.540260303869	211.866250772587	216.089111396498
75	415.396	364.234	355.668	226.958947635522	215.683662172768	223.216740417032
100	410.21	313.544	289.542	228.182287245143	187.607657974458	186.393135705358
150	381.712	272.598	244.096	205.06272821018	128.521842984951	131.596497142288
200	350.246	266.584	229.402	190.397141856842	103.078811726046	102.701156034885
300	358.416	265.438	222.694	187.872827579417	63.7213541754718	62.3410392466207
400	331.058	274.064	224.566	172.742648704258	59.2731179289401	48.530031649937
500	323.158	274.57	224.292	171.344831081292	41.021098975067	32.3485950111963
750	310.736	294.436	237.626	168.622256047264	38.5470836681407	28.9278371733362
1000	304.28	305.976	246.028	169.590434373115	31.9353590603994	24.2950966130797


==> figures/nk/RL_True-K_MC_500_eps_0.csv <==
x	EM: Gaus	EM: t	EM: Huber	EM: Gaus-std	EM: t-std	EM: Huber-std
25	13.106	12.728	12.406	9.76408924978442	1.67080794778957	3.12805586058399
50	16.944	13.37	12.652	9.60861670741737	1.30095540659158	2.32070406012256
75	20.188	13.69	12.772	11.76492596517	0.989878638742584	1.82940138264889
100	21.582	14.044	13.132	11.5570934415897	1.02770440920793	1.80585110028285
150	23.484	14.412	13.324	10.0628159343724	0.889853740430818	1.56586329406862
200	25.79	14.676	13.468	11.5111647467863	0.792641508578906	1.39170747623155
300	27.306	15.016	13.752	11.3066371697413	0.696213635929165	1.22699104072852
400	28.672	15.33	14	11.4856543789645	0.646479598861008	1.11466809855664
500	29.928	15.51	14.126	12.5375114910726	0.634590742779662	1.0938542106095
750	31.498	15.982	14.496	13.9057086646792	0.640700393310306	1.01589767998179
1000	31.976	16.19	14.716	14.9573684095659	0.488238418712636	0.879141501442807


==> figures/nk/RL_t_MC_500_eps_0.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
25	15.288	413.322	12.728	414.326	9.72389656098096	160.181817774337	1.67080794778957	158.699700421354
50	18.222	426.148	13.37	426.72	15.2833201808868	211.102664041767	1.30095540659158	211.866250772587
75	17.344	364.476	13.69	364.234	11.5273337266556	215.799583745403	0.989878638742584	215.683662172768
100	19.438	313.824	14.044	313.544	16.9285352766631	187.632643860508	1.02770440920793	187.607657974458
150	21.672	272.618	14.412	272.598	21.1551292832254	128.530043258532	0.889853740430818	128.521842984951
200	20.478	266.666	14.676	266.584	18.4448893704401	103.088568473424	0.792641508578906	103.078811726046
300	20.734	265.428	15.016	265.438	20.2671349113541	63.7249602362703	0.696213635929165	63.7213541754718
400	19.306	274.064	15.33	274.064	15.1827994387595	59.2731179289401	0.646479598861008	59.2731179289401
500	17.898	274.56	15.51	274.57	12.924615560037	41.015740660921	0.634590742779662	41.021098975067
750	17.182	294.422	15.982	294.436	8.60237628539412	38.5412346654733	0.640700393310306	38.5470836681407
1000	16.898	305.976	16.19	305.976	7.34243956990286	31.9353590603994	0.488238418712636	31.9353590603994


==> figures/outliers_skew_BIC-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: Huber, BIC: Huber
0	0.242	0.304	0.502
0.01	0.012	0.378	0.58
0.02	0.014	0.364	0.574
0.03	0.018	0.368	0.546
0.04	0.022	0.302	0.504
0.05	0.02	0.162	0.396
0.06	0.028	0.074	0.21
0.07	0.032	0.036	0.08
0.08	0.032	0.024	0.044
0.09	0.034	0.042	0.018
0.1	0.058	0.034	0.02


==> figures/outliers_skew_BIC-Skew-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus, BIC: Gaus	EM: t, BIC: t	EM: Huber, BIC: Huber
0	0.878	0.888	0.98
0.01	0.096	0.898	0.986
0.02	0.02	0.804	0.98
0.03	0.016	0.764	0.97
0.04	0.022	0.65	0.922
0.05	0.018	0.5	0.806
0.06	0.018	0.374	0.676
0.07	0.01	0.22	0.46
0.08	0.028	0.126	0.274
0.09	0.034	0.108	0.16
0.1	0.036	0.1	0.096


==> figures/outliers_skew_EM_Gaus_BIC_Gaus_MC_500_Nk_50.csv <==
x	Schwarz	Skew-Schwarz
0	0.242	0.878
0.01	0.012	0.096
0.02	0.014	0.02
0.03	0.018	0.016
0.04	0.022	0.022
0.05	0.02	0.018
0.06	0.028	0.018
0.07	0.032	0.01
0.08	0.032	0.028
0.09	0.034	0.034
0.1	0.058	0.036


==> figures/outliers_skew_EM_Huber_BIC_Huber_MC_500_Nk_50.csv <==
x	Schwarz	Skew-Schwarz
0	0.502	0.98
0.01	0.58	0.986
0.02	0.574	0.98
0.03	0.546	0.97
0.04	0.504	0.922
0.05	0.396	0.806
0.06	0.21	0.676
0.07	0.08	0.46
0.08	0.044	0.274
0.09	0.018	0.16
0.1	0.02	0.096


==> figures/outliers_skew_EM_t_BIC_t_MC_500_Nk_50.csv <==
x	Schwarz	Skew-Schwarz
0	0.304	0.888
0.01	0.378	0.898
0.02	0.364	0.804
0.03	0.368	0.764
0.04	0.302	0.65
0.05	0.162	0.5
0.06	0.074	0.374
0.07	0.036	0.22
0.08	0.024	0.126
0.09	0.042	0.108
0.1	0.034	0.1


==> figures/pdf_gaus_lambda_xi.csv <==
x	lam_-2_xi_-3	lam_-2_xi_0	lam_5_xi_1	lam_5_xi_5
-10	0.00548888038407541	7.82967530049601e-05	5.86354869148028e-16	2.21393899429437e-27
-9.9	0.00616291739365311	9.24196358477019e-05	1.02275461988756e-15	4.70600246512871e-27
-9.8	0.00690819003364596	0.000108908287581093	1.7751864309133e-15	9.95372603822338e-27
-9.7	0.0077306739612897	0.00012812497139998	3.06604590467426e-15	2.09491538294436e-26
-9.6	0.0086366506345292	0.000150481395077791	5.26958083811499e-15	4.38727441943671e-26
-9.5	0.00963269856401477	0.000176444453656199	9.01232429370801e-15	9.1426242717586e-26
-9.4	0.0107256806536113	0.000206542480661338	1.53377435471066e-14	1.89581062992685e-25
-9.3	0.0119227272347473	0.000241372028800177	2.59747077969211e-14	3.91171586644769e-25
-9.2	0.01323121439151	0.000281605198035225	4.37728716107408e-14	8.03134303844566e-25
-9.1	0.0146587371671869	0.000327997525094221	7.34049289663652e-14	1.64080829843866e-24
-9	0.0162130772392058	0.000381396443771072	1.22493174036508e-13	3.33562005553843e-24
-8.9	0.0179021646484704	0.000442750319744542	2.03406916604722e-13	6.74752730591004e-24
-8.8	0.0197340331713727	0.000513118057016599	3.36114622950471e-13	1.35819569438006e-23
-8.7	0.0217167689289039	0.000593679265393357	5.52685000821875e-13	2.72038242526354e-23
-8.6	0.0238584518381263	0.000685744969647659	9.04351509174813e-13	5.42185349220257e-23
-8.5	0.0261670895279134	0.000790768831073274	1.4725394267043e-12	1.07526646647251e-22
-8.4	0.0286505433647652	0.000910358841039276	2.38598356653927e-12	2.12195045058498e-22
-8.3	0.0313164462674754	0.00104628943386735	3.84715439404563e-12	4.16682729167605e-22
-8.2	0.0341721120337207	0.00120051395288955	6.17282912763687e-12	8.14192702206551e-22
-8.1	0.0372244359599333	0.00137517738892362	9.85603438758225e-12	1.58307204600343e-21
-8	0.0404797866112439	0.00157262929467303	1.56600933713127e-11	3.06285372763671e-21
-7.9	0.0439438886943622	0.00179543676178571	2.47606224389174e-11	5.89663538890587e-21
-7.8	0.0476216971068421	0.00204639732958119	3.89587271195273e-11	1.12962704158959e-20
-7.7	0.0515172623852885	0.00232855167589249	6.09993058811106e-11	2.15337183166356e-20
-7.6	0.0556335879567332	0.00264519592120577	9.50436115296987e-11	4.08466532697343e-20
-7.5	0.0599724798153825	0.00299989335747433	1.47366873382987e-10	7.70988327494884e-20
-7.4	0.0645343895044131	0.00339648539281435	2.27382342915562e-10	1.44808274257313e-19
-7.3	0.0693182515816587	0.00383910148295345	3.49135967417772e-10	2.70640999906528e-19
-7.2	0.0743213170897041	0.00433216780000907	5.33475552297161e-10	5.03325381899667e-19
-7.1	0.0795389849340148	0.00488041436914115	8.11180776047887e-10	9.31449916972683e-19
-7	0.0849646334938505	0.00548888038407541	1.22745373539681e-09	1.71524448398094e-18
-6.9	0.0905894552435842	0.00616291739365311	1.84832423892439e-09	3.14303214245642e-18
-6.8	0.0964022976371628	0.00690819003364597	2.76973333986698e-09	5.73097234201512e-18
-6.7	0.102389513992706	0.0077306739612897	4.13033994410559e-09	1.03983622460715e-17
-6.6	0.10853482859081	0.0086366506345292	6.12947079756892e-09	1.87741016241557e-17
-6.5	0.114819220648341	0.00963269856401477	9.05213149839317e-09	3.3729619256391e-17
-6.4	0.121220832225279	0.0107256806536113	1.33036499402781e-08	6.03006840325896e-17
-6.3	0.127714905438181	0.0119227272347473	1.94573762936639e-08	1.07273400414429e-16
-6.2	0.134273754560749	0.01323121439151	2.83199669661592e-08	1.89898423752595e-16
-6.1	0.140866778659051	0.0146587371671869	4.10201959854154e-08	3.34511215279505e-16
-6	0.147460520305858	0.0162130772392058	5.91290392971415e-08	5.86354869148028e-16
-5.9	0.154018775616762	0.0179021646484704	8.48210510187219e-08	1.02275461988757e-15
-5.8	0.160502760325555	0.0197340331713727	1.2108989350277e-07	1.7751864309133e-15
-5.7	0.166871335848829	0.0217167689289039	1.7203440477491e-07	3.06604590467426e-15
-5.6	0.173081298268799	0.0238584518381263	2.43235907574937e-07	5.26958083811499e-15
-5.5	0.179087731887644	0.0261670895279134	3.42252711607195e-07	9.01232429370801e-15
-5.4	0.184844427486431	0.0286505433647652	4.79264065765861e-07	1.53377435471067e-14
-5.3	0.190304363679814	0.0313164462674754	6.67903308015089e-07	2.59747077969211e-14
-5.2	0.195420247830931	0.0341721120337207	9.26328753321089e-07	4.37728716107408e-14
-5.1	0.200145110929534	0.0372244359599333	1.27859104710204e-06	7.34049289663652e-14
-5	0.204432948703842	0.0404797866112439	1.75636734752438e-06	1.22493174036508e-13
-4.9	0.208239399108101	0.0439438886943623	2.40114578318022e-06	2.03406916604724e-13
-4.8	0.211522444287741	0.0476216971068421	3.26695808495575e-06	3.36114622950471e-13
-4.7	0.21424312326292	0.0515172623852885	4.42377393334659e-06	5.52685000821875e-13
-4.6	0.216366239982123	0.0556335879567332	5.96168708952061e-06	9.04351509174813e-13
-4.5	0.217861050170889	0.0599724798153825	7.99604033050976e-06	1.4725394267043e-12
-4.4	0.21870190962044	0.0645343895044131	1.0673652945349e-05	2.38598356653929e-12
-4.3	0.218868866298735	0.0693182515816587	1.41803302229865e-05	3.84715439404563e-12
-4.2	0.218348178977185	0.0743213170897041	1.87498479010577e-05	6.17282912763687e-12
-4.1	0.217132745984132	0.0795389849340148	2.46746146344443e-05	9.85603438758225e-12
-4	0.215222429230846	0.0849646334938505	3.23182206298401e-05	1.56600933713127e-11
-3.9	0.212624260789956	0.0905894552435843	4.21300788943526e-05	2.47606224389176e-11
-3.8	0.209352521995048	0.0964022976371628	5.46623550814461e-05	3.89587271195273e-11
-3.7	0.205428688200899	0.102389513992706	7.05893605596584e-05	6.09993058811106e-11
-3.6	0.200881235898478	0.10853482859081	9.0729548883681e-05	9.50436115296987e-11
-3.5	0.195745312696987	0.114819220648341	0.000116070206154721	1.47366873382987e-10
-3.4	0.190062274629484	0.121220832225279	0.000147794858826426	2.27382342915562e-10
-3.3	0.183879099159926	0.127714905438181	0.000187313336679015	3.49135967417772e-10
-3.2	0.177247686014773	0.134273754560749	0.000236294322790062	5.33475552297161e-10
-3.1	0.170224061381278	0.140866778659051	0.000296700095924401	8.11180776047887e-10
-3	0.16286750396764	0.147460520305858	0.000370823024310316	1.22745373539681e-09
-2.9	0.155239613785078	0.154018775616762	0.000461323204844801	1.84832423892439e-09
-2.8	0.147403346190621	0.160502760325555	0.000571266461262377	2.76973333986698e-09
-2.7	0.139422034652574	0.166871335848829	0.000704161723052029	4.13033994410559e-09
-2.6	0.131358425831962	0.173081298268799	0.000863996609815624	6.12947079756892e-09
-2.5	0.123273749910617	0.179087731887644	0.0010552698508159	9.05213149839317e-09
-2.4	0.115226847672702	0.184844427486431	0.00128301898567669	1.33036499402781e-08
-2.3	0.107273373726638	0.190304363679814	0.00155284162994881	1.94573762936639e-08
-2.2	0.0994650925332514	0.195420247830931	0.00187090845999817	2.83199669661592e-08
-2.1	0.0918492807022314	0.200145110929534	0.00224396598754104	4.10201959854154e-08
-2	0.0844682454692466	0.204432948703842	0.00267932716742854	5.91290392971415e-08
-1.9	0.0773589655178884	0.208239399108101	0.00318484792476764	8.48210510187218e-08
-1.8	0.0705528565148405	0.211522444287741	0.00376888780974659	1.2108989350277e-07
-1.7	0.0640756600302983	0.21424312326292	0.00444025319920035	1.7203440477491e-07
-1.6	0.0579474510548558	0.216366239982123	0.00520812176879008	2.43235907574937e-07
-1.5	0.0521827562181823	0.217861050170889	0.00608194736088432	3.42252711607195e-07
-1.4	0.0467907721615283	0.218701909620439	0.0070713448687393	4.79264065765861e-07
-1.3	0.0417756713880506	0.218868866298735	0.0081859553404701	6.67903308015095e-07
-1.2	0.0371369813577037	0.218348178977185	0.00943529216447605	9.26328753321089e-07
-1.1	0.0328700216251715	0.217132745984132	0.0108285699140282	1.27859104710204e-06
-1	0.0289663834317883	0.215222429230846	0.0123745181801184	1.75636734752438e-06
-0.9	0.0254144363233698	0.212624260789956	0.0140811834812835	2.40114578318022e-06
-0.799999999999999	0.0221998470225061	0.209352521995048	0.0159557230760494	3.26695808495578e-06
-0.699999999999999	0.0193060968668926	0.205428688200899	0.0180041951843931	4.42377393334659e-06
-0.6	0.0167149855537618	0.200881235898478	0.0202313507145205	5.96168708952061e-06
-0.5	0.014407110616652	0.195745312696987	0.0226404320561818	7.99604033050976e-06
-0.399999999999999	0.0123623139147955	0.190062274629484	0.0252329848098934	1.0673652945349e-05
-0.299999999999999	0.0105600883498626	0.183879099159926	0.0280086884452665	1.41803302229866e-05
-0.199999999999999	0.0089799399583753	0.177247686014773	0.0309652117996702	1.87498479010577e-05
-0.0999999999999996	0.00760170238879169	0.170224061381278	0.0340980990268904	2.46746146344443e-05
0	0.00640580249959703	0.16286750396764	0.0374006910795732	3.23182206298401e-05
0.100000000000001	0.00537347736123178	0.155239613785078	0.040864087064332	4.21300788943527e-05
0.200000000000001	0.00448694427640294	0.147403346190621	0.0444771488601869	5.46623550814462e-05
0.300000000000001	0.00372952652971664	0.139422034652574	0.0482265512655868	7.05893605596584e-05
0.4	0.00308573843064268	0.131358425831962	0.0520968786723822	9.0729548883681e-05
0.5	0.00254133382678117	0.123273749910617	0.0560707679009218	0.000116070206154721
0.600000000000001	0.00208332264992981	0.115226847672702	0.0601290954196525	0.000147794858826427
0.700000000000001	0.00169996023573692	0.107273373726638	0.0642512057702669	0.000187313336679015
0.800000000000001	0.00138071415442353	0.0994650925332514	0.0684151766823186	0.000236294322790062
0.9	0.00111621313427246	0.0918492807022314	0.0725981151450066	0.000296700095924401
1	0.000898182381992892	0.0844682454692466	0.0767764776602968	0.000370823024310316
1.1	0.000719369235285919	0.0773589655178883	0.0809264070758959	0.000461323204844802
1.2	0.000573462652116499	0.0705528565148405	0.0850240778250192	0.00057126646126238
1.3	0.000455009574976971	0.0640756600302983	0.0890460411076864	0.000704161723052029
1.4	0.000359330730155838	0.0579474510548558	0.0929695615484317	0.000863996609815624
1.5	0.000282437951302481	0.0521827562181823	0.0967729371578233	0.0010552698508159
1.6	0.000220954669056518	0.0467907721615283	0.100435794997063	0.00128301898567669
1.7	0.000172040795931178	0.0417756713880506	0.103939355770886	0.00155284162994881
1.8	0.00013332286605481	0.0371369813577037	0.107266661617814	0.00187090845999817
1.9	0.000102829967505518	0.0328700216251715	0.11040276258332	0.00224396598754104
2	7.89357326647269e-05	0.0289663834317883	0.113334858598869	0.00267932716742854
2.1	6.03064287361002e-05	0.0254144363233697	0.116052395192423	0.00318484792476765
2.2	4.5855013936555e-05	0.0221998470225061	0.118547112567052	0.00376888780974659
2.3	3.47008911160922e-05	0.0193060968668926	0.120813049048769	0.00444025319920035
2.4	2.61349950508659e-05	0.0167149855537618	0.122846501171809	0.00520812176879008
2.5	1.95897872291675e-05	0.014407110616652	0.124645943795282	0.00608194736088432
2.6	1.46136973028476e-05	0.0123623139147955	0.126211914593528	0.00707134486873932
2.7	1.08495383076148e-05	0.0105600883498626	0.127546868007673	0.0081859553404701
2.8	8.01642837894403e-06	0.0089799399583753	0.128655004271932	0.00943529216447605
2.9	5.89477057509857e-06	0.00760170238879169	0.129542079430013	0.0108285699140282
3	4.31387067472638e-06	0.00640580249959703	0.13021520233907	0.0123745181801184
3.1	3.14180713343168e-06	0.00537347736123178	0.130682624535078	0.0140811834812835
3.2	2.27720503338163e-06	0.00448694427640294	0.130953528525415	0.0159557230760494
3.3	1.64260466985563e-06	0.00372952652971664	0.131037819609742	0.0180041951843931
3.4	1.17915372560473e-06	0.00308573843064268	0.130945925740443	0.0202313507145205
3.5	8.42388575656625e-07	0.00254133382678117	0.13068860925326	0.0226404320561818
3.6	5.98904315296535e-07	0.00208332264992981	0.130276793561936	0.0252329848098934
3.7	4.23744105485282e-07	0.00169996023573692	0.129721407151124	0.0280086884452665
3.8	2.98366131896396e-07	0.00138071415442353	0.129033246450509	0.0309652117996702
3.9	2.0907082220222e-07	0.00111621313427246	0.128222858457087	0.0340980990268904
4	1.45792052589788e-07	0.000898182381992892	0.127300443314399	0.0374006910795732
4.1	1.01174090954621e-07	0.000719369235285919	0.126275776474654	0.040864087064332
4.2	6.98712271532025e-08	0.000573462652116499	0.125158149574156	0.0444771488601869
4.3	4.80197212912062e-08	0.000455009574976971	0.123956328751219	0.0482265512655868
4.4	3.28421628270724e-08	0.000359330730155838	0.122678528830894	0.0520968786723822
4.5	2.23528756323072e-08	0.000282437951302481	0.121332401590106	0.0560707679009218
4.6	1.5139910761765e-08	0.000220954669056518	0.119925036194471	0.0601290954196525
4.7	1.02047002502737e-08	0.000172040795931178	0.118462969855489	0.0642512057702669
4.8	6.84483542445413e-09	0.00013332286605481	0.116952206783453	0.0684151766823186
4.9	4.56888704920214e-09	0.000102829967505518	0.115398243595437	0.0725981151450066
5	3.03487879419165e-09	7.89357326647269e-05	0.113806099466858	0.0767764776602968
5.1	2.00610978380705e-09	6.03064287361006e-05	0.112180349477259	0.0809264070758958
5.2	1.31962150576348e-09	4.58550139365552e-05	0.110525159784553	0.0850240778250191
5.3	8.63822227532995e-10	3.47008911160924e-05	0.108844323456814	0.0890460411076864
5.4	5.62702252843955e-10	2.6134995050866e-05	0.107141295987598	0.0929695615484316
5.5	3.64763384017808e-10	1.95897872291675e-05	0.105419229712358	0.0967729371578233
5.6	2.35299586062556e-10	1.46136973028477e-05	0.103681006523855	0.100435794997063
5.7	1.51045399607948e-10	1.08495383076148e-05	0.101929268449183	0.103939355770886
5.8	9.64871206965847e-11	8.01642837894406e-06	0.100166445797315	0.107266661617814
5.9	6.13346388597632e-11	5.8947705750986e-06	0.0983947827122271	0.11040276258332
6	3.8798598679157e-11	4.31387067472638e-06	0.0966163600723967	0.113334858598869
6.1	2.44230102871619e-11	3.14180713343169e-06	0.0948331157630488	0.116052395192422
6.2	1.52986973803893e-11	2.27720503338164e-06	0.0930468624142492	0.118547112567052
6.3	9.53632472473228e-12	1.64260466985564e-06	0.0912593027474102	0.120813049048769
6.4	5.91531871894012e-12	1.17915372560474e-06	0.0894720427069919	0.122846501171809
6.5	3.65127930668827e-12	8.42388575656625e-07	0.0876866025753077	0.124645943795282
6.6	2.24275077431822e-12	5.98904315296541e-07	0.0859044262785819	0.126211914593528
6.7	1.37083540257124e-12	4.23744105485286e-07	0.0841268890938661	0.127546868007673
6.8	8.33791084848069e-13	2.98366131896399e-07	0.0823553039611111	0.128655004271932
6.9	5.04656813072481e-13	2.09070822202221e-07	0.0805909265943633	0.129542079430013
7	3.03949426745858e-13	1.45792052589788e-07	0.0788349595722919	0.13021520233907
7.1	1.82168030579804e-13	1.01174090954622e-07	0.0770885555723524	0.130682624535078
7.2	1.08644566825596e-13	6.98712271532026e-08	0.0753528198959308	0.130953528525415
7.3	6.44775104777889e-14	4.80197212912066e-08	0.0736288124146446	0.131037819609742
7.4	3.80778400853816e-14	3.28421628270726e-08	0.0719175490512314	0.130945925740443
7.5	2.23768814121051e-14	2.23528756323072e-08	0.0702200028926065	0.13068860925326
7.6	1.30854737770882e-14	1.5139910761765e-08	0.0685371050180143	0.130276793561936
7.7	7.61450049874496e-15	1.02047002502737e-08	0.0668697451119152	0.129721407151124
7.8	4.40915044517306e-15	6.84483542445419e-09	0.0652187719194257	0.129033246450509
7.9	2.54055974457188e-15	4.56888704920217e-09	0.0635849935917566	0.128222858457087
8	1.4566807531533e-15	3.03487879419165e-09	0.0619691779601252	0.127300443314399
8.1	8.31111548865141e-16	2.00610978380705e-09	0.0603720527689588	0.126275776474654
8.2	4.71860604810548e-16	1.31962150576348e-09	0.0587943058927426	0.125158149574156
8.3	2.6657971791198e-16	8.63822227532995e-10	0.0572365855554625	0.123956328751219
8.4	1.49864577532197e-16	5.62702252843955e-10	0.0556995005671373	0.122678528830894
8.5	8.3835686356163e-17	3.64763384017808e-10	0.0541836205882721	0.121332401590106
8.6	4.66677046826416e-17	2.35299586062556e-10	0.0526894764301041	0.119925036194471
8.7	2.58500328594338e-17	1.51045399607948e-10	0.0512175603961226	0.118462969855489
8.8	1.42482807899369e-17	9.64871206965847e-11	0.0497683266684363	0.116952206783453
8.9	7.81484039609943e-18	6.13346388597632e-11	0.0483421917410536	0.115398243595437
9	4.26514329268214e-18	3.8798598679157e-11	0.0469395349009523	0.113806099466858
9.1	2.31634155832202e-18	2.44230102871619e-11	0.0455606987568854	0.112180349477259
9.2	1.25177603429489e-18	1.52986973803893e-11	0.0442059898151537	0.110525159784553
9.3	6.73139905037607e-19	9.53632472473228e-12	0.0428756791010204	0.108844323456814
9.4	3.60195540232876e-19	5.91531871894012e-12	0.0415700028240234	0.107141295987598
9.5	1.91789683112008e-19	3.65127930668827e-12	0.0402891630851226	0.105419229712358
9.6	1.01616843962867e-19	2.24275077431822e-12	0.0390333286233811	0.103681006523855
9.7	5.3574651620446e-20	1.37083540257124e-12	0.0378026355997109	0.101929268449183
9.8	2.8106440646425e-20	8.33791084848069e-13	0.0365971884150867	0.100166445797315
9.9	1.46725245309617e-20	5.04656813072481e-13	0.0354170605605521	0.0983947827122271
10	7.62177282171996e-21	3.03949426745858e-13	0.0342622954962886	0.0966163600723967
10.1	3.93966222081936e-21	1.82168030579804e-13	0.033132907556992	0.0948331157630488
10.2	2.02634544903549e-21	1.08644566825596e-13	0.0320288828807943	0.0930468624142492
10.3	1.03709651757443e-21	6.44775104777889e-14	0.0309501803589787	0.0912593027474102
10.4	5.2817245643696e-22	3.80778400853816e-14	0.0298967326037582	0.0894720427069919
10.5	2.67659647735288e-22	2.23768814121051e-14	0.0288684469314244	0.0876866025753077
10.6	1.34970959594305e-22	1.30854737770882e-14	0.0278652063582156	0.0859044262785819
10.7	6.77248041711947e-23	7.61450049874496e-15	0.0268868706063066	0.0841268890938661
10.8	3.38146489153437e-23	4.40915044517306e-15	0.0259332771173842	0.0823553039611111
10.9	1.68000830599763e-23	2.54055974457185e-15	0.0250042420713354	0.0805909265943633
11	8.30552559832641e-24	1.4566807531533e-15	0.02409956140765	0.0788349595722919
11.1	4.08574905640993e-24	8.31111548865141e-16	0.0232190118472141	0.0770885555723524
11.2	1.99997638524401e-24	4.71860604810548e-16	0.0223623519122536	0.0753528198959308
11.3	9.7415126107354e-25	2.6657971791198e-16	0.0215293229422708	0.0736288124146446
11.4	4.72145681640622e-25	1.49864577532196e-16	0.0207196501039053	0.0719175490512313
11.5	2.27705484844363e-25	8.3835686356163e-17	0.0199330433927431	0.0702200028926065
11.6	1.09274432841858e-25	4.66677046826416e-17	0.0191691986251887	0.0685371050180143
11.7	5.21808306960349e-26	2.58500328594338e-17	0.0184277984186152	0.0668697451119152
11.8	2.47942249783767e-26	1.42482807899369e-17	0.0177085131580979	0.0652187719194257
11.9	1.17229517011449e-26	7.81484039609942e-18	0.0170110019481433	0.0635849935917566
12	5.51531186390266e-27	4.26514329268214e-18	0.0163349135479181	0.0619691779601252
12.1	2.58196059901636e-27	2.31634155832202e-18	0.015679887288587	0.0603720527689588
12.2	1.2027499939723e-27	1.25177603429489e-18	0.0150455539714656	0.0587943058927426
12.3	5.57502882287123e-28	6.73139905037599e-19	0.0144315367457964	0.0572365855554625
12.4	2.57137051252832e-28	3.60195540232876e-19	0.0138374519650539	0.0556995005671373
12.5	1.18012437789199e-28	1.91789683112008e-19	0.0132629100207836	0.0541836205882721
12.6	5.38934864323055e-29	1.01616843962867e-19	0.0127075161530786	0.0526894764301041
12.7	2.44900657750295e-29	5.3574651620446e-20	0.0121708712368907	0.0512175603961226
12.8	1.10735940897739e-29	2.8106440646425e-20	0.0116525725434701	0.0497683266684362
12.9	4.98232474219977e-30	1.46725245309617e-20	0.011152214476319	0.0483421917410536
13	2.2305915525211e-30	7.62177282171996e-21	0.0106693892811355	0.0469395349009523
13.1	9.93693568905619e-31	3.93966222081936e-21	0.010203687729311	0.0455606987568854
13.2	4.40482972109049e-31	2.02634544903549e-21	0.00975469977463264	0.0442059898151537
13.3	1.94289713449698e-31	1.0370965175744e-21	0.00932201518292183	0.0428756791010203
13.4	8.52735514830943e-32	5.2817245643696e-22	0.00890522413442386	0.0415700028240234
13.5	3.72411067128393e-32	2.67659647735288e-22	0.00850391779883758	0.0402891630851226
13.6	1.61835695540461e-32	1.34970959594305e-22	0.00811768888295053	0.0390333286233811
13.7	6.9979268999835e-33	6.77248041711947e-23	0.00774613215091467	0.0378026355997109
13.8	3.01097854309171e-33	3.38146489153432e-23	0.00738884491726597	0.0365971884150867
13.9	1.2891068972656e-33	1.68000830599766e-23	0.00704542751285575	0.0354170605605521
14	5.49177903250997e-34	8.30552559832641e-24	0.00671548372392175	0.0342622954962886
14.1	2.32798334927741e-34	4.08574905640993e-24	0.00639862120458556	0.033132907556992
14.2	9.81949653886607e-35	1.99997638524401e-24	0.00609445186311598	0.0320288828807943
14.3	4.12136383767041e-35	9.74151261073537e-25	0.00580259222234912	0.0309501803589786
14.4	1.72121421009038e-35	4.72145681640624e-25	0.00552266375470275	0.0298967326037582
14.5	7.15271585956716e-36	2.27705484844363e-25	0.00525429319226604	0.0288684469314244
14.6	2.95766485324903e-36	1.09274432841858e-25	0.00499711281248601	0.0278652063582156
14.7	1.21693880880081e-36	5.21808306960349e-26	0.00475076070000833	0.0268868706063066
14.8	4.98230343297945e-37	2.47942249783764e-26	0.00451488098526396	0.0259332771173842
14.9	2.02970591758298e-37	1.17229517011451e-26	0.00428912406042241	0.0250042420713354
15	8.22768085106477e-38	5.51531186390266e-27	0.00407314677335971	0.02409956140765
15.1	3.3186617994275e-38	2.58196059901636e-27	0.00386661260031223	0.0232190118472141
15.2	1.3319553359416e-38	1.2027499939723e-27	0.00366919179790814	0.0223623519122536
15.3	5.31933452649767e-39	5.57502882287123e-28	0.00348056153528559	0.0215293229422708
15.4	2.11380923778333e-39	2.57137051252832e-28	0.00330040600702124	0.0207196501039053
15.5	8.35824311493977e-40	1.18012437789199e-28	0.00312841652760425	0.0199330433927431
15.6	3.28855266622041e-40	5.38934864323055e-29	0.00296429160819996	0.0191691986251887
15.7	1.28746394318884e-40	2.44900657750295e-29	0.00280773701645373	0.0184277984186152
15.8	5.01540141815319e-41	1.10735940897739e-29	0.00265846582008911	0.0177085131580979
15.9	1.94409083177297e-41	4.98232474219977e-30	0.00251619841505633	0.0170110019481433
16	7.49838125691029e-42	2.2305915525211e-30	0.0023806625389857	0.0163349135479181
16.1	2.87778590555437e-42	9.93693568905619e-31	0.0022515932706984	0.015679887288587
16.2	1.09897882903621e-42	4.40482972109049e-31	0.00212873301652126	0.0150455539714656
16.3	4.17599471713788e-43	1.94289713449698e-31	0.00201183148414613	0.0144315367457964
16.4	1.57895667473252e-43	8.52735514830943e-32	0.00190064564476531	0.0138374519650539
16.5	5.94045944671829e-44	3.72411067128393e-32	0.00179493968420446	0.0132629100207836
16.6	2.22386950040092e-44	1.61835695540461e-32	0.00169448494376271	0.0127075161530786
16.7	8.28395816306297e-45	6.9979268999835e-33	0.00159905985145633	0.0121708712368907
16.8	3.07047612865894e-45	3.01097854309171e-33	0.0015084498443482	0.0116525725434701
16.9	1.13243342807822e-45	1.2891068972656e-33	0.00142244728262932	0.011152214476319
17	4.15583849279771e-46	5.49177903250997e-34	0.00134085135610241	0.0106693892811355
17.1	1.51755194897135e-46	2.32798334927741e-34	0.00126346798369968	0.010203687729311
17.2	5.51400681060732e-47	9.81949653886607e-35	0.00119010970664869	0.00975469977463264
17.3	1.99356205105374e-47	4.12136383767041e-35	0.00112059557588107	0.00932201518292183
17.4	7.17184425653961e-48	1.72121421009038e-35	0.00105475103425903	0.00890522413442386
17.5	2.56726369426736e-48	7.15271585956716e-36	0.000992407794174545	0.00850391779883758
17.6	9.14425971150958e-49	2.95766485324903e-36	0.000933403711055223	0.00811768888295053
17.7	3.24089511977468e-49	1.21693880880081e-36	0.000877582653290021	0.00774613215091467
17.8	1.1429300780596e-49	4.98230343297945e-37	0.000824794369066703	0.00738884491726597
17.9	4.01062926104987e-50	2.02970591758298e-37	0.000774894350591535	0.00704542751285575
18	1.4003721217942e-50	8.22768085106477e-38	0.000727743696140215	0.00671548372392175
18.1	4.86533097738435e-51	3.3186617994275e-38	0.000683208970367642	0.00639862120458556
18.2	1.68197382043896e-51	1.3319553359416e-38	0.000641162063282606	0.00609445186311598
18.3	5.7858064034448e-52	5.31933452649767e-39	0.000601480048272294	0.00580259222234912
18.4	1.98036984067916e-52	2.11380923778333e-39	0.000564045039540372	0.00552266375470275
18.5	6.74475792372968e-53	8.35824311493977e-40	0.000528744049301527	0.00525429319226604
18.6	2.28572514456661e-53	3.28855266622041e-40	0.000495468845054878	0.004997112812486
18.7	7.70759949764104e-54	1.28746394318884e-40	0.000464115807238395	0.00475076070000833
18.8	2.58613796106033e-54	5.01540141815319e-41	0.000434585787546686	0.00451488098526396
18.9	8.63418949109634e-55	1.94409083177297e-41	0.000406783968175143	0.00428912406042241
19	2.8683274019071e-55	7.49838125691029e-42	0.000380619722234473	0.00407314677335971
19.1	9.48141271261993e-56	2.87778590555437e-42	0.000356006475561299	0.00386661260031223
19.2	3.11856275870537e-56	1.09897882903621e-42	0.000332861570132526	0.00366919179790814
19.3	1.02064087868413e-56	4.17599471713788e-43	0.000311106129273909	0.00348056153528559
19.4	3.32375029450911e-57	1.57895667473252e-43	0.000290664924836446	0.00330040600702124
19.5	1.07701240646779e-57	5.94045944671829e-44	0.000271466246498017	0.00312841652760425
19.6	3.47256064407366e-58	2.22386950040092e-44	0.000253441773332132	0.00296429160819996
19.7	1.11407830337568e-58	8.28395816306297e-45	0.000236526447770676	0.00280773701645373
19.8	3.55646278745628e-59	3.07047612865894e-45	0.00022065835207315	0.00265846582008911
19.9	1.12968516907984e-59	1.13243342807822e-45	0.000205778587401229	0.00251619841505633
20	3.57053359212044e-60	4.15583849279771e-46	0.000191831155584322	0.0023806625389857


==> figures/pdf_gaus_lambda_xi3_S2.csv <==
x	-2	0	1	5
-10	2.49201402860645e-07	1.26314500076566e-19	1.50050146159808e-20	3.06285372763671e-21
-9.9	3.09232910827034e-07	2.41356436234766e-19	2.88795293976193e-20	5.89663538890587e-21
-9.8	3.83086731426295e-07	4.58873617674784e-19	5.53087740543145e-20	1.12962704158959e-20
-9.7	4.73788687984509e-07	8.68072146583791e-19	1.05401907138395e-19	2.15337183166356e-20
-9.6	5.84989998022046e-07	1.63398129729462e-18	1.99872807737843e-19	4.08466532697343e-20
-9.5	7.21088168599304e-07	3.06032019814988e-18	3.77146482323869e-19	7.70988327494884e-20
-9.4	8.87369453918582e-07	5.70315511363659e-18	7.08137861688195e-19	1.44808274257313e-19
-9.3	1.09017634842955e-06	1.05752836832119e-17	1.32305312433545e-18	2.70640999906528e-19
-9.2	1.33710407512969e-06	1.95118027248152e-17	2.45973758617258e-18	5.03325381899667e-19
-9.1	1.63723056964938e-06	3.58204711713413e-17	4.55043189989469e-18	9.31449916972683e-19
-9	2.00138505966314e-06	6.54325309812316e-17	8.37662616644226e-18	1.71524448398094e-18
-8.9	2.44246099953187e-06	1.18928152516366e-16	1.53440022784467e-17	3.14303214245642e-18
-8.8	2.97577984484373e-06	2.1508204293992e-16	2.79680069418327e-17	5.73097234201512e-18
-8.7	3.61951294316446e-06	3.87036711546593e-16	5.07268708255711e-17	1.03983622460715e-17
-8.6	4.39516967763165e-06	6.92992759032093e-16	9.15521756330748e-17	1.87741016241557e-17
-8.5	5.328160929973e-06	1.23462128524105e-15	1.64419630224186e-16	3.3729619256391e-17
-8.4	6.44844792895944e-06	2.1886048180415e-15	2.93828171954614e-16	6.03006840325896e-17
-8.3	7.79128761778105e-06	3.86037477767719e-15	5.22502462198384e-16	1.07273400414429e-16
-8.2	9.39808680635636e-06	6.77516873117448e-15	9.24567819112243e-16	1.89898423752595e-16
-8.1	1.13173785673182e-05	1.18314858636503e-14	1.62796520336907e-15	3.34511215279505e-16
-8	1.36059355803992e-05	2.05582901131573e-14	2.85238256313892e-15	5.86354869148028e-16
-7.9	1.63300364197657e-05	3.55437478443806e-14	4.97309944286346e-15	1.02275461988756e-15
-7.8	1.9566902100365e-05	6.11459892597931e-14	8.62787100981041e-15	1.7751864309133e-15
-7.7	2.34063215373188e-05	1.04664947445577e-13	1.48949035541577e-14	3.06604590467426e-15
-7.6	2.79524859081607e-05	1.78263763593815e-13	2.55876104498357e-14	5.26958083811499e-15
-7.5	3.33260532189196e-05	3.02101867900169e-13	4.3740141978649e-14	9.01232429370801e-15
-7.4	3.96664656352724e-05	5.09415643344012e-13	7.44028410430949e-14	1.53377435471066e-14
-7.3	4.71345433185563e-05	8.54711744730541e-13	1.25938403006302e-13	2.59747077969211e-14
-7.2	5.59153795680959e-05	1.42690675423217e-12	2.12122455106719e-13	4.37728716107408e-14
-7.1	6.62215629761407e-05	2.37028213518554e-12	3.55529291700455e-13	7.34049289663652e-14
-7	7.82967530049601e-05	3.91771663275433e-12	5.92959318974572e-13	1.22493174036508e-13
-6.9	9.24196358477019e-05	6.44309485639594e-12	9.84091948096598e-13	2.03406916604722e-13
-6.8	0.000108908287581093	1.05434940549645e-11	1.62520532598077e-12	3.36114622950471e-13
-6.7	0.00012812497139998	1.71673443074676e-11	2.67081063000822e-12	5.52685000821875e-13
-6.6	0.000150481395077791	2.78131517245272e-11	4.36757920165033e-12	9.04351509174813e-13
-6.5	0.000176444453656199	4.48358925858533e-11	7.1072544042003e-12	1.4725394267043e-12
-6.4	0.000206542480661338	7.19167350701268e-11	1.15087159014332e-11	2.38598356653927e-12
-6.3	0.000241372028800177	1.14779051893991e-10	1.8544553581056e-11	3.84715439404563e-12
-6.2	0.000281605198035225	1.82273625059549e-10	2.97352082699122e-11	6.17282912763687e-12
-6.1	0.000327997525094221	2.88013971883594e-10	4.74450894362781e-11	9.85603438758225e-12
-6	0.000381396443771072	4.52826473977172e-10	7.53317136382178e-11	1.56600933713127e-11
-5.9	0.000442750319744543	7.08400061301559e-10	1.19023122380342e-10	2.47606224389176e-11
-5.8	0.000513118057016599	1.10269117367085e-09	1.87133863292853e-10	3.89587271195273e-11
-5.7	0.000593679265393357	1.70788149981786e-09	2.92780151887465e-10	6.09993058811106e-11
-5.6	0.000685744969647659	2.63202553052039e-09	4.55826689846187e-10	9.50436115296987e-11
-5.5	0.000790768831073274	4.03599842987685e-09	7.06199527329189e-10	1.47366873382987e-10
-5.4	0.000910358841039279	6.1580102466709e-09	1.08874292448629e-09	2.27382342915562e-10
-5.3	0.00104628943386735	9.34885348130704e-09	1.67029905183191e-09	3.49135967417772e-10
-5.2	0.00120051395288955	1.41222803014292e-08	2.54996853119231e-09	5.33475552297161e-10
-5.1	0.00137517738892362	2.1226570310422e-08	3.87389507365026e-09	8.11180776047887e-10
-5	0.00157262929467303	3.17455866796664e-08	5.85644540424408e-09	1.22745373539681e-09
-4.9	0.00179543676178571	4.72406009973673e-08	8.81037396005312e-09	1.84832423892439e-09
-4.8	0.00204639732958119	6.99481122393751e-08	1.31895320738985e-08	2.76973333986698e-09
-4.7	0.00232855167589249	1.03054060881223e-07	1.96489822161918e-08	4.13033994410559e-09
-4.6	0.00264519592120577	1.51071572330562e-07	2.91291089496435e-08	6.12947079756892e-09
-4.5	0.00299989335747433	2.20358047807951e-07	4.2972604205564e-08	9.05213149839317e-09
-4.4	0.00339648539281435	3.19818521133503e-07	6.30861995576324e-08	1.33036499402781e-08
-4.3	0.00383910148295345	4.61856258305332e-07	9.2162910887956e-08	1.94573762936639e-08
-4.2	0.00433216780000907	6.63649211179148e-07	1.33985578662697e-07	2.83199669661592e-08
-4.1	0.00488041436914115	9.48852835606196e-07	1.93838900460759e-07	4.10201959854154e-08
-4	0.00548888038407541	1.3498566943462e-06	2.79065278095014e-07	5.91290392971415e-08
-3.9	0.00616291739365312	1.91075496669302e-06	3.99810003853049e-07	8.48210510187219e-08
-3.8	0.00690819003364597	2.69123025917017e-06	5.70013999604985e-07	1.2108989350277e-07
-3.7	0.0077306739612897	3.77159668050408e-06	8.08727950680077e-07	1.7203440477491e-07
-3.6	0.0086366506345292	5.25930261089508e-06	1.14184072678009e-06	2.43235907574937e-07
-3.5	0.00963269856401477	7.29725634589542e-06	1.60433795296577e-06	3.42252711607195e-07
-3.4	0.0107256806536113	1.00744088833089e-05	2.24323397347698e-06	4.79264065765861e-07
-3.3	0.0119227272347473	1.38391071313774e-05	3.1213526844923e-06	6.67903308015089e-07
-3.2	0.01323121439151	1.89158166991355e-05	4.32217015415609e-06	9.26328753321089e-07
-3.1	0.0146587371671869	2.57259043206332e-05	5.95597480706064e-06	1.27859104710204e-06
-3	0.0162130772392058	3.4813262986687e-05	8.16764921462007e-06	1.75636734752438e-06
-2.9	0.0179021646484704	4.68756539196731e-05	1.11464308870646e-05	2.40114578318022e-06
-2.8	0.0197340331713727	6.28027231301823e-05	1.51380671898786e-05	3.26695808495575e-06
-2.7	0.0217167689289039	8.37217193670765e-05	2.04598403799144e-05	4.42377393334659e-06
-2.6	0.0238584518381263	0.000111051986051417	2.75190009213257e-05	5.96168708952061e-06
-2.5	0.0261670895279134	0.000146569311773448	3.6835208104709e-05	7.99604033050976e-06
-2.4	0.0286505433647652	0.000192481189963786	4.90676331097755e-05	1.0673652945349e-05
-2.3	0.0313164462674754	0.000251513944788949	6.50474266355646e-05	1.41803302229865e-05
-2.2	0.0341721120337207	0.000327012512430821	8.58162856812612e-05	1.87498479010577e-05
-2.1	0.0372244359599333	0.000423053409419851	0.000112671865581547	2.46746146344443e-05
-2	0.0404797866112439	0.000544571057588177	0.000147220766590189	3.23182206298401e-05
-1.9	0.0439438886943622	0.000697497154752718	0.000191439770912279	4.21300788943525e-05
-1.8	0.0476216971068421	0.000888912170219439	0.000247745907212583	5.46623550814462e-05
-1.7	0.0515172623852885	0.00112720729739825	0.00031907576605704	7.05893605596584e-05
-1.6	0.0556335879567332	0.00142225431063134	0.000408974272381176	9.0729548883681e-05
-1.5	0.0599724798153825	0.0017855797555045	0.000521692831519272	0.000116070206154721
-1.4	0.0645343895044131	0.00223053876622905	0.000662296396553494	0.000147794858826426
-1.3	0.0693182515816588	0.00277248257559954	0.000836778551924624	0.000187313336679015
-1.2	0.0743213170897041	0.00342891249995172	0.00105218316964232	0.000236294322790062
-1.1	0.0795389849340148	0.00421961189368503	0.00131673057232895	0.000296700095924401
-1	0.0849646334938505	0.00516674633852301	0.00163994543898885	0.000370823024310316
-0.9	0.0905894552435842	0.00629492123746017	0.00203278292793531	0.0004613232048448
-0.799999999999999	0.0964022976371629	0.00763118510886197	0.00250774868645194	0.00057126646126238
-0.699999999999999	0.102389513992706	0.00920496631724025	0.00307900759535353	0.000704161723052029
-0.6	0.10853482859081	0.0110479308330028	0.00376247529279957	0.000863996609815624
-0.5	0.114819220648341	0.0131937489825376	0.00457588577676944	0.0010552698508159
-0.399999999999999	0.121220832225279	0.0156777601242171	0.00553882774720967	0.00128301898567669
-0.299999999999999	0.127714905438181	0.0185365258435171	0.00667274186985592	0.00155284162994881
-0.199999999999999	0.134273754560749	0.0218072646584864	0.00800087088027557	0.00187090845999817
-0.0999999999999996	0.140866778659051	0.0255271643934384	0.00954815445580627	0.00224396598754104
0	0.147460520305858	0.0297325723059073	0.011341061119683	0.00267932716742854
0.100000000000001	0.154018775616762	0.0344580676889234	0.0134073501550201	0.00318484792476765
0.200000000000001	0.160502760325555	0.0397354269193195	0.0157757576362581	0.00376888780974659
0.300000000000001	0.166871335848829	0.0455924966347558	0.0184756022585392	0.00444025319920035
0.4	0.173081298268799	0.0520519966990175	0.0215363086701979	0.00520812176879008
0.5	0.179087731887644	0.0591302806118227	0.0249868484781245	0.00608194736088432
0.600000000000001	0.184844427486431	0.0668360867508849	0.0288551019642243	0.00707134486873932
0.700000000000001	0.190304363679814	0.0751693189860459	0.0331671467616682	0.0081859553404701
0.800000000000001	0.195420247830931	0.0841198994483111	0.0379464832034778	0.00943529216447605
0.9	0.200145110929534	0.093666739242612	0.0432132096585	0.0108285699140282
1	0.204432948703842	0.103776874355149	0.0489831647725635	0.0123745181801184
1.1	0.208239399108101	0.114404813658796	0.0552670569774075	0.0140811834812835
1.2	0.211522444287741	0.125492143560091	0.0620696047447807	0.0159557230760494
1.3	0.21424312326292	0.136967429337025	0.0693887136693558	0.0180041951843931
1.4	0.216366239982123	0.148746446564367	0.0772147183853878	0.0202313507145205
1.5	0.217861050170889	0.160732767298802	0.0855297183938696	0.0226404320561818
1.6	0.218701909620439	0.172818715102635	0.094307036956764	0.0252329848098934
1.7	0.218868866298735	0.184886690841628	0.103510831192176	0.0280086884452665
1.8	0.218348178977185	0.196810857928572	0.113095879309734	0.0309652117996702
1.9	0.217132745984132	0.208459161822864	0.123007567538575	0.0340980990268904
2	0.215222429230846	0.219695644733861	0.13318209475559	0.0374006910795732
2.1	0.212624260789956	0.230383003253055	0.143546907211035	0.040864087064332
2.2	0.209352521995048	0.240385324709827	0.154021369222498	0.0444771488601869
2.3	0.205428688200899	0.249570928036152	0.164517668471211	0.0482265512655868
2.4	0.200881235898478	0.257815227404741	0.174941946839942	0.0520968786723822
2.5	0.195745312696987	0.265003532344029	0.185195639870625	0.0560707679009218
2.6	0.190062274629484	0.271033696776216	0.195177000210079	0.0601290954196525
2.7	0.183879099159926	0.275818531662706	0.204782773182206	0.0642512057702669
2.8	0.177247686014773	0.279287901697234	0.213909986199017	0.0684151766823186
2.9	0.170224061381278	0.281390435606505	0.222457808402644	0.0725981151450066
3	0.16286750396764	0.282094791773878	0.23032943298089	0.0767764776602968
3.1	0.155239613785078	0.281390435606505	0.237433932231215	0.0809264070758959
3.2	0.147403346190621	0.279287901697234	0.243688034809318	0.0850240778250192
3.3	0.139422034652574	0.275818531662706	0.249017775760751	0.0890460411076864
3.4	0.131358425831962	0.271033696776216	0.253359972890088	0.0929695615484317
3.5	0.123273749910617	0.265003532344029	0.256663487683766	0.0967729371578233
3.6	0.115226847672702	0.257815227404741	0.258890235204004	0.100435794997063
3.7	0.107273373726638	0.249570928036152	0.260015914876108	0.103939355770886
3.8	0.0994650925332514	0.240385324709827	0.260030442605049	0.107266661617814
3.9	0.0918492807022314	0.230383003253055	0.258938073839938	0.11040276258332
4	0.0844682454692466	0.219695644733861	0.256757216689892	0.113334858598869
4.1	0.0773589655178883	0.208459161822864	0.253519943604929	0.116052395192423
4.2	0.0705528565148405	0.196810857928572	0.249271219103126	0.118547112567052
4.3	0.0640756600302983	0.184886690841627	0.244067869208668	0.120813049048769
4.4	0.0579474510548558	0.172818715102635	0.237977325365265	0.122846501171809
4.5	0.0521827562181823	0.160732767298802	0.23107618136167	0.124645943795282
4.6	0.0467907721615283	0.148746446564367	0.223448606071802	0.126211914593528
4.7	0.0417756713880506	0.136967429337025	0.215184657463694	0.127546868007673
4.8	0.0371369813577037	0.125492143560091	0.206378544335031	0.128655004271932
4.9	0.0328700216251715	0.114404813658796	0.197126881625991	0.129542079430013
5	0.0289663834317883	0.103776874355149	0.187526983046355	0.13021520233907
5.1	0.0254144363233698	0.093666739242612	0.177675231295358	0.130682624535078
5.2	0.0221998470225061	0.0841198994483111	0.167665561558288	0.130953528525415
5.3	0.0193060968668927	0.0751693189860459	0.157588088476755	0.131037819609742
5.4	0.0167149855537618	0.0668360867508849	0.147527900673904	0.130945925740443
5.5	0.014407110616652	0.0591302806118227	0.137564040443086	0.13068860925326
5.6	0.0123623139147955	0.0520519966990175	0.127768679644311	0.130276793561936
5.7	0.0105600883498626	0.0455924966347558	0.11820649644566	0.129721407151124
5.8	0.00897993995837533	0.0397354269193195	0.108934251517959	0.129033246450509
5.9	0.00760170238879172	0.0344580676889234	0.100000556827111	0.128222858457087
6	0.00640580249959703	0.0297325723059073	0.0914458254161632	0.127300443314399
6.1	0.0053734773612318	0.0255271643934384	0.0833023866326712	0.126275776474654
6.2	0.00448694427640296	0.0218072646584864	0.0755947481970844	0.125158149574156
6.3	0.00372952652971665	0.0185365258435171	0.0683399843447606	0.123956328751219
6.4	0.00308573843064269	0.0156777601242171	0.0615482279896825	0.122678528830894
6.5	0.00254133382678117	0.0131937489825376	0.0552232444014867	0.121332401590106
6.6	0.00208332264992982	0.0110479308330028	0.0493630641814994	0.119925036194471
6.7	0.00169996023573692	0.00920496631724025	0.0439606542704085	0.118462969855489
6.8	0.00138071415442353	0.00763118510886197	0.0390046072087098	0.116952206783453
6.9	0.00111621313427246	0.00629492123746019	0.034479830782737	0.115398243595437
7	0.000898182381992892	0.00516674633852301	0.0303682224044176	0.113806099466858
7.1	0.000719369235285922	0.00421961189368503	0.0266493149764366	0.112180349477259
7.2	0.000573462652116501	0.00342891249995172	0.0233008834792093	0.110525159784553
7.3	0.000455009574976973	0.00277248257559954	0.0202995039866426	0.108844323456814
7.4	0.00035933073015584	0.00223053876622906	0.0176210591927945	0.107141295987598
7.5	0.000282437951302481	0.0017855797555045	0.0152411867452788	0.105419229712358
7.6	0.000220954669056519	0.00142225431063134	0.0131356686834107	0.103681006523855
7.7	0.000172040795931178	0.00112720729739825	0.0112807620348797	0.101929268449183
7.8	0.000133322866054811	0.000888912170219439	0.00965347211385116	0.100166445797315
7.9	0.000102829967505519	0.000697497154752721	0.00823177127844891	0.0983947827122271
8	7.89357326647269e-05	0.000544571057588177	0.00699476685036691	0.0966163600723967
8.1	6.03064287361006e-05	0.000423053409419851	0.00592282258685684	0.0948331157630488
8.2	4.58550139365552e-05	0.000327012512430821	0.00499763854560686	0.0930468624142492
8.3	3.47008911160924e-05	0.00025151394478895	0.0042022944212524	0.0912593027474102
8.4	2.6134995050866e-05	0.000192481189963786	0.00352126148683631	0.0894720427069919
8.5	1.95897872291675e-05	0.000146569311773448	0.00294038817441893	0.0876866025753077
8.6	1.46136973028477e-05	0.000111051986051417	0.00244686410627879	0.0859044262785819
8.7	1.08495383076148e-05	8.37217193670765e-05	0.00202916707072302	0.0841268890938661
8.8	8.01642837894406e-06	6.28027231301825e-05	0.00167699705143124	0.0823553039611111
8.9	5.8947705750986e-06	4.68756539196733e-05	0.00138120099082812	0.0805909265943633
9	4.31387067472638e-06	3.4813262986687e-05	0.0011336915174888	0.0788349595722919
9.1	3.14180713343169e-06	2.57259043206332e-05	0.000927362413014666	0.0770885555723524
9.2	2.27720503338164e-06	1.89158166991355e-05	0.000756003149842242	0.0753528198959308
9.3	1.64260466985564e-06	1.38391071313774e-05	0.000614214409519196	0.0736288124146446
9.4	1.17915372560474e-06	1.0074408883309e-05	0.000497326099555023	0.0719175490512314
9.5	8.42388575656625e-07	7.29725634589542e-06	0.000401319031779537	0.0702200028926065
9.6	5.98904315296541e-07	5.25930261089508e-06	0.000322751109604318	0.0685371050180143
9.7	4.23744105485286e-07	3.77159668050408e-06	0.000258688597062601	0.0668697451119152
9.8	2.98366131896399e-07	2.69123025917018e-06	0.000206642808748173	0.0652187719194257
9.9	2.09070822202221e-07	1.91075496669302e-06	0.000164512365246748	0.0635849935917566
10	1.45792052589788e-07	1.3498566943462e-06	0.000130531000861902	0.0619691779601252
10.1	1.01174090954622e-07	9.48852835606196e-07	0.000103220786227828	0.0603720527689588
10.2	6.98712271532026e-08	6.63649211179148e-07	8.13505342118905e-05	0.0587943058927426
10.3	4.80197212912066e-08	4.61856258305333e-07	6.38990895883554e-05	0.0572365855554625
10.4	3.28421628270726e-08	3.19818521133504e-07	5.00231575393815e-05	0.0556995005671373
10.5	2.23528756323072e-08	2.20358047807951e-07	3.90292994573125e-05	0.0541836205882721
10.6	1.5139910761765e-08	1.51071572330562e-07	3.03497133485568e-05	0.0526894764301041
10.7	1.02047002502737e-08	1.03054060881223e-07	2.35214172270661e-05	0.0512175603961226
10.8	6.84483542445419e-09	6.99481122393753e-08	1.81684644184102e-05	0.0497683266684363
10.9	4.56888704920214e-09	4.72406009973672e-08	1.3986837208585e-05	0.0483421917410535
11	3.03487879419165e-09	3.17455866796664e-08	1.07316876536896e-05	0.0469395349009523
11.1	2.00610978380705e-09	2.1226570310422e-08	8.20661984882116e-06	0.0455606987568854
11.2	1.31962150576348e-09	1.41222803014292e-08	6.25473509000439e-06	0.0442059898151537
11.3	8.63822227532995e-10	9.34885348130711e-09	4.75118899848391e-06	0.0428756791010204
11.4	5.62702252843949e-10	6.15801024667086e-09	3.59703692106476e-06	0.0415700028240234
11.5	3.64763384017808e-10	4.03599842987685e-09	2.71417011042319e-06	0.0402891630851226
11.6	2.35299586062556e-10	2.63202553052039e-09	2.04116985710695e-06	0.0390333286233811
11.7	1.51045399607948e-10	1.70788149981786e-09	1.52992958414449e-06	0.0378026355997109
11.8	9.64871206965847e-11	1.10269117367086e-09	1.14291575163251e-06	0.0365971884150867
11.9	6.13346388597628e-11	7.08400061301554e-10	8.50957182852667e-07	0.0354170605605521
12	3.8798598679157e-11	4.52826473977172e-10	6.31469126300053e-07	0.0342622954962886
12.1	2.44230102871619e-11	2.88013971883594e-10	4.67033079952427e-07	0.033132907556992
12.2	1.52986973803893e-11	1.82273625059549e-10	3.44266237523202e-07	0.0320288828807943
12.3	9.53632472473226e-12	1.14779051893991e-10	2.52925510996417e-07	0.0309501803589786
12.4	5.91531871894012e-12	7.19167350701275e-11	1.85200594701242e-07	0.0298967326037582
12.5	3.65127930668827e-12	4.48358925858533e-11	1.35158625199397e-07	0.0288684469314244
12.6	2.24275077431822e-12	2.78131517245272e-11	9.83098193941211e-08	0.0278652063582156
12.7	1.37083540257124e-12	1.71673443074676e-11	7.12691959024889e-08	0.0268868706063066
12.8	8.33791084848054e-13	1.05434940549645e-11	5.14942480400339e-08	0.0259332771173842
12.9	5.04656813072481e-13	6.44309485639599e-12	3.70823754811679e-08	0.0250042420713354
13	3.03949426745858e-13	3.91771663275433e-12	2.66151178483608e-08	0.02409956140765
13.1	1.82168030579804e-13	2.37028213518554e-12	1.90388761067871e-08	0.0232190118472141
13.2	1.08644566825596e-13	1.42690675423217e-12	1.35739526897921e-08	0.0223623519122536
13.3	6.44775104777882e-14	8.54711744730541e-13	9.645472330019e-09	0.0215293229422708
13.4	3.80778400853816e-14	5.09415643344018e-13	6.83113461222922e-09	0.0207196501039053
13.5	2.23768814121051e-14	3.02101867900169e-13	4.8218577001914e-09	0.0199330433927431
13.6	1.30854737770882e-14	1.78263763593815e-13	3.39225241640082e-09	0.0191691986251887
13.7	7.61450049874496e-15	1.04664947445577e-13	2.37856035348974e-09	0.0184277984186152
13.8	4.40915044517302e-15	6.11459892597931e-14	1.66223511155408e-09	0.0177085131580979
13.9	2.54055974457188e-15	3.55437478443809e-14	1.15777189502655e-09	0.0170110019481433
14	1.4566807531533e-15	2.05582901131573e-14	8.03721971934492e-10	0.0163349135479181
14.1	8.31111548865141e-16	1.18314858636503e-14	5.56084739274854e-10	0.015679887288587
14.2	4.71860604810548e-16	6.77516873117448e-15	3.83467373363547e-10	0.0150455539714656
14.3	2.66579717911977e-16	3.86037477767719e-15	2.63553127421986e-10	0.0144315367457964
14.4	1.49864577532197e-16	2.18860481804152e-15	1.80534517360655e-10	0.0138374519650539
14.5	8.3835686356163e-17	1.23462128524105e-15	1.23255029365957e-10	0.0132629100207836
14.6	4.66677046826416e-17	6.92992759032093e-16	8.38689834747472e-11	0.0127075161530786
14.7	2.58500328594338e-17	3.87036711546593e-16	5.68788022116034e-11	0.0121708712368907
14.8	1.42482807899369e-17	2.1508204293992e-16	3.84460601869431e-11	0.0116525725434701
14.9	7.81484039609943e-18	1.18928152516368e-16	2.59003468331901e-11	0.011152214476319
15	4.26514329268214e-18	6.54325309812316e-17	1.73904836035814e-11	0.0106693892811355
15.1	2.31634155832202e-18	3.58204711713413e-17	1.16377783569068e-11	0.010203687729311
15.2	1.25177603429489e-18	1.95118027248152e-17	7.76212886926244e-12	0.00975469977463264
15.3	6.73139905037599e-19	1.05752836832119e-17	5.15993180097471e-12	0.00932201518292183
15.4	3.60195540232876e-19	5.70315511363667e-18	3.41868763558648e-12	0.00890522413442386
15.5	1.91789683112008e-19	3.06032019814988e-18	2.25749724339129e-12	0.00850391779883758
15.6	1.01616843962867e-19	1.63398129729462e-18	1.48575562975381e-12	0.00811768888295053
15.7	5.3574651620446e-20	8.68072146583791e-19	9.7458537400036e-13	0.00774613215091467
15.8	2.8106440646425e-20	4.58873617674784e-19	6.37154484150713e-13	0.00738884491726597
15.9	1.46725245309617e-20	2.41356436234768e-19	4.1516616113364e-13	0.00704542751285575
16	7.62177282171996e-21	1.26314500076566e-19	2.69619626670869e-13	0.00671548372392175
16.1	3.93966222081926e-21	6.57773023273594e-20	1.74515259849344e-13	0.00639862120458556
16.2	2.02634544903549e-21	3.40821855328628e-20	1.12581664220123e-13	0.00609445186311598
16.3	1.0370965175744e-21	1.75714395197183e-20	7.23859487879117e-14	0.00580259222234912
16.4	5.2817245643696e-22	9.01396308884406e-21	4.63866734954644e-14	0.00552266375470275
16.5	2.67659647735288e-22	4.60100532895942e-21	2.96267858687404e-14	0.00525429319226604
16.6	1.34970959594302e-22	2.33678214060434e-21	1.88594142166148e-14	0.004997112812486
16.7	6.77248041711947e-23	1.18089760249819e-21	1.19653170616972e-14	0.00475076070000833
16.8	3.38146489153432e-23	5.93792604886255e-22	7.5661086705449e-15	0.00451488098526396
16.9	1.68000830599766e-23	2.9708851014823e-22	4.76840670177613e-15	0.00428912406042241
17	8.30552559832641e-24	1.47899073950077e-22	2.99520364963614e-15	0.00407314677335971
17.1	4.08574905640991e-24	7.32611246244873e-23	1.87513169376966e-15	0.00386661260031223
17.2	1.99997638524401e-24	3.61085654895248e-23	1.17000992056861e-15	0.00366919179790814
17.3	9.74151261073537e-25	1.77082407153793e-23	7.27611686049112e-16	0.00348056153528559
17.4	4.72145681640624e-25	8.64110189106628e-24	4.50985042988529e-16	0.00330040600702124
17.5	2.27705484844363e-25	4.19557378289832e-24	2.78597338627161e-16	0.00312841652760425
17.6	1.09274432841855e-25	2.02694576003523e-24	1.71531600479748e-16	0.00296429160819996
17.7	5.21808306960349e-26	9.74364425694154e-25	1.05260073261974e-16	0.00280773701645373
17.8	2.47942249783764e-26	4.66046487323276e-25	6.43777134958016e-17	0.00265846582008911
17.9	1.17229517011451e-26	2.21802065508439e-25	3.92427812319922e-17	0.00251619841505633
18	5.51531186390266e-27	1.05034134452875e-25	2.38416529860579e-17	0.0023806625389857
18.1	2.58196059901628e-27	4.94907303981495e-26	1.44366124330556e-17	0.0022515932706984
18.2	1.2027499939723e-27	2.3203088326967e-26	8.71257609433065e-18	0.00212873301652126
18.3	5.57502882287123e-28	1.08242110320227e-26	5.24059046792885e-18	0.00201183148414613
18.4	2.57137051252832e-28	5.02429621467208e-27	3.14171085583739e-18	0.00190064564476531
18.5	1.18012437789199e-28	2.32050628312308e-27	1.87717410455178e-18	0.00179493968420446
18.6	5.38934864323055e-29	1.0663966914695e-27	1.11788015915538e-18	0.00169448494376271
18.7	2.44900657750295e-29	4.87622073532176e-28	6.63495976139653e-19	0.00159905985145633
18.8	1.10735940897739e-29	2.21858694141698e-28	3.92494603927954e-19	0.0015084498443482
18.9	4.98232474219977e-30	1.0043800448266e-28	2.31409635949778e-19	0.00142244728262932
19	2.2305915525211e-30	4.52426699213996e-29	1.3598203605721e-19	0.00134085135610241
19.1	9.93693568905619e-31	2.02780833793801e-29	7.96405025306877e-20	0.00126346798369968
19.2	4.40482972109049e-31	9.04344934497788e-30	4.64877787689983e-20	0.00119010970664869
19.3	1.94289713449698e-31	4.01300632068844e-30	2.70455583198192e-20	0.00112059557588107
19.4	8.52735514830943e-32	1.7718791787998e-30	1.56821447676403e-20	0.00105475103425903
19.5	3.72411067128393e-32	7.78443135800759e-31	9.06290270754418e-21	0.000992407794174545
19.6	1.61835695540461e-32	3.40289234375512e-31	5.22013252353862e-21	0.000933403711055223
19.7	6.9979268999835e-33	1.48012383908186e-31	2.99673328153745e-21	0.000877582653290021
19.8	3.01097854309171e-33	6.40584498396467e-32	1.71461652647494e-21	0.000824794369066703
19.9	1.2891068972656e-33	2.75856564920405e-32	9.77773519642038e-22	0.000774894350591535
20	5.49177903250997e-34	1.18200346721404e-32	5.55727501119742e-22	0.000727743696140215


==> figures/pdf_gaus_xi3_L2_S2.csv <==
x	y
-10	7.62177282171996e-21
-9.9	1.46725245309617e-20
-9.8	2.8106440646425e-20
-9.7	5.3574651620446e-20
-9.6	1.01616843962867e-19
-9.5	1.91789683112008e-19
-9.4	3.60195540232871e-19
-9.3	6.73139905037599e-19
-9.2	1.25177603429489e-18
-9.1	2.31634155832202e-18
-9	4.26514329268214e-18
-8.9	7.81484039609942e-18
-8.8	1.42482807899369e-17
-8.7	2.58500328594338e-17
-8.6	4.66677046826416e-17
-8.5	8.3835686356163e-17
-8.4	1.49864577532196e-16
-8.3	2.66579717911977e-16
-8.2	4.71860604810548e-16
-8.1	8.31111548865141e-16
-8	1.4566807531533e-15
-7.9	2.54055974457185e-15
-7.8	4.40915044517302e-15
-7.7	7.61450049874496e-15
-7.6	1.30854737770882e-14
-7.5	2.23768814121051e-14
-7.4	3.80778400853816e-14
-7.3	6.44775104777882e-14
-7.2	1.08644566825596e-13
-7.1	1.82168030579804e-13
-7	3.03949426745858e-13
-6.9	5.04656813072472e-13
-6.8	8.33791084848054e-13
-6.7	1.37083540257124e-12
-6.6	2.24275077431822e-12
-6.5	3.65127930668827e-12
-6.4	5.91531871894009e-12
-6.3	9.53632472473226e-12
-6.2	1.52986973803893e-11
-6.1	2.44230102871619e-11
-6	3.8798598679157e-11
-5.9	6.13346388597632e-11
-5.8	9.64871206965839e-11
-5.7	1.51045399607948e-10
-5.6	2.35299586062556e-10
-5.5	3.64763384017808e-10
-5.4	5.62702252843955e-10
-5.3	8.63822227532988e-10
-5.2	1.31962150576348e-09
-5.1	2.00610978380705e-09
-5	3.03487879419165e-09
-4.9	4.56888704920214e-09
-4.8	6.84483542445413e-09
-4.7	1.02047002502737e-08
-4.6	1.5139910761765e-08
-4.5	2.23528756323072e-08
-4.4	3.28421628270726e-08
-4.3	4.80197212912065e-08
-4.2	6.98712271532026e-08
-4.1	1.01174090954622e-07
-4	1.45792052589788e-07
-3.9	2.09070822202221e-07
-3.8	2.98366131896398e-07
-3.7	4.23744105485286e-07
-3.6	5.98904315296541e-07
-3.5	8.42388575656625e-07
-3.4	1.17915372560474e-06
-3.3	1.64260466985563e-06
-3.2	2.27720503338164e-06
-3.1	3.14180713343169e-06
-3	4.31387067472638e-06
-2.9	5.89477057509857e-06
-2.8	8.01642837894404e-06
-2.7	1.08495383076148e-05
-2.6	1.46136973028477e-05
-2.5	1.95897872291675e-05
-2.4	2.6134995050866e-05
-2.3	3.47008911160923e-05
-2.2	4.58550139365552e-05
-2.1	6.03064287361006e-05
-2	7.89357326647269e-05
-1.9	0.000102829967505518
-1.8	0.000133322866054811
-1.7	0.000172040795931178
-1.6	0.000220954669056519
-1.5	0.000282437951302481
-1.4	0.000359330730155838
-1.3	0.000455009574976973
-1.2	0.000573462652116501
-1.1	0.000719369235285922
-1	0.000898182381992892
-0.9	0.00111621313427246
-0.799999999999999	0.00138071415442353
-0.699999999999999	0.00169996023573692
-0.6	0.00208332264992982
-0.5	0.00254133382678117
-0.399999999999999	0.00308573843064269
-0.299999999999999	0.00372952652971665
-0.199999999999999	0.00448694427640296
-0.0999999999999996	0.0053734773612318
0	0.00640580249959703
0.100000000000001	0.00760170238879172
0.200000000000001	0.00897993995837533
0.300000000000001	0.0105600883498626
0.4	0.0123623139147955
0.5	0.014407110616652
0.600000000000001	0.0167149855537618
0.700000000000001	0.0193060968668927
0.800000000000001	0.0221998470225061
0.9	0.0254144363233698
1	0.0289663834317883
1.1	0.0328700216251716
1.2	0.0371369813577037
1.3	0.0417756713880507
1.4	0.0467907721615283
1.5	0.0521827562181823
1.6	0.0579474510548559
1.7	0.0640756600302984
1.8	0.0705528565148406
1.9	0.0773589655178884
2	0.0844682454692466
2.1	0.0918492807022315
2.2	0.0994650925332516
2.3	0.107273373726638
2.4	0.115226847672703
2.5	0.123273749910617
2.6	0.131358425831962
2.7	0.139422034652574
2.8	0.147403346190621
2.9	0.155239613785078
3	0.16286750396764
3.1	0.170224061381279
3.2	0.177247686014773
3.3	0.183879099159926
3.4	0.190062274629484
3.5	0.195745312696987
3.6	0.200881235898478
3.7	0.205428688200899
3.8	0.209352521995048
3.9	0.212624260789956
4	0.215222429230846
4.1	0.217132745984132
4.2	0.218348178977185
4.3	0.218868866298735
4.4	0.218701909620439
4.5	0.217861050170889
4.6	0.216366239982123
4.7	0.21424312326292
4.8	0.211522444287741
4.9	0.208239399108101
5	0.204432948703842
5.1	0.200145110929534
5.2	0.195420247830931
5.3	0.190304363679814
5.4	0.184844427486431
5.5	0.179087731887644
5.6	0.173081298268799
5.7	0.166871335848829
5.8	0.160502760325555
5.9	0.154018775616762
6	0.147460520305858
6.1	0.140866778659051
6.2	0.134273754560749
6.3	0.127714905438181
6.4	0.121220832225279
6.5	0.114819220648341
6.6	0.10853482859081
6.7	0.102389513992706
6.8	0.0964022976371629
6.9	0.0905894552435843
7	0.0849646334938505
7.1	0.0795389849340148
7.2	0.0743213170897041
7.3	0.0693182515816588
7.4	0.0645343895044132
7.5	0.0599724798153825
7.6	0.0556335879567332
7.7	0.0515172623852885
7.8	0.0476216971068421
7.9	0.0439438886943623
8	0.0404797866112439
8.1	0.0372244359599333
8.2	0.0341721120337207
8.3	0.0313164462674754
8.4	0.0286505433647652
8.5	0.0261670895279134
8.6	0.0238584518381263
8.7	0.0217167689289039
8.8	0.0197340331713727
8.9	0.0179021646484704
9	0.0162130772392058
9.1	0.0146587371671869
9.2	0.01323121439151
9.3	0.0119227272347473
9.4	0.0107256806536113
9.5	0.00963269856401477
9.6	0.0086366506345292
9.7	0.0077306739612897
9.8	0.00690819003364598
9.9	0.00616291739365313
10	0.00548888038407541
10.1	0.00488041436914115
10.2	0.00433216780000907
10.3	0.00383910148295345
10.4	0.00339648539281436
10.5	0.00299989335747433
10.6	0.00264519592120577
10.7	0.00232855167589249
10.8	0.00204639732958119
10.9	0.00179543676178571
11	0.00157262929467303
11.1	0.00137517738892362
11.2	0.00120051395288955
11.3	0.00104628943386736
11.4	0.000910358841039276
11.5	0.000790768831073274
11.6	0.000685744969647659
11.7	0.000593679265393357
11.8	0.0005131180570166
11.9	0.000442750319744542
12	0.000381396443771072
12.1	0.000327997525094221
12.2	0.000281605198035225
12.3	0.000241372028800177
12.4	0.000206542480661339
12.5	0.000176444453656199
12.6	0.000150481395077791
12.7	0.00012812497139998
12.8	0.000108908287581093
12.9	9.24196358477022e-05
13	7.82967530049601e-05
13.1	6.62215629761407e-05
13.2	5.59153795680959e-05
13.3	4.71345433185563e-05
13.4	3.96664656352725e-05
13.5	3.33260532189196e-05
13.6	2.79524859081607e-05
13.7	2.34063215373188e-05
13.8	1.9566902100365e-05
13.9	1.63300364197657e-05
14	1.36059355803992e-05
14.1	1.13173785673182e-05
14.2	9.39808680635636e-06
14.3	7.79128761778105e-06
14.4	6.44844792895947e-06
14.5	5.328160929973e-06
14.6	4.39516967763165e-06
14.7	3.61951294316446e-06
14.8	2.97577984484373e-06
14.9	2.44246099953187e-06
15	2.00138505966314e-06
15.1	1.63723056964938e-06
15.2	1.33710407512969e-06
15.3	1.09017634842955e-06
15.4	8.87369453918585e-07
15.5	7.21088168599304e-07
15.6	5.84989998022046e-07
15.7	4.73788687984509e-07
15.8	3.83086731426295e-07
15.9	3.09232910827035e-07
16	2.49201402860645e-07
16.1	2.00489407786137e-07
16.2	1.61030654855228e-07
16.3	1.29122480655664e-07
16.4	1.03364483473676e-07
16.5	8.26070270115623e-08
16.6	6.5908104540659e-08
16.7	5.24972830250359e-08
16.8	4.17456289366481e-08
16.9	3.31406762072536e-08
17	2.62656346212414e-08
17.1	2.07821563281371e-08
17.2	1.64160812161606e-08
17.3	1.2945670609157e-08
17.4	1.01919149058985e-08
17.5	8.01056596873929e-09
17.6	6.28560071325753e-09
17.7	4.92386971940702e-09
17.8	3.85072490024596e-09
17.9	3.00645431614918e-09
18	2.3433809797205e-09
18.1	1.82350671976984e-09
18.2	1.41660252440745e-09
18.3	1.09866383904128e-09
18.4	8.50663552840969e-10
18.5	6.57547296520613e-10
18.6	5.07425564219416e-10
18.7	3.90925379043756e-10
18.8	3.00671015523329e-10
18.9	2.30868902706486e-10
19	1.7697645397527e-10
19.1	1.35438368975189e-10
19.2	1.03477068593023e-10
19.3	7.89264728246748e-11
19.4	6.01004119145094e-11
19.5	4.56886555044751e-11
19.6	3.46749212578649e-11
19.7	2.62723405416167e-11
19.8	1.98727615676335e-11
19.9	1.50069990458942e-11
20	1.13137261865863e-11


==> figures/pdf_huber_q_xi3_L2_S2.csv <==
x	0.71	0.9	0.99
-10	0.000403627315506381	3.25134351335545e-05	6.66978049433651e-08
-9.9	0.000409994870354911	3.334095334339e-05	7.02706163862978e-08
-9.8	0.000416513611908511	3.41962209861836e-05	7.40648838651046e-08
-9.7	0.000423188353444765	3.50803964140301e-05	7.80962278408683e-08
-9.6	0.00043002410105586	3.59946959945126e-05	8.23815063081997e-08
-9.5	0.00043702606298335	3.69403975081007e-05	8.69389237684053e-08
-9.4	0.00044419965948409	3.79188437737635e-05	9.17881507767e-08
-9.3	0.000451550533262157	3.89314465201269e-05	9.69504551859988e-08
-9.2	0.000459084560504136	3.99796905209708e-05	1.02448846339397e-07
-9.1	0.000466807862557982	4.10651380154748e-05	1.08308233609216e-07
-9	0.000474726818298688	4.21894334353757e-05	1.14555600844605e-07
-8.9	0.000482848077227274	4.33543084631317e-05	1.21220198474664e-07
-8.8	0.000491178573353212	4.45615874473019e-05	1.28333755222711e-07
-8.7	0.00049972553991426	4.58131932036653e-05	1.35930711622946e-07
-8.6	0.000508496524991906	4.71111532331554e-05	1.44048477797128e-07
-8.5	0.000517499408085225	4.84576063904779e-05	1.52727718250279e-07
-8.4	0.000526742417710915	4.98548100403613e-05	1.62012666785799e-07
-8.3	0.000536234150102758	5.13051477417729e-05	1.71951475027547e-07
-8.2	0.000545983589089639	5.28111375041637e-05	1.82596598475826e-07
-8.1	0.000556000127237751	5.43754406639181e-05	1.94005224523666e-07
-8	0.00056629358834967	5.60008714337203e-05	2.06239747427882e-07
-7.9	0.000576874251420682	5.769040718256e-05	2.19368295876527e-07
-7.8	0.000587752876161179	5.94471995096366e-05	2.33465319532232e-07
-7.7	0.000598940730203172	6.12745861815499e-05	2.4861224177333e-07
-7.6	0.000610449618119073	6.31761040089448e-05	2.64898186817542e-07
-7.5	0.000622291912391942	6.51555027463004e-05	2.82420790514928e-07
-7.4	0.000634480586488577	6.72167601068899e-05	3.01287105359444e-07
-7.3	0.000647029250200119	6.93640979942046e-05	3.21614611717046e-07
-7.2	0.000659952187429514	7.16020000614264e-05	3.43532348932434e-07
-7.1	0.000673264396621277	7.39352307219908e-05	3.67182181890716e-07
-7	0.000686981634046733	7.63688557470396e-05	3.9272022081521e-07
-6.9	0.000701120460177451	7.89082645997906e-05	4.20318414625688e-07
-6.8	0.000715698289401121	8.15591946727251e-05	4.50166341118785e-07
-6.7	0.000730733443357944	8.4327757611241e-05	4.82473220629874e-07
-6.6	0.000746245208201838	8.72204679272602e-05	5.17470183771259e-07
-6.5	0.000762253896119885	9.02442741285064e-05	5.55412828407131e-07
-6.4	0.000778780911475597	9.34065926140854e-05	5.96584106329951e-07
-6.3	0.00079584882197728	9.67153446149674e-05	6.41297586275178e-07
-6.2	0.00081348143531236	0.000100178996489405	6.89901147104491e-07
-6.1	0.0008317038817325	0.000103806603718685	7.42781163384525e-07
-6	0.000850542703123267	0.00010760785898846	8.0036725540609e-07
-5.9	0.000870025949146515	0.000111593144785843	8.63137687187465e-07
-5.8	0.000890183281104373	0.000115773590993233	9.31625509495731e-07
-5.7	0.000911046084241412	0.000120161138017235	1.00642556077469e-06
-5.6	0.000932647589277253	0.000124768606056092	1.08820245753452e-06
-5.5	0.000955023004046487	0.00012960977118279	1.17769972777605e-06
-5.4	0.000978209656217622	0.000134699449004763	1.27575026704133e-06
-5.3	0.00100224714816904	0.000140053586756406	1.38328832748819e-06
-5.2	0.00102717752521941	0.00014568936478916	1.50136328693235e-06
-5.1	0.00105304545854427	0.000151625308547708	1.63115548824184e-06
-5	0.00107989844426167	0.000157881412262367	1.77399449121311e-06
-4.9	0.00110778702034032	0.000164479275749644	1.93138014082252e-06
-4.8	0.0011367650031764	0.00017144225589857	2.10500692962967e-06
-4.7	0.00116688974590274	0.000178795634633568	2.2967922206839e-06
-4.6	0.00119822242074125	0.000186566805389815	2.50890900371276e-06
-4.5	0.00123082832798908	0.000194785480419531	2.74382398554848e-06
-4.4	0.00126477723454747	0.000203483921573821	3.00434197048477e-06
-4.3	0.00130014374526434	0.000212697197581822	3.29365767351384e-06
-4.2	0.00133700771077447	0.000222463471286019	3.61541633657273e-06
-4.1	0.00137545467599331	0.000232824320799959	3.9737847942509e-06
-4	0.00141557637395969	0.000243825099144966	4.37353497239443e-06
-3.9	0.00145747127034193	0.000255515337610537	4.82014221512017e-06
-3.8	0.00150124516463237	0.000267949198887065	5.31990134106429e-06
-3.7	0.00154701185487325	0.000281185986960696	5.88006395110702e-06
-3.6	0.00159489387369996	0.000295290721864526	6.50900127626993e-06
-3.5	0.00164502330457749	0.000310334788679257	7.21639780269765e-06
-3.4	0.00169754268836747	0.000326396671707703	8.01348208737964e-06
-3.3	0.00175260603182763	0.000343562786557213	8.99056164790356e-06
-3.2	0.00181037993134824	0.00036192842500817	1.09614949236174e-05
-3.1	0.00187104482721532	0.00038159883009357	1.33618353977376e-05
-3	0.00193479640601014	0.000402690421848192	1.62853584548168e-05
-2.9	0.00200184717147169	0.000425332197808864	1.98465943720317e-05
-2.8	0.00207242820734003	0.000449667336686889	2.418554524059e-05
-2.7	0.00214679115945573	0.000475855038846786	2.94735181709445e-05
-2.6	0.00222521046882695	0.00050407264350705	3.59203534565065e-05
-2.5	0.00230798589262795	0.000534518070171624	4.37834005042897e-05
-2.4	0.00239544535632971	0.000567412641008746	5.33786896238854e-05
-2.3	0.00248794818759096	0.000603004352098162	6.50948706883218e-05
-2.2	0.0025858887914121	0.000641571675148787	7.94106488753934e-05
-2.1	0.00268970083668998	0.000683427988054785	9.69166547053126e-05
-2	0.00279986203710174	0.000728926753281613	0.000118342955908065
-1.9	0.00291689962467983	0.00077846758854125	0.000144593773201608
-1.8	0.00304139663313223	0.000832503405792948	0.000176791429227694
-1.7	0.00317399913068372	0.000891548833922694	0.00021633217840774
-1.6	0.00331542456994297	0.00095619018962272	0.000264957388494977
-1.5	0.00346647145627583	0.00102709732276019	0.000324844645475151
-1.4	0.00362803057797212	0.00110503774048915	0.000398724295842041
-1.3	0.00380109809316125	0.00119089351325609	0.000489905277841843
-1.2	0.0039867908325825	0.00128568159194489	0.000602156538696831
-1.1	0.00418636425734533	0.00139057832704976	0.000739900120287739
-1	0.00440123361115617	0.00153147978674151	0.000908322761099643
-0.9	0.00463299893295682	0.00175508134776684	0.00111346602276139
-0.799999999999999	0.00488347475619611	0.00201027972179533	0.0013623173328978
-0.699999999999999	0.00515472552525196	0.00230156553387703	0.00166289942708867
-0.6	0.00544910802150366	0.00263411655861116	0.00202435513489967
-0.5	0.00576932242965646	0.00301392014093134	0.00245702391661596
-0.399999999999999	0.00611847411418687	0.00344792197228698	0.00297250604307712
-0.299999999999999	0.00650014875051943	0.0039442079655462	0.00358370984974159
-0.199999999999999	0.00691850421316558	0.0045122279676385	0.00430487712021192
-0.0999999999999996	0.00737838362963858	0.00516307271862053	0.00515158139881406
0	0.00788545535751565	0.00590981906754601	0.00614069393235558
0.100000000000001	0.00844638746478546	0.00676796335867281	0.00729031203301151
0.200000000000001	0.00906906678062098	0.00775596964080231	0.00861964496962105
0.300000000000001	0.00976287601115542	0.00889596871074436	0.0101488530604946
0.4	0.0105390471890681	0.0102146571394935	0.0118988364763965
0.5	0.0118114576496631	0.0117429205304103	0.0138909713768256
0.600000000000001	0.0132622442648357	0.0135101126906007	0.0161467923928571
0.700000000000001	0.0148728818444692	0.0155458278655223	0.0186876221182186
0.800000000000001	0.0166612176009077	0.0178807848368108	0.0215341501440576
0.9	0.0186479199364936	0.0205462808746953	0.0247059662230751
1	0.0208572072564763	0.0235735264771003	0.028221054310686
1.1	0.0233178194219288	0.02699286507082	0.0320952564255661
1.2	0.0260643267949452	0.0308328876668881	0.0363417174082296
1.3	0.0291389164245344	0.0351194587447045	0.040970323634353
1.4	0.0325938646800882	0.0398746760704022	0.045987150455233
1.5	0.0364950174009677	0.045115793384001	0.0513939344875861
1.6	0.0409267825128856	0.0508541405288518	0.0571875877616985
1.7	0.0459963269833829	0.0570940802421614	0.0633597710757506
1.8	0.0517942532316367	0.0638320440848349	0.0698965436278993
1.9	0.0583792102392105	0.0710556915111035	0.076778105062463
2	0.0657939971243032	0.0787432355824906	0.0839786444559097
2.1	0.0740608593238216	0.0868629761336969	0.0914663084965254
2.2	0.083176477615078	0.0953730762379615	0.0992032982251496
2.3	0.0931076772662467	0.104221610671123	0.107146100281883
2.4	0.103788288048005	0.113346905955126	0.115245854754026
2.5	0.115117545755387	0.122678180831059	0.123448857578928
2.6	0.126960341033139	0.132136484152094	0.13169719117789
2.7	0.13914949601229	0.141635914781063	0.139929472753536
2.8	0.151490093566245	0.151085095774829	0.148081705648643
2.9	0.16376571273392	0.160388863611999	0.156088215511464
3	0.175746255057748	0.169450123125551	0.163882649901403
3.1	0.187196899150063	0.178171810726706	0.171399017539153
3.2	0.197887611947712	0.186458902932805	0.178572741768556
3.3	0.20760258792443	0.194220404480992	0.185341702030759
3.4	0.21614898904648	0.201371250595247	0.191647237293413
3.5	0.223364418438236	0.207834061271814	0.197435086426412
3.6	0.229122672447454	0.213540691572682	0.202656242428181
3.7	0.233337465905431	0.218433530518084	0.207267700101316
3.8	0.235963996579948	0.222466511755481	0.211233080137981
3.9	0.236998388153031	0.225605811156729	0.21452311646051
4	0.236475208448048	0.227830219195773	0.217115997907582
4.1	0.234463386190538	0.229131188705813	0.218997559785833
4.2	0.231060935272963	0.22951257075322	0.220161325242967
4.3	0.226388935951338	0.228990062308425	0.220608400689426
4.4	0.220585818879164	0.227590398655764	0.220347233444062
4.5	0.21382247030952	0.225350330705827	0.219393243268745
4.6	0.206285875781483	0.222315432337117	0.217768342378258
4.7	0.198138875927237	0.218538785525795	0.215500360786552
4.8	0.189523503900045	0.214079591387759	0.212622395432651
4.9	0.18056519190568	0.209001753543392	0.209172102406131
5	0.171375548986283	0.203372476708053	0.205190951781158
5.1	0.162054223053726	0.197260918468477	0.200723464115673
5.2	0.152690173983223	0.190736926225574	0.195816446647828
5.3	0.143362570502664	0.183869884678978	0.190518245713156
5.4	0.134141451593014	0.176727692394215	0.184878030013226
5.5	0.125088246365477	0.169375879288008	0.178945117196554
5.6	0.116224645003303	0.161876870616652	0.172768353872793
5.7	0.107665026852217	0.154290709372227	0.166395556775041
5.8	0.100013696511603	0.146676695618774	0.159873020407028
5.9	0.0931467870903269	0.139087561689427	0.153245094244486
6	0.086960826076127	0.131569020114872	0.146553830471041
6.1	0.081368837492486	0.12416061530897	0.13983870137071
6.2	0.0762972858649971	0.116896402260219	0.133136383907085
6.3	0.0716836605287639	0.109805500066354	0.126480607713859
6.4	0.0674745514585882	0.102912554739408	0.119902061707761
6.5	0.0636241056014954	0.096238136118619	0.113428353806308
6.6	0.0600927801178117	0.0897990867998892	0.107084017771216
6.7	0.0568463290384836	0.0836088359409289	0.100890560978359
6.8	0.0538549747182288	0.0776776870958488	0.0948665469053288
6.9	0.0510927265647056	0.0720130865014155	0.0890277062935511
7	0.0485368178789282	0.0666198762196178	0.0833870712476717
7.1	0.0461672379804098	0.0615086068336654	0.0779551269456918
7.2	0.0439663416347502	0.056868773239114	0.0727399761161126
7.3	0.0419185215299772	0.0526760697062195	0.0677475119636521
7.4	0.0400099324370918	0.0488784634378076	0.062981595767274
7.5	0.0382282579432463	0.0454309722628851	0.0584442603037513
7.6	0.036562512413508	0.0422945800949529	0.0541359979019466
7.7	0.0350028722318612	0.0394353382560675	0.0500557388210962
7.8	0.033540531478661	0.036823617683762	0.0462009749412977
7.9	0.0321675780843199	0.0344334841877785	0.0425679740390805
8	0.030876887206456	0.0322421745010661	0.0391519675538078
8.1	0.0296620291475344	0.0302296552439224	0.0359473164977682
8.2	0.0285171895910702	0.0283782503687264	0.0329476593097687
8.3	0.027437100309154	0.0266723253848524	0.0301460444434876
8.4	0.02641697879985	0.0250980188381792	0.0275350497525411
8.5	0.0254524755635935	0.0236430132586839	0.0251068902093358
8.6	0.0245396279338525	0.0222963391863449	0.022853515119799
8.7	0.0236748195475186	0.021048207012073	0.0207666957310486
8.8	0.0228547446815468	0.0198898622826196	0.0188381039445263
8.9	0.0220763767996503	0.0188134608600066	0.0170593827212215
9	0.0213369407507205	0.0178119609311709	0.0154222086821053
9.1	0.0206338881425575	0.0168790293591079	0.0139183473536176
9.2	0.0199648754832701	0.0160089602740937	0.0125397014759253
9.3	0.0193277447406348	0.0151966041394157	0.0112783527738878
9.4	0.0187205060186192	0.014437305803895	0.0101399983321878
9.5	0.018141322091716	0.0137268502840675	0.00913139392911339
9.6	0.0175884945729246	0.0130614152108416	0.00823627748410764
9.7	0.0170604515211819	0.0124375290357037	0.00744044074813411
9.8	0.0165557363196274	0.0118520342257213	0.00673162928893931
9.9	0.016072997677979	0.0113020547892484	0.00609925042438181
10	0.0156109806310749	0.0107849675690728	0.00553412821570874
10.1	0.0151685184217863	0.0102983768197959	0.00502829740514875
10.2	0.0147445251704183	0.00984009165396296	0.0045748296712047
10.3	0.0143379892447349	0.00940810599891839	0.00416768677486974
10.4	0.013947967255144	0.00900058075521024	0.00380159613983723
10.5	0.0135735786085979	0.00861582788899802	0.0034719451960959
10.6	0.0132140005626034	0.00825229622647816	0.00317469145570612
10.7	0.0128684637275576	0.00790855874877897	0.00290628581098283
10.8	0.0125362479715814	0.00758330121188809	0.00266360697171885
10.9	0.0122166786872225	0.00727531193861966	0.0024439053077318
11	0.0119091233839545	0.00698347264896085	0.00224475465048344
11.1	0.0116129885743941	0.00670675021182062	0.00206401084446918
11.2	0.0113277169256657	0.00644418921563001	0.00189977603487475
11.3	0.0110527846504328	0.00619490526773913	0.00175036784018713
11.4	0.0107876991148332	0.00595807894340123	0.00161429269311778
11.5	0.0105319966429627	0.00573295031456238	0.00149022274527503
11.6	0.0102852404996698	0.00551881399688606	0.00137697582451211
11.7	0.0100470190353109	0.00531501466060416	0.00127349801203131
11.8	0.00981694397777711	0.00512094295704462	0.00117884847180076
11.9	0.00959464885858969	0.00493603181816244	0.00109218621980987
12	0.00937978756117441	0.00475975309120205	0.00101275856693269
12.1	0.00917203298059964	0.00459161447483297	0.000939891008150041
12.2	0.00897107578510769	0.00443115672680655	0.000872978363804075
12.3	0.00877662327070241	0.00427795111644337	0.000811477006419901
12.4	0.00858839830089073	0.00413159709813782	0.000754898030248611
12.5	0.00840613832442206	0.00399172018460574	0.000702801240748212
12.6	0.00822959446453939	0.00385797000084713	0.000654789858289087
12.7	0.0080585306738557	0.00373001850178328	0.000610505844920645
12.8	0.00789272294950901	0.00360755833829093	0.000569625775459137
12.9	0.00773195860373425	0.00349030135791961	0.000531857184781695
13	0.00757603558542662	0.00337797722796917	0.000496935332313793
13.1	0.00742476184866478	0.00327033216984154	0.000464620332507461
13.2	0.00727795476451706	0.00316712779468248	0.000434694606819352
13.3	0.00713544057277453	0.00306814003131281	0.000406960618474962
13.4	0.0069970538705447	0.00297315813832581	0.000381238856285185
13.5	0.00686263713490166	0.00288198379301261	0.000357366038080575
13.6	0.00673204027702664	0.00279443025047943	0.000335193508045609
13.7	0.00660512022548765	0.0027103215669502	0.000314585805453188
13.8	0.00648174053650322	0.00262949188181174	0.000295419385089636
13.9	0.0063617710292123	0.00255178475346622	0.000277581472082658
14	0.00624508744413417	0.0024770525445102	0.000260969035950435
14.1	0.00613157112314938	0.00240515585216981	0.000245487870523081
14.2	0.00602110870946612	0.00233596298029029	0.000231051767985354
14.3	0.00591359186615917	0.00226934944951065	0.000217581776683884
14.4	0.0058089170119795	0.00220519754255448	0.000205005533560565
14.5	0.00570698507323438	0.00214339588183856	0.00019325666313969
14.6	0.00560770125063109	0.0020838390368463	0.000182274235930149
14.7	0.005510974800062	0.00202642715893426	0.000172002279922793
14.8	0.00541671882638696	0.00197106564144085	0.000162389339581989
14.9	0.00532485008933994	0.00191766480314833	0.000153388077362321
15	0.0052352888207526	0.00186613959331379	0.000144954913337416
15.1	0.00514795855234702	0.00181640931663511	0.000137049699017767
15.2	0.00506278595340537	0.0017683973766535	0.000129635421866368
15.3	0.00497970067767453	0.0017220310362184	0.000122677937402407
15.4	0.00489863521891027	0.00167724119375272	0.000116145726120251
15.5	0.00481952477450877	0.00163396217415933	0.000110009672749152
15.6	0.00474230711671204	0.00159213153330309	0.000104242865643119
15.7	0.00466692247091068	0.00155168987508784	9.88204143244678e-05
15.8	0.00459331340060074	0.00151258068022589	9.37192834122148e-05
15.9	0.00452142469858208	0.00147475014586846	8.89181413509419e-05
16	0.00445120328401463	0.00143814703533066	8.43972225197119e-05
16.1	0.0043825981049748	0.00140272253720398	8.01382014465277e-05
16.2	0.00431556004617908	0.00136843013320377	7.61240779837672e-05
16.3	0.00425004184156397	0.00133522547414917	7.23390724158664e-05
16.4	0.00418599799143272	0.0013030662635184	6.87685295738826e-05
16.5	0.0041233846838981	0.00127191214806456	6.53988311238551e-05
16.6	0.00406215972036883	0.00124172461501547	6.22173152783894e-05
16.7	0.00400228244484351	0.00121246689541645	5.9212203254672e-05
16.8	0.00394371367679148	0.00118410387320739	5.63725318681961e-05
16.9	0.00388641564741414	0.00115660199965553	5.36880917106773e-05
17	0.0038303519390938	0.00112992921279269	5.11493704137169e-05
17.1	0.00377548742784909	0.00110405486153119	4.87475005474238e-05
17.2	0.00372178822862768	0.00107894963415591	4.64742117459863e-05
17.3	0.00366922164327759	0.00105458549091146	4.43217866906587e-05
17.4	0.00361775611104838	0.00103093560042352	4.22830206152252e-05
17.5	0.00356736116148251	0.00100797427971132	4.03511840301496e-05
17.6	0.00351800736956617	0.0009856769375656	3.85199883896909e-05
17.7	0.00346966631301633	0.000964020021081602	3.67835544515546e-05
17.8	0.00342231053158886	0.000942980965151481	3.51363831014869e-05
17.9	0.003375913488299	0.000922538144733608	3.35733284358207e-05
18	0.00333044953245228	0.000902670829728768	3.20895729136067e-05
18.1	0.00328589386438999	0.000883359142304687	3.06806044068005e-05
18.2	0.0032422225018589	0.000864584016520892	2.93421949922023e-05
18.3	0.0031994122479204	0.000846327160115824	2.8070381342643e-05
18.4	0.003157440660319	0.000828571018327205	2.68614465874012e-05
18.5	0.00311628602223491	0.000811298739625131	2.57119035231595e-05
18.6	0.0030759273143497	0.00079449414324527	2.46184790670879e-05
18.7	0.00303634418815813	0.000778141688416789	2.35780998529636e-05
18.8	0.0029975169404631	0.000762226445186472	2.25878788797115e-05
18.9	0.00295942648899408	0.000746734066746782	2.16451031294453e-05
19	0.00292205434909289	0.000731650763181477	2.07472220790943e-05
19.1	0.00288538261141387	0.000716963276547888	1.98918370360692e-05
19.2	0.00284939392058816	0.000702658857220018	1.9076691234224e-05
19.3	0.00281407145480493	0.000688725241421369	1.8299660631654e-05
19.4	0.00277939890626472	0.00067515062988084	1.75587453566914e-05
19.5	0.00274536046246265	0.000661923667549123	1.68520617528501e-05
19.6	0.00271194078826144	0.000649033424316873	1.61778349774868e-05
19.7	0.00267912500871648	0.000636469376679523	1.55343921126032e-05
19.8	0.00264689869261703	0.000624221390296939	1.49201557495652e-05
19.9	0.00261524783670969	0.000612279703399247	1.43336380125694e-05
20	0.00258415885057207	0.000600634910993058	1.37734349884875e-05


==> figures/psi_gaus_t_huber.csv <==
t	Gaus	t_3	t_9	q_0.8	q_0.99
100	0.5	0.0194174757281553	0.0458715596330275	0.0121002238435111	0.0337874788823509
99.500625	0.5	0.0195120761458772	0.0460826838555077	0.0121609526005601	0.0339570519103281
99.0025	0.5	0.019607362564643	0.0462952246475776	0.0122221396868878	0.0341279047320532
98.505625	0.5	0.0197033415635833	0.0465091942863455	0.0122837897262325	0.0343000502583999
98.01	0.5	0.0198000198000198	0.0467246051770863	0.0123459074007868	0.0344735015634639
97.515625	0.5	0.0198974040105705	0.0469414698547748	0.0124084974520864	0.0346482718870447
97.0225	0.5	0.0199955010122722	0.0471598009856398	0.0124715646819151	0.0348243746371728
96.530625	0.5	0.0200943177037218	0.0473796113687378	0.0125351139532258	0.0350018233926808
96.04	0.5	0.0201938610662359	0.0476009139375476	0.0125991501910778	0.0351806319058214
95.550625	0.5	0.0202941381650294	0.0478237217615868	0.012663678383591	0.0353608141049323
95.0625	0.5	0.0203951561504143	0.048048048048048	0.0127287035829177	0.0355423840971476
94.575625	0.5	0.020496922259017	0.048273906143458	0.012794230906231	0.0357253561711603
94.09	0.5	0.020599443815017	0.0485013095353575	0.012860265536732	0.0359097448000329
93.605625	0.5	0.0207027282314047	0.0487302718540041	0.0129268127246745	0.0360955646440595
93.1225	0.5	0.0208067830112617	0.0489608068740973	0.0129938777884089	0.0362828305536803
92.640625	0.5	0.0209116157490606	0.0491929285165257	0.0130614661154446	0.0364715575724483
92.16	0.5	0.0210172341319882	0.0494266508501384	0.013129583163532	0.0366617609400509
91.680625	0.5	0.0211236459412895	0.0496619880935384	0.0131982344617645	0.0368534560953865
91.2025	0.5	0.0212308590536345	0.0498989546169008	0.0132674256117004	0.0370466586796973
90.725625	0.5	0.0213388814425084	0.0501375649438146	0.0133371622885057	0.0372413845397603
90.25	0.5	0.0214477211796247	0.0503778337531486	0.0134074502421176	0.0374376497311368
89.775625	0.5	0.0215573864363619	0.0506197758809423	0.0134782952984299	0.0376354705214817
89.3025	0.5	0.0216678854852252	0.0508634063223214	0.0135497033605007	0.037834863393915
88.830625	0.5	0.0217792267013319	0.0511087402334392	0.0136216804097811	0.0380358450504552
88.36	0.5	0.0218914185639229	0.0513557929334429	0.0136942325073688	0.0382384324155171
87.890625	0.5	0.0220044696578993	0.0516045799064667	0.0137673657952837	0.0384426426394748
87.4225	0.5	0.022118388675385	0.0518551168036506	0.0138410864977678	0.0386484931022917
86.955625	0.5	0.0222331844173169	0.0521074194451863	0.0139154009226098	0.0388560014172182
86.49	0.5	0.0223488657950609	0.0523615038223898	0.013990315462494	0.03906518543456
86.025625	0.5	0.0224654418320568	0.052617386099802	0.0140658365963759	0.0392760632455166
85.5625	0.5	0.0225829216654905	0.0528750826173166	0.0141419708908822	0.0394886531860931
85.100625	0.5	0.0227013145479955	0.053134609892336	0.0142187250017389	0.0397029738410863
84.64	0.5	0.0228206298493838	0.0533959846219564	0.0142961056752258	0.0399190440481462
84.180625	0.5	0.022940877058406	0.0536592236851813	0.0143741197496587	0.0401368829019159
83.7225	0.5	0.0230620657845426	0.0539243441451643	0.0144527741569006	0.0403565097582501
83.265625	0.5	0.0231842057598261	0.0541913632514818	0.0145320759239015	0.0405779442385149
82.81	0.5	0.0233073068406946	0.0544602984424355	0.0146120321742677	0.0408012062339705
82.355625	0.5	0.0234313790098778	0.0547311673473856	0.0146926501298619	0.041026315910238
81.9025	0.5	0.0235564323783163	0.0550039877891147	0.0147739371124338	0.0412532937118536
81.450625	0.5	0.0236824771871138	0.0552787777862231	0.0148559005452826	0.0414821603669105
81	0.5	0.0238095238095238	0.0555555555555556	0.014938547954952	0.0417129368917913
80.550625	0.5	0.0239375827529716	0.05583433951466	0.0150218869729578	0.0419456445959928
80.1025	0.5	0.0240666646611113	0.0561151482842793	0.0151059253375501	0.0421803050870459
79.655625	0.5	0.0241967803159192	0.0563980006908755	0.0151906708955094	0.042416940275531
79.21	0.5	0.0243279406398248	0.0566829157691872	0.0152761316039782	0.0426555723801931
78.765625	0.5	0.0244601566978788	0.0569699127648211	0.0153623155323291	0.0428962239331573
78.3225	0.5	0.02459343969996	0.0572590111368777	0.0154492308640698	0.0431389177852481
77.880625	0.5	0.0247278010030214	0.0575502305606112	0.0155368858987856	0.0433836771114137
77.44	0.5	0.0248632521133764	0.0578435909301249	0.0156252890541207	0.0436305254162589
77.000625	0.5	0.0249998046890259	0.058139112361102	0.0157144488677996	0.0438794865396884
76.5625	0.5	0.0251374705420267	0.058436815193572	0.015804373999688	0.0441305846626624
76.125625	0.5	0.0252762616409033	0.0587367199947137	0.0158950732338961	0.0443838443130693
75.69	0.5	0.0254161901131021	0.0590388475616956	0.0159865554809236	0.0446392903717148
75.255625	0.5	0.0255572682474902	0.0593432189245525	0.0160788297798485	0.0448969480784339
74.8225	0.5	0.0256995084969	0.0596498553491008	0.0161719053005594	0.0451568430383253
74.390625	0.5	0.0258429234807188	0.0599587783398913	0.0162657913460347	0.045419001228113
73.96	0.5	0.025987525987526	0.0602700096432015	0.0163604973546662	0.0456834490026378
73.530625	0.5	0.0261333289777785	0.0605835712500663	0.0164560329026322	0.0459502131014811
73.1025	0.5	0.0262803455865445	0.0608994853993484	0.016552407706318	0.0462193206557244
72.675625	0.5	0.0264285891262874	0.0612177745808495	0.0166496316247863	0.0464907991948482
72.25	0.5	0.026578073089701	0.0615384615384615	0.0167477146622991	0.0467646766537729
71.825625	0.5	0.0267288111525965	0.0618615692733585	0.0168466669708911	0.047040981380045
71.4025	0.5	0.0268808171768422	0.0621871210472311	0.0169464988529969	0.0473197421411728
70.980625	0.5	0.0270341052133582	0.0625151403855621	0.0170472207641326	0.0476009881321148
70.56	0.5	0.0271886895051658	0.0628456510809452	0.0171488433156336	0.0478847489829237
70.140625	0.5	0.0273445844904935	0.0631786771964462	0.0172513772774495	0.0481710547665507
69.7225	0.5	0.0275018048059404	0.0635142430690082	0.0173548335809977	0.0484599360068141
69.305625	0.5	0.0276603652896991	0.0638523733129006	0.0174592233220768	0.0487514236865347
68.89	0.5	0.0278202809848379	0.0641930928232122	0.0175645577638425	0.049045549255844
68.475625	0.5	0.0279815671426448	0.0645364267793903	0.0176708483398452	0.0493423446406673
68.0625	0.5	0.0281442392260334	0.064882400648824	0.0177781066571329	0.049641842251388
67.650625	0.5	0.0283083129130139	0.0652310401904746	0.0178863444994205	0.0499440749916958
67.24	0.5	0.0284738041002278	0.0655823714585519	0.0179955738303258	0.0502490762676248
66.830625	0.5	0.0286407289065507	0.0659364208062376	0.0181058067966761	0.0505568799967843
66.4225	0.5	0.0288091036767619	0.0662932148894561	0.0182170557318847	0.050867520617789
66.015625	0.5	0.0289789449852841	0.0666527806706936	0.0183293331594014	0.0511810330998925
65.61	0.5	0.0291502696399942	0.0670151454228656	0.018442651796237	0.0514974529528287
65.205625	0.5	0.0293230946861054	0.0673803367332328	0.0185570245565641	0.0518168162368675
64.8025	0.5	0.029497437410125	0.0677483825073676	0.0186724645553969	0.0521391595730889
64.400625	0.5	0.0296733153438859	0.0681193109731695	0.0187889851123512	0.0524645201538819
64	0.5	0.0298507462686567	0.0684931506849315	0.0189065997554861	0.0527929357536733
63.600625	0.5	0.0300297482193298	0.0688699305274576	0.0190253222252314	0.053124444739892
63.2025	0.5	0.03021033948869	0.0692496797202313	0.0191451664784005	0.0534590860841754
62.805625	0.5	0.0303925386317659	0.0696324278216365	0.0192661466922924	0.0537968993738235
62.41	0.5	0.0305763644702645	0.0700182047332306	0.0193882772688849	0.0541379248235073
62.015625	0.5	0.030761836097092	0.0704070407040704	0.0195115728391209	0.0544822032872376
61.6225	0.5	0.0309489728809625	0.0707989663350915	0.0196360482672905	0.0548297762706007
61.230625	0.5	0.0311377944710954	0.0711940125835417	0.0197617186555112	0.0551806859432693
60.84	0.5	0.031328320802005	0.0715922107674685	0.0198885993483088	0.0555349751517931
60.450625	0.5	0.0315205720983836	0.0719935925702613	0.0200167059373019	0.055892687432679
60.0625	0.5	0.0317145688800793	0.0723981900452489	0.0201460542659914	0.0562538670257664
59.675625	0.5	0.0319103319671722	0.0728060356203529	0.02027666043466	0.056618558887906
59.29	0.5	0.0321078824851501	0.0732171621027969	0.0204085408053822	0.0569868087069505
58.905625	0.5	0.0323072418701855	0.0736316026838719	0.0205417120071489	0.0573586629160643
58.5225	0.5	0.0325084318745174	0.0740493909437595	0.02067619094111	0.0577341687083616
58.140625	0.5	0.0327114745719397	0.0744705608564114	0.0208119947859369	0.0581133740518801
57.76	0.5	0.032916392363397	0.0748951467944877	0.0209491410033087	0.0584963277049012
57.380625	0.5	0.0331232079826931	0.0753231835343521	0.021087647343526	0.0588830792316238
57.0025	0.5	0.0333319445023124	0.0757547062611265	0.0212275318512541	0.0592736790182026
56.625625	0.5	0.033542625339357	0.076189750573804	0.0213688128714007	0.0596681782891596
56.25	0.5	0.0337552742616034	0.0766283524904215	0.0215115090551308	0.0600666291241794
55.875625	0.5	0.0339699153936795	0.0770705484532904	0.0216556393660225	0.0604690844752984
55.5025	0.5	0.0341865732233665	0.0775163753342894	0.0218012230863675	0.0608755981844979
55.130625	0.5	0.0344052726080272	0.0779658704402148	0.0219482798236209	0.0612862250017135
54.76	0.5	0.0346260387811634	0.0784190715181932	0.0220968295170035	0.0617010206032705
54.390625	0.5	0.034848897359107	0.0788760167611536	0.0222468924442606	0.0621200416107572
54.0225	0.5	0.0350738743478452	0.0793367448133603	0.0223984892285827	0.0625433456103493
53.655625	0.5	0.0353009961499851	0.0798012947760078	0.0225516408456916	0.0629709911725955
53.29	0.5	0.03553028957186	0.0802697062128753	0.0227063686310961	0.0634030378726795
52.925625	0.5	0.0357617818307797	0.080742019156044	0.0228626942875235	0.0638395463111695
52.5625	0.5	0.0359955005624297	0.0812182741116751	0.02302063989253	0.0642805781352693
52.200625	0.5	0.0362314738284213	0.081698512065849	0.0231802279062963	0.0647261960605853
51.84	0.5	0.0364697301239971	0.0821827744904668	0.0233414811796125	0.0651764638934239
51.480625	0.5	0.0367102983858941	0.0826711033492131	0.0235044229620582	0.0656314465536324
51.1225	0.5	0.0369532080003695	0.0831635411035802	0.0236690769103841	0.0660912100980017
50.765625	0.5	0.037198488811392	0.0836601307189542	0.0238354670970979	0.0665558217442431
50.41	0.5	0.0374461711290021	0.0841609156707625	0.0240036180192642	0.0670253498955583
50.055625	0.5	0.0376962857378459	0.0846659399506821	0.0241735546075213	0.0674998641658174
49.7025	0.5	0.0379488639058868	0.08517524807291	0.0243453022353224	0.0679794354053638
49.350625	0.5	0.0382039373932976	0.085688885080494	0.0245188867284074	0.0684641357274623
49	0.5	0.0384615384615385	0.0862068965517241	0.0246943343745124	0.06895403853541
48.650625	0.5	0.0387216998826248	0.0867293286065849	0.0248716719333227	0.0694492185503289
48.3025	0.5	0.0389844549485893	0.0872562279132673	0.0250509266466769	0.0699497518396583
47.955625	0.5	0.0392498374811417	0.0877876416947404	0.0252321262490294	0.0704557158463703
47.61	0.5	0.0395178818415333	0.0883236177353824	0.0254152989781792	0.0709671894189265
47.265625	0.5	0.0397886229406279	0.0888642043876701	0.0256004735862714	0.0714842528419986
46.9225	0.5	0.0400620962491862	0.0894094505789262	0.0257876793510812	0.0720069878679758
46.580625	0.5	0.0403383378083677	0.0899594058181246	0.0259769460875871	0.0725354777492808
46.24	0.5	0.0406173842404549	0.0905141202027516	0.0261683041598423	0.0730698072715202
45.900625	0.5	0.0408992727598062	0.0910736444257237	0.0263617844931547	0.0736100627874913
45.5625	0.5	0.0411840411840412	0.0916380297823597	0.0265574185865813	0.0741563322520734
45.225625	0.5	0.0414717279454647	0.0922073281774069	0.0267552385257497	0.0747087052580278
44.89	0.5	0.0417623721027354	0.092781592132121	0.0269552769960149	0.0752672730727354
44.555625	0.5	0.0420560133527842	0.0933608747913968	0.0271575672959612	0.0758321286758988
44.2225	0.5	0.042352692042988	0.0939452299309503	0.0273621433512603	0.0764033667982383
43.890625	0.5	0.0426524491836055	0.0945347119645495	0.0275690397288968	0.0769810839612125
43.56	0.5	0.0429553264604811	0.0951293759512938	0.0277782916517702	0.0775653785177937
43.230625	0.5	0.0432613662480228	0.0957292776029389	0.0279899350136879	0.0781563506943306
42.9025	0.5	0.0435706116224607	0.0963344732912673	0.0282040063947581	0.0787541026335317
42.575625	0.5	0.0438831063753925	0.096945020055501	0.0284205430771976	0.0793587384386041
42.25	0.5	0.0441988950276243	0.0975609756097561	0.0286395830615647	0.0799703642185821
41.925625	0.5	0.0445180228433105	0.0981823983505357	0.0288611650834331	0.0805890881348839
41.6025	0.5	0.0448405358444033	0.0988093473642607	0.0290853286305176	0.0812150204491339
41.280625	0.5	0.0451664808254174	0.0994418824348345	0.0293121139602685	0.0818482735722895
40.96	0.5	0.0454959053685168	0.100080064051241	0.029541562117947	0.0824889621151146
40.640625	0.5	0.0458288578589331	0.100723953415172	0.0297737149551984	0.0831372029400407
40.3225	0.5	0.0461653875007213	0.10137361244868	0.0300086151491378	0.0837931152144607
40.005625	0.5	0.0465055443328634	0.10202910380186	0.0302463062219653	0.0844568204654994
39.69	0.5	0.046849379245725	0.102690490860546	0.0304868325611265	0.0851284426363087
39.375625	0.5	0.0471969439978761	0.103357837754034	0.0307302394400371	0.0858081081439366
39.0625	0.5	0.0475482912332838	0.104031209362809	0.0309765730393884	0.0864959459388184
38.750625	0.5	0.0479034744988848	0.104710671326292	0.0312258804690533	0.0871920875659449
38.44	0.5	0.0482625482625483	0.10539629005059	0.0314782097906116	0.08789666722776
38.130625	0.5	0.048625567931438	0.106088132716254	0.0317336100405149	0.0886098218488444
37.8225	0.5	0.048992589870782	0.106786267286027	0.0319921312539126	0.0893316911424441
37.515625	0.5	0.0493636714230621	0.107490762512597	0.0322538244891591	0.0900624176789029
37.21	0.5	0.0497388709276299	0.108201687946332	0.0325187418530263	0.0908021469560627
36.905625	0.5	0.0501182477407634	0.108919113943008	0.0327869365266436	0.0915510274716955
36.6025	0.5	0.0505018622561707	0.109643111671509	0.0330584627921893	0.0923092107980354
36.300625	0.5	0.0508897759259554	0.110373753121508	0.0333333760603601	0.0930768516584795
36	0.5	0.0512820512820513	0.111111111111111	0.0336117328986419	0.0938541080065304
35.700625	0.5	0.0516787519581402	0.111855259294473	0.0338935910604117	0.0946411411070561
35.4025	0.5	0.052079942712063	0.11260627216936	0.0341790095148961	0.0954381156199447
35.105625	0.5	0.0524856894487362	0.113364225084669	0.0344680484780177	0.0962451996862353
34.81	0.5	0.0528960592435864	0.114129194247889	0.0347607694441571	0.0970625650168082
34.515625	0.5	0.053311120366514	0.114901256732496	0.0350572352188642	0.0978903869837238
34.2225	0.5	0.0537309423064007	0.11568049048528	0.035357509952549	0.0987288447142989
33.930625	0.5	0.0541555957961719	0.116466974333591	0.0356616591751879	0.099578121188015
33.64	0.5	0.0545851528384279	0.117260787992495	0.0359697498320782	0.100438403336358
33.350625	0.5	0.0550196867316587	0.118062012071841	0.0362818503206794	0.10130988214569
33.0625	0.5	0.0554592720970537	0.11887072808321	0.036598030528578	0.102192752763254
32.775625	0.5	0.0559039849059241	0.119687018446762	0.0369183618726145	0.103087214606437
32.49	0.5	0.0563539025077487	0.120510966497951	0.0372429173392154	0.10399347147538
32.205625	0.5	0.0568091036588613	0.121342656494107	0.0375717715259713	0.104911731669082
31.9225	0.5	0.0572696685517933	0.122182173620869	0.037905000684505	0.105842208105101
31.640625	0.5	0.0577356788452864	0.123029603998462	0.038242682764677	0.106785118442986
31.36	0.5	0.0582072176949942	0.12388503468781	0.0385848974601757	0.107740685211578
31.080625	0.5	0.0586843697848851	0.124748553696456	0.0389317262555405	0.108709135940319
30.8025	0.5	0.0591672213593669	0.125620249984297	0.0392832524746728	0.109690703294703
30.525625	0.5	0.0596558602561474	0.12650021346911	0.0396395613308854	0.110685625216031
30.25	0.5	0.0601503759398496	0.127388535031847	0.0400007399785491	0.111694145065623
29.975625	0.5	0.0606508595364	0.128285306521704	0.040366877566393	0.112716511773653
29.7025	0.5	0.0611574038682058	0.129190620760933	0.0407380652925212	0.113752979992765
29.430625	0.5	0.0616701034901424	0.130104571549383	0.041114396461207	0.114803810256666
29.16	0.5	0.0621890547263682	0.131027253668763	0.0414959665415333	0.115869269143865
28.890625	0.5	0.0627143557079863	0.131958762886598	0.0418828732279454	0.116949629446753
28.6225	0.5	0.063246106411574	0.132899195959864	0.0422752165027901	0.118045170346234
28.355625	0.5	0.0637844086985987	0.133848650638291	0.0426730987009142	0.119156177592104
28.09	0.5	0.0643293663557414	0.134807225667296	0.0430766245764012	0.120282943689395
27.825625	0.5	0.0648810851361489	0.13577502079055	0.0434859013715275	0.121425768090927
27.5625	0.5	0.065439672801636	0.136752136752137	0.0439010388880221	0.122584957396285
27.300625	0.5	0.0660052391658588	0.13773867529829	0.0443221495607192	0.123760825557477
27.04	0.5	0.066577896138482	0.13873473917869	0.0447493485336949	0.124953694091535
26.780625	0.5	0.0671577577703625	0.139740432147286	0.0451827537389852	0.126163892300314
26.5225	0.5	0.0677449402997714	0.140755858962629	0.0456224859779851	0.127391757497788
26.265625	0.5	0.0683395621996797	0.141781125387683	0.0460686690056342	0.12863763524512
26.01	0.5	0.0689417442261289	0.142816338189089	0.0465214296174975	0.129901879593814
25.755625	0.5	0.0695516094677129	0.143861605135859	0.0469808977398572	0.131184853337284
25.5025	0.5	0.0701692833961933	0.144917034997464	0.0474472065229334	0.132486928271154
25.250625	0.5	0.0707948939182762	0.145982737541286	0.0479204924373599	0.133808485462641
25	0.5	0.0714285714285714	0.147058823529412	0.0484008953740444	0.135149915529404
24.750625	0.5	0.0720704488637643	0.148145404714728	0.0488885587475512	0.136511618928213
24.5025	0.5	0.072720661758022	0.149242593836281	0.049383629603147	0.137894006253855
24.255625	0.5	0.0733793482996629	0.150350504613881	0.0498862587276605	0.139297498548691
24.01	0.5	0.0740466493891152	0.151469251741896	0.0503966007643111	0.140722527623286
23.765625	0.5	0.0747227086981903	0.152598950882213	0.0509148143316706	0.14216953638859
23.5225	0.5	0.0754076727307004	0.153739718656315	0.0514410621469278	0.143638979200131
23.280625	0.5	0.0761016908844444	0.15489167263645	0.0519755111536357	0.145131322214721
23.04	0.5	0.0768049155145929	0.15605493133583	0.052518332654128	0.146647043760204
22.800625	0.5	0.0775175019984981	0.157229614197834	0.0530697024468018	0.148186634718789
22.5625	0.5	0.078239608801956	0.158415841584158	0.0536298009684702	0.149750598924547
22.325625	0.5	0.078971397546951	0.159613734761876	0.0541988134420026	0.15133945357566
22.09	0.5	0.0797130330809088	0.160823415889354	0.0547769300294753	0.152953729662069
21.855625	0.5	0.0804646835474867	0.162045008000972	0.0553643459910714	0.154593972409167
21.6225	0.5	0.0812265204589299	0.163278634990612	0.0559612618499762	0.15626074173824
21.390625	0.5	0.0819987187700192	0.16452442159383	0.0565678835635289	0.157954612744372
21.16	0.5	0.0827814569536424	0.1657824933687	0.0571844227009031	0.159676176192585
20.930625	0.5	0.083574917078012	0.167052976675228	0.0578110966276024	0.161426039033
20.7025	0.5	0.0843792848855606	0.168335998653312	0.0584481286970709	0.163204824935882
20.475625	0.5	0.0851947498735391	0.169631687199169	0.0590957484497352	0.165013174847415
20.25	0.5	0.0860215053763441	0.170940170940171	0.0597541918198079	0.166851747567165
20.025625	0.5	0.0868597486496024	0.172261579208027	0.0604237013502005	0.168721220348184
19.8025	0.5	0.0877096809560355	0.173596042010242	0.0611045264159126	0.170622289520772
19.580625	0.5	0.0885715076531318	0.174943689999781	0.0617969234562793	0.172555671140992
19.36	0.5	0.0894454382826476	0.176304654442877	0.0625011562164829	0.174522101665036
19.140625	0.5	0.0903316866619619	0.177679067184897	0.0632174959987518	0.17652233865065
18.9225	0.5	0.0912304709773064	0.1790670606142	0.0639462219236945	0.178557161486859
18.705625	0.5	0.0921420138788909	0.180468767623903	0.0646876212022378	0.180627372153301
18.49	0.5	0.0930665425779432	0.181884321571481	0.0654419894186647	0.182733796010551
18.275625	0.5	0.0940042889456832	0.183313856236108	0.0662096308252719	0.184877282622898
18.0625	0.5	0.0949554896142433	0.184757505773672	0.0669908586491964	0.187058706615092
17.850625	0.5	0.095920386079554	0.186215404669351	0.0677859954119875	0.189278968564691
17.64	0.5	0.0968992248062016	0.187687687687688	0.0685953732625346	0.191538995931695
17.430625	0.5	0.0978922573342715	0.189174489820048	0.0694193343239907	0.193839744027256
17.2225	0.5	0.0988997403881815	0.190675946229383	0.07025823105537	0.196182197023376
17.015625	0.5	0.0999219359875098	0.192192192192192	0.0711124266285317	0.198567369005552
16.81	0.5	0.100959111559818	0.193723363037582	0.0719822953213034	0.200996305070499
16.605625	0.5	0.102011540055469	0.195269594083331	0.0728682229275387	0.203470082471156
16.4025	0.5	0.103079500064425	0.196831020568842	0.073770607184948	0.205989811811315
16.200625	0.5	0.104163275935028	0.198407777584881	0.0746898582215877	0.208556638292356
16	0.5	0.105263157894737	0.2	0.0756263990219443	0.211171743014693
15.800625	0.5	0.1063794421728	0.201607822383508	0.0765806659136021	0.213836344336701
15.6025	0.5	0.107512431124849	0.203231378924906	0.0775531090755398	0.216551699294029
15.405625	0.5	0.108662433359367	0.204870803349638	0.078544193069162	0.219319105082403
15.21	0.5	0.109829763866008	0.206526228831062	0.0795543973932354	0.222139900607173
15.015625	0.5	0.111014744145707	0.208197787898504	0.0805842170639657	0.225015468103065
14.8225	0.5	0.112217702342545	0.209885612341274	0.0816341632215287	0.227947234827802
14.630625	0.5	0.113438973377291	0.211589833108519	0.08270476376444	0.230936674833447
14.44	0.5	0.114678899082569	0.213310580204778	0.0837965640132347	0.233985310819605
14.250625	0.5	0.115937828339553	0.215047982581113	0.0849101274050163	0.23709471607281
14.0625	0.5	0.117216117216117	0.21680216802168	0.0860460362205234	0.240266516496718
13.875625	0.5	0.118514129106329	0.2185732630256	0.0872048923454698	0.243502392737992
13.69	0.5	0.11983223487118	0.220361392684002	0.0883873180680139	0.246804082413082
13.505625	0.5	0.121170812980423	0.222166680552084	0.0895939569143309	0.250173382441397
13.3225	0.5	0.122530249655384	0.223989248516071	0.0908254745243843	0.253612151490718
13.140625	0.5	0.123910939012585	0.225829216654905	0.0920825595701201	0.257122312541077
12.96	0.5	0.12531328320802	0.227686703096539	0.0933659247184498	0.260705855573695
12.780625	0.5	0.126737692581884	0.229561823868691	0.0946763076415363	0.264364840392007
12.6025	0.5	0.128184585803557	0.231454692743895	0.0960144720770569	0.268101399582233
12.425625	0.5	0.129654390016612	0.233365421078732	0.0973812089412895	0.271917741621455
12.25	0.5	0.131147540983607	0.235294117647059	0.0987773374980498	0.27581615414164
12.075625	0.5	0.13266448323038	0.237240888467127	0.100203706586708	0.279799007358633
11.9025	0.5	0.134205670189566	0.239205836622414	0.101661195912717	0.283868757675706
11.730625	0.5	0.135771564342993	0.241189062076035	0.103150717404325	0.288027951471903
11.56	0.5	0.137362637362637	0.243190661478599	0.104673216639369	0.292279229086081
11.390625	0.5	0.138979370249729	0.245210727969349	0.106229674346325	0.296625329008293
11.2225	0.5	0.140622253471612	0.247249350970454	0.10782110798406	0.301069092290942
11.055625	0.5	0.142291787095914	0.249306615974321	0.109448573405041	0.305613467192953
10.89	0.5	0.143988480921526	0.251382604323781	0.111113166607081	0.310261514071175
10.725625	0.5	0.145712854605892	0.253477392985013	0.112816025579032	0.315016410534127
10.5625	0.5	0.147465437788018	0.255591054313099	0.114558332246259	0.319881456874328
10.400625	0.5	0.149246770206614	0.257723655810058	0.116341314522071	0.324860081796536
10.24	0.5	0.151057401812689	0.25987525987526	0.118166248471788	0.329955848460458
10.080625	0.5	0.152897892875914	0.262045923548102	0.120034460596551	0.335172460857843
9.9225	0.5	0.154768814083962	0.264235698242833	0.121947330244506	0.340513770545235
9.765625	0.5	0.156670746634027	0.266444629475437	0.123906292157554	0.345983783755273
9.61	0.5	0.158604282315623	0.268672756582483	0.125912839162446	0.35158666891104
9.455625	0.5	0.160570023583722	0.270920112431847	0.12796852501565	0.357326764569777
9.3025	0.5	0.162568583621215	0.273186723125256	0.130074967412105	0.363208587824251
9.150625	0.5	0.164600586389589	0.275472607692573	0.132233851168757	0.369236843192142
9	0.5	0.166666666666667	0.277777777777778	0.134446931594568	0.375416432026121
8.850625	0.5	0.168767470070144	0.280102237316621	0.136716038059584	0.381752462479779
8.7025	0.5	0.170903653065584	0.282445982205903	0.139043077776629	0.388250260067233
8.555625	0.5	0.173075882957434	0.284808999964399	0.141430039810196	0.394915378857195
8.41	0.5	0.175284837861525	0.287191269385411	0.143878999328313	0.401753613345433
8.265625	0.5	0.17753120665742	0.289592760180996	0.146392122114312	0.408771011053017
8.1225	0.5	0.179815688918858	0.2920134326179	0.148971669356862	0.41597388590152
7.980625	0.5	0.182138994820422	0.294453237145276	0.15162000273802	0.423368832420405
7.84	0.5	0.18450184501845	0.296912114014252	0.154339589840703	0.430962740846313
7.700625	0.5	0.186904970504059	0.299389992889488	0.157133009898691	0.438762813178813
7.5625	0.5	0.189349112426035	0.30188679245283	0.160002959914196	0.446776580262492
7.425625	0.5	0.191835021881182	0.304402419999239	0.162952261170085	0.455011919971059
7.29	0.5	0.194363459669582	0.306936771025169	0.165983866166133	0.463477076575459
7.155625	0.5	0.196935196012062	0.309489728809625	0.16910086601116	0.472180681384938
7.0225	0.5	0.199551010226989	0.312061163988142	0.172306498305605	0.481131774757578
6.890625	0.5	0.202211690363349	0.314650934119961	0.175604155552088	0.490339829585138
6.76	0.5	0.204918032786885	0.317258883248731	0.17899739413478	0.499814776366138
6.630625	0.5	0.20767084171588	0.319884841457076	0.18248994391194	0.509238966544716
6.5025	0.5	0.210470928702973	0.322528624415417	0.18608571846999	0.509238966544716
6.375625	0.5	0.213319112059196	0.325190032925491	0.189788826091734	0.509238966544716
6.25	0.5	0.216216216216216	0.327868852459016	0.193603581496178	0.509238966544716
6.125625	0.5	0.219163071022533	0.330564852692038	0.197534518412588	0.509238966544716
6.0025	0.5	0.222160510969175	0.333277787035494	0.201586403057245	0.509238966544716
5.880625	0.5	0.225209374340207	0.336007392162628	0.205764248587711	0.509238966544716
5.76	0.5	0.228310502283105	0.338753387533875	0.210073330616512	0.509238966544716
5.640625	0.5	0.231464737793852	0.341515474919957	0.214519203873881	0.509238966544716
5.5225	0.5	0.234672924611323	0.344293337923911	0.219107720117901	0.509238966544716
5.405625	0.5	0.237935906015317	0.347086641502885	0.223845047399905	0.509238966544716
5.29	0.5	0.241254523522316	0.349895031490553	0.228737690803612	0.509238966544716
5.175625	0.5	0.244629615472823	0.352718134121071	0.233792514788284	0.509238966544716
5.0625	0.5	0.248062015503876	0.355555555555556	0.239016767279232	0.509238966544716
4.950625	0.5	0.251552550900086	0.358406881412123	0.244418105663651	0.509238966544716
4.84	0.5	0.255102040816327	0.361271676300578	0.250004624865932	0.509238966544716
4.730625	0.5	0.258711294364945	0.36414948336292	0.255784887694778	0.509238966544716
4.6225	0.5	0.262381108560184	0.367039823820885	0.261767957674659	0.509238966544716
4.515625	0.5	0.266112266112266	0.369942196531792	0.267963434596786	0.509238966544716
4.41	0.5	0.269905533063428	0.372856077554064	0.274381493050138	0.509238966544716
4.305625	0.5	0.27376165625802	0.375780919723801	0.28103292422148	0.509238966544716
4.2025	0.5	0.277681360638667	0.378716152243893	0.287929181285213	0.509238966544716
4.100625	0.5	0.281665346360356	0.3816611802872	0.295082428739792	0.509238966544716
4	0.5	0.285714285714286	0.384615384615385	0.302505596087777	0.509238966544716
3.900625	0.5	0.289828819853274	0.387578121215057	0.310212436302159	0.509238966544716
3.8025	0.5	0.294009555310548	0.390548720952939	0.318217589572942	0.509238966544716
3.705625	0.5	0.29825706030385	0.393526489251808	0.326536652886115	0.509238966544716
3.61	0.5	0.302571860816944	0.396510705789056	0.335186256052939	0.509238966544716
3.515625	0.5	0.306954436450839	0.399500624219725	0.344184144882093	0.509238966544716
3.4225	0.5	0.311405216037369	0.402495471925941	0.353549272272056	0.509238966544716
3.330625	0.5	0.315924573008194	0.405494449794718	0.363301898097537	0.509238966544716
3.24	0.5	0.320512820512821	0.408496732026144	0.3734636988738	0.509238966544716
3.150625	0.5	0.32517020627985	0.411501465973972	0.384057888308227	0.509238966544716
3.0625	0.5	0.329896907216495	0.414507772020725	0.395109349992199	0.509238966544716
2.975625	0.5	0.334693023742286	0.41751474348938	0.406644783650867	0.509238966544716
2.89	0.5	0.33955857385399	0.420521446593776	0.418692866557478	0.509238966544716
2.805625	0.5	0.344493486920013	0.42352692042988	0.431284431936239	0.509238966544716
2.7225	0.5	0.349497597204019	0.426530177010023	0.444452666428323	0.509238966544716
2.640625	0.5	0.354570637119114	0.429530201342282	0.458233328985036	0.509238966544716
2.56	0.5	0.359712230215827	0.432525951557093	0.472664993887152	0.509238966544716
2.480625	0.5	0.364921883909226	0.435516359083238	0.487789320978024	0.509238966544716
2.4025	0.5	0.3701989819528	0.438500328875247	0.503651356649786	0.509238966544716
2.325625	0.5	0.375542776669405	0.441476739694277	0.520299869648421	0.509238966544716
2.25	0.5	0.380952380952381	0.444444444444444	0.537787726378271	0.509238966544716
2.175625	0.5	0.386426760053134	0.447402270566523	0.556172311106514	0.509238966544716
2.1025	0.5	0.391964723174914	0.450349020490881	0.575515997313251	0.509238966544716
2.030625	0.5	0.397564914896261	0.453283472151397	0.595886677427448	0.509238966544716
1.96	0.5	0.403225806451613	0.456204379562044	0.617358359362811	0.509238966544716
1.890625	0.5	0.408945686900958	0.459110473457676	0.640011839656785	0.509238966544716
1.8225	0.5	0.414722654224987	0.462000462000462	0.663935464664532	0.509238966544716
1.755625	0.5	0.420554606387173	0.464873031553257	0.68922599322242	0.509238966544716
1.69	0.5	0.426439232409382	0.467726847521048	0.715989576539119	0.509238966544716
1.625625	0.5	0.432374003513039	0.470560555261455	0.736751847319012	0.509238966544716
1.5625	0.5	0.438356164383562	0.473372781065089	0.736751847319012	0.509238966544716
1.500625	0.5	0.44438272462158	0.476162133206357	0.736751847319012	0.509238966544716
1.44	0.5	0.450450450450451	0.478927203065134	0.736751847319012	0.509238966544716
1.380625	0.5	0.4565558567556	0.481666566319465	0.736751847319012	0.509238966544716
1.3225	0.5	0.462695199537305	0.484378784209252	0.736751847319012	0.509238966544716
1.265625	0.5	0.468864468864469	0.487062404870624	0.736751847319012	0.509238966544716
1.21	0.5	0.475059382422803	0.489715964740451	0.736751847319012	0.509238966544716
1.155625	0.5	0.481275379756354	0.492337990030156	0.736751847319012	0.509238966544716
1.1025	0.5	0.487507617306521	0.494926998267756	0.736751847319012	0.509238966544716
1.050625	0.5	0.493750964357352	0.497481499906722	0.736751847319012	0.509238966544716
1	0.5	0.5	0.5	0.736751847319012	0.509238966544716
0.950624999999999	0.5	0.5062490112324	0.50248099993719	0.736751847319012	0.509238966544716
0.902499999999999	0.5	0.51249199231262	0.504922999242616	0.736751847319012	0.509238966544716
0.855624999999998	0.5	0.518722645485492	0.50732449743167	0.736751847319012	0.509238966544716
0.810000000000001	0.5	0.5249343832021	0.509683995922528	0.736751847319012	0.509238966544716
0.765625	0.5	0.531120331950207	0.512	0.736751847319012	0.509238966544716
0.722499999999999	0.5	0.537273337810611	0.514271020827976	0.736751847319012	0.509238966544716
0.680624999999999	0.5	0.54338597384955	0.516495577506618	0.736751847319012	0.509238966544716
0.639999999999998	0.5	0.54945054945055	0.518672199170125	0.736751847319012	0.509238966544716
0.600625000000001	0.5	0.555459121680264	0.52079942712063	0.736751847319012	0.509238966544716
0.5625	0.5	0.56140350877193	0.522875816993464	0.736751847319012	0.509238966544716
0.525624999999999	0.5	0.567275305796845	0.524899940948757	0.736751847319012	0.509238966544716
0.489999999999999	0.5	0.573065902578797	0.526870389884089	0.736751847319012	0.509238966544716
0.455624999999999	0.5	0.578766503888588	0.528785775662635	0.736751847319012	0.509238966544716
0.4225	0.5	0.584368151935719	0.530644733351021	0.736751847319012	0.509238966544716
0.390625	0.5	0.589861751152074	0.532445923460898	0.736751847319012	0.509238966544716
0.36	0.5	0.595238095238095	0.534188034188034	0.736751847319012	0.509238966544716
0.330624999999999	0.5	0.600487896415838	0.535869783642575	0.736751847319012	0.509238966544716
0.302499999999999	0.5	0.605601816805451	0.537489922063961	0.736751847319012	0.509238966544716
0.275625	0.5	0.610570501812631	0.53904723401388	0.736751847319012	0.509238966544716
0.25	0.5	0.615384615384615	0.540540540540541	0.736751847319012	0.509238966544716
0.225625	0.5	0.620034876961829	0.5419687013075	0.736751847319012	0.509238966544716
0.202499999999999	0.5	0.624512099921936	0.54333061668025	0.736751847319012	0.509238966544716
0.180624999999999	0.5	0.62880723128316	0.544625229763769	0.736751847319012	0.509238966544716
0.159999999999999	0.5	0.632911392405064	0.54585152838428	0.736751847319012	0.509238966544716
0.140625	0.5	0.63681592039801	0.547008547008547	0.736751847319012	0.509238966544716
0.1225	0.5	0.640512409927942	0.548095368594135	0.736751847319012	0.509238966544716
0.105625	0.5	0.643992755081505	0.549111126364198	0.736751847319012	0.509238966544716
0.0899999999999994	0.5	0.647249190938511	0.55005500550055	0.736751847319012	0.509238966544716
0.0756249999999992	0.5	0.650274334484861	0.550926244748984	0.736751847319012	0.509238966544716
0.0625	0.5	0.653061224489796	0.551724137931034	0.736751847319012	0.509238966544716
0.0506249999999998	0.5	0.65560335996722	0.552448035356674	0.736751847319012	0.509238966544716
0.0399999999999997	0.5	0.657894736842105	0.553097345132743	0.736751847319012	0.509238966544716
0.0306249999999996	0.5	0.65992988244999	0.55367153436224	0.736751847319012	0.509238966544716
0.0224999999999996	0.5	0.661703887510339	0.554170130229981	0.736751847319012	0.509238966544716
0.015625	0.5	0.663212435233161	0.554592720970537	0.736751847319012	0.509238966544716
0.00999999999999993	0.5	0.664451827242525	0.554938956714761	0.736751847319012	0.509238966544716
0.00562499999999989	0.5	0.66541900603036	0.555208550211673	0.736751847319012	0.509238966544716
0.00249999999999989	0.5	0.666111573688593	0.555401277422938	0.736751847319012	0.509238966544716
0.000624999999999929	0.5	0.666527806706936	0.55551697798764	0.736751847319012	0.509238966544716
0	0.5	0.666666666666667	0.555555555555556	0.736751847319012	0.509238966544716
0.000624999999999929	0.5	0.666527806706936	0.55551697798764	0.736751847319012	0.509238966544716
0.00249999999999989	0.5	0.666111573688593	0.555401277422938	0.736751847319012	0.509238966544716
0.00562499999999989	0.5	0.66541900603036	0.555208550211673	0.736751847319012	0.509238966544716
0.00999999999999993	0.5	0.664451827242525	0.554938956714761	0.736751847319012	0.509238966544716
0.015625	0.5	0.663212435233161	0.554592720970537	0.736751847319012	0.509238966544716
0.0224999999999996	0.5	0.661703887510339	0.554170130229981	0.736751847319012	0.509238966544716
0.0306249999999996	0.5	0.65992988244999	0.55367153436224	0.736751847319012	0.509238966544716
0.0399999999999997	0.5	0.657894736842105	0.553097345132743	0.736751847319012	0.509238966544716
0.0506249999999998	0.5	0.65560335996722	0.552448035356674	0.736751847319012	0.509238966544716
0.0625	0.5	0.653061224489796	0.551724137931034	0.736751847319012	0.509238966544716
0.0756249999999992	0.5	0.650274334484861	0.550926244748984	0.736751847319012	0.509238966544716
0.0899999999999994	0.5	0.647249190938511	0.55005500550055	0.736751847319012	0.509238966544716
0.105625	0.5	0.643992755081505	0.549111126364198	0.736751847319012	0.509238966544716
0.1225	0.5	0.640512409927942	0.548095368594135	0.736751847319012	0.509238966544716
0.140625	0.5	0.63681592039801	0.547008547008547	0.736751847319012	0.509238966544716
0.159999999999999	0.5	0.632911392405064	0.54585152838428	0.736751847319012	0.509238966544716
0.180624999999999	0.5	0.62880723128316	0.544625229763769	0.736751847319012	0.509238966544716
0.202499999999999	0.5	0.624512099921936	0.54333061668025	0.736751847319012	0.509238966544716
0.225625	0.5	0.620034876961829	0.5419687013075	0.736751847319012	0.509238966544716
0.25	0.5	0.615384615384615	0.540540540540541	0.736751847319012	0.509238966544716
0.275625	0.5	0.610570501812631	0.53904723401388	0.736751847319012	0.509238966544716
0.302499999999999	0.5	0.605601816805451	0.537489922063961	0.736751847319012	0.509238966544716
0.330624999999999	0.5	0.600487896415838	0.535869783642575	0.736751847319012	0.509238966544716
0.36	0.5	0.595238095238095	0.534188034188034	0.736751847319012	0.509238966544716
0.390625	0.5	0.589861751152074	0.532445923460898	0.736751847319012	0.509238966544716
0.4225	0.5	0.584368151935719	0.530644733351021	0.736751847319012	0.509238966544716
0.455624999999999	0.5	0.578766503888588	0.528785775662635	0.736751847319012	0.509238966544716
0.489999999999999	0.5	0.573065902578797	0.526870389884089	0.736751847319012	0.509238966544716
0.525624999999999	0.5	0.567275305796845	0.524899940948757	0.736751847319012	0.509238966544716
0.5625	0.5	0.56140350877193	0.522875816993464	0.736751847319012	0.509238966544716
0.600625000000001	0.5	0.555459121680264	0.52079942712063	0.736751847319012	0.509238966544716
0.639999999999998	0.5	0.54945054945055	0.518672199170125	0.736751847319012	0.509238966544716
0.680624999999999	0.5	0.54338597384955	0.516495577506618	0.736751847319012	0.509238966544716
0.722499999999999	0.5	0.537273337810611	0.514271020827976	0.736751847319012	0.509238966544716
0.765625	0.5	0.531120331950207	0.512	0.736751847319012	0.509238966544716
0.810000000000001	0.5	0.5249343832021	0.509683995922528	0.736751847319012	0.509238966544716
0.855624999999998	0.5	0.518722645485492	0.50732449743167	0.736751847319012	0.509238966544716
0.902499999999999	0.5	0.51249199231262	0.504922999242616	0.736751847319012	0.509238966544716
0.950624999999999	0.5	0.5062490112324	0.50248099993719	0.736751847319012	0.509238966544716
1	0.5	0.5	0.5	0.736751847319012	0.509238966544716
1.050625	0.5	0.493750964357352	0.497481499906722	0.736751847319012	0.509238966544716
1.1025	0.5	0.487507617306521	0.494926998267756	0.736751847319012	0.509238966544716
1.155625	0.5	0.481275379756354	0.492337990030156	0.736751847319012	0.509238966544716
1.21	0.5	0.475059382422803	0.489715964740451	0.736751847319012	0.509238966544716
1.265625	0.5	0.468864468864469	0.487062404870624	0.736751847319012	0.509238966544716
1.3225	0.5	0.462695199537305	0.484378784209252	0.736751847319012	0.509238966544716
1.380625	0.5	0.4565558567556	0.481666566319465	0.736751847319012	0.509238966544716
1.44	0.5	0.450450450450451	0.478927203065134	0.736751847319012	0.509238966544716
1.500625	0.5	0.44438272462158	0.476162133206357	0.736751847319012	0.509238966544716
1.5625	0.5	0.438356164383562	0.473372781065089	0.736751847319012	0.509238966544716
1.625625	0.5	0.432374003513039	0.470560555261455	0.736751847319012	0.509238966544716
1.69	0.5	0.426439232409382	0.467726847521048	0.715989576539119	0.509238966544716
1.755625	0.5	0.420554606387173	0.464873031553257	0.68922599322242	0.509238966544716
1.8225	0.5	0.414722654224987	0.462000462000462	0.663935464664532	0.509238966544716
1.890625	0.5	0.408945686900958	0.459110473457676	0.640011839656785	0.509238966544716
1.96	0.5	0.403225806451613	0.456204379562044	0.617358359362811	0.509238966544716
2.030625	0.5	0.397564914896261	0.453283472151397	0.595886677427448	0.509238966544716
2.1025	0.5	0.391964723174914	0.450349020490881	0.575515997313251	0.509238966544716
2.175625	0.5	0.386426760053134	0.447402270566523	0.556172311106514	0.509238966544716
2.25	0.5	0.380952380952381	0.444444444444444	0.537787726378271	0.509238966544716
2.325625	0.5	0.375542776669405	0.441476739694277	0.520299869648421	0.509238966544716
2.4025	0.5	0.3701989819528	0.438500328875247	0.503651356649786	0.509238966544716
2.480625	0.5	0.364921883909226	0.435516359083238	0.487789320978024	0.509238966544716
2.56	0.5	0.359712230215827	0.432525951557093	0.472664993887152	0.509238966544716
2.640625	0.5	0.354570637119114	0.429530201342282	0.458233328985036	0.509238966544716
2.7225	0.5	0.349497597204019	0.426530177010023	0.444452666428323	0.509238966544716
2.805625	0.5	0.344493486920013	0.42352692042988	0.431284431936239	0.509238966544716
2.89	0.5	0.33955857385399	0.420521446593776	0.418692866557478	0.509238966544716
2.975625	0.5	0.334693023742286	0.41751474348938	0.406644783650867	0.509238966544716
3.0625	0.5	0.329896907216495	0.414507772020725	0.395109349992199	0.509238966544716
3.150625	0.5	0.32517020627985	0.411501465973972	0.384057888308227	0.509238966544716
3.24	0.5	0.320512820512821	0.408496732026144	0.3734636988738	0.509238966544716
3.330625	0.5	0.315924573008194	0.405494449794718	0.363301898097537	0.509238966544716
3.4225	0.5	0.311405216037369	0.402495471925941	0.353549272272056	0.509238966544716
3.515625	0.5	0.306954436450839	0.399500624219725	0.344184144882093	0.509238966544716
3.61	0.5	0.302571860816944	0.396510705789056	0.335186256052939	0.509238966544716
3.705625	0.5	0.29825706030385	0.393526489251808	0.326536652886115	0.509238966544716
3.8025	0.5	0.294009555310548	0.390548720952939	0.318217589572942	0.509238966544716
3.900625	0.5	0.289828819853274	0.387578121215057	0.310212436302159	0.509238966544716
4	0.5	0.285714285714286	0.384615384615385	0.302505596087777	0.509238966544716
4.100625	0.5	0.281665346360356	0.3816611802872	0.295082428739792	0.509238966544716
4.2025	0.5	0.277681360638667	0.378716152243893	0.287929181285213	0.509238966544716
4.305625	0.5	0.27376165625802	0.375780919723801	0.28103292422148	0.509238966544716
4.41	0.5	0.269905533063428	0.372856077554064	0.274381493050138	0.509238966544716
4.515625	0.5	0.266112266112266	0.369942196531792	0.267963434596786	0.509238966544716
4.6225	0.5	0.262381108560184	0.367039823820885	0.261767957674659	0.509238966544716
4.730625	0.5	0.258711294364945	0.36414948336292	0.255784887694778	0.509238966544716
4.84	0.5	0.255102040816327	0.361271676300578	0.250004624865932	0.509238966544716
4.950625	0.5	0.251552550900086	0.358406881412123	0.244418105663651	0.509238966544716
5.0625	0.5	0.248062015503876	0.355555555555556	0.239016767279232	0.509238966544716
5.175625	0.5	0.244629615472823	0.352718134121071	0.233792514788284	0.509238966544716
5.29	0.5	0.241254523522316	0.349895031490553	0.228737690803612	0.509238966544716
5.405625	0.5	0.237935906015317	0.347086641502885	0.223845047399905	0.509238966544716
5.5225	0.5	0.234672924611323	0.344293337923911	0.219107720117901	0.509238966544716
5.640625	0.5	0.231464737793852	0.341515474919957	0.214519203873881	0.509238966544716
5.76	0.5	0.228310502283105	0.338753387533875	0.210073330616512	0.509238966544716
5.880625	0.5	0.225209374340207	0.336007392162628	0.205764248587711	0.509238966544716
6.0025	0.5	0.222160510969175	0.333277787035494	0.201586403057245	0.509238966544716
6.125625	0.5	0.219163071022533	0.330564852692038	0.197534518412588	0.509238966544716
6.25	0.5	0.216216216216216	0.327868852459016	0.193603581496178	0.509238966544716
6.375625	0.5	0.213319112059196	0.325190032925491	0.189788826091734	0.509238966544716
6.5025	0.5	0.210470928702973	0.322528624415417	0.18608571846999	0.509238966544716
6.630625	0.5	0.20767084171588	0.319884841457076	0.18248994391194	0.509238966544716
6.76	0.5	0.204918032786885	0.317258883248731	0.17899739413478	0.499814776366138
6.890625	0.5	0.202211690363349	0.314650934119961	0.175604155552088	0.490339829585138
7.0225	0.5	0.199551010226989	0.312061163988142	0.172306498305605	0.481131774757578
7.155625	0.5	0.196935196012062	0.309489728809625	0.16910086601116	0.472180681384938
7.29	0.5	0.194363459669582	0.306936771025169	0.165983866166133	0.463477076575459
7.425625	0.5	0.191835021881182	0.304402419999239	0.162952261170085	0.455011919971059
7.5625	0.5	0.189349112426035	0.30188679245283	0.160002959914196	0.446776580262492
7.700625	0.5	0.186904970504059	0.299389992889488	0.157133009898691	0.438762813178813
7.84	0.5	0.18450184501845	0.296912114014252	0.154339589840703	0.430962740846313
7.980625	0.5	0.182138994820422	0.294453237145276	0.15162000273802	0.423368832420405
8.1225	0.5	0.179815688918858	0.2920134326179	0.148971669356862	0.41597388590152
8.265625	0.5	0.17753120665742	0.289592760180996	0.146392122114312	0.408771011053017
8.41	0.5	0.175284837861525	0.287191269385411	0.143878999328313	0.401753613345433
8.555625	0.5	0.173075882957434	0.284808999964399	0.141430039810196	0.394915378857195
8.7025	0.5	0.170903653065584	0.282445982205903	0.139043077776629	0.388250260067233
8.850625	0.5	0.168767470070144	0.280102237316621	0.136716038059584	0.381752462479779
9	0.5	0.166666666666667	0.277777777777778	0.134446931594568	0.375416432026121
9.150625	0.5	0.164600586389589	0.275472607692573	0.132233851168757	0.369236843192142
9.3025	0.5	0.162568583621215	0.273186723125256	0.130074967412105	0.363208587824251
9.455625	0.5	0.160570023583722	0.270920112431847	0.12796852501565	0.357326764569777
9.61	0.5	0.158604282315623	0.268672756582483	0.125912839162446	0.35158666891104
9.765625	0.5	0.156670746634027	0.266444629475437	0.123906292157554	0.345983783755273
9.9225	0.5	0.154768814083962	0.264235698242833	0.121947330244506	0.340513770545235
10.080625	0.5	0.152897892875914	0.262045923548102	0.120034460596551	0.335172460857843
10.24	0.5	0.151057401812689	0.25987525987526	0.118166248471788	0.329955848460458
10.400625	0.5	0.149246770206614	0.257723655810058	0.116341314522071	0.324860081796536
10.5625	0.5	0.147465437788018	0.255591054313099	0.114558332246259	0.319881456874328
10.725625	0.5	0.145712854605892	0.253477392985013	0.112816025579032	0.315016410534127
10.89	0.5	0.143988480921526	0.251382604323781	0.111113166607081	0.310261514071175
11.055625	0.5	0.142291787095914	0.249306615974321	0.109448573405041	0.305613467192953
11.2225	0.5	0.140622253471612	0.247249350970454	0.10782110798406	0.301069092290942
11.390625	0.5	0.138979370249729	0.245210727969349	0.106229674346325	0.296625329008293
11.56	0.5	0.137362637362637	0.243190661478599	0.104673216639369	0.292279229086081
11.730625	0.5	0.135771564342993	0.241189062076035	0.103150717404325	0.288027951471903
11.9025	0.5	0.134205670189566	0.239205836622414	0.101661195912717	0.283868757675706
12.075625	0.5	0.13266448323038	0.237240888467127	0.100203706586708	0.279799007358633
12.25	0.5	0.131147540983607	0.235294117647059	0.0987773374980498	0.27581615414164
12.425625	0.5	0.129654390016612	0.233365421078732	0.0973812089412895	0.271917741621455
12.6025	0.5	0.128184585803557	0.231454692743895	0.0960144720770569	0.268101399582233
12.780625	0.5	0.126737692581884	0.229561823868691	0.0946763076415363	0.264364840392007
12.96	0.5	0.12531328320802	0.227686703096539	0.0933659247184498	0.260705855573695
13.140625	0.5	0.123910939012585	0.225829216654905	0.0920825595701201	0.257122312541077
13.3225	0.5	0.122530249655384	0.223989248516071	0.0908254745243843	0.253612151490718
13.505625	0.5	0.121170812980423	0.222166680552084	0.0895939569143309	0.250173382441397
13.69	0.5	0.11983223487118	0.220361392684002	0.0883873180680139	0.246804082413082
13.875625	0.5	0.118514129106329	0.2185732630256	0.0872048923454698	0.243502392737992
14.0625	0.5	0.117216117216117	0.21680216802168	0.0860460362205234	0.240266516496718
14.250625	0.5	0.115937828339553	0.215047982581113	0.0849101274050163	0.23709471607281
14.44	0.5	0.114678899082569	0.213310580204778	0.0837965640132347	0.233985310819605
14.630625	0.5	0.113438973377291	0.211589833108519	0.08270476376444	0.230936674833447
14.8225	0.5	0.112217702342545	0.209885612341274	0.0816341632215287	0.227947234827802
15.015625	0.5	0.111014744145707	0.208197787898504	0.0805842170639657	0.225015468103065
15.21	0.5	0.109829763866008	0.206526228831062	0.0795543973932354	0.222139900607173
15.405625	0.5	0.108662433359367	0.204870803349638	0.078544193069162	0.219319105082403
15.6025	0.5	0.107512431124849	0.203231378924906	0.0775531090755398	0.216551699294029
15.800625	0.5	0.1063794421728	0.201607822383508	0.0765806659136021	0.213836344336701
16	0.5	0.105263157894737	0.2	0.0756263990219443	0.211171743014693
16.200625	0.5	0.104163275935028	0.198407777584881	0.0746898582215877	0.208556638292356
16.4025	0.5	0.103079500064425	0.196831020568842	0.073770607184948	0.205989811811315
16.605625	0.5	0.102011540055469	0.195269594083331	0.0728682229275387	0.203470082471156
16.81	0.5	0.100959111559818	0.193723363037582	0.0719822953213034	0.200996305070499
17.015625	0.5	0.0999219359875098	0.192192192192192	0.0711124266285317	0.198567369005552
17.2225	0.5	0.0988997403881815	0.190675946229383	0.07025823105537	0.196182197023376
17.430625	0.5	0.0978922573342715	0.189174489820048	0.0694193343239907	0.193839744027256
17.64	0.5	0.0968992248062016	0.187687687687688	0.0685953732625346	0.191538995931695
17.850625	0.5	0.095920386079554	0.186215404669351	0.0677859954119875	0.189278968564691
18.0625	0.5	0.0949554896142433	0.184757505773672	0.0669908586491964	0.187058706615092
18.275625	0.5	0.0940042889456832	0.183313856236108	0.0662096308252719	0.184877282622898
18.49	0.5	0.0930665425779432	0.181884321571481	0.0654419894186647	0.182733796010551
18.705625	0.5	0.0921420138788909	0.180468767623903	0.0646876212022378	0.180627372153301
18.9225	0.5	0.0912304709773064	0.1790670606142	0.0639462219236945	0.178557161486859
19.140625	0.5	0.0903316866619619	0.177679067184897	0.0632174959987518	0.17652233865065
19.36	0.5	0.0894454382826476	0.176304654442877	0.0625011562164829	0.174522101665036
19.580625	0.5	0.0885715076531318	0.174943689999781	0.0617969234562793	0.172555671140992
19.8025	0.5	0.0877096809560355	0.173596042010242	0.0611045264159126	0.170622289520772
20.025625	0.5	0.0868597486496024	0.172261579208027	0.0604237013502005	0.168721220348184
20.25	0.5	0.0860215053763441	0.170940170940171	0.0597541918198079	0.166851747567165
20.475625	0.5	0.0851947498735391	0.169631687199169	0.0590957484497352	0.165013174847415
20.7025	0.5	0.0843792848855606	0.168335998653312	0.0584481286970709	0.163204824935882
20.930625	0.5	0.083574917078012	0.167052976675228	0.0578110966276024	0.161426039033
21.16	0.5	0.0827814569536424	0.1657824933687	0.0571844227009031	0.159676176192585
21.390625	0.5	0.0819987187700192	0.16452442159383	0.0565678835635289	0.157954612744372
21.6225	0.5	0.0812265204589299	0.163278634990612	0.0559612618499762	0.15626074173824
21.855625	0.5	0.0804646835474867	0.162045008000972	0.0553643459910714	0.154593972409167
22.09	0.5	0.0797130330809088	0.160823415889354	0.0547769300294753	0.152953729662069
22.325625	0.5	0.078971397546951	0.159613734761876	0.0541988134420026	0.15133945357566
22.5625	0.5	0.078239608801956	0.158415841584158	0.0536298009684702	0.149750598924547
22.800625	0.5	0.0775175019984981	0.157229614197834	0.0530697024468018	0.148186634718789
23.04	0.5	0.0768049155145929	0.15605493133583	0.052518332654128	0.146647043760204
23.280625	0.5	0.0761016908844444	0.15489167263645	0.0519755111536357	0.145131322214721
23.5225	0.5	0.0754076727307004	0.153739718656315	0.0514410621469278	0.143638979200131
23.765625	0.5	0.0747227086981903	0.152598950882213	0.0509148143316706	0.14216953638859
24.01	0.5	0.0740466493891152	0.151469251741896	0.0503966007643111	0.140722527623286
24.255625	0.5	0.0733793482996629	0.150350504613881	0.0498862587276605	0.139297498548691
24.5025	0.5	0.072720661758022	0.149242593836281	0.049383629603147	0.137894006253855
24.750625	0.5	0.0720704488637643	0.148145404714728	0.0488885587475512	0.136511618928213
25	0.5	0.0714285714285714	0.147058823529412	0.0484008953740444	0.135149915529404
25.250625	0.5	0.0707948939182762	0.145982737541286	0.0479204924373599	0.133808485462641
25.5025	0.5	0.0701692833961933	0.144917034997464	0.0474472065229334	0.132486928271154
25.755625	0.5	0.0695516094677129	0.143861605135859	0.0469808977398572	0.131184853337284
26.01	0.5	0.0689417442261289	0.142816338189089	0.0465214296174975	0.129901879593814
26.265625	0.5	0.0683395621996797	0.141781125387683	0.0460686690056342	0.12863763524512
26.5225	0.5	0.0677449402997714	0.140755858962629	0.0456224859779851	0.127391757497788
26.780625	0.5	0.0671577577703625	0.139740432147286	0.0451827537389852	0.126163892300314
27.04	0.5	0.066577896138482	0.13873473917869	0.0447493485336949	0.124953694091535
27.300625	0.5	0.0660052391658588	0.13773867529829	0.0443221495607192	0.123760825557477
27.5625	0.5	0.065439672801636	0.136752136752137	0.0439010388880221	0.122584957396285
27.825625	0.5	0.0648810851361489	0.13577502079055	0.0434859013715275	0.121425768090927
28.09	0.5	0.0643293663557414	0.134807225667296	0.0430766245764012	0.120282943689395
28.355625	0.5	0.0637844086985987	0.133848650638291	0.0426730987009142	0.119156177592104
28.6225	0.5	0.063246106411574	0.132899195959864	0.0422752165027901	0.118045170346234
28.890625	0.5	0.0627143557079863	0.131958762886598	0.0418828732279454	0.116949629446753
29.16	0.5	0.0621890547263682	0.131027253668763	0.0414959665415333	0.115869269143865
29.430625	0.5	0.0616701034901424	0.130104571549383	0.041114396461207	0.114803810256666
29.7025	0.5	0.0611574038682058	0.129190620760933	0.0407380652925212	0.113752979992765
29.975625	0.5	0.0606508595364	0.128285306521704	0.040366877566393	0.112716511773653
30.25	0.5	0.0601503759398496	0.127388535031847	0.0400007399785491	0.111694145065623
30.525625	0.5	0.0596558602561474	0.12650021346911	0.0396395613308854	0.110685625216031
30.8025	0.5	0.0591672213593669	0.125620249984297	0.0392832524746728	0.109690703294703
31.080625	0.5	0.0586843697848851	0.124748553696456	0.0389317262555405	0.108709135940319
31.36	0.5	0.0582072176949942	0.12388503468781	0.0385848974601757	0.107740685211578
31.640625	0.5	0.0577356788452864	0.123029603998462	0.038242682764677	0.106785118442986
31.9225	0.5	0.0572696685517933	0.122182173620869	0.037905000684505	0.105842208105101
32.205625	0.5	0.0568091036588613	0.121342656494107	0.0375717715259713	0.104911731669082
32.49	0.5	0.0563539025077487	0.120510966497951	0.0372429173392154	0.10399347147538
32.775625	0.5	0.0559039849059241	0.119687018446762	0.0369183618726145	0.103087214606437
33.0625	0.5	0.0554592720970537	0.11887072808321	0.036598030528578	0.102192752763254
33.350625	0.5	0.0550196867316587	0.118062012071841	0.0362818503206794	0.10130988214569
33.64	0.5	0.0545851528384279	0.117260787992495	0.0359697498320782	0.100438403336358
33.930625	0.5	0.0541555957961719	0.116466974333591	0.0356616591751879	0.099578121188015
34.2225	0.5	0.0537309423064007	0.11568049048528	0.035357509952549	0.0987288447142989
34.515625	0.5	0.053311120366514	0.114901256732496	0.0350572352188642	0.0978903869837238
34.81	0.5	0.0528960592435864	0.114129194247889	0.0347607694441571	0.0970625650168082
35.105625	0.5	0.0524856894487362	0.113364225084669	0.0344680484780177	0.0962451996862353
35.4025	0.5	0.052079942712063	0.11260627216936	0.0341790095148961	0.0954381156199447
35.700625	0.5	0.0516787519581402	0.111855259294473	0.0338935910604117	0.0946411411070561
36	0.5	0.0512820512820513	0.111111111111111	0.0336117328986419	0.0938541080065304
36.300625	0.5	0.0508897759259554	0.110373753121508	0.0333333760603601	0.0930768516584795
36.6025	0.5	0.0505018622561707	0.109643111671509	0.0330584627921893	0.0923092107980354
36.905625	0.5	0.0501182477407634	0.108919113943008	0.0327869365266436	0.0915510274716955
37.21	0.5	0.0497388709276299	0.108201687946332	0.0325187418530263	0.0908021469560627
37.515625	0.5	0.0493636714230621	0.107490762512597	0.0322538244891591	0.0900624176789029
37.8225	0.5	0.048992589870782	0.106786267286027	0.0319921312539126	0.0893316911424441
38.130625	0.5	0.048625567931438	0.106088132716254	0.0317336100405149	0.0886098218488444
38.44	0.5	0.0482625482625483	0.10539629005059	0.0314782097906116	0.08789666722776
38.750625	0.5	0.0479034744988848	0.104710671326292	0.0312258804690533	0.0871920875659449
39.0625	0.5	0.0475482912332838	0.104031209362809	0.0309765730393884	0.0864959459388184
39.375625	0.5	0.0471969439978761	0.103357837754034	0.0307302394400371	0.0858081081439366
39.69	0.5	0.046849379245725	0.102690490860546	0.0304868325611265	0.0851284426363087
40.005625	0.5	0.0465055443328634	0.10202910380186	0.0302463062219653	0.0844568204654994
40.3225	0.5	0.0461653875007213	0.10137361244868	0.0300086151491378	0.0837931152144607
40.640625	0.5	0.0458288578589331	0.100723953415172	0.0297737149551984	0.0831372029400407
40.96	0.5	0.0454959053685168	0.100080064051241	0.029541562117947	0.0824889621151146
41.280625	0.5	0.0451664808254174	0.0994418824348345	0.0293121139602685	0.0818482735722895
41.6025	0.5	0.0448405358444033	0.0988093473642607	0.0290853286305176	0.0812150204491339
41.925625	0.5	0.0445180228433105	0.0981823983505357	0.0288611650834331	0.0805890881348839
42.25	0.5	0.0441988950276243	0.0975609756097561	0.0286395830615647	0.0799703642185821
42.575625	0.5	0.0438831063753925	0.096945020055501	0.0284205430771976	0.0793587384386041
42.9025	0.5	0.0435706116224607	0.0963344732912673	0.0282040063947581	0.0787541026335317
43.230625	0.5	0.0432613662480228	0.0957292776029389	0.0279899350136879	0.0781563506943306
43.56	0.5	0.0429553264604811	0.0951293759512938	0.0277782916517702	0.0775653785177937
43.890625	0.5	0.0426524491836055	0.0945347119645495	0.0275690397288968	0.0769810839612125
44.2225	0.5	0.042352692042988	0.0939452299309503	0.0273621433512603	0.0764033667982383
44.555625	0.5	0.0420560133527842	0.0933608747913968	0.0271575672959612	0.0758321286758988
44.89	0.5	0.0417623721027354	0.092781592132121	0.0269552769960149	0.0752672730727354
45.225625	0.5	0.0414717279454647	0.0922073281774069	0.0267552385257497	0.0747087052580278
45.5625	0.5	0.0411840411840412	0.0916380297823597	0.0265574185865813	0.0741563322520734
45.900625	0.5	0.0408992727598062	0.0910736444257237	0.0263617844931547	0.0736100627874913
46.24	0.5	0.0406173842404549	0.0905141202027516	0.0261683041598423	0.0730698072715202
46.580625	0.5	0.0403383378083677	0.0899594058181246	0.0259769460875871	0.0725354777492808
46.9225	0.5	0.0400620962491862	0.0894094505789262	0.0257876793510812	0.0720069878679758
47.265625	0.5	0.0397886229406279	0.0888642043876701	0.0256004735862714	0.0714842528419986
47.61	0.5	0.0395178818415333	0.0883236177353824	0.0254152989781792	0.0709671894189265
47.955625	0.5	0.0392498374811417	0.0877876416947404	0.0252321262490294	0.0704557158463703
48.3025	0.5	0.0389844549485893	0.0872562279132673	0.0250509266466769	0.0699497518396583
48.650625	0.5	0.0387216998826248	0.0867293286065849	0.0248716719333227	0.0694492185503289
49	0.5	0.0384615384615385	0.0862068965517241	0.0246943343745124	0.06895403853541
49.350625	0.5	0.0382039373932976	0.085688885080494	0.0245188867284074	0.0684641357274623
49.7025	0.5	0.0379488639058868	0.08517524807291	0.0243453022353224	0.0679794354053638
50.055625	0.5	0.0376962857378459	0.0846659399506821	0.0241735546075213	0.0674998641658174
50.41	0.5	0.0374461711290021	0.0841609156707625	0.0240036180192642	0.0670253498955583
50.765625	0.5	0.037198488811392	0.0836601307189542	0.0238354670970979	0.0665558217442431
51.1225	0.5	0.0369532080003695	0.0831635411035802	0.0236690769103841	0.0660912100980017
51.480625	0.5	0.0367102983858941	0.0826711033492131	0.0235044229620582	0.0656314465536324
51.84	0.5	0.0364697301239971	0.0821827744904668	0.0233414811796125	0.0651764638934239
52.200625	0.5	0.0362314738284213	0.081698512065849	0.0231802279062963	0.0647261960605853
52.5625	0.5	0.0359955005624297	0.0812182741116751	0.02302063989253	0.0642805781352693
52.925625	0.5	0.0357617818307797	0.080742019156044	0.0228626942875235	0.0638395463111695
53.29	0.5	0.03553028957186	0.0802697062128753	0.0227063686310961	0.0634030378726795
53.655625	0.5	0.0353009961499851	0.0798012947760078	0.0225516408456916	0.0629709911725955
54.0225	0.5	0.0350738743478452	0.0793367448133603	0.0223984892285827	0.0625433456103493
54.390625	0.5	0.034848897359107	0.0788760167611536	0.0222468924442606	0.0621200416107572
54.76	0.5	0.0346260387811634	0.0784190715181932	0.0220968295170035	0.0617010206032705
55.130625	0.5	0.0344052726080272	0.0779658704402148	0.0219482798236209	0.0612862250017135
55.5025	0.5	0.0341865732233665	0.0775163753342894	0.0218012230863675	0.0608755981844979
55.875625	0.5	0.0339699153936795	0.0770705484532904	0.0216556393660225	0.0604690844752984
56.25	0.5	0.0337552742616034	0.0766283524904215	0.0215115090551308	0.0600666291241794
56.625625	0.5	0.033542625339357	0.076189750573804	0.0213688128714007	0.0596681782891596
57.0025	0.5	0.0333319445023124	0.0757547062611265	0.0212275318512541	0.0592736790182026
57.380625	0.5	0.0331232079826931	0.0753231835343521	0.021087647343526	0.0588830792316238
57.76	0.5	0.032916392363397	0.0748951467944877	0.0209491410033087	0.0584963277049012
58.140625	0.5	0.0327114745719397	0.0744705608564114	0.0208119947859369	0.0581133740518801
58.5225	0.5	0.0325084318745174	0.0740493909437595	0.02067619094111	0.0577341687083616
58.905625	0.5	0.0323072418701855	0.0736316026838719	0.0205417120071489	0.0573586629160643
59.29	0.5	0.0321078824851501	0.0732171621027969	0.0204085408053822	0.0569868087069505
59.675625	0.5	0.0319103319671722	0.0728060356203529	0.02027666043466	0.056618558887906
60.0625	0.5	0.0317145688800793	0.0723981900452489	0.0201460542659914	0.0562538670257664
60.450625	0.5	0.0315205720983836	0.0719935925702613	0.0200167059373019	0.055892687432679
60.84	0.5	0.031328320802005	0.0715922107674685	0.0198885993483088	0.0555349751517931
61.230625	0.5	0.0311377944710954	0.0711940125835417	0.0197617186555112	0.0551806859432693
61.6225	0.5	0.0309489728809625	0.0707989663350915	0.0196360482672905	0.0548297762706007
62.015625	0.5	0.030761836097092	0.0704070407040704	0.0195115728391209	0.0544822032872376
62.41	0.5	0.0305763644702645	0.0700182047332306	0.0193882772688849	0.0541379248235073
62.805625	0.5	0.0303925386317659	0.0696324278216365	0.0192661466922924	0.0537968993738235
63.2025	0.5	0.03021033948869	0.0692496797202313	0.0191451664784005	0.0534590860841754
63.600625	0.5	0.0300297482193298	0.0688699305274576	0.0190253222252314	0.053124444739892
64	0.5	0.0298507462686567	0.0684931506849315	0.0189065997554861	0.0527929357536733
64.400625	0.5	0.0296733153438859	0.0681193109731695	0.0187889851123512	0.0524645201538819
64.8025	0.5	0.029497437410125	0.0677483825073676	0.0186724645553969	0.0521391595730889
65.205625	0.5	0.0293230946861054	0.0673803367332328	0.0185570245565641	0.0518168162368675
65.61	0.5	0.0291502696399942	0.0670151454228656	0.018442651796237	0.0514974529528287
66.015625	0.5	0.0289789449852841	0.0666527806706936	0.0183293331594014	0.0511810330998925
66.4225	0.5	0.0288091036767619	0.0662932148894561	0.0182170557318847	0.050867520617789
66.830625	0.5	0.0286407289065507	0.0659364208062376	0.0181058067966761	0.0505568799967843
67.24	0.5	0.0284738041002278	0.0655823714585519	0.0179955738303258	0.0502490762676248
67.650625	0.5	0.0283083129130139	0.0652310401904746	0.0178863444994205	0.0499440749916958
68.0625	0.5	0.0281442392260334	0.064882400648824	0.0177781066571329	0.049641842251388
68.475625	0.5	0.0279815671426448	0.0645364267793903	0.0176708483398452	0.0493423446406673
68.89	0.5	0.0278202809848379	0.0641930928232122	0.0175645577638425	0.049045549255844
69.305625	0.5	0.0276603652896991	0.0638523733129006	0.0174592233220768	0.0487514236865347
69.7225	0.5	0.0275018048059404	0.0635142430690082	0.0173548335809977	0.0484599360068141
70.140625	0.5	0.0273445844904935	0.0631786771964462	0.0172513772774495	0.0481710547665507
70.56	0.5	0.0271886895051658	0.0628456510809452	0.0171488433156336	0.0478847489829237
70.980625	0.5	0.0270341052133582	0.0625151403855621	0.0170472207641326	0.0476009881321148
71.4025	0.5	0.0268808171768422	0.0621871210472311	0.0169464988529969	0.0473197421411728
71.825625	0.5	0.0267288111525965	0.0618615692733585	0.0168466669708911	0.047040981380045
72.25	0.5	0.026578073089701	0.0615384615384615	0.0167477146622991	0.0467646766537729
72.675625	0.5	0.0264285891262874	0.0612177745808495	0.0166496316247863	0.0464907991948482
73.1025	0.5	0.0262803455865445	0.0608994853993484	0.016552407706318	0.0462193206557244
73.530625	0.5	0.0261333289777785	0.0605835712500663	0.0164560329026322	0.0459502131014811
73.96	0.5	0.025987525987526	0.0602700096432015	0.0163604973546662	0.0456834490026378
74.390625	0.5	0.0258429234807188	0.0599587783398913	0.0162657913460347	0.045419001228113
74.8225	0.5	0.0256995084969	0.0596498553491008	0.0161719053005594	0.0451568430383253
75.255625	0.5	0.0255572682474902	0.0593432189245525	0.0160788297798485	0.0448969480784339
75.69	0.5	0.0254161901131021	0.0590388475616956	0.0159865554809236	0.0446392903717148
76.125625	0.5	0.0252762616409033	0.0587367199947137	0.0158950732338961	0.0443838443130693
76.5625	0.5	0.0251374705420267	0.058436815193572	0.015804373999688	0.0441305846626624
77.000625	0.5	0.0249998046890259	0.058139112361102	0.0157144488677996	0.0438794865396884
77.44	0.5	0.0248632521133764	0.0578435909301249	0.0156252890541207	0.0436305254162589
77.880625	0.5	0.0247278010030214	0.0575502305606112	0.0155368858987856	0.0433836771114137
78.3225	0.5	0.02459343969996	0.0572590111368777	0.0154492308640698	0.0431389177852481
78.765625	0.5	0.0244601566978788	0.0569699127648211	0.0153623155323291	0.0428962239331573
79.21	0.5	0.0243279406398248	0.0566829157691872	0.0152761316039782	0.0426555723801931
79.655625	0.5	0.0241967803159192	0.0563980006908755	0.0151906708955094	0.042416940275531
80.1025	0.5	0.0240666646611113	0.0561151482842793	0.0151059253375501	0.0421803050870459
80.550625	0.5	0.0239375827529716	0.05583433951466	0.0150218869729578	0.0419456445959928
81	0.5	0.0238095238095238	0.0555555555555556	0.014938547954952	0.0417129368917913
81.450625	0.5	0.0236824771871138	0.0552787777862231	0.0148559005452826	0.0414821603669105
81.9025	0.5	0.0235564323783163	0.0550039877891147	0.0147739371124338	0.0412532937118536
82.355625	0.5	0.0234313790098778	0.0547311673473856	0.0146926501298619	0.041026315910238
82.81	0.5	0.0233073068406946	0.0544602984424355	0.0146120321742677	0.0408012062339705
83.265625	0.5	0.0231842057598261	0.0541913632514818	0.0145320759239015	0.0405779442385149
83.7225	0.5	0.0230620657845426	0.0539243441451643	0.0144527741569006	0.0403565097582501
84.180625	0.5	0.022940877058406	0.0536592236851813	0.0143741197496587	0.0401368829019159
84.64	0.5	0.0228206298493838	0.0533959846219564	0.0142961056752258	0.0399190440481462
85.100625	0.5	0.0227013145479955	0.053134609892336	0.0142187250017389	0.0397029738410863
85.5625	0.5	0.0225829216654905	0.0528750826173166	0.0141419708908822	0.0394886531860931
86.025625	0.5	0.0224654418320568	0.052617386099802	0.0140658365963759	0.0392760632455166
86.49	0.5	0.0223488657950609	0.0523615038223898	0.013990315462494	0.03906518543456
86.955625	0.5	0.0222331844173169	0.0521074194451863	0.0139154009226098	0.0388560014172182
87.4225	0.5	0.022118388675385	0.0518551168036506	0.0138410864977678	0.0386484931022917
87.890625	0.5	0.0220044696578993	0.0516045799064667	0.0137673657952837	0.0384426426394748
88.36	0.5	0.0218914185639229	0.0513557929334429	0.0136942325073688	0.0382384324155171
88.830625	0.5	0.0217792267013319	0.0511087402334392	0.0136216804097811	0.0380358450504552
89.3025	0.5	0.0216678854852252	0.0508634063223214	0.0135497033605007	0.037834863393915
89.775625	0.5	0.0215573864363619	0.0506197758809423	0.0134782952984299	0.0376354705214817
90.25	0.5	0.0214477211796247	0.0503778337531486	0.0134074502421176	0.0374376497311368
90.725625	0.5	0.0213388814425084	0.0501375649438146	0.0133371622885057	0.0372413845397603
91.2025	0.5	0.0212308590536345	0.0498989546169008	0.0132674256117004	0.0370466586796973
91.680625	0.5	0.0211236459412895	0.0496619880935384	0.0131982344617645	0.0368534560953865
92.16	0.5	0.0210172341319882	0.0494266508501384	0.013129583163532	0.0366617609400509
92.640625	0.5	0.0209116157490606	0.0491929285165257	0.0130614661154446	0.0364715575724483
93.1225	0.5	0.0208067830112617	0.0489608068740973	0.0129938777884089	0.0362828305536803
93.605625	0.5	0.0207027282314047	0.0487302718540041	0.0129268127246745	0.0360955646440595
94.09	0.5	0.020599443815017	0.0485013095353575	0.012860265536732	0.0359097448000329
94.575625	0.5	0.020496922259017	0.048273906143458	0.012794230906231	0.0357253561711603
95.0625	0.5	0.0203951561504143	0.048048048048048	0.0127287035829177	0.0355423840971476
95.550625	0.5	0.0202941381650294	0.0478237217615868	0.012663678383591	0.0353608141049323
96.04	0.5	0.0201938610662359	0.0476009139375476	0.0125991501910778	0.0351806319058214
96.530625	0.5	0.0200943177037218	0.0473796113687378	0.0125351139532258	0.0350018233926808
97.0225	0.5	0.0199955010122722	0.0471598009856398	0.0124715646819151	0.0348243746371728
97.515625	0.5	0.0198974040105705	0.0469414698547748	0.0124084974520864	0.0346482718870447
98.01	0.5	0.0198000198000198	0.0467246051770863	0.0123459074007868	0.0344735015634639
98.505625	0.5	0.0197033415635833	0.0465091942863455	0.0122837897262325	0.0343000502583999
99.0025	0.5	0.019607362564643	0.0462952246475776	0.0122221396868878	0.0341279047320532
99.500625	0.5	0.0195120761458772	0.0460826838555077	0.0121609526005601	0.0339570519103281
100	0.5	0.0194174757281553	0.0458715596330275	0.0121002238435111	0.0337874788823509


==> figures/sensKL/sens_KL_EM_Gaus_ellip-k-known_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
30	21
-15	-2.89631642868783
-13.2069558024306	0
-12.4843670810751	5
-10	6.49832049554609
-5	5.47031873595384
-2.0806557098266	5
0	4.57873705771893
0.989487364435046	5
5	6.19052745259764
7.61154350267096	10
10	12.5064305354232
15	13.2453491049387
18.8018517970767	15
20	16.0798057115236
25	19.6900833392301
26.1464521353699	20
30	20.9159903806524
35	22.7427378588793
38.1333949884636	25
40	26.2014673760071
45	26.6351392392689
30	24
45	12.982492897112
40.4097706265508	15
40	16.4393192660861
39.4499979372543	15
35	12.481034371997
32.2568563695067	10
30	8.41855006411772
25	7.51496965822401
20	5.03351366551008
19.89498113748	5
16.2320365771419	0
15	-3.27534639619011
12.1107811607678	-5
13.9402866161398	-10
10.9551536780559	-15
10	-15.184310570425
7.97374343914877	-15
5	-10.5573436101264
0	-10.1056326599819
-0.615779903084126	-10
-5	-7.96614921880902
-10	-9.57147317246644
-12.333356962125	-10
-15	-10.4054343533622
30	5
1.07187381284626	15
0	13.2013764214705
-1.42499028638544	15
0	15.4774644043316
1.07187381284626	15
40	18
-15	8.98215093395856
-13.4567213457296	10
-10	10.8041274474316
-5.72059927124644	15
-5	16.0136170106889
0	17.4067747709145
3.34618636064013	20
5	21.8859967540101
7.64222731760785	20
10	17.3799782752834
12.5132963542467	20
15	22.0243941260551
20	22.7475123652838
25	23.9512623861242
26.7257354069766	25
30	28.2408148027763
35	29.767959189857
35.5808708923564	30
40	18
45	9.44337407197425
40	7.76593951426797
35.9231042222332	5
35	4.62757778446711
30	3.51330256423237
25.9563615125114	0
25	-0.649733302233786
20	-3.24762833652084
18.7080412609732	-5
16.8532286882473	-10
15	-12.8722757359396
13.4201717571406	-15
10	-15.6599710831802
5	-15.6167563278272
0.357788395861842	-15
0	-14.8425283721411
-0.318894252601226	-15
-4.65747716032181	-20
50	16
45	7.62189799288179
40.2427856471104	5
40	4.86836622456762
35	2.85236178104322
30.1251973581022	0
30	-0.0964388672258707
25	-3.51514607882316
22.8294223298639	-5
20	-7.95092247502432
18.9952730784729	-10
15.5814902266395	-15
15	-15.5505220862726
10	-16.1356315959355
5	-17.0466588707002
0	-18.4276674605172
-1.43088980324222	-20
50	13
-15	11.7498658529255
-10	12.6677193341628
-7.62129009973577	15
-5	18.6871869582198
0	19.3360851374973
0.856687198865581	20
5	24.7250030522257
10	24.1126314659118
11.9460415035766	25
15	25.2345351367046
20	26.2864590995571
25	29.1249942788328
25.8825099545064	30
60	15
45	5.80042191378933
43.5477014639838	5
40	3.076503519177
35	1.07714577761934
33.1591139253986	0
30	-2.4334488604326
26.5246665217473	-5
25	-6.00889141081469
21.0893851205019	-10
20	-11.1748691615139
17.2007857300647	-15
15	-17.0835795616996
10	-16.6112921086907
5	-18.4765614135733
1.71562920874219	-20
60	12
-15	13.9172671902031
-10	14.5313112208941
-9.52198092822511	15
-8.58437760633539	20
-5	20.7413184383921
0	21.6635272906081
2.96463405001186	25
5	26.0532919457944
10	27.3935277306412
15	26.9355267798855
20	28.8082780624445
21.7970783929331	30
70	14
45	3.33607824735003
40	1.28464081378638
36.7710537474237	0
35	-0.946414176781201
30	-4.77045885363933
29.6891813226374	-5
25	-8.10289147999383
23.1411528550083	-10
20	-13.3876390924547
18.8200812334898	-15
15	-18.6166370371267
10	-17.0869526214459
5	-19.9064639564463
4.79834628575469	-20
70	8
-15	18.4792074530871
-13.9253138469494	20
-10	21.5334747670354
-5	22.1978362705337
0	24.1998571862931
0.710969588844695	25
5	27.2195523057479
9.98596571728309	30
70	3
1.17686219143221	30
0	26.5031780253116
-1.11983223095807	30
70	3
10.0415109253171	30
15	28.6365184230664
18.0156913869852	30
80	3
14.9065041684533	-20
10	-17.5626131342012
5.77126292942197	-20
80	10
45	-7.63716058530078
41.9663347822299	-5
40	-1.62900096354575
35	-3.35317717910362
32.8428879678824	-5
31.9694703284025	-10
30	-12.3541938476651
25	-11.0117989733988
22.1133512923291	-15
21.9184333046455	-20
80	3
45	0.367779627233498
43.4777519607247	0
45	-0.602851656499446
80	5
-15	20.9081033014344
-10	23.4527468603412
-5	23.6543541026753
-2.12796793208958	25
-2.64573931922211	30
80	3
2.78047951032291	30
5	28.3858126657015
7.89459957355892	30
90	3
13.9489908900525	-20
10	-18.0382736469564
6.59650871683575	-20
90	3
33.0029988030045	-20
35	-17.0352749490798
35.7009022499064	-20
90	8
45	-11.0471645502531
44.040266645443	-10
40	-6.7043016964985
36.0659704803674	-10
35	-11.3537268827843
32.1137762994095	-15
30	-16.2528345784675
25.0140639973696	-20
90	5
-15	22.070474995743
-10.3570815340502	25
-10	25.6761610165536
-5	25.6148915057754
-4.17164640748616	30
90	3
4.38409682921362	30
5	29.5520730256551
5.80323342983476	30
100	3
12.9914776116517	-20
10	-18.5139341597116
7.42175450424953	-20
100	3
30.6579407441309	-20
30	-19.1790163874332
28.9076084744098	-20
100	5
45	-15.4666910362452
43.0932156536429	-15
40	-11.5165583544636
37.3805820643261	-15
36.5239645856219	-20
100	4
-15	23.2328466900516
-12.199290423191	25
-10	29.1645235231689
-8.28101677529136	30
110	3
12.0339643332509	-20
10	-18.9895946724668
8.24700029166331	-20
110	3
45	-17.1230573633433
40	-15.7207892024011
37.3470269213373	-20
110	3
-15	24.3952183843601
-14.0414993123319	25
-12.0404760830629	30
120	3
11.07645105485	-20
10	-19.4652551852221
9.07224607907709	-20
120	3
45	-18.7794236904415
40	-17.0483779602433
38.1700892570528	-20
120	2
-15	29.1159718030539
-14.7235616675504	30
130	3
10.1189377764492	-20
10	-19.9409156979773
9.89749186649087	-20
130	3
44.11497300737	-20
40	-18.3759667180855
38.9931515927682	-20
140	3
40.7511306746758	-20
40	-19.7035554759277
39.8162139284837	-20


==> figures/sensKL/sens_KL_EM_Gaus_ellip-k-known_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> figures/sensKL/sens_KL_EM_Gaus_ellip_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
50	19
-15	-4.08030634685437
-11.2712751898414	0
-10	0.713380605415914
-5.67155077376332	5
-5	5.61475234907125
0	6.81174285147706
4.4409926983902	10
5	10.4372016133575
9.91853551431011	15
10	15.0714209257185
15	15.9593942663089
20	16.9525472572311
24.0059898246964	20
25	20.628530269031
30	21.9495329406438
34.6697220236155	25
35	25.2029211113821
40	26.2023905757016
45	27.3504083349875
50	19
45	14.7796904813065
40	13.0535451649789
35.7455450444445	10
35	9.65844991004331
30	7.86173949986686
25	6.57420937491777
23.019731098651	5
20	3.74738553914526
16.1413946002435	0
15	-1.27525803056294
11.7384391983474	-5
11.6577612436491	-10
10	-14.1791204629383
5	-10.0686000968744
4.88142865579791	-10
0	-6.68610864853875
-5	-9.16577726705922
-10	-7.37527682185436
-15	-7.27197878820669
100	18
-15	-0.834676561165789
-14.237243741643	0
-10	2.37774443319804
-7.35215585189129	5
-5	7.1532152025209
0	9.65904484266401
0.474923851392953	10
5	13.539078267921
6.57482203112321	15
10	18.0028960376567
15	19.6129244018579
16.6869059753065	20
20	20.7026341949456
25	23.827151044225
29.4414412856542	25
30	25.5492531670043
35	28.2106712654929
39.0204010523524	30
100	20
45	11.471817608557
40.42606993786	10
40	9.91378348157069
35	7.62511711753742
30.6267662834751	5
30	4.63568313849408
25	3.01737800607683
20	1.08388117994623
18.8839499619276	0
15	-4.33946189880016
14.4216014970838	-5
14.2701773974233	-10
11.6312995437575	-15
10	-17.3753897091908
6.44359519667882	-15
5	-13.707152739752
0	-10.5967508581434
-5	-12.0443742812689
-10	-11.5401371772514
-15	-12.5541487516742
150	7
3.2916953977966	-20
2.5131353146849	-15
0	-13.2629771629042
-5	-14.3746467248253
-10	-13.8807814945486
-12.8247669753612	-15
-15	-16.2951733131252
150	15
-15	0.899671521766141
-10	4.04210826098016
-9.03276093001925	5
-5	8.69167805597055
-2.54311170777294	10
0	14.6426367969185
0.567689440714539	15
5	16.1457087211038
9.24052957675725	20
10	21.2391923326101
15	21.8043537712675
20	24.079418319496
21.5046171560819	25
25	29.4784115552209
25.526798781025	30
150	13
45	8.91289240915885
40	7.83363697267207
35	5.59178432503153
34.0141349710269	5
30	2.66672666851628
25	0.150643965098932
24.5930290232829	0
20	-4.9041221024995
19.9271719618391	-5
16.3734814871629	-10
15	-12.3576644480784
13.4948853679149	-15
10.2187237191866	-20
200	2
-13.1944610835937	-20
-15	-19.8126017282403
200	15
-15	2.11081102405073
-10.7552888923903	5
-10	5.6118926848172
-5.23420360514377	10
-5	10.477096946029
-1.98317736937007	15
0	18.7280061223675
5	18.3114276486787
6.85778408535934	20
9.88314480813934	25
10	25.1863807536234
10.2651158994117	25
15	23.8225238706898
17.2254733071376	25
18.1770902521994	30
200	12
45	6.95433823073378
40	5.75349046377344
38.309215901988	5
35	3.30979092403816
30	0.697770198538474
28.6389008577082	0
25	-3.42169973877707
23.4670462778861	-5
20	-7.61323415839866
18.2794187627326	-10
15.8757468272129	-15
16.5125871928259	-20
250	11
-15	3.32195052633532
-12.5346592766079	5
-10	7.053438737795
-6.79982506534149	10
-5	13.6664296501058
-4.11049492702132	15
-2.25176673491566	20
0	21.9662617804333
5	21.8816348812801
6.30607638233939	25
9.43778659810905	30
250	10
45	4.99464146634417
40	3.61391665099377
35	0.925717396239548
33.1222078697809	0
30.320442056596	-5
30	-5.60456874571405
25	-9.17448540000183
22.3312639556471	-10
20.4703550851355	-15
21.3635239819012	-20
250	3
11.3279115797721	30
15	27.4539405586464
15.9587614798484	30
300	13
-15	4.53309002861991
-14.3140296608256	5
-10	8.49498479077279
-8.36544652553921	10
-6.69425873614036	15
-6.42274310332934	20
-6.35373883787443	25
-5	26.0642764809833
-0.873825978256949	25
0	24.849685748767
0.379403500568957	25
5	28.6547369919976
5.84062042278568	30
300	9
45	2.50528930869294
40	1.44059037695884
37.3996852639665	0
35	-1.38775770421424
32.1256633806112	-5
30	-9.01042752464478
28.7680413662628	-10
26.1653979269321	-15
25.3162079603231	-20
350	9
45	0.015937151041704
44.906824372608	0
40	-1.02467372909549
35	-3.65641920192313
33.9308847046264	-5
31.776354714613	-10
31.6825428481157	-15
30	-19.5128628059594
29.6744678674766	-20
350	9
-15	6.23963853859066
-10	9.93653084375058
-9.93106798573693	10
-9.60602962327017	15
-10	15.9480727411897
-10.9673708951469	20
-10.7711130386577	25
-10	25.9924732525944
-5.30922736455532	30
400	9
45	-6.83798365545668
41.8590080061327	-5
40	-4.0639002043412
37.8484321505067	-5
35	-7.93254206982921
34.2802025782983	-10
34.1141004104022	-15
35	-18.6427646530857
35.2928209055197	-20
400	7
-15	8.25699358874136
-12.6263280828511	10
-12.9171827251145	15
-12.6402581343771	20
-13.0594232395592	25
-10	28.9376791487197
-8.75656336355735	30
450	6
45	-10.6259893038115
44.1075486568425	-10
40	-7.94742856394341
37.9827076053512	-10
37.1965662558423	-15
37.4499596840502	-20
450	3
-15	17.411879062489
-14.3131453736074	20
-15	23.6493361628896
500	3
45	-17.2841900621656
40	-17.5443052180363
39.6070984625807	-20


==> figures/sensKL/sens_KL_EM_Gaus_ellip_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> figures/sensKL/sens_KL_EM_Gaus_skew-k-known_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
20	51
45	13.8772333161317
40	11.4958868914381
37.605462041003	10
35	9.48753924200452
30	5.37580399166467
29.2793048120024	5
25	3.04969648857628
21.3670724730342	0
20	-0.500730557321194
16.016080846916	-5
15.2399742978623	-10
15	-10.3375276845633
10.842095317089	-15
10	-15.7258492820435
5	-16.4309819373153
1.46457122299656	-15
0	-12.1643145317761
-5	-12.4204122261825
-10	-11.9344678451866
-14.5893118555391	-10
-12.8775890843948	-5
-12.926098057611	0
-10	3.64051221996274
-7.28491325885403	5
-5	6.36288348647766
0	8.54859535210666
5	9.58821248813023
5.54256547103885	10
5	11.6771786714581
0	12.5082318490799
-1.99799488799171	15
-0.657659575525184	20
0	22.5774614853421
3.68772849218403	25
5	25.983697145776
9.54232160501508	25
10	21.9495743840942
10.2889643982423	20
10	19.6101903773274
7.69448743115885	15
10	14.1447639951589
15	14.8858199228065
15.2064593837924	15
20	18.3139222525343
24.2421757990979	20
25	20.1844548512302
30	21.5755218506063
35	23.6007049450115
37.0634000312822	25
40	27.6641533819955
45	27.3053455353759
40	3
2.4456751030526	-20
0	-18.6809089219485
-1.62566102965615	-20
40	14
45	8.91485999031243
40	7.36972687217266
36.0812192957268	5
35	4.64287908281588
30	2.577540618171
27.1210309420913	0
25	-1.6394918570947
20.5711165962806	-5
20	-5.55002290752785
17.0473092683381	-10
15	-12.8795732004761
13.1090434595567	-15
10	-17.679859295219
6.09462095078971	-20
40	7
-15	11.7554582750451
-10	13.3102051940321
-8.62146858123516	15
-5	18.4043309133228
-3.83056199724967	20
-2.20872433604087	25
-0.886278676404678	30
40	6
6.83002226392619	30
10	27.2215768751351
15	25.5361304998739
20	26.5371970306216
25	29.5328598171921
25.4776049964885	30
60	14
45	6.88769334548105
40.7795947832925	5
40	3.96389743959621
35	3.07963062878474
30	0.091893714619111
29.8973598479343	0
25	-3.78550893936237
23.3993970335173	-5
20	-8.27384329643614
18.8546442388139	-10
15.6697682087718	-15
15	-17.159021665151
10	-19.6338693083944
9.38371016493836	-20
60	6
-15	16.3339683807063
-10	17.8224407182118
-7.69378301836922	20
-5	24.8647702020858
-4.95185169988114	25
-2.63027484719618	30
60	3
9.38250839628027	30
10	29.4587807568296
12.8727484435692	30
80	13
45	3.06369150917853
43.7925386039798	0
40	-1.67356266505092
38.6968819033638	0
35	1.5163821747536
32.4909602969107	0
30	-3.12212619103919
27.1418553410998	-5
25	-7.78691667431432
22.5758759364924	-10
20	-14.1755756580051
19.707969563759	-15
17.366613837386	-20
80	6
-15	18.0999015122818
-11.4960907777519	20
-12.5790844422649	25
-10	26.8715960104558
-5	28.662465793396
-4.37427101798768	30
80	5
30.2535269705244	-10
30	-10.8252524192756
28.5890975311438	-10
30	-9.05208394523791
30.2535269705244	-10
100	4
33.5645468125915	-20
30	-15.6058518931025
25	-18.0450085922572
21.8407593988898	-20
100	10
45	-3.89983780404799
42.8016288414377	-5
40	-5.70124903951248
38.4403126484845	-5
35	-0.203485126559954
31.8659996368894	-5
32.1245400999218	-10
35	-13.7274500987992
36.7507700757452	-15
35.9502787525824	-20
100	3
-15	19.8658346438573
-14.7525900727076	20
-15	21.0312832307367
100	3
-15	28.3276596203602
-10	29.3542844176687
-8.55715002231149	30
120	3
32.0019784471402	-20
30	-17.5320874528914
26.8870641729803	-20
120	3
44.9588087713976	-20
40	-15.0446350449051
36.9847085272144	-20
120	7
33.9955532293191	-10
35	-11.3020613553022
40	-14.8674244230838
42.6220001728349	-10
40	-7.89005391878132
35	-6.76661595089723
33.9955532293191	-10
140	3
30.4394100816888	-20
30	-19.4583230126803
29.3167481957676	-20
140	3
43.2576334501603	-20
40	-16.7446289260879
38.0191383018464	-20
160	3
41.5564581289231	-20
40	-18.4446228072707
39.0535680764784	-20


==> figures/sensKL/sens_KL_EM_Gaus_skew-k-known_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> figures/sensKL/sens_KL_EM_Gaus_skew_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
50	16
-15	0.29883403818737
-10	4.07874139139754
-9.0688400144926	5
-5.47297944249291	10
-5	10.7619678691678
-1.01630064533543	15
0	17.8729291622314
1.97773258181163	20
5	21.5294851669458
10	22.1982756886992
15	20.7278651802701
20	24.1814859006878
25	24.9421980300066
25.0885058122042	25
25	25.2109213770593
24.1893246442255	30
50	20
45	13.3803338033373
40	12.714579584308
36.2834961349565	10
35	9.00984890313525
30	7.04680911776493
25	5.86790135625573
24.1244695625462	5
22.9270734623211	0
20	-2.29065082544909
18.0567248095823	-5
17.0501313200164	-10
15	-12.8708309028428
12.8915354144394	-15
10	-17.4460437284719
5	-18.239295054543
1.66291678348044	-15
0	-13.1610414008049
-5	-12.4102188031502
-10	-12.6509457218577
-15	-13.9967936889393
100	11
-15	1.46724700907364
-11.1137538182879	5
-10	7.07707563096782
-7.51274239353114	10
-5	14.0480173034058
-4.10514768718153	15
-1.73073772870588	20
-1.24455724063927	25
0	26.6517495373469
5	26.2025300935554
8.57953061577893	30
100	13
45	10.0813511008012
44.4322771305068	10
40	8.671508273446
35	5.45918749621889
33.9856744551202	5
30	0.880375223295453
29.3713815806723	0
28.1207150163026	-5
25	-6.81269285245491
21.32813664172	-10
20	-11.8591837229552
18.2315711171419	-15
15.5922078252084	-20
100	5
11.6958956799627	25
15	22.8419852388937
17.6605644768935	25
15	28.3345765367375
11.6958956799627	25
150	9
45	-7.70516796798261
40	-6.30465531807723
35	-6.87650205602654
32.2222759744054	-10
32.7875437443308	-15
30	-15.8695554296904
25	-18.2405478353411
20	-19.9601092144303
19.9759667761831	-20
150	9
-15	2.63565997995991
-12.3990801511598	5
-10	9.47412241097666
-9.55250534456938	10
-6.87608410956196	15
-5	18.1178340620311
-4.01887211820566	20
-4.32653356839266	25
-0.722155961166314	30
150	5
14.9327934735603	25
15	24.9561052975174
15.0541167225794	25
15	25.067826340961
14.9327934735603	25
200	8
45	-12.6576469556275
42.1557117162598	-10
40	-8.89752464609168
37.7350572238088	-10
37.9696825379764	-15
35	-18.581956212269
30	-18.8878291516409
28.4290580629277	-20
200	9
-15	3.80407295084618
-13.6844064840317	5
-11.109627745889	10
-10	14.0515784974855
-9.51735611236355	15
-7.99840815964494	20
-10	21.888223490229
-11.2434211330747	25
-13.2446442721364	30
200	3
-5.42517185896391	30
-5	29.5637608439342
-4.70265641019435	30
250	7
-15	4.97248592173245
-14.9697328169036	5
-12.5311077638936	10
-11.5870054441038	15
-11.7790164358006	20
-13.2221315947007	25
-15	28.0693578597113
300	5
-15	7.8496261361393
-13.9525877818981	10
-13.5288466618461	15
-14.654484761643	20
-15	22.7104355410016


==> figures/sensKL/sens_KL_EM_Gaus_skew_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> figures/sensKL/sens_KL_EM_Huber_ellip-k-known_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
11	5
10.3305804613043	-10
10	-10.4684807313115
9.67303211462249	-10
10	-9.63841521753808
10.3305804613043	-10
11.5	5
11.4280416153623	-10
10	-12.023743259564
8.58756399164109	-10
10	-8.4380259051002
11.4280416153623	-10
11.5	5
15.2246576831917	15
15	14.5245325236985
14.8544261065274	15
15	15.7354822019323
15.2246576831917	15
12	3
-15	5.09427775866509
-14.6281584039529	5
-15	4.85723393847043
12	3
45	13.3661207752916
44.4846018105924	15
45	16.794867430285
12	3
-15	20.3393030290039
-14.1104617582836	20
-15	19.5914874364603
12	3
10.7903074879262	30
10	26.2046417374479
9.18112981191862	30
12	5
40.5205897726309	-15
40	-16.4189143142035
39.351641998191	-15
40	-14.4678980785811
40.5205897726309	-15
12	5
0.150094342646749	-10
0	-10.1853876899361
-0.0714382189471054	-10
0	-9.83748288345811
0.150094342646749	-10
12	5
12.5255027694202	-10
10	-13.5790057878165
7.50209586865969	-10
10	-7.23763659266231
12.5255027694202	-10
12	5
1.27590643166599	0
0	-1.16831996312632
-1.6900952658732	0
0	0.672085491997526
1.27590643166599	0
12	7
16.7709318742514	15
15	11.2519843657711
13.8524699251459	15
14.6759730843935	20
15	20.3108095359712
15.3416519546805	20
16.7709318742514	15
12.5	5
39.8705051556354	-20
37.7086093193437	-15
40	-13.1194750731899
41.8398393327811	-15
45	-19.3002317046279
12.5	3
-15	5.82537690835731
-11.744624911648	5
-15	3.75012079039531
12.5	5
45	9.98087501615187
44.9555966976068	10
43.4055281799976	15
41.8868302048817	20
45	20.1113445154142
12.5	3
-15	21.0704749284267
-12.1935753464099	20
-15	18.7111743196033
12.5	5
12.1852721294608	30
11.8661831128282	25
10	23.0416698486952
7.35466740439373	25
7.73574940513822	30
12.5	5
-8.06383124874984	-15
-10	-18.1720795240285
-11.4812802817938	-15
-10	-11.0882101446293
-8.06383124874984	-15
12.5	7
10.3856121861178	-15
10	-15.1141815369547
9.83421401383446	-15
6.41662774567829	-10
10	-6.03724728022443
13.6229639234782	-10
10.3856121861178	-15
12.5	5
20.8859713684731	-15
20	-16.8162049967157
17.7744355464489	-15
20	-13.4223961442174
20.8859713684731	-15
12.5	5
2.25409765301716	-10
0	-12.7841286314618
-1.07285004101309	-10
0	-7.55933871648735
2.25409765301716	-10
12.5	9
-4.80956293316645	-5
-5	-5.05607886276507
-5.16654897662412	-5
-5	-4.28820800387147
-4.30045514960892	0
0	1.71012461451096
3.2465497627687	0
0	-2.97279550050785
-4.80956293316645	-5
12.5	5
25.6770836184341	0
25	-0.583175320406276
24.543281632246	0
25	4.00474591816069
25.6770836184341	0
12.5	9
16.8108656264543	10
15	8.37288559094583
13.6330898633531	10
12.8505137437645	15
12.6196059921759	20
15	22.2832953725945
17.5098725646312	20
18.317206065311	15
16.8108656264543	10
12.5	9
30.6125353935343	10
30	9.38158715329619
28.3541387069091	10
28.9997881110343	15
30	16.3949858015047
35	16.7256222389919
35.94912442913	15
35	13.6805155192922
30.6125353935343	10
12.5	5
-4.79769119338225	15
-5	13.3907495000978
-5.69320441254407	15
-5	15.2053822227388
-4.79769119338225	15
13	3
-11.5976440932189	-20
-13.7195853733156	-15
-15	-10.6685024460468
13	6
31.475584140666	-20
35	-17.1685663870493
36.0655766404964	-15
40	-11.7710520677987
43.1590888929313	-15
45	-17.5050448827291
13	6
-15	-4.08197461499902
-11.7572505990821	-5
-10	-6.31429994771368
-8.90849951031822	-10
-5.13816186177845	-15
-9.25026995922428	-20
13	3
45	-0.519838111736263
43.8208792838065	0
45	0.636508506560333
13	21
-15	6.55647605804953
-10	7.26315986020288
-8.5232142310724	5
-5	2.18601920830721
0	2.7481637370244
5	0.386236958144738
5.24510332507316	0
5	-0.15440763622613
0	-4.77727103788939
-0.528426688367245	-5
0	-5.2811945495166
4.35810096338757	-10
0.44250778734436	-15
0	-16.0001278467673
-3.78634500512777	-15
-2.07426186307907	-10
-5	-6.31676437920666
-8.91066703208105	-5
-10	-3.4512666824669
-11.067901060219	0
-15	2.64300764232019
13	23
45	8.78447007425114
42.1778515846276	10
42.3264545494028	15
40	18.5149896428215
37.2326824495923	15
35	11.8960973375364
32.7397025185063	10
30	7.2340092483226
27.3522040322877	5
27.8945210707163	0
25	-2.49306467750856
23.0475366662918	0
20	4.03702263220386
16.8271620527631	5
15	5.73757643477967
11.4192130894046	10
11.848557562383	15
10.5632388999583	20
10	20.6539864333538
5	22.7555403955146
4.45279229362982	25
5	26.1608391757434
6.29036899835782	30
13	3
-15	21.8016468278496
-10.2766889345363	20
-15	17.8308612027464
13	3
0.991319389789181	30
0	29.5433606105841
-0.268048914807872	30
13	15
13.5802367709954	30
14.1415167512961	25
15	24.2557812092177
19.6780931745819	20
19.8634802563707	15
19.7437821684175	10
20	9.23819429146021
20.8726819315068	10
25	10.7470652152739
27.8065618388264	15
30	18.059166887608
35	19.0592849255342
36.5339370605751	20
40	22.193052304931
45	20.868349207292
13	3
27.3793085457017	30
25	28.475672579758
22.9052972819104	30
13	9
14.8522518302634	-15
10	-16.4367740222337
7.91387465499339	-15
5.33115962269689	-10
9.81095761281339	-5
10	-4.70117281804847
12.5447670350394	-5
14.7204250775362	-10
14.8522518302634	-15
13	5
21.9550778821297	-15
20	-19.0078295358594
15.0888347036647	-15
20	-11.5186929115794
21.9550778821297	-15
13	5
27.3909645002789	-10
25	-10.9980515255025
22.644997906742	-10
25	-8.24437224029588
27.3909645002789	-10
13	7
35.8169220284427	-5
35	-6.17221771497848
33.7617360749727	-5
33.003041327671	0
35	1.00223532550485
36.484529288898	0
35.8169220284427	-5
13	13
7.47369914409044	10
5	8.38574842940831
0	9.89353240892249
-5	7.74599893839642
-8.09113051000253	10
-10	12.9496138217973
-10.4679328183392	15
-10	18.484958684873
-5	17.115651014558
-2.91600837566565	15
0	10.1477801714588
5	10.6875527857358
7.47369914409044	10
13.5	2
-14.1801397916947	-20
-15	-17.8705463322694
13.5	3
-0.703891944972576	-20
-5	-16.3768807741569
-8.03837638822225	-20
13.5	7
18.0735246199625	-20
15	-17.6273971365863
10	-17.7593665075128
5.99353529615231	-15
5	-12.8661262917508
3.44604524513325	-15
1.02062942095827	-20
13.5	3
45	-12.7667355259274
44.4783384530815	-15
45	-15.7098580608303
13.5	3
-15	-2.37210147879913
-12.714993700459	0
-15	1.53589449424507
13.5	3
45	-1.64644177973406
41.2654650233188	0
45	2.01596261354678
13.5	4
-15	7.28757520774175
-10.6170961428038	10
-11.8772700838408	15
-15	16.9505480858894
13.5	15
45	7.5880651323504
40	8.93257632842158
36.1234205968182	10
35	10.1116791557806
34.8668696434782	10
30	5.086431343349
29.8975597068028	5
30	2.78224966741299
35	2.58954775453377
38.8356854810212	0
39.1938003415539	-5
37.0062579816717	-10
40	-10.4226290624075
41.9508466045433	-10
45	-9.29342460862752
13.5	9
-15	22.5328187272725
-10	21.3141692213487
-6.86704457639079	20
-5	19.0259198063771
-2.4680307185308	20
0	21.4673886786936
2.42564784250823	25
0	27.4749847143255
-1.48219278250198	30
13.5	3
-9.95191645032056	30
-10	29.9420638557842
-10.0579844349075	30
13.5	4
14.97520141253	30
15	29.8612189962362
20	25.3558490824258
20.5799262609572	30
13.5	11
31.1164303169233	30
30	29.9781168544477
25	26.7834864863022
20.0890399173865	25
25	21.1828079413815
28.3133919598174	20
30	19.7233479737113
31.0891893023514	20
35	22.1030855369889
40	24.6007395068605
45	21.6253538991697
13.5	5
23.0241843957863	-15
25	-19.2112075255259
29.131792714119	-15
25	-12.4031807917958
23.0241843957863	-15
13.5	5
-7.57071142642261	-10
-5	-13.3426462525707
-3.07567368514505	-10
-5	-7.57744989564824
-7.57071142642261	-10
13.5	15
1.31407993864814	-5
5	-8.89823313811015
8.41999503806958	-5
10	-2.50242029171474
13.0480264453147	0
13.5693725432542	5
10	9.1674161296059
5	5.81407839689464
0	7.63773869457994
-4.76484520465305	5
0	3.78620285953784
5	3.89065448922865
7.46898265924987	0
5	-1.55538394342172
1.31407993864814	-5
13.5	9
17.402253975337	-5
20	-9.1143875838132
25	-5.77267225002205
27.7056822802673	-5
25	-4.40295403461085
21.5517917003376	0
20	2.05563341830159
17.0631895860307	0
17.402253975337	-5
13.5	9
-1.03432555794906	15
0	13.2788886947893
5	11.7828956226642
10	11.4907720906844
10.8466013810016	15
10	17.6891228747001
5	19.0728591241719
0	17.6257257371451
-1.03432555794906	15
13.5	5
22.013682634523	15
25	12.5552254520866
26.6133355666186	15
25	19.0272547428855
22.013682634523	15
13.5	5
38.5162404700547	15
40	10.7870771037954
41.247380918808	15
40	16.8846407342833
38.5162404700547	15
13.5	5
-2.92001841799547	25
-5	21.8715798345193
-6.31041890598326	25
-5	26.1365536729637
-2.92001841799547	25
14	3
-2.41744716887427	-20
-5	-17.8220061752736
-6.82648281722022	-20
14	4
14.2274595840651	-20
10	-19.0819589927918
5	-17.2256674819982
3.50525065926345	-20
14	3
-15	-0.662228342599248
-14.3620863406991	0
-15	0.428781346169951
14	3
45	-2.77304544773185
41.3901954790408	-5
45	-7.85107961425071
14	4
-15	8.01867435743397
-11.7984513981918	10
-13.2866073493423	15
-15	16.0702349690324
14	3
45	6.39166019044966
40.7471378716776	5
45	3.39541672053324
14	5
-15	23.2639906266953
-10	22.850028871246
-7.84784128580231	25
-5	27.469992197623
-2.69633665019608	30
14	3
-8.24280090766543	30
-10	27.8827407562868
-12.1190240127517	30
14	4
37.112731705691	30
40	26.9276938847995
40.9717611934741	25
45	22.3823585910474
14	5
24.0932909094428	-15
25	-16.9325387133667
26.8960949626068	-15
25	-13.808310058089
24.0932909094428	-15
14	5
-6.23292334252699	-10
-5	-11.6031463307182
-4.07708550721104	-10
-5	-8.83813541208982
-6.23292334252699	-10
14	5
2.81319815424993	-5
5	-7.31276405339535
7.02903246332577	-5
5	-2.95636025061732
2.81319815424993	-5
14	7
9.69286199342658	0
10	-0.303667765380997
10.3698768678209	0
11.582714678668	5
10	6.84789640210313
7.30875091009038	5
9.69286199342658	0
14	5
19.8939299435806	0
20	-1.91394418200872
20.0560467343833	0
20	0.0742442043993124
19.8939299435806	0
14	5
-0.689950339381627	5
0	4.82424198205127
0.99275958752537	5
0	5.3819449802374
-0.689950339381627	5
14	5
33.2460782061987	5
35	4.1768601835627
38.5866440809595	5
35	6.78083288202349
33.2460782061987	5
14	5
0.943117959484124	15
5	12.8782384595927
9.62944049778469	15
5	17.686153396217
0.943117959484124	15
14	5
24.2223690425876	15
25	14.3633856888993
25.4201092944107	15
25	16.0486889296019
24.2223690425876	15
14	5
39.7997984905171	15
40	14.4315564576785
40.1683072882132	15
40	15.2542918257452
39.7997984905171	15
14	5
-0.479722250728453	25
0	24.4196364503861
0.398503391386646	25
0	25.4066088180669
-0.479722250728453	25
14	7
24.7485977111463	25
25	24.8045899774408
30	22.5889825663151
34.0683605391424	25
30	27.1758310139873
25	25.0913003928465
24.7485977111463	25
14.5	3
-4.13100239277596	-20
-5	-19.2671315763902
-5.61458924621818	-20
14.5	3
45	-3.89964911572965
43.2163750972668	-5
45	-6.40873461987391
14.5	4
-15	8.74977350712619
-12.9798066535797	10
-14.6959446148439	15
-15	15.1899218521754
14.5	3
45	5.19525524854892
44.4033071739721	5
45	4.77487082751969
14.5	5
-15	23.9951625261182
-10	24.3858885211434
-9.38526366562137	25
-10	25.8234176567895
-14.1800635905958	30
14.5	3
-6.5336853650103	30
-5	28.8034307222823
-3.91048051789019	30
14.5	4
39.2844565631916	30
40	29.2385991696957
42.1367013820403	25
45	23.1393632829251
14.5	5
4.31231636985172	-5
5	-5.72729496868055
5.63806988858196	-5
5	-4.35733655781292
4.31231636985172	-5
14.5	5
3.03745165284042	15
5	13.9735812965211
7.2395279691311	15
5	16.2994476682621
3.03745165284042	15
15	3
-15	9.48087265681841
-14.1611619089677	10
-15	12.3758762687586
15	3
-15	24.7263344255411
-13.0794841483777	25
-15	26.9165387898245
15	3
45	29.3506870738971
43.3016415706066	25
45	23.8963679748029
15.5	3
45	26.3664582252974
44.4665817591728	25
45	24.6533726666806


==> figures/sensKL/sens_KL_EM_Huber_ellip-k-known_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> figures/sensKL/sens_KL_EM_Huber_ellip_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
14	3
24.7423841054988	-20
25	-19.7888852567988
25.7922865675184	-20
14	3
-15	-12.8022224368857
-14.3833231250935	-15
-15	-16.2728727904281
14	3
-15	-4.56517835016272
-13.2607913191638	-5
-15	-7.05580824100637
14	8
45	11.4393777289034
43.7526233649915	15
40	17.5929615510669
35	19.9613890678854
34.9424468127388	20
35	20.0400540664012
40	21.293527806364
45	21.5343145636236
14	5
16.8056789584098	-15
15	-15.2571479676327
14.4759175032212	-15
15	-14.6923852840542
16.8056789584098	-15
14	5
31.634894408596	-15
30	-16.4516258230519
29.5629611544981	-15
30	-14.4215449700229
31.634894408596	-15
14	5
10.2631494939454	-10
10	-10.4513368328355
9.81234754540395	-10
10	-9.65550392579453
10.2631494939454	-10
14	5
-4.63536624610303	-5
-5	-5.36579187584687
-6.63152334519944	-5
-5	-3.3794555362748
-4.63536624610303	-5
14	5
-9.42453404209884	5
-10	4.85919599768939
-10.3499941837178	5
-10	5.09149437025338
-9.42453404209884	5
14	5
26.6267677726127	5
25	3.92090432051784
23.4201063841664	5
25	6.6911052428912
26.6267677726127	5
14	5
17.2472591392368	10
15	8.9229640184768
12.4832078040298	10
15	10.8133433039475
17.2472591392368	10
15	26
8.87844091798119	-20
8.78236425679776	-15
7.5713874150423	-10
10	-5.5415051559813
11.1810435273983	-5
15	-3.15702132572633
17.5795972847447	-5
15	-7.28103953212613
13.405701108982	-10
15	-11.5793330705781
20	-13.4067887895375
22.7177805224605	-15
25	-16.9601542040308
26.8676804747244	-15
25	-12.13223379338
23.870010531197	-10
25	-9.58103698852443
28.4136474323582	-10
30	-10.8541305800624
35	-12.0036163673198
37.1401394009175	-10
40	-8.3632800756361
43.5285155307347	-10
40	-12.1592587992842
37.2982527535326	-15
38.5625926152683	-20
15	4
21.2905831113463	-20
20	-18.4409426086853
15	-17.8594781174396
11.2430174205406	-20
15	3
41.2859862216223	-20
44.697815812258	-15
45	-14.1565294322498
15	5
-15	-1.31242739544397
-10	-0.890213688250233
-9.1073184872356	0
-10	0.678594812605387
-15	2.11024727021793
15	20
-15	8.19232247818994
-10	7.80804692865308
-5	9.69772724447629
-3.19504610327633	5
0	1.43340489131974
2.984910841964	0
0	-2.46264691055969
-1.63160465521101	-5
-5	-8.37909378546562
-6.7533530710976	-10
-5	-14.6456371179879
0	-14.9702289540496
0.320079934043503	-15
0	-15.023946008812
-5	-15.1292584213122
-6.89447129504734	-15
-10	-14.6837172906704
-10.2762475265887	-15
-10	-15.5132742075528
-8.62248126805352	-20
15	12
45	8.08565630494951
41.2017323919073	10
40	12.1934936679571
38.4815660632304	15
35	17.2790834063012
30.9442206219079	20
35	22.8226144241373
40	23.5073519556267
44.2174346073401	25
40	27.3243699066488
35	27.3393765848976
30.7140306470164	30
15	4
-15	21.9709078611013
-13.7160658561357	20
-13.6845389063494	15
-15	12.6188437249223
15	6
3.00410561902345	30
1.128817838214	25
0	24.0456581605829
-1.61562762615314	25
-5	29.9440929195619
-5.16014388976084	30
15	3
12.9098543688298	30
10	27.9514491327143
6.50317998658666	30
15	39
11.6278683633568	0
10	-3.63906122295656
7.51394318353613	0
5	1.59835941555362
3.16973249788562	5
5	7.44159033479113
7.52044844701273	10
5	13.4007010319256
0	12.0960984751566
-5	10.3049493485557
-7.39764673075323	15
-5	19.6636715838726
0	15.7081802947056
4.0802978080642	20
5	21.0895507995856
9.8674061171197	20
9.14365597069447	15
10	14.5504435859449
15	14.4743499061878
20	13.6300036887279
25	12.4548440824577
30	13.6848164932208
35	11.4902244157815
37.7734295749317	10
38.6654677773516	5
40	3.56476619643069
42.5267062184504	0
40	-1.73794027025334
36.3866553650259	0
35	1.28813058976615
30	2.48431190444656
25	0.183449411652135
20	1.10481142044011
15	3.96291983052992
13.8468069313239	5
10	7.24538424536926
7.71698290528932	5
10	1.7804097318079
11.6278683633568	0
15	13
23.5424008262161	20
20	16.8618644902938
15	18.5493084713738
10.7504684047266	20
13.5962585499065	25
15	27.1956176111503
19.15267957063	25
20	24.0807697882607
20.8602385330228	25
25	27.9994217385586
26.7868805718262	25
25	21.3757050395078
23.5424008262161	20
16	4
4.95048999795002	-20
0	-15.7461000768937
-5	-18.2794768279142
-6.27959220612395	-20
16	7
45	-2.82543431779952
40	-4.40447931040414
35	-4.23251529247661
34.3488198873088	-5
35	-5.98466378859649
40	-5.61399944693912
45	-6.35207492800035
16	3
45	5.99444197026899
43.0400474086542	5
45	2.16117205039059
16	7
-4.53772735328619	-10
0	-14.0724057671923
5	-11.1126110056489
5.33042728468065	-10
5	-9.11834906492455
0	-5.45748271262229
-4.53772735328619	-10
16	9
16.9594133473258	-10
20	-11.4760754422409
21.6767777103931	-10
25	-8.76785823523532
29.1806502060235	-5
25	-0.85140247133544
20.5737811956501	-5
20	-7.19990513315208
16.9594133473258	-10
16	5
-0.759359070652001	5
0	4.15233575367123
0.753342845770417	5
0	6.40341893567659
-0.759359070652001	5
16	5
-10.9589513470978	20
-10	16.8438859924724
-8.65696755351588	20
-10	22.9855190920681
-10.9589513470978	20
16	5
-2.10366193533494	20
0	18.250931215628
1.66286610740494	20
0	21.6487492221974
-2.10366193533494	20
16	7
3.96393776534281	25
5	23.9534285477216
10	23.8087569043828
10.8500227367643	25
10	25.6976135987986
5	26.8745792185796
3.96393776534281	25
17	3
4.11008083091756	-20
0	-16.4682541449753
-4.57540688805632	-20
17	5
-3.53731701445442	-10
0	-13.1745825803349
4.02863493285987	-10
0	-6.45894906456688
-3.53731701445442	-10
17	5
21.5290472551443	-5
25	-7.9546794819462
28.2783827346307	-5
25	-1.74675233739723
21.5290472551443	-5
18	3
3.2696716638851	-20
0	-17.190408213057
-3.63985013143468	-20
18	5
-2.53690667562265	-10
0	-12.2767593934775
2.88927195754751	-10
0	-7.46041541651147
-2.53690667562265	-10
18	5
22.4843133146385	-5
25	-7.14150072865708
27.376115263238	-5
25	-2.64210220345902
22.4843133146385	-5
19	3
2.42926249685264	-20
0	-17.9125622811387
-2.70429337481305	-20
19	5
-1.53649633679089	-10
0	-11.3789362066202
1.74990898223514	-10
0	-8.46188176845606
-1.53649633679089	-10
19	5
23.4395793741328	-5
25	-6.32832197536797
26.4738477918453	-5
25	-3.53745206952081
23.4395793741328	-5
20	3
1.58885332982019	-20
0	-18.6347163492204
-1.76873661819142	-20
20	5
-0.53608599795912	-10
0	-10.4811130197628
0.610546006922779	-10
0	-9.46334812040065
-0.53608599795912	-10
20	5
24.394845433627	-5
25	-5.51514322207885
25.5715803204525	-5
25	-4.4328019355826
24.394845433627	-5
21	3
0.748444162787727	-20
0	-19.356870417302
-0.833179861569782	-20


==> figures/sensKL/sens_KL_EM_Huber_ellip_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> figures/sensKL/sens_KL_EM_Huber_skew-k-known_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
7	5
-8.60367178813076	-15
-10	-16.362741401525
-12.3904135898638	-15
-10	-11.8372936176396
-8.60367178813076	-15
7.5	5
-0.602237535633735	-20
-1.44609352673816	-15
0	-13.3266869727044
0.66727977649091	-15
2.66518582205269	-20
7.5	9
-15	-12.2208624206671
-13.6022667904908	-10
-10	-8.66489722717752
-5	-8.26816033071089
-2.73740244871239	-10
-5	-12.0035517818769
-6.40617903977735	-15
-10	-18.5073763965619
-14.5510134915821	-20
7.5	5
13.217986771985	-10
10	-12.2938411119699
5.88743835771683	-10
10	-7.97069075688696
13.217986771985	-10
7.5	5
0.823289249974302	-5
0	-7.40898730718393
-1.86731440926493	-5
0	-2.80081866905547
0.823289249974302	-5
7.5	5
21.81702827834	0
20	-1.22857996137065
19.0393375517503	0
20	1.50276000740563
21.81702827834	0
7.5	5
-4.51333356606105	5
-5	4.11869929270023
-5.48216259193765	5
-5	5.94145711062729
-4.51333356606105	5
7.5	5
16.195356891291	10
15	8.15851877826259
14.4923980062432	10
15	11.4360462381514
16.195356891291	10
7.5	5
40.0917191827685	10
40	9.89976043204688
39.6763730920051	10
40	10.0794508930682
40.0917191827685	10
8	3
-3.25041807977076	-20
-5	-16.7638540516876
-8.42426676698159	-20
8	4
27.5875420854892	-20
30	-16.6926448141912
35	-19.4587722891516
35.0909590704794	-20
8	2
43.8908437819962	-20
45	-18.9752964143922
8	7
45	-6.90429605720061
40.5766756281637	-10
40	-10.6833944353804
39.5868331974394	-10
39.4192085129885	-5
40	-3.02050837999474
45	-3.53188297088566
8	19
-15	-1.40320505358989
-12.3656480492232	-5
-10	-6.5486077985261
-6.04169565926666	-5
-5	-2.89726136106039
-2.96639726246243	0
0	1.0196233196127
0.886973751633036	0
2.53389202022771	-5
5	-8.22236843061182
10	-5.83149602454971
15	-6.03047836867829
18.0699268315597	-10
15	-10.7571347513808
10	-14.7118919044736
5	-12.6760437570329
3.23001893876229	-15
5	-17.3154216654859
9.88766456620064	-20
8	3
45	14.1148664888335
44.3035559235331	15
45	18.3492190737756
8	3
-15	20.2563361350835
-13.6858696654019	20
-15	19.0251693952662
8	2
-14.6131114029474	30
-15	29.6455486997878
8	3
2.55314896593881	30
0	28.3825471885792
-2.75884556350181	30
8	5
15.3716621938169	30
16.5343566382728	25
15	22.5055655130123
11.9001069997571	25
13.4140141402517	30
8	3
26.5297189233459	30
25	28.8536595236171
24.2608480508599	30
8	5
22.3972444120664	-15
20	-17.5474915429124
18.705840830806	-15
20	-11.2157379223274
22.3972444120664	-15
8	29
25.5428941837779	0
25	-2.07908301905869
20	-4.08549158460868
16.8054351597961	0
15	2.83270402216264
14.0033676921598	5
12.2111378781466	10
12.9773698226994	15
15	16.6805684891745
18.0458496602397	20
20	21.1099050338474
21.5522674024672	20
21.0208853171603	15
23.7904195452849	10
25	8.05318783354533
25.9350017331573	10
28.9068104385905	15
30	16.1760879830293
33.9008373006344	20
35	20.7032589559821
39.5942446549761	20
36.8343914161338	15
40	12.299697010242
42.654801252056	10
40	7.09857717355259
35	8.66875297427013
30	7.2821284076354
26.5025329665513	5
25.5428941837779	0
8	5
-2.71586789914085	5
-5	0.863681783515407
-7.26299365905392	5
-5	9.41865774584247
-2.71586789914085	5
8	5
5.01278626209006	5
5	4.98232219499426
4.97901513035249	5
5	5.02535341356373
5.01278626209006	5
8	5
19.9936300069802	5
20	4.99724361212328
20.0268625479457	5
20	5.01348004219443
19.9936300069802	5
8	5
-3.49081935035959	15
-5	11.5282596026784
-7.37317751172071	15
-5	18.4318937912378
-3.49081935035959	15
8	5
6.7917152108536	20
5	19.0327477392899
3.21266345831093	20
5	21.4278593517585
6.7917152108536	20
8	5
-3.93204936061258	25
-5	21.4833522825643
-6.42418434016718	25
-5	27.0574350299012
-3.93204936061258	25
8.5	2
42.5026041291174	-20
45	-17.6927591785212
8.5	4
45	-10.10031697988
40.4584033019997	-15
40	-15.5259449785152
36.842487956707	-20
8.5	8
-15	1.3670294995948
-11.9214576627883	0
-10	-3.06732684476817
-8.16558344124671	0
-9.04382472617018	5
-10	7.08871392798726
-12.2341994573141	10
-15	13.3294012152637
8.5	3
45	1.87103897250804
42.2001226499269	0
45	-1.03804834896238
8.5	4
-15	22.234218411887
-10	24.7537642997939
-9.88587104943607	25
-6.29145346703127	30
8.5	2
-12.4988781235133	30
-15	27.7085757815982
8.5	13
17.1157311092512	30
18.2769169058598	25
20	23.0658838284397
24.2878186705227	20
23.7007861225054	15
25	13.2582306048662
26.2756059433138	15
30	19.006821185236
31.0131585009376	20
35	22.5508343686653
39.35576274513	25
35	29.6061886573931
31.4066187099604	30
8.5	7
29.8525828125351	30
30	29.1895261456881
30.7374245066504	25
30	23.0236483022777
28.5241261329773	25
25	26.363572413132
22.6552581068921	30
8.5	3
40.4688941807797	30
40.9475847921301	25
45	22.5926065290929
8.5	5
11.733358648161	-15
15	-18.4059545851621
17.3126824725724	-15
15	-12.3521798312547
11.733358648161	-15
8.5	15
24.9778706355618	-15
25	-15.8381429582461
25.0777104316873	-15
30	-13.6605111541212
35	-12.0115057546075
36.2753341702157	-10
38.1022107304501	-5
35	-1.43843190870876
32.5934773352864	0
30	3.04167181885488
27.7436700084309	0
28.2038644471754	-5
25.7310557081977	-10
25	-14.8368299801445
24.9778706355618	-15
8.5	17
4.24449479048112	-5
5	-5.98718959440747
7.09722294281111	-5
7.70707820758749	0
10	1.56046080870582
12.3916082129346	5
10	9.89852557266069
9.45156945371185	10
8.92884871395506	15
5	17.2405853654184
0.442899423829136	15
3.76327085884088	10
5	9.00665954510507
7.0206430554444	5
5	2.20633491877793
3.1786177050654	0
4.24449479048112	-5
8.5	5
-0.918402232220655	5
0	3.65398945600294
1.68371171934493	5
0	7.0113397614912
-0.918402232220655	5
8.5	5
33.3306055174165	5
35	3.70981133772329
37.8439561911287	5
35	5.91206109779782
33.3306055174165	5
8.5	5
39.4372216146261	15
40	14.5199431274158
40.7650814021532	15
40	15.9141627192862
39.4372216146261	15
8.5	7
-1.33624035593791	25
0	20.2743860637477
5	24.0734523468304
7.16053336964037	25
5	27.6691640097715
0	26.1495013527856
-1.33624035593791	25
9	3
41.1143644762387	-20
40	-18.0077840028026
38.5940168429346	-20
9	3
45	-12.4339924037328
42.6215253969704	-15
45	-16.4102219426502
9	3
-15	3.37118842009609
-11.8148512046261	5
-15	9.58503065581065
9	3
-15	24.2121006886906
-13.5412364827465	25
-15	25.7716028634085
9	3
-10.3846448440792	30
-10	29.2082804534685
-9.42915451157385	30
9	3
18.8598000246855	30
20	25.0840481881933
21.0496681629243	30
9	5
13.701181190442	-15
15	-16.3542098452952
15.9195241143387	-15
15	-13.9472249111286
13.701181190442	-15
9	9
28.6070378316593	-10
30	-11.1944296308274
32.2031214583584	-10
35	-8.43971043181643
36.7852129479117	-5
35	-2.95044307950036
31.5927953344771	-5
30	-7.83392142596316
28.6070378316593	-10
9	5
29.9444458330839	0
30	-0.191548745870478
30.0638552309795	0
30	0.074890439146728
29.9444458330839	0
9	5
9.02849984879873	5
10	3.87844494413092
10.7798487337095	5
10	6.59729714266008
9.02849984879873	5
9	5
4.08795768075322	15
5	13.7498235425602
5.78630616839626	15
5	15.4484229915469
4.08795768075322	15
9	5
33.9529806844199	25
35	24.3984097813486
36.0699089635716	25
35	26.131421250608
33.9529806844199	25
9.5	3
45	-14.7676678275855
44.784647491941	-15
45	-15.1276847067792
9.5	5
34.106378374751	-5
35	-5.90214704668878
35.4682151653733	-5
35	-4.46245425029197
34.106378374751	-5


==> figures/sensKL/sens_KL_EM_Huber_skew-k-known_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> figures/sensKL/sens_KL_EM_Huber_skew_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
7	5
-8.92207363546258	-15
-10	-15.8978129440862
-11.8283514385577	-15
-10	-11.8372936176396
-8.92207363546258	-15
7.5	5
-1.28262567400976	-20
-1.59743526044966	-15
0	-14.1427821870272
0.949909581007021	-15
0.945762402463827	-20
7.5	9
-7.22567063422338	-15
-10	-17.3107597120713
-14.7057473068926	-15
-12.4985126887485	-10
-10	-8.19000539369177
-5	-8.26816033071089
-4.37164863016194	-10
-5	-11.2295971657823
-7.22567063422338	-15
7.5	7
10.5735088915297	-15
10	-17.1701005708192
9.31084105240107	-15
7.7015049168768	-10
10	-7.15190625393527
11.6708870309208	-10
10.5735088915297	-15
7.5	5
1.69450738878272	-5
0	-6.06908523837973
-2.50335520317638	-5
0	-2.15441802802581
1.69450738878272	-5
7.5	5
22.2908634822382	0
20	-1.22857996137065
19.3528542215516	0
20	0.635005965333289
22.2908634822382	0
7.5	5
-4.65308114467882	5
-5	4.56867295634879
-5.54833926991372	5
-5	5.64513774659149
-4.65308114467882	5
7.5	5
15.9868300650762	10
15	8.15851877826259
14.5453349771176	10
15	11.4360462381514
15.9868300650762	10
7.5	5
40.1320515385282	10
40	9.90233818047781
39.7686264098457	10
40	10.1259044907407
40.1320515385282	10
8	3
-6.3699497950264	-20
-10	-18.7237064800565
-13.610737591969	-20
8	3
34.467809698431	-20
35	-17.7614735881408
35.1332938140398	-20
8	2
43.5177069133476	-20
45	-17.7710680997889
8	3
45	-6.52158696005004
42.0388170728092	-5
45	-4.15434868501734
8	24
-15	-0.835255477678393
-10.6035623288597	-5
-10	-5.32095850889775
-8.16272376108678	-5
-5	-4.532679788171
-0.858242089437004	0
0	0.641119150274704
0.884200001459513	0
3.78753575642217	-5
0	-7.38960218989377
-2.90307541698637	-10
0	-12.7510923549778
2.49208414299985	-15
5	-19.923915282668
7.66937907895202	-15
5.27854814436565	-10
8.35803692792247	-5
9.15155743785617	0
10	0.625753063230805
10.8143290644118	0
13.4842234563202	-5
13.4322512719831	-10
11.9395116694965	-15
12.662219359207	-20
8	2
-14.1877105908493	30
-15	29.0834506325487
8	3
2.69490938642178	30
0	28.5226393647329
-1.4564316566147	30
8	3
27.8168285936491	30
25	28.7680663476281
24.4753143616785	30
8	5
-5.52926763298418	-15
-5	-17.389345403246
-4.19086527984603	-15
-5	-14.1033928593125
-5.52926763298418	-15
8	5
22.7137727798543	-15
20	-16.7474761279968
18.5345233129725	-15
20	-12.9255274682258
22.7137727798543	-15
8	29
25.6396909495816	0
25	-1.44424692554032
20	-4.08549158460868
17.8479962924705	0
20	2.11163425183261
24.6526554621411	5
20	9.76814593481412
16.2009580025503	5
15	3.76866046968141
14.0314592120007	5
12.501983687921	10
13.8635612005469	15
15	15.9604866391975
18.8422702516134	20
20	20.8632796841319
21.5522674024672	20
20.4752335279946	15
25	10.455963919821
30	11.1973792619862
31.5023435530959	15
35	18.0624754737349
38.2326162019937	15
40	13.6442910803276
43.8222166752807	10
40	7.17318980697714
35	9.60580797172763
30	7.63951906454471
27.8903198143732	5
25.6396909495816	0
8	5
-3.37176259020195	5
-5	2.97559914210973
-7.57358889215834	5
-5	8.02790522152677
-3.37176259020195	5
8	5
5.01234038165675	5
5	4.98238911689897
4.98792933249627	5
5	5.01775690896222
5.01234038165675	5
8	5
-2.40515688114821	15
-5	12.6964757234749
-6.2696630405442	15
-5	16.5497755639172
-2.40515688114821	15
8	5
6.05482739292032	20
5	19.2348567216173
3.94448949716306	20
5	20.8244262813547
6.05482739292032	20
8	5
-4.12335128824864	25
-5	23.9639406163926
-6.42418434016718	25
-5	25.8621469300562
-4.12335128824864	25
8	5
16.2230696039979	25
15	23.4070188139772
13.4487765390757	25
15	27.6785645943853
16.2230696039979	25
8.5	4
28.0001719219452	-20
25	-16.022078270171
20	-18.6286287956774
17.2627644448953	-20
8.5	3
41.6624425180559	-20
44.9669466271054	-15
45	-14.9565537471661
8.5	21
45	-8.49255153886002
40	-6.94836910514913
39.1856994357626	-5
35	-0.0925738995040231
34.9051764735181	0
35	0.107529371930995
39.551396566282	5
35	8.10397682550995
31.5090355893391	5
30	3.62265296731856
26.9413452947848	0
25	-4.38302585840739
23.8203345499978	-5
20	-8.43404937240151
16.3087358296561	-10
20	-10.6923641793799
25	-14.3181480490959
30	-13.9892470204178
35	-13.0088382752181
37.4080438475131	-15
37.7000303078899	-20
8.5	14
-15	2.60789983040141
-11.6863138361861	0
-10	-1.6201418788573
-5	-2.10597742202292
-3.07565302320856	0
-5	1.38252532787067
-9.59883851440296	5
-10	6.04891031949285
-12.6574510383077	10
-10	12.0459501056008
-8.06541388269196	15
-10	18.1430398380353
-12.8542177628717	15
-15	12.240749208681
8.5	4
45	6.42530097556907
42.1435537998314	5
40.398150462201	0
45	-3.05894708680696
8.5	3
45	18.0854310714645
43.1708571375201	15
45	13.2877215787078
8.5	5
-15	21.2229755702213
-10	24.7537642997939
-9.88587104943607	25
-5	27.9577201539987
-3.25103547943953	30
8.5	2
-12.8322449172468	30
-15	27.5540065800387
8.5	11
15.3743901503352	30
17.6121029247124	25
20	22.3846321462528
24.2878186705227	20
21.7227573124899	15
25	11.7088005297767
28.9512286170258	15
29.3273286147114	20
27.452874390893	25
25	26.0920532677938
23.3355893219038	30
8.5	7
33.5775532745031	30
30.9507477008854	25
35	21.1744929324927
38.8917148387993	25
40	27.3198457663818
41.0359417706767	25
45	20.503076948745
8.5	5
4.03425870499267	-15
5	-16.8960876651094
6.02791710550297	-15
5	-12.9281488883972
4.03425870499267	-15
8.5	5
13.3055144474634	-15
15	-18.3651540924169
16.9569421746334	-15
15	-10.4070057890462
13.3055144474634	-15
8.5	5
-1.4345022038108	-10
0	-11.3594025229284
2.62321427753635	-10
0	-8.7101191414078
-1.4345022038108	-10
8.5	25
3.1686775107871	0
5	-3.27908191925685
6.84723273820427	0
10	2.32526497343261
12.4651294996346	5
10.4586323987243	10
11.325621034034	15
15	18.1054834680559
16.8020102576001	20
15	21.5978789748185
11.6870607151729	25
10	28.7006352658222
5	29.2501864847927
0	26.7022470162831
-1.99252937947021	25
-5	21.4456479367905
-7.37105936525247	20
-5	18.741704197873
0	16.2656202300349
0.739014621343846	15
0	13.1879868178833
-3.89335687049211	10
-2.09044403572508	5
0	2.29755692134933
3.1686775107871	0
8.5	5
13.0260033255746	0
15	-2.52226940894155
16.3431383633894	0
15	1.77733112532511
13.0260033255746	0
8.5	5
6.95017952241356	5
5	2.21691074469661
3.09244403922	5
5	7.80616606541763
6.95017952241356	5
8.5	5
18.1431541661049	5
20	3.58826253833194
22.2740638079878	5
20	7.33051172385225
18.1431541661049	5
8.5	5
8.00925235661377	20
5	17.8171696819081
1.98879884101323	20
5	22.3519551603153
8.00925235661377	20
9	3
45	3.5551013553936
42.0460617190415	0
45	-1.96354548859658
9	3
-15	23.4848129497563
-12.9538067906003	25
-15	26.0245625275288
9	3
-11.4767792436443	30
-10	27.3511221537332
-5.11404925083103	30
9	5
16.9548974793617	30
19.0011362454268	25
20	23.9059846083737
22.7425535629009	25
22.1958642821292	30
9	3
40.6706393840681	30
43.0514502927801	25
45	22.7895183198635
9	5
14.6715172254302	-15
15	-15.6523485263579
15.3793610362944	-15
15	-14.1096297753979
14.6715172254302	-15
9	5
39.9809134835384	-15
40	-15.333108773681
40.0365753519677	-15
40	-14.8644718129517
39.9809134835384	-15
9	15
23.2337134058016	-10
25	-11.1819293641786
30	-12.1283884882762
35	-10.8813855100212
38.0437675611751	-10
37.447472066806	-5
35	-2.13051821202007
32.8177083262123	0
30	2.08098107868279
28.2429996399881	0
30	-4.50083655493395
30.4805115488402	-5
30	-5.57868193477292
25	-8.38522016198914
23.2337134058016	-10
9	5
-0.809125481248214	5
0	3.95399469242395
1.19695874594373	5
0	8.08002839775053
-0.809125481248214	5
9	5
8.88801866317038	5
10	4.02477688363441
10.8987997872685	5
10	7.12626472666386
8.88801866317038	5
9	5
33.1981071826512	5
35	2.47470708756424
37.3492444542386	5
35	6.60214567929228
33.1981071826512	5
9	5
-10.2048324987605	15
-10	14.7880030636751
-9.86116472483973	15
-10	15.2255597705625
-10.2048324987605	15
9	5
2.88327443874312	15
5	10.8881737173394
8.3695174816542	15
5	16.399482642199
2.88327443874312	15
9	5
22.9702810969853	15
25	12.9616371397324
27.4471435834381	15
25	18.4373366128909
22.9702810969853	15
9	5
-0.191129865451777	20
0	19.9378325584144
0.033108184863394	20
0	21.0344076287987
-0.191129865451777	20
9	5
9.96367732030723	20
10	19.8127521679903
10.6865016713413	20
10	21.5243171689093
9.96367732030723	20
9	5
0.406419279199074	25
5	23.8794840392759
9.72692985714316	25
5	26.7984596487539
0.406419279199074	25
9	5
33.1942919509221	25
35	23.2940680418672
36.7354563978817	25
35	27.5977724514579
33.1942919509221	25
9.5	3
45	1.57181972065978
43.693972975882	0
45	-0.868143890386197
9.5	3
-10.1213135700419	30
-10	29.7824015813342
-9.59863186662372	30
9.5	3
18.5354048083881	30
20	26.1630651894726
21.0561392423545	30
9.5	2
42.3217093989439	30
45	25.1003451531402
9.5	5
29.0626777699052	-10
30	-10.2675299561346
30.9854131634626	-10
30	-9.44425792821056
29.0626777699052	-10
9.5	5
33.690312643625	-5
35	-7.05299761336111
35.7092446978494	-5
35	-4.16846252453612
33.690312643625	-5
9.5	5
29.5446539851914	0
30	-1.16644141642646
30.7302401789065	0
30	0.539309190047013
29.5446539851914	0
9.5	5
34.8871787759633	5
35	4.84188480319748
35.1470923421952	5
35	5.10031453307461
34.8871787759633	5
9.5	5
24.2178048814807	15
25	14.2144737496881
25.9430585498505	15
25	16.3246503815467
24.2178048814807	15
10	2
43.9727794138197	30
45	28.120806486836


==> figures/sensKL/sens_KL_EM_Huber_skew_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> figures/sensKL/sens_KL_EM_t_ellip-k-known_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
17.5	3
34.3576367882944	-20
35	-18.6502278779708
36.7986193615695	-20
17.5	5
-8.70204993412551	-15
-10	-15.5687051586254
-10.9168091983387	-15
-10	-13.7639975329451
-8.70204993412551	-15
17.5	5
15.1402166257712	-15
15	-15.3797962510301
14.5288508969296	-15
15	-14.779416642096
15.1402166257712	-15
17.5	5
25.1049348880827	0
25	-0.21315336485474
24.9169603798038	0
25	0.428538955575775
25.1049348880827	0
18	3
19.4909698586684	-20
20	-19.8663536876272
20.2813025041123	-20
18	3
33.4878930526435	-20
35	-16.8226701562669
39.2339050286798	-20
18	3
-15	5.50855988241035
-14.7047753234688	5
-15	4.54077745759367
18	3
45	9.57423468833806
44.5183021615464	10
45	11.5889229354178
18	3
5.96463212966884	30
5	29.2187705770005
3.95204879167075	30
18	3
25.8078273934964	30
25	29.3875694799252
24.4148022162008	30
18	5
-6.42000173683437	-15
-10	-16.5685992347945
-12.5287377565605	-15
-10	-11.5908652407644
-6.42000173683437	-15
18	5
15.8373411734868	-15
15	-17.268055138072
12.1864068138676	-15
15	-13.6827273389074
15.8373411734868	-15
18	9
3.58180795702951	-10
0	-10.3203294034678
-0.463190295574577	-10
-5	-5.95213805638642
-5.93744225932559	-5
-5	-4.07490842019917
0	-4.72051899500858
0.160214332617932	-5
3.58180795702951	-10
18	5
25.9976420933338	0
25	-2.02650208143626
24.2105216669509	0
25	4.07422648965756
25.9976420933338	0
18	7
16.7596852812957	5
15	4.52115443807816
14.627944794315	5
13.8619055402318	10
15	12.1546800523383
16.2307307500102	10
16.7596852812957	5
18	5
-9.70785946495148	10
-10	9.85732631576566
-10.2516693164141	10
-10	12.6806147051906
-9.70785946495148	10
18	5
0.515837884553529	10
0	9.6431078032278
-0.795101181235896	10
0	10.6952853613729
0.515837884553529	10
18	5
20.4989906189864	20
20	19.5367763642453
18.3793038533454	20
20	21.5456798709303
20.4989906189864	20
18	5
35.407052891564	25
35	23.0575148549586
34.4347017254771	25
35	25.9884853996894
35.407052891564	25
18.5	3
16.3869124286501	-20
20	-19.0513806728069
21.9966805477155	-20
18.5	8
32.6181493169926	-20
30	-16.0706479379696
28.1915644796725	-15
30	-11.3853453018604
35	-14.9961499872369
35.0029234641071	-15
40	-19.3480544841275
42.3715600732776	-20
18.5	3
45	-10.648940259328
43.558095199133	-10
45	-9.1767572100471
18.5	3
-15	-4.54201464544295
-13.6344136328003	-5
-15	-5.74118590912742
18.5	3
-15	6.78258676934121
-13.9651885243614	5
-15	3.39034879354438
18.5	5
45	8.64420199139219
43.4660916419499	10
44.9800918928715	15
41.8639471819082	20
45	21.0842179689404
18.5	9
-3.87342546377814	30
0	26.2190747272093
0.806606724218567	25
0.0861433146037351	20
0	19.9290802943229
-0.0217234434985478	20
-5	24.8339856026905
-5.32103559521636	25
-6.10158252538195	30
18.5	3
7.27881940687468	30
5	28.1544459119729
2.52434998011283	30
18.5	3
26.8534588500186	30
25	28.5948548209772
23.6573369260241	30
18.5	3
40.4200876896356	30
40	29.4499800975546
38.1764693581848	30
18.5	25
-4.05473000280314	-15
-5	-15.4311338879929
-10	-17.5684933109635
-14.1406663147822	-15
-10.6781914365327	-10
-10	-8.73471014677654
-8.20593004856933	-5
-5	-1.8363076617694
0	-2.97900334953689
1.1585496824264	-5
5	-9.02761917041096
9.04624062117599	-10
10	-13.8337554264208
15	-12.5860380357188
16.5344657212025	-15
15	-19.1563140251139
10	-15.1043773439427
7.70287801726936	-15
5	-14.6109667453463
0	-12.106216777696
-3.04554986599375	-10
-5	-8.25618775448808
-8.69270681422922	-10
-5	-13.3353079166438
-4.05473000280314	-15
18.5	5
28.2436022388198	-10
25	-11.4312405164442
23.5217164291988	-10
25	-7.62138809711227
28.2436022388198	-10
18.5	15
26.890349298585	0
25	-3.83985079801777
23.5040829540981	0
20	4.77326792138306
15	3.36761170589064
13.7316608718578	5
12.2796232134912	10
14.9527260551738	15
15	18.1062861903543
15.0644787979884	15
17.9418044645013	10
20	5.81896120811551
25	8.64657921983464
27.0347300554892	5
26.890349298585	0
18.5	5
35.8280358691227	0
35	-2.08812206165721
33.9417084369601	0
35	2.49751590550577
35.8280358691227	0
18.5	7
-8.14436810019764	10
-10	9.09375862653363
-11.5985649223993	10
-11.0692657165066	15
-10	16.6790916757252
-8.24260505566343	15
-8.14436810019764	10
18.5	5
1.42181740962415	10
0	9.01628873348666
-2.19155811495387	10
0	11.9164331683635
1.42181740962415	10
18.5	5
30.6297839820651	15
30	13.3033547325293
29.0142189855233	15
30	16.0812013109231
30.6297839820651	15
18.5	5
21.5085506288409	20
20	18.5995802718073
15.1003042979806	20
20	24.6729061680857
21.5085506288409	20
18.5	7
36.4527831460405	20
35	19.6346149623333
34.3442781871026	20
33.2612499351812	25
35	28.0403932405999
36.2520173393222	25
36.4527831460405	20
19	9
13.966978530222	-20
10	-16.6712984582805
5	-16.294983777579
2.01157164613027	-15
0	-13.8921041519242
-1.55236871253868	-15
-5	-16.5724509248543
-10	-18.5683873871326
-15	-16.8259388069596
19	29
31.7484055813417	-20
30	-17.375970487351
25.9867391770969	-15
25	-13.8966430669069
20.9752792344115	-10
24.7243729107402	-5
22.7976442412453	0
20	3.81095587265147
15	2.21406897370312
12.8353769494007	5
10.6973408867505	10
14.0105836763639	15
13.4838795960466	20
11.9179104517961	25
15	27.5368062507756
20	25.9477600243603
21.0105528256756	25
22.5181106386954	20
20	17.6623841793693
16.3495039496425	15
19.6528781789925	10
20	9.29485329546681
21.0954367034748	10
25	12.374861812392
26.783235168535	15
30	18.5281368799311
31.6316691298124	20
32.0877981448854	25
34.8905100272868	30
19	3
-15	-13.0121234944777
-13.2093319285542	-10
-15	-8.23543261975708
19	3
45	-11.3365486345341
42.0302722553806	-10
45	-8.30446021650598
19	14
-15	-3.0007974554598
-10	-4.52046324932335
-5.41769944155917	0
-5	0.568678766161982
-3.9907348166876	0
0	-1.23748770406521
2.15688503223487	-5
5	-7.98090132663385
10	-6.90169742616968
11.8256222869618	-10
15	-11.4893487325302
17.2315902689182	-15
20	-18.2364076579867
23.7120585913188	-20
19	3
45	-0.374669253119952
44.6182339814891	0
45	0.475720755092315
19	3
-15	8.05661365627207
-13.2256017252541	5
-15	2.23992012949509
19	17
45	7.71416929444631
42.4138811223533	10
43.8233122994327	15
40	19.4484753313149
35	18.1230795168471
32.0550882347866	15
30.9407779892623	10
30	6.92232792008738
29.7620184674665	5
27.7830565038361	0
26.3720647729883	-5
30	-7.90720783573515
31.0861991950447	-10
35	-13.5565538029263
36.0960647164928	-15
40	-18.3968908007057
45	-19.7841845805279
19	3
-15	20.2951133566188
-13.6033324904467	20
-15	19.4542611163009
19	3
-1.68272885876656	30
0	28.3574559188344
1.09665116855491	30
19	9
8.59300668408052	30
5	27.0901212469452
2.22147704316599	25
2.45716439382114	20
0	17.9770760341466
-0.619642651566879	20
-5	24.2533965553425
-6.44376804139119	25
-8.24368055875973	30
19	3
27.8990903065408	30
25	27.8021401620291
22.8998716358474	30
19	5
41.1863200367322	30
40	28.446753744585
37.0969817870804	25
40	20.5328030331074
45	22.1760289652633
19	9
36.7134077903965	0
35	-4.32083287833042
32.8101371254066	0
32.9055810924873	5
35	5.47243761106021
40	5.62640460474992
40.5059721581673	5
40	4.59342030484292
36.7134077903965	0
19	7
-6.5808767354438	10
-10	8.33019093730159
-12.9454605283846	10
-12.3447399090936	15
-10	18.6819970960655
-6.14629553869192	15
-6.5808767354438	10
19	5
2.32779693469477	10
0	8.38946966374551
-3.58801504867185	10
0	13.137580975354
2.32779693469477	10
19.5	4
-1.13534301495292	-20
-5	-17.7137679617157
-10	-19.5682814633017
-13.4810738767252	-20
19.5	4
12.0996010134264	-20
10	-18.2382195726183
5	-17.7000995774655
1.32225416090775	-20
19.5	3
30.8786618456907	-20
30	-18.6812930367324
25.9892517714283	-20
19.5	3
45	-12.0241570097402
40.5024493116282	-10
45	-7.43216322296486
19.5	43
-15	-1.45958026547665
-10	-2.22749874272267
-7.74203036951308	0
-5	3.73314946625923
0	0.308100346709486
0.544919326032299	0
3.15522038204334	-5
5	-6.93418348285675
8.9009437602625	-5
10	-2.95576450097298
15	-2.73060529922454
15.6433418839121	-5
15	-8.40462478576196
14.1630910114659	-10
15	-10.3926594293416
16.8360249880369	-10
20	-9.46730130527828
23.9592038966894	-5
22.0912055283924	0
20	2.84864382391988
15	1.0605262415156
11.9390930269436	5
10	8.97295182376581
8.885360179123	10
10	10.732781010831
13.0684412975541	15
11.9199177412906	20
10	23.2877416586614
8.00598682538818	25
5	26.0257965819175
3.63634736211341	25
4.82818547303855	20
5	19.5912190932813
5.99966955997897	15
5	13.527389212817
3.2337764597654	10
0	7.76265059400436
-4.98447198238982	10
-5	10.1197447323484
-5.01738537068996	10
-10	7.56662324806956
-12.4860149261468	5
-15	1.0894914654458
19.5	3
45	-1.5956438874894
43.3741323612347	0
45	2.02600269089033
19.5	4
-15	9.33064054320293
-14.2923561343698	10
-13.6202141016806	15
-15	17.3146232253303
19.5	11
45	6.78413659750043
42.0458881989396	5
40	3.35600321712712
37.5987797116704	0
38.5478264166564	-5
35	-6.6059643977575
32.6703992429477	-10
35	-12.1169576186157
37.1892059688785	-15
40	-17.4457271172839
45	-18.8862211417026
19.5	13
-15	21.4521423659377
-10	20.6813379106211
-9.74358373917253	20
-5	15.3342466313106
-2.68387108918194	15
0	14.3587287823446
1.96090323027634	15
0	16.0250717739703
-1.21756185963521	20
-5	23.6728075079944
-7.56650048756603	25
-10	29.6164255855303
-10.4269009931635	30
19.5	3
9.90719396128636	30
10	29.5026531212244
10.6952755254217	30
19.5	3
15.6694409175591	30
20	27.0062314032552
22.1424063456707	30
19.5	9
28.9447217630629	30
25	27.0094255030811
22.1391520652995	25
23.5276706485499	20
25	15.6048390422327
28.9269947607485	20
30	21.6918299042698
30.9143463545895	25
32.4564829299353	30
19.5	5
41.9525523838288	30
40	27.4435273916154
37.9419462348386	25
40	21.8330437967921
45	23.2678399615863
19.5	5
17.9287148166338	-15
20	-17.4214346431664
24.2160626672044	-15
20	-10.8597692440686
17.9287148166338	-15
19.5	5
28.6757637090872	0
30	-4.84475393982932
31.6785658138531	0
30	3.09538934411607
28.6757637090872	0
19.5	5
5.55216707689015	5
5	4.49031558715441
4.71280879167186	5
5	5.60543030026016
5.55216707689015	5
19.5	9
36.1742744327405	10
40	7.53285436349144
41.3616706027568	10
42.6665327059939	15
40	18.1025467013297
35	16.6115440713608
33.4803924875081	15
35	11.3571836980673
36.1742744327405	10
19.5	5
17.6345291012966	15
20	11.5109049709407
24.508458736616	15
20	16.7251880869313
17.6345291012966	15
20	3
-3.06463049968677	-20
-5	-18.855084998577
-8.19193077027533	-20
20	4
10.2322234966309	-20
10	-19.8051406869562
5	-19.105215377352
3.56915960770115	-20
20	3
30.0089181100398	-20
30	-19.9866155861138
29.9592923099827	-20
20	5
45	-12.7117653849462
40	-11.4964406663183
38.2823472212643	-15
40	-16.4945634338621
45	-17.9882577028774
20	7
45	-2.81661852185884
42.1300307409804	0
40	2.11858612941132
38.4841516329442	0
40	-3.52676709361606
41.4284343931676	-5
45	-6.55986622942375
20	3
45	5.85410390055456
43.5858042397119	5
45	3.57628462668834
20	3
-15	14.2650648378118
-14.8956882942675	15
-15	15.1749853343596
20	9
-15	22.6091713752566
-10	22.6738191201042
-8.99372882351268	20
-5	16.0717982992355
-1.81548106770354	20
-5	23.0922184606463
-8.68923293374086	25
-10	27.4865666051837
-12.7973378098767	30
20	3
17.2005455087292	30
20	28.06470278215
21.384941055494	30
20	3
29.9903532195851	30
30	29.7994671596382
30.0224558325838	30
20	5
42.7187847309253	30
40	26.4403010386458
38.7869106825967	25
40	23.1332845604769
45	24.3596509579092
20	5
18.6258393643495	-15
20	-16.6064616283462
22.7970785487359	-15
20	-12.2532309056233
18.6258393643495	-15
20	5
34.2545992908506	-10
35	-10.6773614343051
37.0606994575451	-10
35	-8.91401282510276
34.2545992908506	-10
20	15
4.1535557318518	-5
5	-5.88746563907964
6.78987856007428	-5
9.23381168077303	0
10	0.876286407275991
11.0428091044864	5
10	7.13658152339357
7.60803602354019	5
5	2.59262121018729
3.64351742740207	5
0	7.13583152426321
-4.25174353710324	5
0	1.37264762691098
2.42772274593204	0
4.1535557318518	-5
20	7
16.485324232442	-5
20	-8.60393568319306
23.1940348826387	-5
21.3847668155396	0
20	1.88633177518829
15.1975543358969	0
16.485324232442	-5
20	5
29.5684709143384	0
30	-1.5787607183527
30.5469945022996	0
30	1.00869500601926
29.5684709143384	0
20	5
-11.7464281270394	5
-10	0.0597318360912316
-6.01259725401014	5
-10	6.80305555883753
-11.7464281270394	5
20	5
4.13975598483602	10
5	7.85961278552542
6.89237532209715	10
5	11.7180245820282
4.13975598483602	10
20	9
39.1305464406771	10
40	9.43930412223295
40.3094600831602	10
41.5097531125551	15
40	16.7566180713445
35	15.1000086258746
34.9056967402296	15
35	14.7739354081939
39.1305464406771	10
20	7
7.22794166014626	15
10	12.0429992811179
12.1262989187443	15
10.3559558865346	20
10	20.6095526759489
9.01483837960169	20
7.22794166014626	15
20	5
18.9195542529506	15
20	13.4063308970469
22.0592707652393	15
20	15.7879919944933
18.9195542529506	15
20	7
24.5372306584044	20
25	18.618552472224
26.2342977324273	20
29.3711633834768	25
25	26.2167108441331
23.2677513049235	25
24.5372306584044	20
20.5	3
-4.99391798442061	-20
-5	-19.9964020354384
-5.01003083528494	-20
20.5	5
45	-13.3993737601523
40	-13.7261609481133
39.37548847365	-15
40	-15.5433997504403
45	-17.0902942640522
20.5	3
45	-4.03759315622828
43.4256992113345	-5
45	-5.68756923588263
20.5	5
-15	23.7662003845755
-10	24.6663003295872
-9.8119653799157	25
-10	25.3567076248371
-15	29.6887868060852
20.5	3
18.7316500998994	30
20	29.1231741610449
20.6274757653173	30
20.5	2
43.4850170780219	30
45	25.8648119831052
20.5	5
19.3229639120652	-15
20	-15.7914886135259
21.3780944302674	-15
20	-13.6466925671781
19.3229639120652	-15
20.5	7
17.3273065809719	-5
20	-7.74057006110785
22.4288658685879	-5
20.6783281026868	0
20	0.924019726456698
17.6475217206025	0
17.3273065809719	-5
20.5	5
4.31052616583177	0
5	-3.53238761425302
6.13483193464949	0
5	0.69492683322016
4.31052616583177	0
20.5	5
39.369523554218	0
40	-1.46686412085048
40.885929120726	0
40	0.881169041695517
39.369523554218	0
20.5	5
-11.0068413279321	5
-10	2.15186323360315
-7.70120406696708	5
-10	6.0394878696055
-11.0068413279321	5
20.5	5
-3.00395133138404	5
0	2.43719490711247
2.57422606313228	5
0	6.50901245452206
-3.00395133138404	5
20.5	5
9.66390497019023	5
10	4.42057670746162
10.1465251820293	5
10	5.30021122302133
9.66390497019023	5
20.5	5
8.45621376031355	15
10	13.3532175514048
11.1841565399344	15
10	18.0968567961843
8.45621376031355	15
20.5	5
38.7685965760096	15
40	13.4909712790542
40.3529735191163	15
40	15.4106894413593
38.7685965760096	15
20.5	5
-8.24387390785282	20
-5	16.8093499671605
-2.41340027577187	20
-5	22.5116294132982
-8.24387390785282	20
20.5	5
24.3963505445474	25
25	22.5156685843509
26.5232514844028	25
25	25.423996185185
24.3963505445474	25
20.5	5
39.6318751303549	25
40	24.4335253241617
42.5652721681097	25
40	25.4370746856762
39.6318751303549	25
21	3
45	-14.0869821353584
41.2203130660352	-15
45	-16.192330825227
21	3
-15	24.9232293938944
-14.630918009264	25
-15	25.2917499734179
21	2
44.2512494251185	30
45	27.9562644832653
21	5
18.1692889295018	-5
20	-6.87720443902263
21.6636968545371	-5
20	-0.0898613048911088
18.1692889295018	-5
21	5
-10.2672545288248	5
-10	4.24399463111507
-9.38981087992402	5
-10	5.27592018037346
-10.2672545288248	5
21	5
-1.75615912566484	5
0	3.50174218731396
1.50493469886249	5
0	5.88219338478091
-1.75615912566484	5
21	5
9.68448586048084	15
10	14.6634358216917
10.2420141611246	15
10	15.6329257782869
9.68448586048084	15
21	5
-7.49401899219297	20
-5	17.5469016350854
-3.0113194838402	20
-5	21.9310403659502
-7.49401899219297	20
21.5	3
45	-14.7745905105644
44.0668558250548	-15
45	-15.2943673864018
21.5	5
19.0112712780317	-5
20	-6.01383881693741
20.8985278404864	-5
20	-2.34813688793551
19.0112712780317	-5
21.5	5
-0.508366919945636	5
0	4.56628946751546
0.435643334592705	5
0	5.25537431503976
-0.508366919945636	5
21.5	5
-6.74416407653312	20
-5	18.2844533030103
-3.60923869190854	20
-5	21.3504513186021
-6.74416407653312	20
22	5
19.8532536265615	-5
20	-5.1504731948522
20.1333588264356	-5
20	-4.60641247097992
19.8532536265615	-5
22	5
-5.99430916087326	20
-5	19.0220049709352
-4.20715789997687	20
-5	20.769862271254
-5.99430916087326	20
22.5	5
-5.24445424521341	20
-5	19.7595566388602
-4.8050771080452	20
-5	20.1892732239059
-5.24445424521341	20


==> figures/sensKL/sens_KL_EM_t_ellip-k-known_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> figures/sensKL/sens_KL_EM_t_ellip_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
22	3
45	17.6195825507891
43.0492615840841	20
45	22.5695885211811
24	6
-15	11.4492692958574
-13.6344463294477	10
-13.7384840992865	5
-13.9246730998789	0
-13.2735053334558	-5
-15	-7.33700172278363
24	9
45	13.3208604132192
40	13.739457902874
38.0439210012816	15
35	19.9219444482469
34.8972451609436	20
35	20.1209430887854
40	20.8664571705705
43.7655082629804	25
43.6903748650648	30
24	3
-15	22.1459581925219
-13.3479948791618	20
-15	18.1222682352633
24	3
35.9514216044424	30
35	28.0129945874429
33.8432454206457	30
24	9
17.6343311821518	-15
15	-15.3988405927279
10	-17.5367425483817
9.19415235204174	-15
8.91155181615483	-10
10	-8.65047229339052
11.0578749473233	-10
15	-14.6232338692474
17.6343311821518	-15
24	13
35.2106676880494	-15
35	-15.403449297809
30	-15.4571131645166
29.6336299809581	-15
29.3600591927164	-10
25	-6.27681461993483
24.3604718960106	-5
25	-4.15604339089071
30	-4.60660782848622
30.4609155529681	-5
30.3409659397239	-10
35	-14.3892027479287
35.2106676880494	-15
24	7
-2.78076722902712	-10
-5	-10.2680266747421
-8.16660537262623	-10
-5.48909120786897	-5
-5	-4.39555885783654
-4.61009938524252	-5
-2.78076722902712	-10
24	5
10.3526264652114	0
10	-0.318261177011622
9.6850040134258	0
10	0.735996862349005
10.3526264652114	0
24	5
6.52233900414034	5
5	4.27162668428348
4.29224498110584	5
5	5.54835436430549
6.52233900414034	5
24	5
20.3625402385756	5
20	4.19015075309409
17.9132912690099	5
20	5.26661012645789
20.3625402385756	5
24	5
36.5284463973227	5
35	1.52318439638352
31.0920849506887	5
35	8.31024492938882
36.5284463973227	5
24	5
-4.755369984663	15
-5	14.7314416918073
-5.32099474324542	15
-5	15.3969475931536
-4.755369984663	15
24	7
5.16160239316306	15
5	14.8140587574336
4.82345387186863	15
4.57806469500148	20
5	20.1955545262164
5.19587937026507	20
5.16160239316306	15
24	5
15.1579985810978	25
15	24.6781544730014
14.2334940263551	25
15	26.3683520339239
15.1579985810978	25
24	5
25.0256009310217	25
25	24.9955659428139
24.9962537087522	25
25	25.0032648285784
25.0256009310217	25
26	2
-15	-17.2054268317594
-13.8607514960548	-20
26	3
-5.23994340309903	-20
-5	-19.8544698893275
-4.83914007670765	-20
26	10
4.04261737521978	-20
5	-16.6765199667219
6.20892036596067	-15
5.86201216718737	-10
5	-7.77249424650615
3.50426642919984	-10
0	-10.5238561453217
-5	-11.2623885911679
-10	-12.4414189894721
-15	-11.995974150102
26	3
19.1758352933788	-20
15	-19.0784678007845
13.7329886529202	-20
26	3
27.3039943091338	-20
25	-16.0848807168165
20.9008499595484	-20
26	2
43.7996841244919	-20
45	-19.186875004175
26	4
45	-9.82753840466642
43.459079588203	-5
43.6044221163675	0
45	2.60830194477352
26	18
45	10.4550230830405
40	11.2575927432798
37.6345679357762	10
38.3194314911034	5
36.2758697644019	0
35	-2.17166913969141
33.2459808150648	0
30	3.01711757670844
25	1.34929863639268
24.2294487340972	0
25	-0.49599063206443
30	-2.47263487087573
32.961172032377	-5
33.7959336423535	-10
35	-11.1343319875531
36.3332924144418	-15
35	-17.5533858246669
30.9391504126552	-20
26	3
-11.2554615658863	30
-10	27.9228264193543
-8.57375947736281	30
26	39
6.41334807619687	30
5	28.7089980212642
0.589936924877915	25
0	23.0372218828236
-1.55992837375058	25
-5	27.3900860448639
-8.09940747995394	25
-10	20.3767787303107
-10.1134786498895	20
-11.5742233814991	15
-10	12.6390468014269
-9.69688118285548	15
-9.04894489110432	20
-5	20.8771697970942
-3.83667564469579	20
-1.42050799903746	15
0	12.6940018283621
1.44084578698942	15
1.51089218822504	20
5	21.6170982066833
6.61978443818498	20
8.25788984752419	15
10	12.7661266801042
12.3464547249389	15
15	17.0066992031251
18.541297422579	15
20	11.5788041095367
25	12.6404603577389
26.0668050804238	10
30	7.98348943637383
32.3849263310051	10
33.9402246209905	15
30	18.2969106459316
29.2995692584447	20
25	23.556558149935
23.7804501965726	25
25	26.0628167399655
30	28.9403546981891
30.3743400528941	30
26	7
18.3961657554727	30
16.336265873803	25
15	22.2780059708366
10	24.507489540139
9.50857809890831	25
10	25.5492135710965
13.8272455935176	30
26	5
38.804569168801	30
36.6941201847425	25
40	22.970393239669
41.8488984732939	25
41.0896634475996	30
26	9
14.0217565940502	-10
15	-11.1472614354748
17.3735321521949	-10
20	-8.05196178887551
21.5869802542737	-5
20	-2.82603133606819
17.0765250288871	-5
15	-7.75924639548044
14.0217565940502	-10
26	5
44.8275376898675	-10
40	-10.451911924638
37.5890143206307	-10
40	-8.45908416440591
44.8275376898675	-10
26	7
-10.2658583761046	-5
-10	-5.47404827047967
-9.63364565990609	-5
-5.83152219319651	0
-10	2.34362571133502
-11.6309052193317	0
-10.2658583761046	-5
26	5
-1.30608511807535	-5
0	-6.86894972670868
2.64547006793457	-5
0	-2.98770086310144
-1.30608511807535	-5
26	5
-0.152822646409199	5
0	4.92077704602329
0.0401782992363414	5
0	5.09317245333678
-0.152822646409199	5
26	5
-8.95308711093512	10
-5	7.53096896260867
-3.1495531851458	10
-5	11.0703827997419
-8.95308711093512	10
26	5
2.93102293403613	10
5	8.8427701721428
6.67594957136453	10
5	11.2514411170758
2.93102293403613	10
28	3
-7.36929855152623	-20
-5	-18.5629766187921
-3.41160382684957	-20
28	7
2.85005366432206	-20
4.4337007696668	-15
0	-11.3148808630661
-5	-12.2567505075937
-9.79897929801073	-15
-10	-15.4276862568369
-12.1336898724022	-20
28	2
42.0849227817518	-20
45	-18.0252513531786
28	5
45	-11.3755616294614
40	-11.8443862390125
37.4559171408342	-15
35	-19.7033223515248
34.5075793647681	-20
28	3
8.1196255000049	30
10	27.6665855835377
12.0065105764816	30
28	11
21.0197509474812	30
20	28.759787860432
17.5145331665082	25
20	21.4690931925639
21.8680040988379	20
25	16.8647857966963
27.5599340808116	20
25	22.117550357056
22.5646466843931	25
25	27.1223686513525
28.7637312544765	30
28	5
29.2244799316088	0
30	-0.338661913265232
30.4445824517806	0
30	0.41323643175523
29.2244799316088	0
28	5
38.3136008795785	0
40	-3.7649942716311
41.6321916533871	0
40	4.65334750120734
38.3136008795785	0
28	5
8.04368950610489	20
10	16.207322772189
14.8214143692248	20
10	22.6087238897159
8.04368950610489	20
28	5
2.44310845568782	25
5	23.0386418871502
7.6140091471709	25
5	27.1504240453927
2.44310845568782	25
30	3
-9.49865369995343	-20
-10	-19.1286306627015
-10.4066282487495	-20
30	7
1.65748995342434	-20
3.48199018187636	-15
0	-12.1059055808106
-5	-13.2511124240195
-8.05946480439029	-15
-5	-17.2714833482567
-1.98406757699149	-20
30	2
40.3701614390116	-20
45	-16.8636277021823
30	4
45	-12.7672586626261
40	-13.2368605533869
38.5785418672265	-15
38.9986416478417	-20
30	3
9.82590292381292	30
10	29.7839575959789
10.1857755594456	30
30	3
22.4852897814861	30
25	28.1819205627396
27.377914879317	30
30	5
9.4675945740248	20
10	18.9678315679641
11.3121368918996	20
10	20.7099582392928
9.4675945740248	20
30	5
23.9963910314175	20
25	18.9953597666921
25.8202989031784	20
25	20.6785425641771
23.9963910314175	20
30	5
4.29627998649772	25
5	24.4601855676171
5.71944019543348	25
5	25.5918500695212
4.29627998649772	25
30	5
18.6928004592134	25
20	23.1429646555547
21.3488431722135	25
20	26.9774124113767
18.6928004592134	25
32	7
0.464926242526618	-20
2.53027959408592	-15
0	-12.8969302985551
-5	-14.2454743404453
-6.31995031076984	-15
-5	-15.9799900777213
-0.556531327133412	-20
32	5
45	-14.1589556957908
40	-14.6293348677613
39.7011665936189	-15
40	-16.2671884710942
45	-15.702004051186
32	3
23.9508286154911	30
25	29.2414724741267
25.9920985041576	30
32	5
19.8710677519186	25
20	24.8168361185455
20.1330396600339	25
20	25.1950369623214
19.8710677519186	25
34	5
-4.36522690932992	-15
0	-18.6553624393307
1.57856900629548	-15
0	-13.6879550162996
-4.36522690932992	-15
36	5
-1.73345557013045	-15
0	-16.4515644920452
0.626858418505039	-15
0	-14.478979734044
-1.73345557013045	-15


==> figures/sensKL/sens_KL_EM_t_ellip_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> figures/sensKL/sens_KL_EM_t_skew-k-known_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
20	2
-15	-19.4556876221315
-14.1596796387878	-20
20	5
-7.52234497914123	-10
-10	-12.4846613469355
-11.2611708819367	-10
-10	-8.69507780617058
-7.52234497914123	-10
20	5
0.189396359293371	-5
0	-5.81466709368832
-0.290273093032544	-5
0	-4.8635499688835
0.189396359293371	-5
20	5
30.7646266628369	15
30	14.5975352375974
29.7330288109208	15
30	15.2549814124852
30.7646266628369	15
20	5
15.1427004486205	20
15	19.5293851851378
14.6972107285151	20
15	21.1194964947127
15.1427004486205	20
22	14
-15	-15.6992335364355
-10.2951803215776	-15
-12.5529997065399	-10
-10	-7.35843411418774
-5	-9.89504192921102
-3.95381104445517	-5
0	-3.14141354126759
2.57976862178463	-5
4.35521694332047	-10
0	-11.7997485503015
-5	-10.0210611062141
-9.9599830213128	-15
-5	-19.4416884395753
-0.235524925681261	-20
22	9
9.58865463125984	-20
10	-19.6928040731891
12.7926937577591	-15
13.8059576969349	-10
15	-8.99960330741476
17.4197850859333	-10
16.7570338233825	-15
20	-19.7314705774349
20.3423487842423	-20
22	3
31.7901617624785	-20
35	-19.0645791696225
36.8172379754646	-20
22	11
18.0743690651817	30
16.7012900728498	25
16.3646850697486	20
15	15.4993763673944
11.1067025548417	15
10	14.5045329876559
9.86766703411561	15
10	15.2079787903006
12.1043398807083	20
13.6745702641323	25
14.2725050912347	30
22	3
45	29.4336900991441
40	28.3318889708547
38.7301088573619	30
22	7
26.9044866155421	-15
25	-16.0479627204107
24.1502470866372	-15
24.002926246161	-10
25	-9.89043824324177
25.3346373559647	-10
26.9044866155421	-15
22	7
12.5321922120625	-5
10	-7.81375022951634
8.44691241836345	-5
9.80194058293493	0
10	0.550336158826467
10.1046426649797	0
12.5321922120625	-5
22	5
31.8426118628894	-5
30	-7.85782089232649
28.5293814924153	-5
30	-2.28628957659296
31.8426118628894	-5
22	5
27.7739518135669	0
25	-1.52163054358536
22.7867534100375	0
25	1.12410875947147
27.7739518135669	0
22	5
35.4084839403928	0
35	-0.585499675302954
33.937763710556	0
35	0.30981925654164
35.4084839403928	0
22	5
6.55441407415787	5
5	4.34613941681279
4.49737901317655	5
5	6.19827981398108
6.55441407415787	5
22	5
17.747960019751	5
15	3.63331734625123
11.5741038751089	5
15	7.41716585808134
17.747960019751	5
22	5
2.23513174685472	10
0	8.88610101998244
-1.47185815361366	10
0	13.1683435966521
2.23513174685472	10
22	5
26.6217753575169	10
25	8.9140119419412
22.9960370471624	10
25	10.955450929747
26.6217753575169	10
22	5
34.8285448478291	15
30	12.4584732008668
28.3141022642807	15
30	16.6101834338075
34.8285448478291	15
22	5
5.94685196201065	20
5	19.3617417564676
4.1355050178968	20
5	20.7414539884882
5.94685196201065	20
22	5
44.5174814699485	20
40	18.3100742515944
38.0761735899372	20
40	22.3413471490748
44.5174814699485	20
22	5
30.927005298633	25
30	23.9946879117979
28.9946036110079	25
30	27.880903457541
30.927005298633	25
24	3
26.8297885513092	-20
25	-18.931977578109
23.7412882065996	-20
24	3
-15	-12.6176120515712
-13.844828531143	-10
-15	-7.59308651728527
24	3
45	-0.52982710242126
43.7242478848325	0
45	1.22699451804867
24	23
-15	0.762683157227794
-10	1.96681087510354
-6.8648099837196	0
-5	-1.53235369120775
0	-1.41927711365167
4.97014088427589	-5
5	-5.06754250395111
5.04252558565978	-5
6.00674175943407	0
5	0.911181629105794
1.85693559550093	5
0	6.60454328856331
-4.73206460398463	5
-5	4.43998948919454
-5.23194719338008	5
-5	5.94758430669693
-4.48661030813723	10
-5	11.4953768131775
-6.43919383100402	10
-10	8.30093443722544
-14.4361560458823	10
-11.079823132982	15
-15	19.3630221951112
24	22
45	18.315870140799
40	16.6127291149088
37.5100400071806	15
35	13.1030963365051
30	10.3194111641362
29.5610923619632	10
25	6.94575958757989
21.0008181418489	5
25	3.07319122845216
30	1.19273798218506
35	2.79137000050116
38.3344137941237	5
40	8.19277709686384
42.5566671341745	5
40	2.37845010428078
38.6803064781279	0
35.2204255826047	-5
35	-5.10364245073054
30.8752906749744	-10
30.9297257308115	-15
35	-17.608923585143
39.6451337432397	-20
24	5
-15	21.5717685327794
-10	22.6785001621106
-9.43603067224436	25
-5	26.3924459301837
-2.11286786858421	30
24	2
-14.317847899725	30
-15	28.2440431502125
24	17
23.0757750854048	30
20	25.7223192344989
19.5595706666217	25
17.5866696908767	20
16.7972602316238	15
20	10.5042322926276
25	12.6871168794747
26.8951757176407	15
25	18.0343319571452
23.4767794983348	20
25	21.8282442919146
26.8280414922443	20
30	17.9653854551298
35	18.0900936396702
36.1439008826728	20
40	24.6929736631535
45	22.48316049234
24	5
32.2382054080925	30
32.3996297600916	25
30	22.3976666491692
27.3974484296135	25
27.5765499346349	30
24	3
45	27.1072415274656
40	25.3847729368447
36.4865432418084	30
24	7
-6.53344375787173	-15
-5	-16.3732061950234
0	-15.2599587355792
0.490333155720958	-15
0	-14.8350327483189
-5	-13.4606957857126
-6.53344375787173	-15
24	5
8.48867852253343	-15
10	-15.8353180097192
10.4970988251596	-15
10	-13.7440590250569
8.48867852253343	-15
24	5
18.5843461664437	-15
20	-17.0654314897267
21.8117096751628	-15
20	-12.6610707481692
18.5843461664437	-15
24	5
-12.2121585051865	-5
-10	-6.02179042220489
-7.41545475012609	-5
-10	-2.04898753520533
-12.2121585051865	-5
24	11
16.6052067644484	-5
20	-7.85647762509313
25	-6.18104248869817
25.85234682334	-5
25	-4.15997260059612
20	-0.945231154284418
19.2017976867373	0
15	2.14509863183627
12.1097971024919	0
15	-3.60926972302771
16.6052067644484	-5
24	5
3.54129945417574	15
5	12.8629345590844
6.11074027231217	15
5	15.9952944998865
3.54129945417574	15
24	5
-7.97095802201259	20
-5	18.9545802638531
-2.3429641509856	20
-5	20.88402102647
-7.97095802201259	20
24	7
3.42559208333703	25
5	24.6521997888291
10	21.1234288717349
11.4477600611591	25
10	28.9162610269427
5	26.1820309655458
3.42559208333703	25
26	3
45	-10.6180005792496
42.6080516531144	-10
45	-7.35435004193883
26	11
45	-4.36445394234424
40	-3.43337268587476
38.9772223577404	-5
35	-6.87006003289476
32.3633272408761	-10
33.2007456656413	-15
35	-16.1532680006635
37.6263411898246	-15
40	-11.1047147813287
41.757906025329	-15
45	-18.4349199653146
26	3
-15	3.55184296881813
-11.2947912841333	5
-15	6.77125029659151
26	3
-15	11.5745784505476
-12.3613651912064	15
-15	17.9367099052133
26	3
45	16.4313297556834
40.3079703718599	15
45	11.979271901686
26	4
-13.024060906411	30
-10	26.4314058951146
-5	29.2270425802022
-4.38140076081298	30
26	5
19.4954001689368	-5
20	-5.42458495320512
21.01956729769	-5
20	-4.39730182883557
19.4954001689368	-5
26	5
14.1149515400041	0
15	-1.10524372279525
16.2866897943627	0
15	0.656879917421319
14.1149515400041	0
26	9
25.0786907724118	5
30	3.4131145410213
34.3331899094249	5
35	5.81245436898981
37.1550057807357	10
35	11.122637889436
33.0005511302929	10
30	7.28282284918341
25.0786907724118	5
26	9
18.8487268408165	15
20	13.3839284282389
25	14.4187828292023
25.4762491710006	15
25	15.7625140326989
21.7163196632441	20
20	22.6771379647605
18.8086543120048	20
18.8487268408165	15
26	5
28.9407977349926	20
30	19.3205874764521
32.7565994184175	20
30	20.8006453865406
28.9407977349926	20
26	5
23.1400160784188	25
25	23.9412349200811
25.8002932482192	25
25	27.6934115086289
23.1400160784188	25
26	5
33.8722542215501	25
35	21.7379416739231
37.3415620817599	25
35	28.470760796181
33.8722542215501	25
28	3
45	-13.9362086221299
44.2129365421256	-15
45	-15.8338746521673
28	3
-15	13.2382500462309
-13.6429072494307	15
-15	16.5103976153153
28	3
-11.730273913097	30
-10	27.9581610697639
-6.76131761894164	30
28	5
33.8513638067779	-10
35	-13.9397561291292
37.4601390375785	-10
35	-8.63647761505898
33.8513638067779	-10
30	3
-15	14.9019216419143
-14.9244493076551	15
-15	15.0840853254174
30	3
-10.436486919783	30
-10	29.4849162444133
-9.18299496630954	30


==> figures/sensKL/sens_KL_EM_t_skew-k-known_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> figures/sensKL/sens_KL_EM_t_skew_Nk_50_step_5_MC_100_1.csv <==
Var1	Var2
22	2
-15	-17.8693660399997
-13.2923237462998	-20
22	3
-5.60199711566451	-20
-5	-19.6853663104269
-4.25328313003356	-20
22	3
41.5435820274699	30
40	29.4867900516577
39.8015377688145	30
22	7
-9.79529899155278	-15
-10	-15.4002367795913
-10.5538424650923	-15
-11.172733394982	-10
-10	-8.81308466958055
-8.42387929243999	-10
-9.79529899155278	-15
22	5
15.5765442349271	-15
15	-16.6403835012003
14.5935472895983	-15
15	-13.8096204656307
15.5765442349271	-15
22	5
2.28437038533509	-5
0	-9.2070917072208
-2.50825262656232	-5
0	-4.29401678795371
2.28437038533509	-5
22	5
1.47160694035377	10
0	9.43990071253925
-0.81504145863266	10
0	11.1747809048107
1.47160694035377	10
22	5
31.8470452854932	15
30	13.9985500942103
29.0411779825759	15
30	15.7553429908014
31.8470452854932	15
22	7
15.3721806118775	20
15	17.6939470269179
14.2734111932247	20
13.4040655117492	25
15	28.5732304627707
16.2490153716037	25
15.3721806118775	20
22	5
41.2908405788222	20
40	19.3575229285068
39.3054976537002	20
40	21.5130937547427
41.2908405788222	20
24	8
-15	-15.2682883499146
-14.5842802027096	-15
-12.4971886413903	-10
-10	-7.47261270626563
-6.64384868272694	-10
-8.30564313925808	-15
-10	-18.3128509652488
-11.2075927747786	-20
24	3
-8.38685472151757	-20
-5	-18.2298609588801
-0.798947385501969	-20
24	20
13.2436947201616	-20
13.1431616965164	-15
10	-10.6630624658464
6.67712216991169	-10
5	-7.02282660140322
4.18561255079634	-10
0	-12.6046962206431
-2.41023328402397	-10
-5	-6.09610054609754
-5.6162209172478	-5
-5	-4.4654572608953
0	-3.3471714853784
5	-4.5939581174745
10	-0.450663062084779
15	-4.94266213470271
15.055689235472	-5
15.9800092574174	-10
17.6338843158588	-15
20	-18.4577939166796
21.3297746971033	-20
24	4
29.8982933768457	-20
30	-19.6719144936264
35	-19.0854869547859
36.2262226621005	-20
24	3
-15	-4.94153603233354
-14.957229016497	-5
-15	-5.04175855455238
24	3
-15	20.5953821557589
-10.1492426577281	20
-15	19.7445720754181
24	12
21.7898890082446	30
20	28.3584619221441
17.8127836643804	25
16.4260948499008	20
16.0207554214889	15
15	13.398887814333
10	14.0600741346209
7.68039961879218	15
10	16.3385096179554
12.2159093669322	20
11.405954193975	25
12.7677298464659	30
24	5
30.843727580078	30
30.7637473254558	25
30	24.2615880181323
27.7658476728474	25
28.6164816286653	30
24	3
45	28.9681811138731
40	25.7362725072268
38.3511838106103	30
24	7
28.4092824742455	-15
25	-16.9394584566652
22.8088596177301	-15
23.0194838478214	-10
25	-9.20843415024221
26.0907328293824	-10
28.4092824742455	-15
24	5
31.5216930252099	-5
30	-6.987025163044
28.4612101535823	-5
30	-2.63104518559833
31.5216930252099	-5
24	5
26.3431795797145	0
25	-0.767607569557953
22.6889251564432	0
25	0.53027049154718
26.3431795797145	0
24	5
35.8600010017614	0
35	-1.16092415315939
33.081916932908	0
35	0.761707860770067
35.8600010017614	0
24	7
16.649035755844	5
15	3.84629159155014
10	2.98007113903197
9.09349274646677	5
10	5.16989928566417
15	6.91733544084946
16.649035755844	5
24	5
4.52351283182175	10
0	8.27833353836055
-2.5053228518379	10
0	13.6111113312723
4.52351283182175	10
24	5
26.1841273346548	10
25	8.94046356122797
22.9570927509676	10
25	11.1127594823599
26.1841273346548	10
24	5
-8.45084090829598	15
-10	12.2602440167911
-10.7493462043843	15
-10	19.9534589112982
-8.45084090829598	15
24	5
34.3432390488818	15
30	12.6451382267202
27.745375676649	15
30	16.776153080119
34.3432390488818	15
24	5
6.66280938643956	20
5	17.2940654619426
3.14827281074577	20
5	21.8054011412482
6.66280938643956	20
24	5
43.7774209105824	20
40	18.1199023611093
37.9676594240977	20
40	24.427806254783
43.7774209105824	20
26	3
26.4384460121295	-20
25	-19.1012331358556
23.9221917626403	-20
26	3
-15	-12.4899753835608
-13.8216438877986	-10
-15	-7.66559549407704
26	22
-15	-1.26803919704342
-13.6511763248669	0
-10	2.65018396736103
-7.77572710913299	0
-5	-2.40389575199818
0	-2.40032618280309
5	-1.02031271718356
6.1923540625521	0
5	1.4059289263093
3.57012055370225	5
0	7.11676636418185
-4.4425568537735	5
-5	4.1802536636406
-6.08150201685005	5
-5	6.62274246511467
-4.19560424504315	10
-3.7350843349354	15
-0.434119171302018	20
0	22.1181480642066
3.51330642898791	25
0	25.6711066043303
-1.07275286159236	30
26	3
45	-1.49549195857088
43.4601644620645	0
45	1.91124568193233
26	3
-15	11.2369146954887
-12.2064123020844	15
-15	18.1181975336202
26	20
45	18.4965677728643
40	16.8822817937117
36.6318998656849	15
35	13.4722331852152
30	11.29172635923
28.1365573808203	10
25	7.19346328725078
20	9.12562826568662
18.7750511542472	5
20	2.72233910381487
25	2.51192025293658
30	0.430120479970141
35	2.44167907920454
37.7567609082739	0
35	-3.72137976158841
33.841535340586	-5
30.0070165421062	-10
30.9669279436151	-15
35	-17.8926527957399
37.8256315339635	-20
26	9
-15	24.3863317253949
-10.4317103995818	25
-10	25.0172069354617
-9.72704907570671	25
-7.40419397237636	20
-5.43857877997814	15
-7.26267303580652	10
-10	7.95001305279474
-15	8.19550133174886
26	3
24.4080492927501	30
25	27.9395487319377
25.6668862426697	30
26	19
32.6425146643684	30
32.1594501970644	25
30	22.9121839820421
25.7165005243709	20
25	18.7801590301943
24.3441484446473	20
22.7638690581434	25
20	25.9573019724772
19.3765519571571	25
17.480009087924	20
17.7583358910498	15
20	10.4323402746028
25	12.9475157487952
26.449573370722	15
30	17.7969631694365
35	16.8845024068376
36.6298211944953	20
38.5845078786947	25
36.9008298524061	30
26	3
45	27.4805353399055
41.6261667611538	25
45	21.1681685676782
26	5
-6.81598728696338	-15
-5	-16.7743556073334
-0.733609623334257	-15
-5	-10.2952575436932
-6.81598728696338	-15
26	7
3.82368403964459	-15
5	-15.4077854851883
10	-19.2279408467095
11.6927761034345	-15
10	-12.6643059031802
5	-14.6406442438941
3.82368403964459	-15
26	5
19.6912243967905	-15
20	-15.4512384620722
20.3665532199497	-15
20	-13.9677648400027
19.6912243967905	-15
26	5
40.9872675540574	-15
40	-15.9120014108288
39.4441804062276	-15
40	-14.4479256703745
40.9872675540574	-15
26	5
-12.2697776030561	-5
-10	-6.1321407429507
-7.99278920831299	-5
-10	-2.62621228281376
-12.2697776030561	-5
26	11
16.9121289290566	-5
20	-8.71240076734725
25	-6.3560809970737
26.1153034949784	-5
25	-3.63619894189132
20	-1.46399420550468
18.4861615552638	0
15	2.35887578935226
11.8252170639906	0
15	-3.0312642104702
16.9121289290566	-5
26	5
42.1332875387101	5
40	3.25692136221312
38.5319656882793	5
40	6.75772835908704
42.1332875387101	5
26	7
7.73181749956981	10
10	8.01004394803692
15	9.38925556550674
18.346196469196	10
15	10.673395296906
10	11.6727123456511
7.73181749956981	10
26	5
9.76143602006987	20
10	19.7382529740833
10.1584075406396	20
10	21.0310768445973
9.76143602006987	20
28	3
41.7419668775452	-20
40	-18.9190268132908
39.4250404058266	-20
28	13
45	-4.33696330794032
40.5344392258245	0
40	0.503047340805904
39.6535208147863	0
36.7315348935405	-5
35	-5.75321213225689
31.3131714360709	-10
32.630033215646	-15
35	-16.6998186366939
37.6115476736306	-15
40	-12.6276417173898
44.2424583671716	-15
45	-16.2856427384674
28	3
-15	4.24759152322407
-12.9827431324725	5
-15	5.33212900248486
28	3
-15	13.1996467135484
-13.6634783997844	15
-15	16.4918229918223
28	15
45	15.53897178253
40	15.6446612263141
38.8464620068099	15
35	11.3989843176631
30.3163556993748	10
30	9.88192175292674
25	5.44646301327359
23.1191928252345	5
25	4.49357001432597
30	2.01446132154709
35	4.12165029763902
36.2126316858187	5
40	9.53474734138976
41.9822808322826	10
45	12.9162985140704
28	4
-14.5680190326263	30
-10	26.1420164522803
-5	26.4409493412917
-2.46758168227511	30
28	9
34.4413017486588	30
33.5551530686731	25
30	21.562779945952
27.7013241195307	20
30	18.8177732587541
35	19.4418576544222
35.2919829648928	20
36.8232615402472	25
35.4504758942018	30
28	3
45	25.992889565938
43.6495480365973	25
45	23.4662240499543
28	5
-5.32633143466867	-15
-5	-15.3188502557866
-4.23333312822799	-15
-5	-14.1545616169591
-5.32633143466867	-15
28	5
9.24217198406814	-15
10	-15.6054035956056
10.2423905103526	-15
10	-14.6655493405141
9.24217198406814	-15
28	5
18.7685686226412	-5
20	-6.48049147299584
22.7920162544304	-5
20	-3.58985417919872
18.7685686226412	-5
28	9
-5.39528604273719	0
-5	-0.34233424310105
0	-1.45348088022778
3.41193967157847	0
1.6110310135375	5
0	5.95519919000315
-2.00472134292796	5
-5	0.595302010381806
-5.39528604273719	0
28	5
13.8271123434641	0
15	-1.11986628623768
16.2879229664749	0
15	0.871459987154382
13.8271123434641	0
28	9
19.4959163606107	15
20	13.9728690713844
25	14.7822720152306
25.153771064795	15
25	15.4010001086581
22.5273324093353	20
20	23.4909694750341
18.5339233259472	20
19.4959163606107	15
30	9
45	-9.07634110087166
40	-5.55169898244154
35	-7.25774717122035
32.6193263300356	-10
34.2931384876769	-15
35	-15.5069844776478
35.7789149410335	-15
40	-10.807357764405
45	-10.9230457190665
30	4
-13.2361960174805	30
-10	27.266825969099
-5	28.4012362331888
-3.86241050295785	30
30	5
-1.95423298973329	0
0	-0.506635577652467
1.18928982826016	0
0	3.75366057030485
-1.95423298973329	0
30	5
27.2851788895046	5
30	3.59880216312403
33.2477415969183	5
30	7.29122410952767
27.2851788895046	5
30	5
19.5878375639704	20
20	18.2239417337689
20.7105163740233	20
20	20.9814264890781
19.5878375639704	20
30	5
29.6861477146906	20
30	19.8385833480716
30.8412067143028	20
30	20.2133759098619
29.6861477146906	20
30	5
34.9508559402818	25
35	24.7845003050536
35.0620152017997	25
35	25.2429637503986
34.9508559402818	25
32	3
-11.9043730023348	30
-10	28.3916354859176
-5.57121027048172	30
32	5
33.9254812240004	-10
35	-12.9430403750805
37.9825381251575	-10
35	-8.76228221018381
33.9254812240004	-10
34	3
-10.572549987189	30
-10	29.5164450027363
-8.66848380029033	30


==> figures/sensKL/sens_KL_EM_t_skew_Nk_50_step_5_MC_100_2.csv <==
x	y	label
5.70276919865018	4.5045139642171	1
15.9257277183085	9.19511297776812	1
15.149222981453	9.95891703328563	1
6.59083875775284	-0.851700811359126	2
11.4567748469179	5.72884092399444	1
9.73607540008577	7.29611737909629	1
6.10881843663245	-1.11427271918272	2
6.47067814200452	2.44562743741796	2
8.37044598840485	6.08937372562236	1
2.67836055541173	3.52539678748068	1
11.9126315295216	9.07760636616689	1
4.77720714380134	0.681525759171417	2
7.00737727475116	0.781112905627844	2
2.63121714193619	2.09821365174045	1
8.48109964322107	-3.81791766761907	2
15.2480798481804	8.47079846314839	1
2.18880826763674	4.23456493341586	1
7.35980263047111	-0.263330685997562	2
19.359679232381	10.6953157111399	1
6.51587400773835	0.664413915622841	2
11.5518151485516	3.43519950444733	3
11.0835411076754	7.6728865297758	1
6.71845832495658	5.4613188589124	1
8.26538906368838	6.25984857716125	1
16.0156995358812	9.45664458208239	1
19.1956018142801	11.3177046232275	1
6.28540494651423	6.97524413692993	1
6.7696391360117	-0.891776038610612	2
7.93516558912551	-0.170745719328732	2
8.20771960489436	0.0650361536613708	2
10.7702359548036	7.09510354715702	1
10.0689977389868	7.3270803508265	1
17.2050812749325	9.56812178884932	1
14.2633618914129	8.49317442936308	1
6.46355152502563	-0.856535713632752	2
7.6268260913828	-1.07102499513673	2
10.8436192666019	3.32121258167794	3
6.91995148804806	1.25351567071171	2
5.78201870352658	1.32106554095909	2
16.0306670228394	8.70470244233791	1
7.16949983234129	6.73756492010437	1
10.4259965054809	7.51797269137771	1
6.66159114501484	-0.436359814703495	2
12.3852774253402	4.5490916843379	3
7.65366200896113	-1.66187912886012	2
3.38050289614641	4.68508481976326	1
11.2248716025007	5.83536609812332	3
18.2856781711517	10.6346492445509	1
14.3723212314202	7.44273859775537	1
11.1855044298659	8.50775049331865	1
4.4905525921316	4.46674497050046	1
7.79933423124284	-0.40823398605693	2
7.53376794816944	-1.78311332447155	2
5.2859912561095	1.87622184132759	2
6.12879433815054	2.05835508495263	2
13.0381925113761	3.63609696127859	3
7.79873619111793	-5.16303439845041	2
14.6302418835407	5.49593328651195	3
5.77599101904214	5.26253573094946	1
5.397051114704	6.24243579511839	1
4.38307705607827	3.47744334549343	1
5.7569951500101	1.39010734065209	2
6.84055396782478	-2.30146316702337	2
14.2093162196184	5.04242123961459	3
10.167968599806	4.05655717953172	3
6.55830970551602	-0.622132459217239	2
10.0539359346965	7.44007384412	1
3.2738291979315	3.71152165144299	1
9.38783336578757	6.31959213579349	1
19.7537584855727	10.5040519335928	1
10.9144518905887	4.25782389643014	3
8.07618902059232	-2.10271444894234	2
11.4232199333246	7.37170322997842	1
2.41011730778092	4.01165353871053	1
6.63187901176827	-0.299729883807351	2
8.78963425347764	7.11362972071386	1
3.57605808670226	2.14849659718625	1
6.57206652004795	2.10133786426104	2
7.9114196015878	3.31109361855862	2
8.22965738605982	-1.12830779322558	2
15.2919260226533	10.3152768116918	1
18.6850713421687	10.3363652519992	1
6.0708076290981	3.81774592594743	1
7.16862096371814	6.68021682214577	1
7.23310529342573	0.569282498262377	2
11.2828780127529	4.29924603734322	3
2.81718437222975	3.86772812050626	1
9.99509971959039	2.04729301720237	3
16.9552369328593	8.31880275257073	1
7.98133549089355	-1.93779248425466	2
5.04607094681358	4.28120366912755	1
5.61023961271531	1.1274929870798	2
17.2214836426131	9.69694243449773	1
5.38293062975749	3.50410123446087	1
1.62611619280395	3.9116866203618	1
6.4950783930689	-0.920012978440473	2
11.8783654471902	7.04678459259954	1
12.5366496502207	2.011696621661	3
20.4711605723548	10.4405594569758	1
20.9599977511786	10.9646806406526	1
8.61106478573997	2.13052175935438	2
5.84213120055816	0.664001774612577	2
6.62511785396868	0.263211136733625	2
7.8336159099466	0.20523648073858	2
3.6328471587949	2.24316621944192	1
24.574625556317	12.5535300911533	1
20.8176868045586	10.3058662794706	1
6.66230709966867	2.4933138680361	2
10.8355012673205	3.68763864417026	3
11.5508761717861	8.09534428555491	1
5.75579023413964	0.935242055470352	2
4.55888952979565	1.74893473825888	2
3.77241341123601	4.97830542362152	1
20.9615410782103	11.4548876077291	1
3.52386002483011	4.61065798949995	1
8.95716472487798	6.12604510029536	1
17.7675580461537	10.3982839136445	1
7.10993287658336	0.787005839644389	2
11.1600795402912	6.72377198315154	1
20.5324163921861	11.013246904599	1
9.81736738409212	1.98611623175541	3
14.2246169493735	9.33013131512617	1
2.34172116774432	3.97541262834584	1
10.3658928237913	6.94072309660429	1
8.4351799134276	-1.58393185917049	2
18.1421213295207	9.28748156626084	1
15.8822619342528	9.31497255960064	1
6.36255148293541	5.04218540546298	1
6.19425534467976	2.43165378232804	2
5.67902780269291	-0.892350012120592	2
7.61227951743992	4.72407777111758	1
9.42274472378665	6.66354530160395	1
6.43369843105936	1.07023964346535	2
21.2519747076573	11.9935892164312	1
18.3517438743786	8.61286710030874	1
8.05265558584101	5.27042500224057	1
6.90224753520374	6.37391705773382	1
7.51947202235027	-0.160898425325913	2
6.26650992414842	-0.559498081411635	2
9.16691388782613	2.8087137109286	3
1.73372792146143	2.73858069179541	1
7.07772525373532	1.81180614055239	2
10.7588877533549	7.28650172488794	1
6.04695893235452	1.61021412324083	2
6.00199284691939	5.80250813509398	1
16.0055813508717	8.27829828210022	1
6.96988117547148	0.117434121624246	2
11.7928879940827	6.89334916292592	1
5.83137333140658	0.131590221119283	2
9.51429434039695	2.56261657235186	3
2.63249329434903	3.91502607321867	1
8.37755950672577	5.95597407364529	1
6.94594587000652	-0.974415770338014	2
6.65379249465862	2.66768706814074	2
5.83903917383833	0.559632445940848	2
9.23179050127268	2.71733427201769	3
18.5179672958741	11.0199229556585	1
16.2795909538117	8.59980209096182	1
7.34395037444884	0.781229798851375	2
7.01755018356562	2.11869268214166	2
4.1249796232526	4.73105061209876	1
15.4964269014756	7.64484966275024	1
14.4995903361522	8.74711542367848	1
8.58635673962106	0.811486958281505	2
9.58439092480754	-2.20661535502572	2
5.97675180988517	1.41242634096384	2
7.19870618017013	6.35299606985613	1
7.15846210428521	0.539896894851452	2
10.1992101464977	7.14027684820957	1
6.81759154007645	6.82324370686536	1
9.66036290228997	6.02089163425987	1
6.83936699680426	-1.3738419192996	2
9.91160544716778	5.98184057568828	1
6.04927397006903	5.82562157898037	1
8.68579769466343	5.33046668521985	1
4.07695547556352	3.24726420168595	1
11.4670286333405	3.95900105687861	3
6.17183606085401	6.55615774464309	1
10.1082120407871	3.95781764076651	3
12.3094001873848	7.54929421687903	1
8.69653733980993	-2.93513078963741	2
3.5954508978581	3.0398812296487	1
5.76752183782594	1.89965063200818	2
12.8245162715735	9.12264780030367	1
6.93989525677601	2.88561877805149	2
5.28431540603569	1.8653262383868	2
2.50630530947961	4.03984934045134	1
7.39484998613422	3.22022169070941	2
11.1564639285249	7.57150181350103	1
20.1351057935626	10.4802435081375	1
19.90735242832	10.3027179522458	1
22.0719885697781	11.560786436151	1
6.51958212880984	4.03612294509286	1
10.4683923561842	7.93848492567745	1
3.47963992543551	4.64266549356515	1
23.8907504644836	12.3990494401588	1
6.72416626191462	1.15482878484896	2
7.04489356591739	1.50805351908149	2
6.22952277417355	5.37344860088488	1
6.6430117482188	0.492884871287162	2
4.33387125216599	3.13121816095914	1
9.52812092957565	6.55420331939674	1
12.8679031082813	8.32278270477001	1
18.2689381275897	8.13459752117999	1
6.77638274670603	1.86736269236065	2
16.9359894880871	9.57653661169221	1
5.51289782043392	6.60211900216147	1
7.80274444654573	1.76968914361977	2
2.495212714816	4.36681374809562	1
10.5857834883723	3.06266412912597	3
7.64182173579099	-0.230632737912825	2
5.96426847743271	5.7696104946151	1
7.8961450553155	0.0221458213254921	2
5.56976555531089	-0.365643534254281	2
8.73951925266244	5.72184091208038	1
7.75127071732139	-2.53122560533648	2
10.1222123772386	4.63294523508639	3
6.47846648052841	4.25963728977283	1
7.02264901914138	0.88092726436003	2
4.99159044788709	5.6458350240834	1
2.75281361076599	3.07196638533507	1
5.73216795197229	2.28405391423525	2
3.32251965310397	3.60011828057855	1
14.1203382658017	5.68444475704207	3
14.3280690299264	9.98150596216601	1
6.16886930294377	-1.84782183141465	2
6.76324259474336	0.657589987040742	2
6.4217841607792	-0.622969708180273	2
10.3717379219005	3.62962747418687	3
2.49352208080884	3.60120132923542	1
7.77124043482853	-2.75971578883067	2
14.5118893841497	4.89497579782047	3
5.21933958133789	1.6923362437723	2
7.09626505587283	6.73010404892699	1
27.0212515745237	11.210676759763	1
10.3288962978087	6.88124989062762	1
6.01625831295361	6.55972725233313	1
8.42841939586039	6.94541122355414	1
7.23126673807121	-0.128820239148669	2
6.90170275867034	2.8381294929321	2
6.64293009220282	5.84561574605016	1
7.79428317206474	1.77383874304201	2
6.9395556031647	-0.366836498449538	2
5.56359173196703	5.4159727144082	1
6.57682255938255	5.00806158000125	1
6.69204340205211	0.702018278249043	2
14.1926420871309	8.18249489452535	1
6.48682866716849	0.995940631916455	2
5.98789539664855	0.798091383271571	2
12.7184287686992	8.79666654981116	1
6.42008306678041	5.81584025524615	1
2.35882446631478	4.03909046071832	1
3.64162238917485	4.20931834624196	1
7.71581608670561	0.482044519537598	2
6.75129361457491	1.34657876080157	2
6.39428403976964	0.297718498457336	2
5.33053990641344	-0.292020801664381	2
7.10563493508438	1.6540356815106	2
6.01620890243833	6.47739056896481	1
14.1877395581791	7.7623279301067	1
9.38904859981307	7.12273161618434	1
21.6117485899008	11.8201637609812	1
2.72458778937639	3.81787859835783	1
12.6426938292391	3.96706353292826	3
6.43743495480041	0.239858916186189	2
5.93712788864016	-0.403495365320188	2
5.26320063836123	-0.177707720692908	2
2.10026970776265	4.90648931114826	1
6.91226957700636	6.93470029036487	1
12.0686911614758	7.60524096846623	1
13.6207081008781	3.74205731521003	3
6.9080614472985	2.13946450422327	2
2.34580963984277	2.96467608588086	1
11.4304764899988	3.27772191032559	3
15.5491072328876	8.11315438083098	1
8.15809754898287	5.14355052532637	1
4.4916762474768	4.62633244963201	1
6.55017878873748	1.86124058001614	2
14.2060083931854	6.7310710777007	1
10.3990492339614	2.74010666868922	3
8.29613954770808	-2.34342591933776	2
11.1664734831268	4.32787766958043	3
8.04404172186158	6.58387256221989	1
13.3525672837362	7.49483583875585	1
7.69321665147917	0.579216177941699	2
7.41462401269286	-1.13300291400891	2
8.97903952803336	7.61523890154267	1
6.18541396960053	4.83127454899458	1
6.06633943773349	4.73058534153913	1
11.2802131277443	6.38847135774287	1
7.53659771789644	0.209518041769845	2
8.3886739969312	4.0550216122146	3
14.2243142464174	8.65789786246035	1
5.68961793200725	1.16022800497739	2
6.08705417466844	1.54483826502109	2
6.37032337338352	5.22068405155248	1
5.17342128405745	6.22887843737542	1
5.89737481492872	4.2080149852825	1
6.99374937977793	-0.0620517011151327	2
5.57562632657172	0.0904683602182736	2
14.7842867952342	9.14120631033573	1
6.33492418818693	1.37954986673551	2
4.63425236773702	4.47719993816154	1
14.5751021296809	5.16297492197132	3
10.0881908291139	1.87332965711133	3
28.3197925506945	13.3586494017807	1
5.13948064387943	4.43038476014851	1
5.03718521864119	6.76725967657957	1
8.64992030246092	-1.51780445242912	2
8.95884487506436	5.42343642310479	1
13.5376440117578	9.48516598823764	1
6.0367000579255	0.650321133145687	2
7.06592189033535	1.02616476487094	2
6.36162676457539	1.8503226365746	2
13.9757880066306	8.19628100348604	1
6.28504514537616	-0.232030709902289	2
6.56102286901559	1.18773246732613	2
4.73603305098832	5.55155791688108	1
4.94550134615948	5.41168767130098	1
6.07897010103959	0.0229230972678911	2
7.07393718422686	0.505491979303917	2
5.93249419863452	1.83777857916741	2
21.9828206652428	12.366876897015	1
6.69985969607509	0.688332775752315	2
2.76497018797756	3.8962241648705	1
6.09137659243486	1.63631549442578	2
6.71100997667741	2.49667856795707	2
6.67976632886763	1.39184893783088	2
6.6062038795668	4.20784765119438	1
5.72958625804004	0.774005721822234	2
9.52658730915423	2.48618474331664	3
6.57910178723049	1.3243400601035	2
11.7571631569825	8.42990568212313	1
5.07500192027813	4.65783552708954	1
10.260335856998	4.1368123099485	3
6.57014515275598	1.73378847993329	2
6.87764806202864	1.26288049405479	2
5.65015009174144	2.42767149862328	2
5.8480046870968	2.03396073735484	2
3.47476494663639	3.80238101669791	1
6.28962796439004	1.88867281838627	2
6.19079607237514	5.53097734542397	1
11.8888554580869	3.41581413306459	3
17.1426589693056	9.9616758623708	1
28.3515737940168	13.289658678964	1
7.48448638303634	0.629978736043615	2
6.88943809267291	0.687876966171318	2
14.9201297304347	8.29411098461555	1
8.85812785377097	-3.65672831194272	2
7.84099624255251	0.394600923364086	2
6.93699824753046	-0.742105819640736	2
6.43689357613939	0.378646242789157	2
12.5164305236671	7.08132718865061	1
5.79565751762127	4.63789236682061	1
11.1625161376422	3.03454715211031	3
2.03286787647185	2.47755513685003	1
5.49819466078557	4.82559807085917	1
7.52657149036812	0.694767614912283	2
7.57523650491904	-0.795352886699715	2
5.75481675666032	-0.424882965431466	2
8.0453162257227	-2.91816970480792	2
7.47108443448755	-0.066506853324066	2
7.82532584929739	-0.144476863006814	2
7.22909631336665	2.1494252340294	2
6.47125381229833	-0.332312958880632	2
6.11147381835975	5.30756084026236	1
6.9962981121113	2.06005974841135	2
9.56573863089393	1.68284984629433	3
2.79547362319371	4.15694664941532	1
3.50268455111168	5.61094145510902	1
18.3088845737429	10.2744091842512	1
10.6867072443668	-5.01556089345254	2
8.27134818032017	7.50048177811095	1
6.55139119217893	-1.37482484540527	2
7.29986713658601	5.8886143721034	1
6.68856009311737	-0.0526529761198749	2
5.48829886490438	6.06245803395177	1
3.4916992864571	6.2239055648893	1
7.65483807417947	5.1781614768014	1
12.6763908503798	4.73605798539538	3
17.7088133712212	9.17484760332389	1
6.54854067166039	2.8189341327682	2
11.9868203449115	4.33164679041907	3
7.92198673678353	1.06650707035766	2
22.7673136939279	10.8923369246957	1
6.78113732276061	1.90663977009819	2
5.58731170869574	6.07391786657807	1
12.1590738665803	7.90585864972293	1
7.03913647668519	-1.98363370822625	2
10.7091783473589	3.34573046938371	3
14.7178274327781	9.46529509665763	1
7.57334775981216	2.0662270341584	2
7.21321529477692	0.717957334996353	2
5.57718511856419	5.86674365468402	1
6.27407606496037	2.38268427149365	2
2.3757216335218	4.51642921689861	1
7.3980593328603	1.39634148405547	2
15.8581912291609	7.74844915769275	1
6.60203880095572	1.08528422693279	2
3.04181524671778	4.41323418382107	1
6.67867327151097	1.12774899736245	2
13.8737746658937	8.13165986475034	1
5.72317509802204	1.22551110489708	2
6.74926112687037	1.13138133501605	2
6.70676325412158	0.654871727704798	2
2.49634346076881	3.98974328029641	1
8.92768671704305	7.75383426786316	1
5.87436913763148	0.784603396437173	2
11.1476849194433	3.14522626909827	3
11.0612134804165	8.09104476288779	1
6.55038924648938	0.235042318770596	2
8.39603163413667	1.23819824255153	3
6.15954685904844	2.782871862274	2
7.30504024179875	0.628533898938018	2
8.08119316966141	6.29377994576849	1
6.06239143245636	0.459698485087845	2
12.3822574263237	3.66240929090424	3
7.33340615692793	-0.445168955345929	2
7.83027506814999	0.188219747180032	2
11.7135063248537	2.48109525359749	3
4.29717895136705	3.85428868830011	1
8.28597879947035	0.939836833984794	2
4.63287597318731	4.62794589329442	1
21.2508314443702	10.7973240466256	1
12.1343460935508	8.06388489124938	1
6.9004878012005	5.3322381607192	1
6.95529395156227	2.53610125211548	2
6.43741527209647	4.15560344537132	1
6.68778057066239	1.93122512565426	2
6.23399344922489	5.18518840911577	1
16.674404463738	9.25271434025293	1
8.42840480131684	0.959850469969171	2
3.93931472703955	3.7359375982051	1
7.39454318951321	0.603832817112436	2
12.067107404294	6.54432290617043	1
14.7505441699859	8.20112767863407	1
11.1482827920611	7.78358896533617	1
10.9147206304211	4.32971465466423	3
7.0796223371788	0.956093501255309	2
11.0959189014745	8.22228086328737	1
3.7264592204889	3.94509498814012	1
6.91541575351369	2.20546954810853	2
8.01652528845604	-0.614047251645593	2
6.59808543852286	0.488691790354783	2
6.14878017184602	0.419441541587673	2
4.75559230296774	4.94706303950829	1
1.95405174687306	3.26807148047485	1
3.33317347166185	4.63747151452674	1
34.6425740313053	15.9689405386616	1
12.6234977729049	5.02161978043565	3
2.90920745669589	2.65569975850966	1
6.30347397885945	1.41561085299519	2
3.88381343220067	4.0093833321999	1
6.82245662865718	-1.29830082327191	2
6.96445221903613	0.185510232517828	2
6.00101391252417	2.09113573563979	2
6.08165432818268	0.961911034760386	2
9.07713228768144	1.51565674021619	3
10.200859314938	1.76213598888807	3
2.51696827685123	5.51658664791751	1
14.7319642850328	9.74066539015335	1
10.5678213938477	7.62231956943544	1
27.9905158285679	13.155809733413	1
5.47599837972072	5.70875956841834	1
6.00688136119256	-1.51095383033868	2
4.78514197003005	1.5002761275827	2
7.07014390647534	6.87036170109033	1
11.7699681386911	7.87054411887645	1
5.5316374687893	0.932998673242287	2
7.8305105233966	5.71147868422445	1
7.54005205705221	-0.874879114886885	2
7.59242538924206	2.11567117609546	2
3.28568883904075	5.61871957159103	1
7.10368099188315	0.318982562955246	2
14.501135899326	8.51551687061127	1
10.3286226213095	7.52766295516755	1
10.7883032272053	5.98546928376166	1
4.97587112782182	5.68593004222498	1
6.23764618697497	2.39537972181251	2
6.528505923458	5.34434884654169	1
5.07951102948094	5.23857927608162	1
6.84184243341647	-0.534079371100852	2
5.82886467829801	2.68236947506851	2
3.17619455678586	3.61857483744901	1
5.55348871286996	1.07739925742816	2
6.5091572920287	-0.778277628106697	2
9.8122785403576	5.40151874785142	1
15.0076784618359	9.71928861959423	1
6.40962271707964	1.0069756524693	2
8.81049900089728	5.34651640586339	1
12.9057941366321	5.63560867060377	3
6.58291918230245	1.62625287517521	2
9.64489818817145	5.75873297906824	1
6.78448625122588	2.71694009811966	2
8.73898803697427	-2.9231870715196	2
9.4453995886692	3.27020524184849	3
6.52029604624191	0.620702659487489	2
6.28965515780476	1.41011661884544	2
4.42873732607053	3.90868162082819	1
7.8079456258924	-0.700970256634122	2


==> figures/sens_skew_EM_Gaus_BIC_Gaus_Schwarz_Nk_50_step_2_MC_300_1.csv <==
Var1	Var2
0.05	13
-15	-18.25
-14	-18
-13	-17.7777777777778
-11	-16.9230769230769
-9	-16
-7	-16.9230769230769
-5	-16.8
-3.66666666666667	-16
-3	-15.8181818181818
-1	-15.5238095238095
0.428571428571429	-16
-0.444444444444444	-18
0.600000000000001	-20
0.05	40
1.30769230769231	-20
3	-18.1666666666667
5	-18
7	-18.375
7.5	-18
9	-17.3793103448276
10.7391304347826	-16
11	-15.7777777777778
13	-15.2
14.2413793103448	-14
15	-12.9
15.7826086956522	-12
16.2413793103448	-10
16.4782608695652	-8
16.8620689655172	-6
17	-5.2
19	-4.25
19.2	-4
20.0769230769231	-2
21	-0.5
21.2857142857143	0
22.4444444444444	2
23	2.58823529411765
23.96	4
25	5.44444444444444
26.25	6
27	6.19354838709677
29	6.63414634146341
31	7.47368421052632
32.1111111111111	8
33	8.25
35	8.90322580645161
36.8888888888889	10
37	10.05
39	10.7272727272727
41	11.5294117647059
41.5333333333333	12
43	12.5641025641026
44.9310344827586	14
45	14.0625
0.05	48
45	27.3636363636364
43	27.125
41.2	26
41	25.953488372093
39	25.3684210526316
37	25.8333333333333
35	25.0909090909091
33	24
33	24
31	23.5
29.5714285714286	24
29	24.4
27.6666666666667	24
27	23
25	22.875
23	22.8333333333333
21	22.5454545454545
19	23.0588235294118
17	22
15	22.2222222222222
14.75	22
13	20.7272727272727
11	20.2857142857143
10.6666666666667	20
10.25	18
9	17.4117647058824
7	17
5.88888888888889	16
6.33333333333333	14
5	13.6923076923077
4.69230769230769	14
4.2	16
3	18
1	16.9090909090909
2.22044604925031e-16	16
-0.714285714285714	14
-1	13.4285714285714
-1.90909090909091	12
-2.35483870967742	10
-3	8
-3	8
-5	7.6969696969697
-7	7.57142857142857
-9	6.91666666666667
-11	6
-11	6
-13	5.71428571428571
-15	4.81818181818182
0.05	5
4	-16
3	-17.6
1.66666666666667	-16
3	-15.2727272727273
4	-16
0.05	3
3	18
3	18
3	18
0.05	3
31	26
31	26
31	26
0.05	3
31	26
31	26
31	26
0.05	5
32.6666666666667	28
33	27.8
33.2	28
33	28.1428571428571
32.6666666666667	28
0.1	54
-15	-11.6756756756757
-13	-11.1428571428571
-11	-11.2727272727273
-9.6	-10
-9	-9.71428571428571
-7	-9.29411764705882
-5	-9.16666666666667
-3.75	-10
-3.66666666666667	-12
-3	-12.3333333333333
-1.33333333333333	-14
-1	-14.0952380952381
1	-14.6315789473684
1.85714285714286	-14
3	-13.2
4.77777777777778	-14
5	-14.1666666666667
7	-15.4
7.75	-16
9	-16.3448275862069
9.43478260869565	-16
11	-14.6666666666667
13	-14.2
13.2068965517241	-14
14.6756756756757	-12
15	-10.6666666666667
15.2068965517241	-10
15.1739130434783	-8
15.8275862068966	-6
16.2941176470588	-4
17	-3.36842105263158
18.5294117647059	-2
19	-1.56756756756757
20.3809523809524	0
20.8947368421053	2
21	2.26666666666667
22.625	4
23	5.2
23.3333333333333	6
25	6.68965517241379
27	7.16129032258065
29	7.36585365853658
30.1304347826087	8
31	8.5
33	9.1875
35	9.87096774193548
35.2222222222222	10
37	10.8
38.92	12
39	12.0666666666667
41	12.6666666666667
43	13.3333333333333
43.8965517241379	14
45	15
0.1	45
45	26
45	26
43	25.6363636363636
41	25.2558139534884
39.1379310344828	24
39	23.7333333333333
37	23.7575757575758
35	23.3793103448276
33	22.9285714285714
31	22
31	22
29	21.3333333333333
27	21.3913043478261
25	20.9333333333333
23	21.047619047619
21	21.04
19	21.1428571428571
17	20.125
16.6666666666667	20
15	18.3333333333333
13	18.3076923076923
12.7142857142857	18
11	16.6666666666667
9.66666666666667	16
9	15.7272727272727
7.84848484848485	14
7	12.6666666666667
5.72727272727273	12
5	11.6521739130435
4.42857142857143	12
3	13.4285714285714
1	13.6666666666667
-0.2	12
-1	10.75
-1.38709677419355	10
-1.5	8
-3	6.63636363636364
-5	6.78787878787879
-7	6.85714285714286
-8.63636363636364	6
-9	5.89473684210526
-11	5.59459459459459
-13	5.17857142857143
-14.6923076923077	4
-15	3.83098591549296
0.1	5
-7.4	-12
-7	-12.3076923076923
-6	-12
-7	-11.5
-7.4	-12
0.15	52
-15	-10.8648648648649
-13	-10.2857142857143
-11.3333333333333	-10
-11	-9.86666666666667
-9	-9
-7.32	-8
-7	-7.72413793103448
-5	-7.91304347826087
-4.66666666666666	-8
-3	-8.71428571428571
-1.875	-10
-1	-11
1	-11.8
3	-11
4.2	-12
5	-12.25
7	-13.3846153846154
8.6	-14
9	-14.3333333333333
9.5	-14
11	-13.7
13	-13.1428571428571
13.8648648648649	-12
14.2	-10
14.3157894736842	-8
14.8823529411765	-6
15	-5.4
15.4117647058824	-4
17	-2.57894736842105
17.6470588235294	-2
19	-0.756756756756756
19.6666666666667	0
20.1052631578947	2
20.8666666666667	4
21	4.14814814814815
22.3157894736842	6
23	6.92857142857143
25	7.72413793103448
26.3333333333333	8
27	8.10526315789474
29	8.11764705882353
31	9.25
32.7647058823529	10
33	10.0869565217391
35	10.9285714285714
37	11.55
37.72	12
39	13.0666666666667
41	13.5757575757576
42.5555555555556	14
43	14.1081081081081
45	15.9375
0.15	46
45	25.0909090909091
43	24.7272727272727
41	24.5581395348837
40.1724137931035	24
39.0952380952381	22
39	21.8666666666667
38.75	22
37	22.8484848484848
35	22.3448275862069
33.5714285714286	22
33	21.3333333333333
31	21.3023255813953
29	20.2222222222222
27	20.7391304347826
25.64	20
25	19.3846153846154
23	19.7575757575758
21	19.8
19	19.3913043478261
17	18.88
16.12	18
15	17.1764705882353
13	16.4705882352941
12.3846153846154	16
11	15.2173913043478
9	14.3636363636364
8.75757575757576	14
7.69565217391304	12
7	11.4074074074074
5	10.3478260869565
3	11.5652173913043
1	12
-0.249999999999999	10
-0.2	8
-1	6.33333333333333
-1.4	6
-3	5.73770491803279
-5	5.93333333333333
-5.8	6
-7	6.14285714285714
-7.27272727272727	6
-9	5.5
-11	5.18918918918919
-13	4.64285714285714
-13.9230769230769	4
-15	3.40845070422535
0.2	55
-15	-10.0540540540541
-14.8181818181818	-10
-13	-9.31034482758621
-11.1	-8
-11	-7.93103448275862
-10.7142857142857	-8
-9	-8.28571428571429
-8.52	-8
-7	-6.68965517241379
-5	-6.60869565217391
-3	-6.66666666666667
-2.47368421052632	-8
-1	-9.55555555555556
1	-9.42857142857143
3	-9.07692307692308
4.2	-10
5	-10.7619047619048
6.625	-12
7	-12.2307692307692
7.85714285714286	-12
9	-11.6521739130435
9.34782608695652	-12
11	-12.95
13	-12.0714285714286
13.0540540540541	-12
13.2	-10
13.5263157894737	-8
14.2941176470588	-6
14.68	-4
15	-3
16.3333333333333	-2
17	-1.38461538461538
18.8	0
19	0.285714285714287
19.3157894736842	2
19.8666666666667	4
21	5.25925925925926
21.5263157894737	6
23	8
23	8
25	8.59459459459459
27	8.89473684210526
29	9
31	10
31	10
33	10.7391304347826
35	12
35	12
37	12.5
38.8947368421053	14
39	14.1333333333333
41	14.64
43	14.9189189189189
44.1764705882353	16
45	16.6829268292683
0.2	48
45	24.1818181818182
44	24
43	23.7931034482759
41	23.7857142857143
39.8095238095238	22
39	20.8666666666667
37	21.9130434782609
35.1666666666667	20
35	19.7142857142857
33	19.2413793103448
32.0833333333333	20
31	20.6046511627907
29.96	20
29	18
27.2857142857143	20
27	20.0869565217391
26.84	20
25	18.2307692307692
23	18.8484848484848
21	18.3
19	18.0869565217391
18.6	18
17	17.6190476190476
15	16.2941176470588
14.375	16
13	15.2142857142857
11.1111111111111	14
11	13.875
9	12
9	12
7	10.2962962962963
6.46666666666667	10
5	9
3.42857142857143	10
3	10.2608695652174
1	10
1	10
1	8
0.238095238095239	6
-1	5.3953488372093
-3	5.24590163934426
-5	5.43333333333333
-7	5.56363636363636
-9	5.10526315789474
-11	4.78378378378378
-13	4.10714285714286
-13.1538461538462	4
-15	2.98591549295775
0.25	120
-15	-9.22222222222222
-13	-8.27586206896552
-12.6	-8
-11	-6.89655172413793
-9.47058823529412	-6
-9	-5.82978723404255
-7	-5.47368421052632
-5	-4.4
-3	-4
-2.33333333333333	-6
-1.68421052631579	-8
-1	-8.72222222222222
1	-8
1	-8
3	-7.92307692307692
3.16666666666667	-8
5	-9.22222222222222
7	-9.72727272727273
7.85714285714286	-10
9	-10.3478260869565
10.6521739130435	-12
11	-12.2
11.4444444444444	-12
11.7368421052632	-10
11	-8.92307692307692
9.5	-8
11	-7.14285714285714
13	-7.56521739130435
13.7058823529412	-6
14.08	-4
14.4166666666667	-2
14.7142857142857	0
15	0.444444444444444
17	0.857142857142857
17.9411764705882	2
17	3
15	3.16666666666667
13.9230769230769	2
13	1.33333333333333
12.52	2
13	3.5
13.5714285714286	4
14.6666666666667	6
15	6.28571428571429
17	7.18181818181818
18.625	6
19	4.8
19.75	6
21	6.71428571428571
21.75	8
23	9.30434782608696
25	9.40540540540541
27	9.68421052631579
29	9.88235294117647
29.2352941176471	10
29	11
28.4285714285714	12
29	13
30.3333333333333	12
31	11.875
33	11.3913043478261
33.9655172413793	12
33	13.037037037037
31.96	14
33	14.9285714285714
34.2380952380952	14
35	13.304347826087
37	13.75
37.3157894736842	14
38.8333333333333	16
37	17.2222222222222
35	16
34	18
33	18.2068965517241
32.25	18
31.8	16
31	15.0909090909091
29	14.8
27	15.1428571428571
25	16
25	16
25.4	14
26.1666666666667	12
25	11.2222222222222
24.2222222222222	12
23	13.6923076923077
21.3076923076923	12
21	11.75
20.8857142857143	12
20.7391304347826	14
21	14.75
22.8181818181818	16
21	16.9090909090909
19	16.3529411764706
17	16.1904761904762
16.6666666666667	16
15	15.0909090909091
13	14.1428571428571
12.7777777777778	14
11	12
11	12
9	11.0909090909091
7.75862068965517	10
7	8
7	8
6	6
5	5.81818181818182
3.46153846153846	4
3	2.5
2.72727272727273	4
1	5.46153846153846
-1	4.69767441860465
-3	4.75409836065574
-5	4.93333333333333
-7	5.01818181818182
-9	4.71052631578947
-11	4.37837837837838
-12.0769230769231	4
-13	3.58620689655172
-15	2.56338028169014
0.25	11
45	22.9090909090909
43	22.7586206896552
41	22.7142857142857
40.5238095238095	22
40	20
39.5714285714286	18
39.6666666666667	16
41	15.84
43	15.7297297297297
43.2941176470588	16
45	17.4146341463415
0.25	7
9.6	-4
9	-4.6
8.53846153846154	-4
8.15789473684211	-2
9	-0.857142857142857
9.94117647058824	-2
9.6	-4
0.25	9
1.53658536585366	-2
1	-3.1
-1	-3.09090909090909
-1.6	-2
-1	-1.33333333333333
0.0434782608695652	0
1	0.814814814814815
2.375	0
1.53658536585366	-2
0.25	5
5.53333333333333	-2
5	-2.88888888888889
4.76470588235294	-2
5	-0.857142857142857
5.53333333333333	-2
0.25	5
7.66666666666667	0
7	-0.428571428571429
6	0
7	0.857142857142859
7.66666666666667	0
0.25	5
11.2857142857143	0
11	-0.363636363636363
10.5	0
11	0.19047619047619
11.2857142857143	0
0.25	5
5.66666666666667	2
5	1.2
3.66666666666667	2
5	2.33333333333333
5.66666666666667	2
0.25	5
9.76190476190476	4
9	3.27272727272727
7.66666666666667	4
9	5.06666666666667
9.76190476190476	4
0.25	5
2.875	8
3	7.66666666666666
3.4	8
3	8.15384615384616
2.875	8
0.25	5
14	10
13	9.71428571428572
12.9428571428571	10
13	10.0714285714286
14	10
0.25	3
25	16
25	16
25	16
0.25	5
36.4166666666667	20
37	19
38.5555555555556	20
37	20.6086956521739
36.4166666666667	20
0.3	26
-15	-8.38888888888889
-14.2222222222222	-8
-13	-6.95238095238095
-11.3333333333333	-6
-11	-5.84615384615385
-9	-5.19148936170213
-7.06896551724138	-4
-7	-3.90476190476191
-5	-3.27777777777778
-3.08333333333333	-2
-3	-1.90476190476191
-1.26086956521739	0
-1	0.272727272727273
1	1.92592592592593
1.13333333333333	2
1.36363636363636	4
1	4.30769230769231
-1	4
-3	4.26229508196721
-5	4.43333333333333
-7	4.47272727272727
-9	4.31578947368421
-10.8461538461538	4
-11	3.96551724137931
-13	3.06896551724138
-15	2.14084507042254
0.3	3
45	20.3333333333333
44.8571428571429	20
45	19.5
0.3	15
6	-8
7	-8.36363636363637
7.47058823529412	-8
7	-6.4
6.6	-6
5	-5.42857142857143
3	-4.46153846153846
1	-5.33333333333333
-1	-5.33333333333333
-1.33333333333333	-6
-1	-7.42857142857143
1	-6.33333333333333
3	-6.76923076923077
5	-7
6	-8
0.3	9
12.4	-6
13	-6.26086956521739
13.1176470588235	-6
13.48	-4
13.1666666666667	-2
13	-1.2
12.5	-2
11.8	-4
12.4	-6
0.3	5
2.26829268292683	-2
3	-3.66666666666667
3.88235294117647	-2
3	-0.8
2.26829268292683	-2
0.3	5
9.4	2
11	1.61904761904762
11.32	2
11	3.33333333333334
9.4	2
0.3	21
8.79310344827586	10
9	9.6
11	8.7741935483871
12.0857142857143	10
13	11.1428571428571
15	11.12
16.1578947368421	12
17	13
17.6153846153846	12
19	10.2857142857143
20.0285714285714	12
20.0869565217391	14
19	15.3513513513514
17	14.7619047619048
15.5454545454545	14
15	13.5714285714286
13	12.96
12.1111111111111	12
11	11.1176470588235
9	10.1818181818182
8.79310344827586	10
0.3	3
33	16
33	16
33	16
0.3	3
33	16
33	16
33	16
0.35	26
-15	-7.36
-13.4545454545455	-6
-13	-5.70588235294118
-11	-4.69230769230769
-9	-4.5531914893617
-8.10344827586207	-4
-7	-2.47619047619048
-5	-2.44444444444444
-4.33333333333333	-2
-5	-1.05882352941176
-5.94736842105263	0
-5	0.461538461538461
-3.71428571428571	0
-3	-0.476190476190476
-2.56521739130435	0
-1	1.63636363636364
-0.555555555555554	2
-1	2.42105263157895
-3	3.26315789473684
-5	3.875
-7	3.875
-9	3.87234042553192
-11	3.44827586206897
-13	2.55172413793103
-14.2307692307692	2
-15	1.16666666666667
0.35	3
3	-2
3	-2
3	-2
0.35	3
3	-2
3	-2
3	-2
0.35	5
10.5	10
11	9.74193548387097
11.2285714285714	10
11	10.2352941176471
10.5	10
0.35	7
18.7692307692308	12
19	11.7142857142857
19.1714285714286	12
19.4347826086957	14
19	14.5405405405405
17.8235294117647	14
18.7692307692308	12
0.4	23
-15	-6.16
-14.8181818181818	-6
-13	-4.8235294117647
-11.6	-4
-11.7777777777778	-2
-11	-1.06666666666667
-10	-2
-9	-3.55555555555555
-8.1764705882353	-2
-9	-0.923076923076924
-9.85714285714286	0
-9	0.342857142857143
-7	0.5
-5	1.23076923076923
-3.33333333333333	2
-5	2.9375
-7	2.9375
-9	3.23404255319149
-11	2.93103448275862
-13	2.03448275862069
-13.0769230769231	2
-14.8888888888889	0
-15	-0.100000000000001
0.45	4
-15	-4.375
-13.5	-4
-14	-2
-15	-1.6
0.45	5
-13.2222222222222	0
-13	-0.666666666666665
-12.5555555555556	0
-13	0.249999999999999
-13.2222222222222	0
0.45	11
-11.9230769230769	2
-11	0.736842105263158
-9	1.2
-7	2
-5	2
-5	2
-5	2
-7	2
-9	2.59574468085106
-11	2.41379310344828
-11.9230769230769	2


==> figures/sens_skew_EM_Gaus_BIC_Gaus_Schwarz_Nk_50_step_2_MC_300_2.csv <==
x	y	label
10.5838861957139	3.21844808827756	3
5.22499658511681	1.64121003049007	2
6.92186269024314	-0.859224889085045	2
4.79284193243037	3.93896921006272	1
8.57734390751634	0.47882345136882	2
11.6852293378599	6.33817905798135	1
6.35134862088668	1.3743080605147	2
7.16138799603432	1.16248209849564	2
8.39884879201963	6.95408801104359	1
7.3253083707606	7.03648102983618	1
8.69837030387983	6.23564581404846	1
5.75923932701493	1.05698533610923	2
13.432941325585	5.40707143762685	3
4.5579394071265	4.31333248695813	1
4.80389584849906	2.21875952004182	1
10.5350900231547	2.93487805959397	3
8.30508811358356	-1.03464157517263	2
8.2939151639994	-0.502674434758512	2
5.56907627417085	1.05840413849155	2
12.662508488891	3.11506700438319	3
5.33702548521067	-1.14458231005694	2
6.89048520887824	-1.56602376697254	2
7.60717737288189	-0.432846195647398	2
15.628563744574	8.37801258561765	1
9.09074847293446	-0.913953057350585	2
14.1786684060579	7.09200934935219	1
10.3531682717838	3.64296220618837	3
20.6533992709297	9.496309485069	1
6.15490027644925	-1.00416103348255	2
19.5970790373645	10.7440710535468	1
3.59314947249159	3.06483093821885	1
5.7318039954753	0.975984052555665	2
6.9793956251811	-0.347916763147614	2
9.37262670804282	5.04558803200147	1
6.55910799306841	-0.20783780996445	2
6.33374318452307	4.53660159577935	1
6.33030675720073	3.71503738791337	1
2.64569887998227	3.24028586539468	1
2.37957759712372	3.81406289155814	1
7.38855167255775	5.26446919894457	1
4.81043395446646	4.53486871337373	1
10.0248012784965	2.60098656920463	3
7.37077926159667	5.38015324065384	1
5.8874361708885	0.0571674965124196	2
11.320258764438	6.9873164754765	1
2.31454685452478	4.59773391919461	1
11.5153353384081	5.3756229375663	1
7.60875292727658	-1.37641592589882	2
12.9916881309865	7.74203808006658	1
6.7366725026455	0.938279802976733	2
2.4136888649777	4.85181261457603	1
6.16542552823836	-0.316305388916014	2
3.9733339398036	4.33214311683921	1
9.65450766933652	3.17009856394014	3
12.0631819455157	7.20253202073084	1
5.73596138618532	1.74118926378677	2
6.68308286612212	1.71786641166117	2
7.51965044172568	-0.753229300735303	2
6.12331387955937	4.49315357971693	1
5.44080883569282	1.04929929946401	2
16.7099204769832	9.19674418597475	1
8.20219254545985	6.96011519010229	1
6.05726594026825	4.92029542209967	1
6.87386626369188	6.90525868597001	1
10.801685170375	7.28925249214449	1
3.26589787354908	2.86166448919451	1
11.504958036726	7.20278231927502	1
13.919472797575	7.19442325417032	1
6.82897886468189	2.33838113862273	2
8.44408822970827	6.77607992314438	1
8.23676099025323	0.152426781155413	2
11.7271062743027	3.30204299618472	3
10.9886345641915	7.5343012689085	1
10.8402242281972	7.01421772600889	1
4.41714338129226	0.641051912900381	2
8.52910711808472	-1.25114931060011	2
8.04720155012146	2.13992776135759	2
6.56811222585461	-0.672067141837017	2
14.4785506018632	6.94142445746821	1
17.9626870208803	11.0965705192551	1
6.84398492353227	0.871853468565974	2
6.71333973502332	4.95805696777804	1
9.20086228232153	7.10364005431938	1
13.4553517104925	9.02318996346175	1
9.23727318236067	7.57235789920782	1
4.61793843645001	4.69754391695714	1
10.1804497898524	5.80771606578276	1
6.6852355151333	1.80889769301365	2
6.39905723704677	6.56199168216841	1
7.51598738796924	-1.12221895350999	2
6.08635480882627	1.84778637261455	2
21.9442728293649	11.9661791126961	1
10.7055885599335	3.54577947481864	3
7.2459667043767	5.40239149628775	1
6.87674172527893	0.126943072729336	2
7.04141003363187	-1.09655542238396	2
8.83330258562701	6.45533180449008	1
5.87017907959778	2.57794550232005	2
22.2461316997562	10.611445680506	1
6.44979121752741	6.71921732414934	1
5.95615504304858	1.2708234514674	2
14.7868771545059	6.04500205059952	3
6.89188450017382	6.69686990382749	1
7.33241292646883	0.680379309168056	2
10.8379011186576	6.9823585977618	1
3.03041191019286	2.93021357199331	1
4.51771377691624	4.6316600595873	1
5.47044400986503	0.57132836734723	2
7.70874646115748	4.60849503582074	1
6.7656436029547	1.57952885004356	2
5.66671676125027	1.33755155797857	2
7.57344352002365	0.109217837935391	2
8.65780857991329	6.36771859486922	1
5.93675302014015	-0.014737308206857	2
2.9241005202189	4.13239693358763	1
6.77431555481966	4.85329313379371	1
3.45007204528973	3.81326559157576	1
11.988066178546	7.3166441478145	1
14.9198032519028	8.70550311955195	1
7.218530793431	5.59381563843453	1
6.89130799925254	-0.50310811209237	2
8.27820012684973	-2.0506544784887	2
11.9842181786251	8.30603370673925	1
7.72172778482075	0.716286685060811	2
10.7114742108829	2.08123412762344	3
15.3590436304317	9.43040304840022	1
15.4080271156042	4.35040942119163	3
12.4812137467739	7.17077223804278	1
6.74396270304362	1.22924497838367	2
10.9048636856373	3.15125441886222	3
8.53264725489376	4.91132359497755	1
7.14627974314715	0.0740474166856231	2
6.13179485228285	1.85331397600949	2
7.20613155723665	4.04219066434238	1
8.18160111846122	5.91167830618473	1
6.98613887485061	0.626903269420416	2
6.94181736315998	-2.54403462887363	2
6.10517839006914	2.55766726540278	2
11.5964788072939	6.88153556671742	1
6.96106936520819	5.99476831480998	1
11.5395019297957	7.05334767055728	1
12.3197535137774	7.55207698901829	1
6.07664504856613	0.678102600166321	2
5.4096376690561	4.37595741297014	1
11.3622486260559	6.86213225276686	1
4.2110163200338	5.18022786271008	1
7.84658449034486	-0.46497214807697	2
7.33253155527154	-1.46413914470027	2
8.13840887148084	1.20798896327715	2
6.4332015123347	0.815753810015772	2
14.5699975375612	8.14630884903231	1
10.1189795964547	5.82204751573105	1
6.71308630325672	-1.34954109551014	2
6.97613199014891	-0.864096617533354	2
2.37221939830548	2.58711781562782	1
7.08232206543912	2.17585853274198	2
18.4060851612276	9.89408345342857	1
6.63182675889939	0.900445157837849	2
9.02567522452296	7.95748727859237	1
11.0620655921456	7.0762250968377	1
13.5687070497238	7.50313502782151	1
3.79313775964251	-0.723431941814622	2
15.2125931339694	7.26238670177018	1
12.0720493719824	7.84467691516806	1
5.68882087409541	0.410175001776551	2
8.72610877366802	2.15288731991072	3
23.3872697222532	11.9428015130186	1
1.69768734031313	3.87659582863096	1
7.78318754386421	-0.583039063867436	2
4.72355188143285	3.40748006185618	1
10.2769379758254	7.23635360929482	1
8.88330939136692	6.77009085699584	1
5.4357306781215	3.91462070251442	1
7.74155566448162	0.528501343278288	2
3.11247077733294	4.38900753518983	1
7.64132080617894	-1.2305201372911	2
7.99866961480534	-2.60963314020221	2
6.42004634587234	-0.171836986781059	2
6.27389930107635	2.53202395509345	2
7.51057310653751	0.808063856893201	2
9.09660705337515	3.01702316185889	3
6.73234895515943	0.991144946272652	2
11.4339962929297	7.22373433863501	1
4.72311384398244	3.86777722124657	1
6.33342617857039	1.20923323644608	2
5.95024424213693	0.329721278701683	2
11.9671958060147	8.5378372948757	1
17.5420949772986	8.50860244590092	1
8.32265019975871	6.26936063356875	1
11.3699892468995	4.55744908200644	3
3.8571521523383	4.19757646102321	1
13.0903948406129	6.81009025844235	3
7.34353319315103	0.423961156533172	2
4.28221051518645	5.02515682098586	1
10.9940870549969	7.06667373398691	1
10.0749828264542	6.85554231321789	1
7.81245397654299	-1.09152234424531	2
5.59193283872225	6.4427514206984	1
8.24771713849467	0.461548621628889	2
7.63199692969686	-1.48258533587678	2
6.8056583266256	1.41467720519481	2
3.71244660524352	4.53504486500636	1
7.22227327858222	-0.213160742367709	2
6.35572072638719	-0.149914681863312	2
14.613802268999	7.94669241329812	1
2.15244887888828	1.72505690831371	1
6.39856542472685	2.13061032174922	2
5.1373810563782	5.01233528857399	1
6.10314685167515	6.12240707429227	1
9.83471221585247	6.2390134066378	1
10.6631485073538	6.95713990825692	1
5.2980606656073	0.85474480251431	2
2.25116215358089	5.08230310811387	1
3.21642600733235	3.37012115246765	1
6.35777510834717	0.154739079994634	2
13.7982803481638	4.99229119938687	3
23.8476108421478	11.5287186710427	1
9.21255331637682	5.53276754193267	1
6.51855440990847	4.70274795296347	1
7.18401168300776	2.89137894850933	2
7.0671154020189	-0.49851939624707	2
9.62553884955692	7.09427755693657	1
15.1090508853381	5.02334023380885	3
8.46721318910695	5.89819229403253	1
9.52718063176244	6.88521079947514	1
6.81426743566978	1.99449820547764	2
7.64662617724956	5.48525835005566	1
6.93370457701084	6.27811612083252	1
6.47242970532912	-0.364678145467263	2
24.9721919694367	12.2069907602974	1
16.8692934441814	9.63556538476442	1
6.87937406548062	1.00064444477854	2
2.42312622922208	3.96069305430922	1
5.65766292361796	1.99256910109208	2
14.9225070644053	7.67549909938763	1
3.37017915996306	2.50581531926217	1
5.79658229304819	0.667215394292829	2
10.2592053469435	7.19717457222043	1
6.71213763371163	2.24617756838682	2
5.76622704378166	1.83970118181273	2
6.89420965826941	-1.00131831559844	2
11.0532416953609	8.54488492589244	1
9.49205586678011	1.09653636370382	3
3.12157613324369	3.99292047836321	1
6.54966987258767	1.4342908799288	2
5.72793295799606	4.54715182552723	1
3.46959284172984	2.87847115814402	1
7.25100045835459	-0.47628881847754	2
7.26337765833246	0.265787675823294	2
6.96197140405437	-3.18697567678608	2
5.44905878495936	4.88445705621642	1
5.61526811220648	1.165676571649	2
10.5838602925989	3.21490759836899	3
6.2232033953622	1.02709768869344	2
5.57567675714788	6.4554742798724	1
7.32749324360816	0.986720808625386	2
6.37056015536478	2.36917277065348	2
10.328893997752	6.9709266653601	1
6.32960427222783	5.53540733482014	1
3.48227486674612	3.67463238667745	1
9.21946875856727	-4.24598160175964	2
2.84973976892055	4.35680102572829	1
7.40873797054205	0.0921678753749968	2
4.57577508170777	3.49137045709845	1
2.18820258044268	5.03938104702535	1
5.8457928753744	4.14708080372172	1
6.80622764022917	-0.0170485105254174	2
6.01596535537583	0.776575156189831	2
8.14562096235075	-3.6615572898608	2
6.41981219644952	1.25231343392991	2
6.45437306341869	1.85824498720679	2
7.45819011532615	1.46798088212967	2
3.93000251002439	4.38105274265076	1
7.08634479967508	1.84904344706983	2
7.35860441403977	1.51418713135312	2
11.6909507362046	6.76947056264874	1
7.23447352021662	0.685481584786575	2
14.535701702324	8.316675492449	1
10.780718400941	3.79130269336091	3
7.92443628572085	6.5944196743918	1
7.26580600087551	-1.65058744768369	2
7.39601883349173	4.39100476116676	1
10.3852437325178	6.02623825545925	1
6.26944591128267	1.78072209082788	2
5.13266291777784	6.10292769548634	1
23.3135982654146	12.2434685881719	1
6.24321873254971	4.51459783667754	1
17.1761940920646	11.2928128382696	1
9.58145843973373	3.73916013207823	3
10.2573694186366	4.71059887687361	3
9.16503622059433	6.05367359980695	1
5.15078050493132	5.53394133393213	1
2.37817274806187	2.90871011175484	1
8.22198115158348	-1.41276727763514	2
6.98655461899175	0.357047872768208	2
10.2615092724514	5.87892785838483	1
5.90134116606955	1.67012264125533	2
6.08703867022436	0.329930743684541	2
6.64655396321802	2.0315995083268	2
6.98338001586376	-1.11439967800373	2
5.67420930688605	1.68476816113515	2
8.72624758631483	2.87942180544095	3
6.33206369901028	2.50115456256298	2
8.14236165751292	-1.11774334067888	2
8.32186792963089	6.77527172117616	1
11.2840720948646	7.61131545327788	1
19.2843210217876	9.657592745844	1
11.6043742087558	4.60448563691853	3
3.83719156329061	3.89011693876833	1
6.42095073493138	0.483316077284963	2
28.3966558332312	14.5902248380738	1
4.89707814926958	-0.0997486011603326	2
5.68418272980487	2.14349840102856	2
12.5620760340879	7.43482142498116	1
12.0969598424264	7.06252280483426	1
5.40212873339289	4.06374744157174	1
7.43936442424202	-1.02358181909637	2
6.57121172114351	0.554514359679556	2
3.25431541114586	3.44216888141213	1
15.5199328775847	7.98116365932505	1
4.96579032268442	-1.35666525342605	2
7.98434151677816	-0.0971155019629268	2
13.8724170061529	4.71768943691053	3
7.89259498476698	5.38688544785637	1
6.71142396209621	1.82036137814774	2
9.84344589431293	4.02333019297909	3
8.73991204779364	5.39472879590961	1
9.91503833737705	7.02312014020741	1
4.03877620562781	4.58162257886819	1
7.46742270657853	0.326745432244029	2
16.1517748973284	7.93764301383911	3
6.26258706292323	1.34780540535077	2
7.05005725564616	-0.864927530366486	2
12.3516521042328	4.61096623102434	3
5.72668520840398	4.12542910792121	1
12.0981895020534	7.17590482440564	1
21.6309610730417	10.2547785124632	1
7.09399976644846	5.56314894372725	1
16.302584059032	8.57483804923514	1
17.448933200522	9.57042536222846	1
7.32475574308306	5.85469491468701	1
7.94559962865383	1.98046301613946	3
6.27570959624268	1.0363341753569	2
5.98135289522098	6.33891562475134	1
2.34690029515736	3.58755898940962	1
7.84025635968019	1.1783176864776	2
10.4902719699113	1.44086962033647	3
9.75558569484966	4.34899299394499	3
8.79765125282713	6.11680135982823	1
11.9549472889988	4.12278298824486	3
12.8870145145248	5.24484878777462	3
14.444651307182	5.41133024088911	3
18.1639341505419	9.93980819282342	1
4.56167338886596	4.83531479595925	1
10.5573335462719	3.00274347346227	3
15.6606383380234	8.04067490123486	1
9.44997971613512	7.0127746232899	1
20.3728743287577	10.7449066779568	1
18.3630265530724	11.1305269242151	1
6.60700495604757	-0.639574308697592	2
12.5886781949301	8.33414092387442	1
10.2646176545339	3.34980579296199	3
11.7975540978433	6.29453913452781	1
4.87905012014823	4.16135707193034	1
10.512122816493	5.88373676648453	1
8.48608779446582	6.28511498394193	1
5.99022071366994	-0.42692886545735	2
13.9998132548776	8.03446559135723	1
6.23033846971772	2.48364090177185	2
8.29728188206749	-3.47078785876082	2
5.64367309233447	0.426279277112907	2
6.76456215899063	0.167808261293939	2
14.7355113431888	6.18323786039868	1
6.0138730550131	0.775069753894458	2
8.06059476579207	7.61766869611911	1
21.7684257724263	12.4507167096684	1
22.387473013946	11.2837319769679	1
6.78405910679534	2.77551319269532	2
7.63760657226213	5.06133223856317	1
7.75906512192025	-0.422397491191882	2
2.05739243796767	2.96292371460062	1
24.7100980132213	10.9954676135355	1
15.839134039795	9.33678094495479	1
10.1331269297913	2.97374395232088	3
10.6420748363161	2.56725798790439	3
13.9983458726705	9.10334705866606	1
7.01318567020654	0.303034093450591	2
3.15221925032194	3.43953367911835	1
6.10326797809335	-0.349838240854495	2
14.1746457443041	9.54205238190276	1
7.66839331794646	0.619462396848899	2
6.47073517629268	0.689355263438011	2
19.6046588974753	11.177038606543	1
6.59019952740081	0.515226190219103	2
7.89337603089014	-1.29198130239351	2
8.36746740539727	-1.42725964781772	2
7.6224682702451	1.37558542052376	2
4.84353681073929	5.20864404228057	1
6.4139144131539	0.237813619801179	2
8.35235874204626	-1.28588324328429	2
9.87003122359514	1.89234334629426	3
7.95783475349285	-0.505002607539113	2
5.33562654217582	5.17192201246209	1
8.84108440017849	5.89522190142212	1
7.03218020163806	3.31419549294201	2
7.63264468091472	-0.417105838143133	2
7.62123595880751	-1.66456334715096	2
6.34948981258735	1.25180269131933	2
5.26295258865318	1.67304904789745	2
12.2340131763594	3.24166164745667	3
4.93129200726488	5.45471644940519	1
6.92188506942626	0.229418396354149	2
5.86509994574297	1.04661276601155	2
8.20775720828345	5.58433298219231	1
21.7109026140967	10.6965782863714	1
3.32262905776167	4.41234959885648	1
14.5581123307823	9.07652747194497	1
15.8155766139518	9.84876655726228	1
3.69676147503278	3.54359645659077	1
7.35968802855811	-1.03615922682902	2
12.5153696208417	7.51880689858893	1
5.85397458775757	0.929510680204377	2
7.76613987479249	4.51753584203666	1
7.16066329844477	-0.342116790882019	2
7.53990476994514	1.51047994982119	2
9.24405402684378	6.35023019954639	1
5.58686698806216	1.74371981533448	2
1.80924979969827	3.53525646708401	1
8.15304172507922	5.22772278474795	1
15.437713733136	7.92117962964373	1
12.6597655572512	8.56656484599316	1
6.15110493924188	1.73416999908358	2
12.9663773287882	3.60601757778187	3
5.26808578458319	5.34682014650728	1
4.05932118416854	3.24995709589345	1
8.54431703317587	7.35923237222597	1
9.79239874304283	7.26149022705555	1
6.06128148876953	-0.672375235153774	2
12.3896303196635	3.44347895335813	3
6.32055374494226	-0.376489560915929	2
4.66162834941773	4.73112467140805	1
6.87710423816199	2.08398924647293	2
6.3009516181294	1.74516044236474	2
6.80533634584948	-0.488659670023761	2
5.62282978709312	1.1606952483517	2
9.54368550323006	5.52137472325193	1
10.8934890011092	7.43152348260513	1
7.97672586661463	2.71350760722031	2
7.91951741634345	-1.93773496984872	2
15.5910375202946	9.6044102398473	1
6.11493760161339	0.983479823414098	2
5.10356823999555	1.25755841585632	2
8.8231416624681	6.39080936701424	1
11.181896905985	6.93068002723782	1
3.92861948610095	4.19106097597797	1
14.9337635257139	5.87392798473376	3
3.90410353879321	4.88848096934456	1
7.16650820347824	1.03672913799387	2
7.32082582356491	-0.206171556035286	2
5.48157044138207	-0.111468484782447	2
6.21498666905016	1.62705307506927	2
5.86860758543427	1.25106296565029	2
7.89657257863658	4.85378665139916	1
5.95902491954226	4.67203216314321	1
10.7937955059062	6.2473490619429	1
7.93343746291539	0.807153661174465	2
7.36981813823073	3.25256394266093	2
10.7913106206071	3.44611837291087	3
7.97009351086307	2.90740693389056	2
12.2598469816047	4.07786273034896	3
6.51366342442551	-0.480020699360331	2
29.4576134803249	13.6069343292047	1
7.24167498710037	0.734353734581134	2
13.4095904761205	5.61624677813578	3
2.27741945713832	4.06101156345122	1
6.97660179002645	-0.816552573625967	2
5.01465627804899	5.25586434872863	1
19.6341482084033	10.8784917237065	1
8.51623612770841	-0.123880849274413	2
9.1481256237921	-1.30442132947557	2
13.8505054002929	6.69828763468391	1
2.38354944624657	3.34154466599471	1
4.18861490174044	4.548141611733	1
6.30952446005194	1.54857168800631	2
9.19462421872285	-3.86277821486105	2
7.16111310244698	4.85927144615009	1
4.84293063636056	5.93189536840722	1
6.55999820012038	1.00885289683466	2
6.24615052580072	0.420817149067562	2
14.3973584628742	9.28388509336775	1
10.6174978072125	6.96477429194624	1
3.03030292023244	3.40153690509569	1
13.1448959657192	3.49047938856752	3
14.9680959876819	6.71910500701367	1
11.7823066579384	8.51032079789634	1
5.63560188585293	4.86274121603953	1
7.24003987469979	3.9938211088552	1
6.50897551862774	1.11263964678887	2
14.997613552678	4.77249902259678	3
7.40170087888994	0.819364691907562	2


==> figures/sens_skew_EM_Gaus_BIC_Gaus_Skew-Schwarz_Nk_50_step_2_MC_300_1.csv <==
Var1	Var2
0.1	11
-15	-20
-13	-19.2
-11	-18.6
-10.3333333333333	-18
-9	-16.9090909090909
-7.75	-16
-7	-15.5
-5.8	-16
-5	-18
-5	-18
-4.80952380952381	-20
0.1	9
7.85714285714286	-20
9	-19.4666666666667
11	-18
11	-18
13	-17.7
15	-16.6666666666667
16.25	-18
17	-18.5454545454545
18.7777777777778	-20
0.1	3
19.5714285714286	-20
21	-19
21.4166666666667	-20
0.1	19
45	1.42857142857143
43.2857142857143	2
43	2.14285714285714
42.6666666666667	2
41	1.76190476190476
40	2
39	2.66666666666667
37	2.875
35	2.85714285714286
33.3157894736842	4
34.5294117647059	6
35	6.17391304347826
37	7
38.8	8
39	8.06896551724138
41	9.47368421052632
41.6666666666667	10
43	10.5263157894737
45	11
0.1	19
-10.3529411764706	30
-11	29
-11.6285714285714	28
-11.4	26
-11.1818181818182	24
-11.4347826086957	22
-11.952380952381	20
-12.2340425531915	18
-11.8235294117647	16
-12.8095238095238	14
-13	12.6666666666667
-13.1935483870968	12
-13	10.5
-12.9622641509434	10
-12.8095238095238	8
-12.4666666666667	6
-13	5.89473684210526
-14.6941176470588	4
-15	3.83850931677019
0.1	12
25.5714285714286	30
25	29.3333333333333
23	30
22	28
21	27.4285714285714
20.4117647058824	26
19	25.3846153846154
17	25.3636363636364
16.6315789473684	26
15	27.9375
14.96	28
14	30
0.1	5
19.2142857142857	-16
19	-16.75
17	-16
19	-15.7272727272727
19.2142857142857	-16
0.1	3
41	4
41	4
41	4
0.1	3
41	4
41	4
41	4
0.2	24
4.52	-20
5	-19.8571428571429
7	-19.1578947368421
8.60975609756098	-18
9	-17.869918699187
11	-16.6363636363636
12.037037037037	-16
13	-15.7547169811321
15	-14.2142857142857
15.4615384615385	-14
17	-13.3103448275862
18.5833333333333	-12
19	-11.5833333333333
21	-12
19.9166666666667	-14
21	-15.4444444444444
23	-15.4666666666667
23.8	-16
25	-16.8571428571429
26.6	-18
27	-19
29	-19.2
31	-19.7142857142857
31.4	-20
0.2	3
36.4	-20
37	-19.1428571428571
37.4	-20
0.2	5
40.5	-20
41	-19.4666666666667
42.8333333333333	-18
43	-17
45	-16.4285714285714
0.2	13
-15	-11.4
-13	-11.0833333333333
-11	-11.5
-10.1666666666667	-12
-9.4	-14
-9	-14.0769230769231
-8.90909090909091	-14
-7	-12.1739130434783
-5	-12.3529411764706
-4.62666666666667	-14
-4.15151515151515	-16
-3.75	-18
-3.38095238095238	-20
0.2	31
45	-5.64705882352941
43.88	-4
44.3	-2
43	-0.142857142857144
42.75	0
41	0.333333333333333
39	0.387096774193548
38.25	0
37	-0.645161290322581
36.1666666666667	0
35	0.875
33	0.16
32.5555555555556	0
31	-0.608695652173913
29	-0.769230769230769
27.3333333333333	0
27.56	2
29	3.89473684210526
29.1333333333333	4
31	5.21739130434783
31.6923076923077	6
33	6.80952380952381
35	7.47826086956522
35.7272727272727	8
37	8.60869565217391
38.92	10
39	10.0325203252033
41	10.5747126436782
42.9375	12
43	12.036036036036
45	12.3177570093458
0.2	24
-8.75862068965517	30
-9	29.4814814814815
-10.025641025641	28
-10.1803278688525	26
-10.3170731707317	24
-10.3506493506494	22
-10.6153846153846	20
-10.968253968254	18
-10.5844155844156	16
-11	15.2558139534884
-11.8571428571429	14
-11.92	12
-11.8301886792453	10
-11	8.66666666666667
-9	9.1304347826087
-7	9.38461538461539
-6.34545454545455	8
-7	7.64705882352941
-9	7.03703703703704
-10.1914893617021	6
-11	5.65454545454545
-13	5.10526315789474
-13.9882352941176	4
-15	3.46583850931677
0.2	25
35.1111111111111	30
35	29.8888888888889
33	29.1333333333333
31	28.3157894736842
30.3333333333333	28
29	26.2857142857143
28.8888888888889	26
27.1428571428571	24
27	23.962962962963
26.8888888888889	24
25	25.4166666666667
23	24.6666666666667
21	24.6486486486486
19.4	24
19	23.9469026548673
17	23.7761194029851
16.7087378640777	24
15.0526315789474	26
15	26.0625
13.76	28
13	28.8444444444444
11	28.936170212766
9	29.0909090909091
7	28.7368421052632
6.23809523809524	30
0.2	7
43.4285714285714	-14
43	-15.5
42.3333333333333	-14
42.8	-12
43	-11.6
43.6666666666667	-12
43.4285714285714	-14
0.3	41
1.3076923076923	-20
3	-19.7283950617284
5	-19.1428571428571
7	-18.1052631578947
7.14634146341463	-18
9	-17.3821138211382
10.6831683168317	-16
11	-15.7987421383648
13	-15.188679245283
14.4	-14
15	-13.568
16.7981651376147	-12
17	-11.6451612903226
18.6451612903226	-10
19	-9.38888888888889
20.4705882352941	-8
21	-7.28
23	-6.13333333333333
23.5	-6
23.1428571428571	-4
23	-3.33333333333334
22.9365079365079	-2
22.9655172413793	0
23	0.222222222222224
23.8421052631579	2
25	2.30555555555556
26.9677419354839	4
27	4.02197802197802
29	5.11538461538462
30.0454545454545	6
31	6.5
32.8529411764706	8
33	8.07692307692308
35	8.3495145631068
37	9.47826086956522
37.72	10
39	10.520325203252
41	11.264367816092
42	12
43	12.5765765765766
45	12.8785046728972
0.3	13
-15	-9.29230769230769
-13	-9.20930232558139
-11	-9.11764705882353
-9	-9.04
-7	-9.5
-5	-9.3
-4.63157894736842	-10
-4.23943661971831	-12
-3.82666666666667	-14
-3.24242424242424	-16
-3	-16.8
-2.74468085106383	-18
-1.95238095238095	-20
0.3	24
-7.72413793103448	30
-8.42857142857143	28
-9	26.75
-9.19672131147541	26
-9.58536585365854	24
-9.57142857142857	22
-9.46153846153846	20
-10.015873015873	18
-9.80519480519481	16
-10.8604651162791	14
-10.3913043478261	12
-9	10.7692307692308
-7	10.6567164179104
-5	10.3913043478261
-3.83870967741935	10
-5	8.56
-5.25454545454545	8
-7	7.05882352941176
-8.92857142857143	6
-9	5.9672131147541
-11	5.10909090909091
-13	4.31578947368421
-13.2823529411765	4
-15	3.09316770186335
0.3	27
40.9333333333333	30
40.6	28
39	27.5294117647059
37.1176470588235	28
37	28.1428571428571
36.8571428571429	28
35	26.5555555555556
34.375	26
33	25.6333333333333
31	25.3793103448276
29.9189189189189	24
29	23.4769230769231
27	22.8518518518519
25	22
23	23.3548387096774
21	23.5764705882353
19	23.4159292035398
17	23.3283582089552
16.126213592233	24
15	25.3333333333333
14.4423076923077	26
13	27.7441860465116
11	27.7922077922078
9	27.7446808510638
7	27.2380952380952
6.61904761904762	28
5.28571428571429	30
0.3	3
45	29.7894736842105
43	29.4576271186441
41.1176470588235	30
0.3	31
29.2222222222222	-12
31	-12.5925925925926
33	-13.0909090909091
35	-13.0909090909091
35.6315789473684	-12
37	-10.7619047619048
38.3333333333333	-10
39	-9.55555555555556
39.9655172413793	-8
39	-6.25
38.5555555555556	-6
39	-5.77777777777778
39.969696969697	-4
39	-3.11111111111111
37.1176470588235	-4
37	-4.25
36.9166666666667	-4
35	-2.72222222222222
33	-3.57142857142857
31.5	-4
31	-4.21052631578948
29.1111111111111	-6
29	-6.28571428571429
28.8947368421053	-6
27	-4.875
25.2857142857143	-6
26	-8
27	-8.28571428571428
28.2	-10
29	-11.6
29.2222222222222	-12
0.3	5
37.8333333333333	-8
37	-9.11111111111111
35.1818181818182	-8
37	-6.8235294117647
37.8333333333333	-8
0.3	3
25	22
25	22
25	22
0.4	54
-15	-8.36923076923077
-13.5	-8
-13	-7.84905660377358
-11	-7.52173913043478
-9	-7.82222222222222
-7	-7.61702127659574
-5	-7.83333333333333
-4.82608695652174	-8
-3.84210526315789	-10
-3.3943661971831	-12
-3.02666666666667	-14
-3	-14.0869565217391
-2.52173913043478	-16
-2.1063829787234	-18
-1	-19.6774193548387
1	-19.2533333333333
3	-18.9876543209877
5	-18.4285714285714
5.8	-18
7	-17.593984962406
9	-16.8943089430894
10.0891089108911	-16
11	-15.4213836477987
13	-14.622641509434
13.7333333333333	-14
15	-13.088
16.2477064220184	-12
17	-10.6774193548387
17.6774193548387	-10
18.8484848484848	-8
19	-7.79166666666667
20.5087719298246	-6
20.8585858585859	-4
21	-3.63157894736842
21.984126984127	-2
21.9310344827586	0
22.3529411764706	2
23	2.62857142857143
25	3.13888888888889
26	4
27	4.68131868131868
28.7910447761194	6
29	6.15217391304348
31	7.21428571428571
31.9705882352941	8
33	8.53846153846154
35	8.93203883495146
36.6417910447761	10
37	10.2016806722689
39	11.0081300813008
41	11.9540229885057
41.0625	12
43	13.1171171171171
45	13.4392523364486
0.4	27
-6.35714285714286	30
-6.70588235294118	28
-7	27.4736842105263
-7.73684210526316	26
-8.73333333333333	24
-8.65957446808511	22
-8.30769230769231	20
-9	18.2
-9.06349206349206	18
-9.02597402597403	16
-9.46511627906977	14
-9	13.1666666666667
-8.03448275862069	12
-7	11.5522388059701
-5	11.0434782608696
-3	10.4303797468354
-2.53424657534247	10
-3	9.50724637681159
-4.38666666666667	8
-5	7.4025974025974
-7	6.47058823529412
-7.85714285714286	6
-9	5.47540983606557
-11	4.56363636363636
-12.265306122449	4
-13	3.625
-15	2.72049689440994
0.4	32
45	29
43	28.4406779661017
42.3333333333333	28
41	27.5
39	26.6470588235294
37	26.1290322580645
36.8518518518519	26
35	25.3589743589744
33	24.6333333333333
31.6896551724138	24
31	23.7260273972603
29	22.5538461538462
27.56	22
27	21.8133333333333
25	21.0769230769231
23.5714285714286	22
23	22.3870967741935
21	22.8705882352941
19	22.8849557522124
17	22.8805970149254
15.5436893203883	24
15	24.6436781609195
13.8653846153846	26
13	27.046511627907
11	27.012987012987
9	26.468085106383
7.53333333333333	26
7	25.9058823529412
6.9047619047619	26
5.9047619047619	28
5	29.2881355932203
4.41666666666667	30
0.5	55
-15	-6.83870967741935
-13	-6.71698113207547
-11	-6.21739130434783
-9	-6.48888888888889
-7	-6.34042553191489
-5	-6.58333333333333
-3.52173913043478	-8
-3.05263157894737	-10
-3	-10.2222222222222
-2.68316831683168	-12
-2.34831460674157	-14
-1.8695652173913	-16
-1.46808510638298	-18
-1	-18.7096774193548
1	-18.4533333333333
3	-18.2469135802469
3.90909090909091	-18
5	-17.7446808510638
7	-17.1428571428571
9	-16.4065040650407
9.4950495049505	-16
11	-15.0440251572327
13	-14.0566037735849
13.0666666666667	-14
15	-12.608
15.697247706422	-12
16.7721518987342	-10
17	-9.55
17.9393939393939	-8
19	-6.54166666666667
19.4561403508772	-6
20.2525252525253	-4
21	-2.05263157894737
21.031746031746	-2
21	-1.5
20.9381443298969	0
21	0.315789473684211
21.4705882352941	2
23	3.48571428571429
25	3.97222222222222
25.0322580645161	4
27	5.34065934065934
27.8955223880597	6
29	6.80434782608696
31	7.92857142857143
31.0882352941176	8
33	9
35	9.51456310679612
35.7462686567164	10
37	10.7058823529412
39	11.4959349593496
40.0508474576271	12
41	12.6588235294118
43	13.6576576576577
45	14
0.5	27
-2.86666666666667	30
-3	29.8333333333333
-4.83333333333333	28
-5	27.75
-5.60869565217391	26
-7	24.72
-7.4	24
-7.38297872340426	22
-7.15384615384615	20
-7.3030303030303	18
-7.55	16
-7.82352941176471	14
-7	13.0344827586207
-5.96551724137931	12
-5	11.695652173913
-3	11.1898734177215
-1.71232876712329	10
-3	8.63768115942029
-3.58666666666667	8
-5	6.62337662337662
-6.6	6
-7	5.8125
-9	4.98360655737705
-11	4.01818181818182
-11.0408163265306	4
-13	3
-15	2.34782608695652
0.5	32
45	28.2105263157895
44.36	28
43	27.5526315789474
41	26.9230769230769
39.2857142857143	26
39	25.8222222222222
37	25.3170731707317
35	24.5897435897436
33.6470588235294	24
33	23.7380952380952
31	22.9041095890411
29.5333333333333	22
29	21.741935483871
27	21.0133333333333
25	20.1538461538462
23	21.52
21.56	22
21	22.1647058823529
19	22.353982300885
17	22.4328358208955
15	23.9354838709677
14.9148936170213	24
13.2884615384615	26
13	26.3488372093023
11	26.2337662337662
10.3571428571429	26
9	25.40625
7	25.2
6.19047619047619	26
5.19047619047619	28
5	28.271186440678
3.58333333333333	30
0.6	54
-15	-3.55555555555556
-13.5	-4
-13	-4.30769230769231
-11	-4.4375
-9	-4.68965517241379
-7	-4.87179487179487
-5	-4.85714285714286
-4.36	-6
-3	-7.30769230769231
-2.63265306122449	-8
-2.43434343434343	-10
-2.08910891089109	-12
-1.67415730337079	-14
-1.21739130434783	-16
-1	-17.1111111111111
1	-17.6176470588235
3	-17.5294117647059
5	-17.1063829787234
7	-16.6917293233083
8.80392156862745	-16
9	-15.8924731182796
11	-14.6666666666667
12.325	-14
13	-13.4807692307692
15	-12.128
15.1467889908257	-12
16.0126582278481	-10
17	-8.05
17.030303030303	-8
17.9375	-6
19	-5.30612244897959
19.6464646464646	-4
20.1076923076923	-2
20.319587628866	0
20.6543209876543	2
21	2.35897435897436
22.6842105263158	4
23	4.32
25	4.74358974358974
27	6
27	6
29	7.45652173913043
29.9615384615385	8
31	8.55102040816326
33	9.46153846153846
34.75	10
35	10.15625
37	11.2100840336134
39	11.9837398373984
39.0338983050847	12
41	13.3647058823529
42.4210526315789	14
43	14.3098591549296
45	15.4285714285714
0.6	62
45	27.5368421052632
43	26.7631578947368
41	26.3461538461538
40.3571428571429	26
39	25.1555555555556
37	24.5853658536585
35.4516129032258	24
35	23.8205128205128
33	23.0238095238095
31	22.0821917808219
30.8666666666667	22
29	21.0967741935484
27	20.2133333333333
26.5151515151515	20
25	19.1935483870968
24.0384615384615	20
23	20.72
21	21.3611111111111
19	21.7402597402597
17	21.9636363636364
16.9354838709677	22
15	22.9677419354839
13.6382978723404	24
13	25
11	25.2075471698113
9	24.46875
7	24.4941176470588
5.47619047619048	26
5	26.952380952381
3.92682926829268	28
3	29.3571428571429
1	28.1111111111111
0.666666666666659	28
-1	26.8888888888889
-1.2962962962963	26
-3	24.2307692307692
-3.85714285714286	24
-4.4468085106383	22
-5	20.5555555555556
-5.32258064516129	20
-5	19.4117647058824
-4.44186046511628	18
-4.33333333333333	16
-5	15.24
-6.31914893617021	14
-5	12.6808510638298
-3.22222222222222	12
-3	11.9493670886076
-1	10.2424242424242
-0.428571428571429	10
-0.789473684210528	8
-1	7.90697674418605
-2.82222222222222	6
-3	5.91011235955056
-5	5.82857142857143
-7	4.875
-9	4.49180327868852
-10.0169491525424	4
-11	3.25641025641026
-13	2.375
-14.8	2
-15	1.66666666666667
0.7	119
45	26.9052631578947
43.0454545454545	26
43	25.9714285714286
41	25.5636363636364
39	24.4888888888889
37.4285714285714	24
37	23.7857142857143
35	23.0512820512821
33	22.3095238095238
32.35	22
31	21.2894736842105
29	20.4516129032258
28.0232558139535	20
27	19.2786885245902
25	18.2258064516129
23	19.7857142857143
22.7272727272727	20
21	20.5277777777778
19	20.961038961039
17	20.8727272727273
15	22
15	22
13	22.4210526315789
11.2352941176471	24
11	24.0754716981132
10.7647058823529	24
9	22.75
7	23.4375
6.60869565217391	24
5	25.5744680851064
3.46153846153846	26
3	26.4285714285714
1.79999999999999	26
1	25.7647058823529
-1	24
-1	24
-3	22.258064516129
-3.17021276595745	22
-3	20
-3.04651162790698	18
-3.28070175438597	16
-5	14.04
-5.04255319148936	14
-5	13.9574468085106
-3	13.4358974358974
-1	12.0689655172414
-0.833333333333335	12
1	11.2903225806452
2.08108108108108	10
1.96296296296296	8
1	7.4468085106383
-1	6.51162790697675
-1.48888888888889	6
-3	5.23595505617978
-5	4.97142857142857
-6.88888888888889	4
-7	3.9344262295082
-9	4
-11	2.48717948717949
-12.2258064516129	2
-13	0.153846153846157
-13.0952380952381	0
-13	-2
-11	-1.6
-10.7241379310345	-2
-9	-3.11111111111111
-7	-2.47058823529412
-5	-2.875
-4.25	-4
-3.16	-6
-3	-6.15384615384616
-2.02040816326531	-8
-1.82828282828283	-10
-1.4950495049505	-12
-1	-14
-1	-14
-0.111111111111111	-16
1	-16.7352941176471
3	-16.8235294117647
5	-16.468085106383
7	-16.2406015037594
7.62745098039216	-16
9	-15.247311827957
11	-14.2893081761006
11.575	-14
13	-12.9038461538462
14.3623188405797	-12
15	-10.625
15.253164556962	-10
15.5853658536585	-8
16.2682926829268	-6
16.2	-4
17	-2.66666666666667
18.8571428571429	-4
19	-4.08163265306123
19.040404040404	-4
19.1846153846154	-2
19.7010309278351	0
19.9135802469136	2
21	3.12820512820513
21.8947368421053	4
23	5.12
25	5.51282051282051
25.7755102040816	6
27	6.85714285714286
28.7777777777778	8
29	8.19607843137255
31	9.16326530612245
33	9.92307692307692
33.25	10
35	11.09375
37	11.7142857142857
37.7391304347826	12
39	13.0740740740741
40.7857142857143	14
41	14.2068965517241
43	15.1549295774648
44.25	16
45	16.7826086956522
0.7	3
-13	-2
-13	-2
-13	-2
0.7	3
-9	4
-9	4
-9	4
0.7	5
3.10526315789474	12
3	11.8888888888889
2.83333333333334	12
3	12.0645161290323
3.10526315789474	12
0.8	104
45	26.2736842105263
44.4090909090909	26
43	25.1142857142857
41	24.4727272727273
39.7619047619048	24
39	23.4666666666667
37	22.7142857142857
35	22.2820512820513
34.2142857142857	22
33	21.1282051282051
31	20.5
29.6428571428571	20
29	19.55
27	18.2950819672131
26.4375	18
25	17.1785714285714
23	17.4736842105263
22.1666666666667	18
21	18.7777777777778
19.7777777777778	20
19	20.1818181818182
17.9230769230769	20
17	19.1428571428571
16.2380952380952	18
15	17.3333333333333
13	17.4285714285714
12.5454545454545	16
13	15
13.3333333333333	14
13	12.8888888888889
12.2	12
11	11.6923076923077
9	10.5
7.28571428571429	10
7	9.875
5	8.43243243243243
4.33333333333333	8
3	6.93333333333333
1	6.17021276595745
0.652173913043479	6
-1	5.30909090909091
-3	4.56179775280899
-5	4.11428571428571
-5.22222222222222	4
-7	2.95081967213115
-9	2.42105263157895
-9.84210526315789	2
-9.72727272727272	0
-9	-1.23076923076923
-7	-0.266666666666666
-5	-1.05882352941176
-3	-1.73913043478261
-2.83783783783784	-2
-3	-4
-3	-4
-3	-4
-1.73170731707317	-6
-1.40816326530612	-8
-1.22222222222222	-10
-1	-11.375
-0.629629629629628	-12
0.304347826086957	-14
1	-15.5238095238095
2	-16
3	-16.1176470588235
3.76923076923077	-16
5	-15.5428571428571
7	-15.1764705882353
9	-14.6021505376344
10.6	-14
11	-13.5172413793103
13	-12.3269230769231
13.4927536231884	-12
14.0697674418605	-10
14.28	-8
14.7837837837838	-6
15	-5.38461538461538
15.2769230769231	-4
16	-2
17	-1.02857142857143
19	-0.285714285714285
19.0824742268041	0
19.1728395061728	2
21	3.8974358974359
21.1052631578947	4
23	5.92
23.4285714285714	6
25	6.91666666666667
27	7.71428571428571
27.4444444444444	8
29	9.37254901960784
31	9.77551020408163
31.6111111111111	10
33	11.6129032258065
34.7142857142857	12
35	12.1333333333333
37	13.4444444444444
38	14
39	14.7692307692308
40.3333333333333	16
41	16.3478260869565
43	16
44.3333333333333	18
45	18.2666666666667
0.8	27
-0.555555555555553	14
1	13.4615384615385
3	14
5	12.96
6.44444444444444	14
7	14.5555555555556
7.89655172413793	16
8.375	18
9	19.6666666666667
9.66666666666666	20
9	20.1739130434783
7	20.9230769230769
5	21.5789473684211
4.46666666666666	22
5	22.7272727272727
5.30434782608696	24
5	24.2978723404255
4	24
3	23.2222222222222
1.8421052631579	22
1.89473684210526	20
1	18.3809523809524
0.692307692307693	18
-1	16
-1	16
-1	16
-0.555555555555553	14
0.8	3
43	16
43	16
43	16
0.9	11
5.46153846153846	-12
7	-13
9	-13.2
9.54545454545454	-12
9	-10.8
8.63636363636363	-10
8.4	-8
7	-6
5.25000000000001	-8
5.71428571428572	-10
5.46153846153846	-12
0.9	27
0.461538461538462	-10
1	-10.9333333333333
3	-11.6666666666667
4	-10
4.71428571428571	-8
4.35714285714286	-6
5	-4.61538461538461
7	-6
7.4	-4
7	-3.78947368421053
5	-3
4.11111111111111	-2
5	-0.399999999999997
5.5	0
5.22222222222222	2
5	2.33333333333333
4.75	2
3	0
3	0
1	-1.85714285714286
-1	-1.57894736842105
-1.21621621621622	-2
-1	-3.14285714285714
-0.647058823529411	-4
0.304347826086958	-6
0	-8
0.461538461538462	-10
0.9	5
9.5	-10
11	-10.8571428571429
11.9230769230769	-10
11	-8.90909090909091
9.5	-10
0.9	13
12.4285714285714	-8
13	-8.44444444444444
13.08	-8
13.1621621621622	-6
13.32	-4
13.2666666666667	-2
13	-1.66666666666667
12.3333333333333	-2
12.2727272727273	-4
11	-5.16666666666667
9.75	-6
11	-7
12.4285714285714	-8
0.9	13
-6.71428571428571	2
-5	1.33333333333333
-3	1.05263157894737
-1	1.30434782608696
1	1.85714285714286
1.25	2
1	2.18181818181818
-0.249999999999999	4
-1	4.21818181818182
-2.09090909090909	4
-3	3.28571428571428
-5	2.375
-6.71428571428571	2
0.9	3
11	4
11	4
11	4
0.9	5
14.6666666666667	4
15	3.5
15.6666666666667	4
15	4.2
14.6666666666667	4
0.9	7
17.8	4
19	3.76923076923077
19.2068965517241	4
19.5	6
19	6.66666666666667
18.25	6
17.8	4
0.9	15
10.1111111111111	6
11	4
13	5
13.7142857142857	6
13	6.71428571428571
11.2	8
13	9.2
14	10
13	10.375
11	10.1538461538462
10.7777777777778	10
9	8
9	8
9	8
10.1111111111111	6
0.9	7
21.75	8
23	7.6875
23.4545454545455	8
23	9.42857142857142
21	10
21	10
21.75	8
0.9	5
24	10
25	9.78947368421053
25.4444444444444	10
25	10.25
24	10
0.9	7
17.9333333333333	12
19	11
21	10
21.8333333333333	12
21	12.4
19	13.0666666666667
17.9333333333333	12
0.9	5
26.4736842105263	12
27	11.1666666666667
27.4347826086957	12
27	13.4285714285714
26.4736842105263	12
0.9	17
24	14
25	13.5555555555556
26.3333333333333	14
27	16
29	14.7272727272727
31	15.6363636363636
33	15.6842105263158
33.6	16
33	18
33	18
31	18.5333333333333
29	18.05
28.9090909090909	18
27	16
25	16.1071428571429
24.6842105263158	16
24	14
0.9	15
34.7777777777778	20
35	19.5
37	18.375
39	18.7692307692308
41	19.6923076923077
43	20
43	20
43	20
42.2857142857143	22
41	22.6923076923077
39.9411764705882	22
39	21
37	21.1304347826087
35	20.1
34.7777777777778	20
0.9	5
42.3076923076923	24
43	22.7142857142857
44.5	24
43	24.2571428571429
42.3076923076923	24


==> figures/sens_skew_EM_Gaus_BIC_Gaus_Skew-Schwarz_Nk_50_step_2_MC_300_2.csv <==
x	y	label
10.5838861957139	3.21844808827756	3
5.22499658511681	1.64121003049007	2
6.92186269024314	-0.859224889085045	2
4.79284193243037	3.93896921006272	1
8.57734390751634	0.47882345136882	2
11.6852293378599	6.33817905798135	1
6.35134862088668	1.3743080605147	2
7.16138799603432	1.16248209849564	2
8.39884879201963	6.95408801104359	1
7.3253083707606	7.03648102983618	1
8.69837030387983	6.23564581404846	1
5.75923932701493	1.05698533610923	2
13.432941325585	5.40707143762685	3
4.5579394071265	4.31333248695813	1
4.80389584849906	2.21875952004182	1
10.5350900231547	2.93487805959397	3
8.30508811358356	-1.03464157517263	2
8.2939151639994	-0.502674434758512	2
5.56907627417085	1.05840413849155	2
12.662508488891	3.11506700438319	3
5.33702548521067	-1.14458231005694	2
6.89048520887824	-1.56602376697254	2
7.60717737288189	-0.432846195647398	2
15.628563744574	8.37801258561765	1
9.09074847293446	-0.913953057350585	2
14.1786684060579	7.09200934935219	1
10.3531682717838	3.64296220618837	3
20.6533992709297	9.496309485069	1
6.15490027644925	-1.00416103348255	2
19.5970790373645	10.7440710535468	1
3.59314947249159	3.06483093821885	1
5.7318039954753	0.975984052555665	2
6.9793956251811	-0.347916763147614	2
9.37262670804282	5.04558803200147	1
6.55910799306841	-0.20783780996445	2
6.33374318452307	4.53660159577935	1
6.33030675720073	3.71503738791337	1
2.64569887998227	3.24028586539468	1
2.37957759712372	3.81406289155814	1
7.38855167255775	5.26446919894457	1
4.81043395446646	4.53486871337373	1
10.0248012784965	2.60098656920463	3
7.37077926159667	5.38015324065384	1
5.8874361708885	0.0571674965124196	2
11.320258764438	6.9873164754765	1
2.31454685452478	4.59773391919461	1
11.5153353384081	5.3756229375663	1
7.60875292727658	-1.37641592589882	2
12.9916881309865	7.74203808006658	1
6.7366725026455	0.938279802976733	2
2.4136888649777	4.85181261457603	1
6.16542552823836	-0.316305388916014	2
3.9733339398036	4.33214311683921	1
9.65450766933652	3.17009856394014	3
12.0631819455157	7.20253202073084	1
5.73596138618532	1.74118926378677	2
6.68308286612212	1.71786641166117	2
7.51965044172568	-0.753229300735303	2
6.12331387955937	4.49315357971693	1
5.44080883569282	1.04929929946401	2
16.7099204769832	9.19674418597475	1
8.20219254545985	6.96011519010229	1
6.05726594026825	4.92029542209967	1
6.87386626369188	6.90525868597001	1
10.801685170375	7.28925249214449	1
3.26589787354908	2.86166448919451	1
11.504958036726	7.20278231927502	1
13.919472797575	7.19442325417032	1
6.82897886468189	2.33838113862273	2
8.44408822970827	6.77607992314438	1
8.23676099025323	0.152426781155413	2
11.7271062743027	3.30204299618472	3
10.9886345641915	7.5343012689085	1
10.8402242281972	7.01421772600889	1
4.41714338129226	0.641051912900381	2
8.52910711808472	-1.25114931060011	2
8.04720155012146	2.13992776135759	2
6.56811222585461	-0.672067141837017	2
14.4785506018632	6.94142445746821	1
17.9626870208803	11.0965705192551	1
6.84398492353227	0.871853468565974	2
6.71333973502332	4.95805696777804	1
9.20086228232153	7.10364005431938	1
13.4553517104925	9.02318996346175	1
9.23727318236067	7.57235789920782	1
4.61793843645001	4.69754391695714	1
10.1804497898524	5.80771606578276	1
6.6852355151333	1.80889769301365	2
6.39905723704677	6.56199168216841	1
7.51598738796924	-1.12221895350999	2
6.08635480882627	1.84778637261455	2
21.9442728293649	11.9661791126961	1
10.7055885599335	3.54577947481864	3
7.2459667043767	5.40239149628775	1
6.87674172527893	0.126943072729336	2
7.04141003363187	-1.09655542238396	2
8.83330258562701	6.45533180449008	1
5.87017907959778	2.57794550232005	2
22.2461316997562	10.611445680506	1
6.44979121752741	6.71921732414934	1
5.95615504304858	1.2708234514674	2
14.7868771545059	6.04500205059952	3
6.89188450017382	6.69686990382749	1
7.33241292646883	0.680379309168056	2
10.8379011186576	6.9823585977618	1
3.03041191019286	2.93021357199331	1
4.51771377691624	4.6316600595873	1
5.47044400986503	0.57132836734723	2
7.70874646115748	4.60849503582074	1
6.7656436029547	1.57952885004356	2
5.66671676125027	1.33755155797857	2
7.57344352002365	0.109217837935391	2
8.65780857991329	6.36771859486922	1
5.93675302014015	-0.014737308206857	2
2.9241005202189	4.13239693358763	1
6.77431555481966	4.85329313379371	1
3.45007204528973	3.81326559157576	1
11.988066178546	7.3166441478145	1
14.9198032519028	8.70550311955195	1
7.218530793431	5.59381563843453	1
6.89130799925254	-0.50310811209237	2
8.27820012684973	-2.0506544784887	2
11.9842181786251	8.30603370673925	1
7.72172778482075	0.716286685060811	2
10.7114742108829	2.08123412762344	3
15.3590436304317	9.43040304840022	1
15.4080271156042	4.35040942119163	3
12.4812137467739	7.17077223804278	1
6.74396270304362	1.22924497838367	2
10.9048636856373	3.15125441886222	3
8.53264725489376	4.91132359497755	1
7.14627974314715	0.0740474166856231	2
6.13179485228285	1.85331397600949	2
7.20613155723665	4.04219066434238	1
8.18160111846122	5.91167830618473	1
6.98613887485061	0.626903269420416	2
6.94181736315998	-2.54403462887363	2
6.10517839006914	2.55766726540278	2
11.5964788072939	6.88153556671742	1
6.96106936520819	5.99476831480998	1
11.5395019297957	7.05334767055728	1
12.3197535137774	7.55207698901829	1
6.07664504856613	0.678102600166321	2
5.4096376690561	4.37595741297014	1
11.3622486260559	6.86213225276686	1
4.2110163200338	5.18022786271008	1
7.84658449034486	-0.46497214807697	2
7.33253155527154	-1.46413914470027	2
8.13840887148084	1.20798896327715	2
6.4332015123347	0.815753810015772	2
14.5699975375612	8.14630884903231	1
10.1189795964547	5.82204751573105	1
6.71308630325672	-1.34954109551014	2
6.97613199014891	-0.864096617533354	2
2.37221939830548	2.58711781562782	1
7.08232206543912	2.17585853274198	2
18.4060851612276	9.89408345342857	1
6.63182675889939	0.900445157837849	2
9.02567522452296	7.95748727859237	1
11.0620655921456	7.0762250968377	1
13.5687070497238	7.50313502782151	1
3.79313775964251	-0.723431941814622	2
15.2125931339694	7.26238670177018	1
12.0720493719824	7.84467691516806	1
5.68882087409541	0.410175001776551	2
8.72610877366802	2.15288731991072	3
23.3872697222532	11.9428015130186	1
1.69768734031313	3.87659582863096	1
7.78318754386421	-0.583039063867436	2
4.72355188143285	3.40748006185618	1
10.2769379758254	7.23635360929482	1
8.88330939136692	6.77009085699584	1
5.4357306781215	3.91462070251442	1
7.74155566448162	0.528501343278288	2
3.11247077733294	4.38900753518983	1
7.64132080617894	-1.2305201372911	2
7.99866961480534	-2.60963314020221	2
6.42004634587234	-0.171836986781059	2
6.27389930107635	2.53202395509345	2
7.51057310653751	0.808063856893201	2
9.09660705337515	3.01702316185889	3
6.73234895515943	0.991144946272652	2
11.4339962929297	7.22373433863501	1
4.72311384398244	3.86777722124657	1
6.33342617857039	1.20923323644608	2
5.95024424213693	0.329721278701683	2
11.9671958060147	8.5378372948757	1
17.5420949772986	8.50860244590092	1
8.32265019975871	6.26936063356875	1
11.3699892468995	4.55744908200644	3
3.8571521523383	4.19757646102321	1
13.0903948406129	6.81009025844235	3
7.34353319315103	0.423961156533172	2
4.28221051518645	5.02515682098586	1
10.9940870549969	7.06667373398691	1
10.0749828264542	6.85554231321789	1
7.81245397654299	-1.09152234424531	2
5.59193283872225	6.4427514206984	1
8.24771713849467	0.461548621628889	2
7.63199692969686	-1.48258533587678	2
6.8056583266256	1.41467720519481	2
3.71244660524352	4.53504486500636	1
7.22227327858222	-0.213160742367709	2
6.35572072638719	-0.149914681863312	2
14.613802268999	7.94669241329812	1
2.15244887888828	1.72505690831371	1
6.39856542472685	2.13061032174922	2
5.1373810563782	5.01233528857399	1
6.10314685167515	6.12240707429227	1
9.83471221585247	6.2390134066378	1
10.6631485073538	6.95713990825692	1
5.2980606656073	0.85474480251431	2
2.25116215358089	5.08230310811387	1
3.21642600733235	3.37012115246765	1
6.35777510834717	0.154739079994634	2
13.7982803481638	4.99229119938687	3
23.8476108421478	11.5287186710427	1
9.21255331637682	5.53276754193267	1
6.51855440990847	4.70274795296347	1
7.18401168300776	2.89137894850933	2
7.0671154020189	-0.49851939624707	2
9.62553884955692	7.09427755693657	1
15.1090508853381	5.02334023380885	3
8.46721318910695	5.89819229403253	1
9.52718063176244	6.88521079947514	1
6.81426743566978	1.99449820547764	2
7.64662617724956	5.48525835005566	1
6.93370457701084	6.27811612083252	1
6.47242970532912	-0.364678145467263	2
24.9721919694367	12.2069907602974	1
16.8692934441814	9.63556538476442	1
6.87937406548062	1.00064444477854	2
2.42312622922208	3.96069305430922	1
5.65766292361796	1.99256910109208	2
14.9225070644053	7.67549909938763	1
3.37017915996306	2.50581531926217	1
5.79658229304819	0.667215394292829	2
10.2592053469435	7.19717457222043	1
6.71213763371163	2.24617756838682	2
5.76622704378166	1.83970118181273	2
6.89420965826941	-1.00131831559844	2
11.0532416953609	8.54488492589244	1
9.49205586678011	1.09653636370382	3
3.12157613324369	3.99292047836321	1
6.54966987258767	1.4342908799288	2
5.72793295799606	4.54715182552723	1
3.46959284172984	2.87847115814402	1
7.25100045835459	-0.47628881847754	2
7.26337765833246	0.265787675823294	2
6.96197140405437	-3.18697567678608	2
5.44905878495936	4.88445705621642	1
5.61526811220648	1.165676571649	2
10.5838602925989	3.21490759836899	3
6.2232033953622	1.02709768869344	2
5.57567675714788	6.4554742798724	1
7.32749324360816	0.986720808625386	2
6.37056015536478	2.36917277065348	2
10.328893997752	6.9709266653601	1
6.32960427222783	5.53540733482014	1
3.48227486674612	3.67463238667745	1
9.21946875856727	-4.24598160175964	2
2.84973976892055	4.35680102572829	1
7.40873797054205	0.0921678753749968	2
4.57577508170777	3.49137045709845	1
2.18820258044268	5.03938104702535	1
5.8457928753744	4.14708080372172	1
6.80622764022917	-0.0170485105254174	2
6.01596535537583	0.776575156189831	2
8.14562096235075	-3.6615572898608	2
6.41981219644952	1.25231343392991	2
6.45437306341869	1.85824498720679	2
7.45819011532615	1.46798088212967	2
3.93000251002439	4.38105274265076	1
7.08634479967508	1.84904344706983	2
7.35860441403977	1.51418713135312	2
11.6909507362046	6.76947056264874	1
7.23447352021662	0.685481584786575	2
14.535701702324	8.316675492449	1
10.780718400941	3.79130269336091	3
7.92443628572085	6.5944196743918	1
7.26580600087551	-1.65058744768369	2
7.39601883349173	4.39100476116676	1
10.3852437325178	6.02623825545925	1
6.26944591128267	1.78072209082788	2
5.13266291777784	6.10292769548634	1
23.3135982654146	12.2434685881719	1
6.24321873254971	4.51459783667754	1
17.1761940920646	11.2928128382696	1
9.58145843973373	3.73916013207823	3
10.2573694186366	4.71059887687361	3
9.16503622059433	6.05367359980695	1
5.15078050493132	5.53394133393213	1
2.37817274806187	2.90871011175484	1
8.22198115158348	-1.41276727763514	2
6.98655461899175	0.357047872768208	2
10.2615092724514	5.87892785838483	1
5.90134116606955	1.67012264125533	2
6.08703867022436	0.329930743684541	2
6.64655396321802	2.0315995083268	2
6.98338001586376	-1.11439967800373	2
5.67420930688605	1.68476816113515	2
8.72624758631483	2.87942180544095	3
6.33206369901028	2.50115456256298	2
8.14236165751292	-1.11774334067888	2
8.32186792963089	6.77527172117616	1
11.2840720948646	7.61131545327788	1
19.2843210217876	9.657592745844	1
11.6043742087558	4.60448563691853	3
3.83719156329061	3.89011693876833	1
6.42095073493138	0.483316077284963	2
28.3966558332312	14.5902248380738	1
4.89707814926958	-0.0997486011603326	2
5.68418272980487	2.14349840102856	2
12.5620760340879	7.43482142498116	1
12.0969598424264	7.06252280483426	1
5.40212873339289	4.06374744157174	1
7.43936442424202	-1.02358181909637	2
6.57121172114351	0.554514359679556	2
3.25431541114586	3.44216888141213	1
15.5199328775847	7.98116365932505	1
4.96579032268442	-1.35666525342605	2
7.98434151677816	-0.0971155019629268	2
13.8724170061529	4.71768943691053	3
7.89259498476698	5.38688544785637	1
6.71142396209621	1.82036137814774	2
9.84344589431293	4.02333019297909	3
8.73991204779364	5.39472879590961	1
9.91503833737705	7.02312014020741	1
4.03877620562781	4.58162257886819	1
7.46742270657853	0.326745432244029	2
16.1517748973284	7.93764301383911	3
6.26258706292323	1.34780540535077	2
7.05005725564616	-0.864927530366486	2
12.3516521042328	4.61096623102434	3
5.72668520840398	4.12542910792121	1
12.0981895020534	7.17590482440564	1
21.6309610730417	10.2547785124632	1
7.09399976644846	5.56314894372725	1
16.302584059032	8.57483804923514	1
17.448933200522	9.57042536222846	1
7.32475574308306	5.85469491468701	1
7.94559962865383	1.98046301613946	3
6.27570959624268	1.0363341753569	2
5.98135289522098	6.33891562475134	1
2.34690029515736	3.58755898940962	1
7.84025635968019	1.1783176864776	2
10.4902719699113	1.44086962033647	3
9.75558569484966	4.34899299394499	3
8.79765125282713	6.11680135982823	1
11.9549472889988	4.12278298824486	3
12.8870145145248	5.24484878777462	3
14.444651307182	5.41133024088911	3
18.1639341505419	9.93980819282342	1
4.56167338886596	4.83531479595925	1
10.5573335462719	3.00274347346227	3
15.6606383380234	8.04067490123486	1
9.44997971613512	7.0127746232899	1
20.3728743287577	10.7449066779568	1
18.3630265530724	11.1305269242151	1
6.60700495604757	-0.639574308697592	2
12.5886781949301	8.33414092387442	1
10.2646176545339	3.34980579296199	3
11.7975540978433	6.29453913452781	1
4.87905012014823	4.16135707193034	1
10.512122816493	5.88373676648453	1
8.48608779446582	6.28511498394193	1
5.99022071366994	-0.42692886545735	2
13.9998132548776	8.03446559135723	1
6.23033846971772	2.48364090177185	2
8.29728188206749	-3.47078785876082	2
5.64367309233447	0.426279277112907	2
6.76456215899063	0.167808261293939	2
14.7355113431888	6.18323786039868	1
6.0138730550131	0.775069753894458	2
8.06059476579207	7.61766869611911	1
21.7684257724263	12.4507167096684	1
22.387473013946	11.2837319769679	1
6.78405910679534	2.77551319269532	2
7.63760657226213	5.06133223856317	1
7.75906512192025	-0.422397491191882	2
2.05739243796767	2.96292371460062	1
24.7100980132213	10.9954676135355	1
15.839134039795	9.33678094495479	1
10.1331269297913	2.97374395232088	3
10.6420748363161	2.56725798790439	3
13.9983458726705	9.10334705866606	1
7.01318567020654	0.303034093450591	2
3.15221925032194	3.43953367911835	1
6.10326797809335	-0.349838240854495	2
14.1746457443041	9.54205238190276	1
7.66839331794646	0.619462396848899	2
6.47073517629268	0.689355263438011	2
19.6046588974753	11.177038606543	1
6.59019952740081	0.515226190219103	2
7.89337603089014	-1.29198130239351	2
8.36746740539727	-1.42725964781772	2
7.6224682702451	1.37558542052376	2
4.84353681073929	5.20864404228057	1
6.4139144131539	0.237813619801179	2
8.35235874204626	-1.28588324328429	2
9.87003122359514	1.89234334629426	3
7.95783475349285	-0.505002607539113	2
5.33562654217582	5.17192201246209	1
8.84108440017849	5.89522190142212	1
7.03218020163806	3.31419549294201	2
7.63264468091472	-0.417105838143133	2
7.62123595880751	-1.66456334715096	2
6.34948981258735	1.25180269131933	2
5.26295258865318	1.67304904789745	2
12.2340131763594	3.24166164745667	3
4.93129200726488	5.45471644940519	1
6.92188506942626	0.229418396354149	2
5.86509994574297	1.04661276601155	2
8.20775720828345	5.58433298219231	1
21.7109026140967	10.6965782863714	1
3.32262905776167	4.41234959885648	1
14.5581123307823	9.07652747194497	1
15.8155766139518	9.84876655726228	1
3.69676147503278	3.54359645659077	1
7.35968802855811	-1.03615922682902	2
12.5153696208417	7.51880689858893	1
5.85397458775757	0.929510680204377	2
7.76613987479249	4.51753584203666	1
7.16066329844477	-0.342116790882019	2
7.53990476994514	1.51047994982119	2
9.24405402684378	6.35023019954639	1
5.58686698806216	1.74371981533448	2
1.80924979969827	3.53525646708401	1
8.15304172507922	5.22772278474795	1
15.437713733136	7.92117962964373	1
12.6597655572512	8.56656484599316	1
6.15110493924188	1.73416999908358	2
12.9663773287882	3.60601757778187	3
5.26808578458319	5.34682014650728	1
4.05932118416854	3.24995709589345	1
8.54431703317587	7.35923237222597	1
9.79239874304283	7.26149022705555	1
6.06128148876953	-0.672375235153774	2
12.3896303196635	3.44347895335813	3
6.32055374494226	-0.376489560915929	2
4.66162834941773	4.73112467140805	1
6.87710423816199	2.08398924647293	2
6.3009516181294	1.74516044236474	2
6.80533634584948	-0.488659670023761	2
5.62282978709312	1.1606952483517	2
9.54368550323006	5.52137472325193	1
10.8934890011092	7.43152348260513	1
7.97672586661463	2.71350760722031	2
7.91951741634345	-1.93773496984872	2
15.5910375202946	9.6044102398473	1
6.11493760161339	0.983479823414098	2
5.10356823999555	1.25755841585632	2
8.8231416624681	6.39080936701424	1
11.181896905985	6.93068002723782	1
3.92861948610095	4.19106097597797	1
14.9337635257139	5.87392798473376	3
3.90410353879321	4.88848096934456	1
7.16650820347824	1.03672913799387	2
7.32082582356491	-0.206171556035286	2
5.48157044138207	-0.111468484782447	2
6.21498666905016	1.62705307506927	2
5.86860758543427	1.25106296565029	2
7.89657257863658	4.85378665139916	1
5.95902491954226	4.67203216314321	1
10.7937955059062	6.2473490619429	1
7.93343746291539	0.807153661174465	2
7.36981813823073	3.25256394266093	2
10.7913106206071	3.44611837291087	3
7.97009351086307	2.90740693389056	2
12.2598469816047	4.07786273034896	3
6.51366342442551	-0.480020699360331	2
29.4576134803249	13.6069343292047	1
7.24167498710037	0.734353734581134	2
13.4095904761205	5.61624677813578	3
2.27741945713832	4.06101156345122	1
6.97660179002645	-0.816552573625967	2
5.01465627804899	5.25586434872863	1
19.6341482084033	10.8784917237065	1
8.51623612770841	-0.123880849274413	2
9.1481256237921	-1.30442132947557	2
13.8505054002929	6.69828763468391	1
2.38354944624657	3.34154466599471	1
4.18861490174044	4.548141611733	1
6.30952446005194	1.54857168800631	2
9.19462421872285	-3.86277821486105	2
7.16111310244698	4.85927144615009	1
4.84293063636056	5.93189536840722	1
6.55999820012038	1.00885289683466	2
6.24615052580072	0.420817149067562	2
14.3973584628742	9.28388509336775	1
10.6174978072125	6.96477429194624	1
3.03030292023244	3.40153690509569	1
13.1448959657192	3.49047938856752	3
14.9680959876819	6.71910500701367	1
11.7823066579384	8.51032079789634	1
5.63560188585293	4.86274121603953	1
7.24003987469979	3.9938211088552	1
6.50897551862774	1.11263964678887	2
14.997613552678	4.77249902259678	3
7.40170087888994	0.819364691907562	2


==> figures/sens_skew_EM_Huber_BIC_Huber_Schwarz_Nk_50_step_2_MC_300_1.csv <==
Var1	Var2
0.5	7
41.1212121212121	-10
41	-11
39	-10.3846153846154
38.375	-10
39	-9.66666666666667
41	-9.77777777777778
41.1212121212121	-10
0.5	5
-2.93103448275862	-6
-3	-6.10526315789474
-3.06060606060606	-6
-3	-5.94736842105263
-2.93103448275862	-6
0.5	5
21.3225806451613	12
21	11.5238095238095
20.5238095238095	12
21	12.4166666666667
21.3225806451613	12
0.5	5
-6.9375	18
-7	17.9090909090909
-7.11111111111111	18
-7	18.3333333333333
-6.9375	18
0.5	5
21.5555555555556	20
21	19.5833333333333
20.5454545454545	20
21	20.3125
21.5555555555556	20
0.5	5
25.2142857142857	20
25	19.6666666666667
24.625	20
25	20.1538461538462
25.2142857142857	20
0.5	5
-2.2	24
-3	23.52
-3.31578947368421	24
-3	24.5714285714286
-2.2	24
0.5	5
15.0740740740741	24
15	23.9310344827586
14.9393939393939	24
15	24.1111111111111
15.0740740740741	24
0.52	3
27.625	30
27	29.4117647058824
26.4736842105263	30
0.52	5
19.2222222222222	-18
19	-18.1666666666667
18.5	-18
19	-17.9090909090909
19.2222222222222	-18
0.52	5
5.25	-16
5	-16.0869565217391
4.33333333333333	-16
5	-15.9
5.25	-16
0.52	5
13.125	-16
13	-16.1538461538462
12.9	-16
13	-15.9047619047619
13.125	-16
0.52	5
35.2162162162162	-16
35	-16.5714285714286
34.5555555555556	-16
35	-15.5555555555556
35.2162162162162	-16
0.52	7
21	-14
19	-14.1739130434783
17	-14.4
16.8139534883721	-14
17	-13.6363636363636
19	-13.6363636363636
21	-14
0.52	5
-8.77777777777778	-12
-9	-12.0833333333333
-9.18181818181818	-12
-9	-11.9310344827586
-8.77777777777778	-12
0.52	9
41.4444444444444	-12
41	-12.2962962962963
40.5789473684211	-12
39	-10.8461538461538
37.625	-10
39	-9.26666666666667
41	-9.11111111111111
41.4848484848485	-10
41.4444444444444	-12
0.52	5
31.6	-10
31	-10.5454545454545
30.0769230769231	-10
31	-9
31.6	-10
0.52	7
11.2162162162162	-8
11	-8.4
9	-8.61538461538461
8.61904761904762	-8
9	-6.85714285714286
11	-7.33333333333333
11.2162162162162	-8
0.52	5
-2.51724137931034	-6
-3	-6.73684210526316
-3.42424242424242	-6
-3	-5.63157894736842
-2.51724137931034	-6
0.52	5
33.4	-2
33	-2.31578947368421
32.6470588235294	-2
33	-1.25
33.4	-2
0.52	5
3.72727272727273	6
3	4.85714285714286
2.6	6
3	6.32
3.72727272727273	6
0.52	7
33.3870967741936	6
33	4.66666666666667
31	5.76
30.7857142857143	6
31	6.33333333333333
33	6.34285714285714
33.3870967741936	6
0.52	5
-6.78947368421052	10
-7	9.76470588235294
-7.22222222222222	10
-7	10.5
-6.78947368421052	10
0.52	5
15.6	10
15	9.55555555555556
13	10
15	10.5714285714286
15.6	10
0.52	5
21.7096774193548	12
21	10.952380952381
19.952380952381	12
21	12.9166666666667
21.7096774193548	12
0.52	5
25.24	14
25	12.8
24.6	14
25	14.2727272727273
25.24	14
0.52	7
15.4	16
15	15.7777777777778
14.6	16
14.5454545454545	18
15	18.4761904761905
15.5	18
15.4	16
0.52	5
21.2222222222222	16
21	15.8571428571429
20.8333333333333	16
21	16.1428571428571
21.2222222222222	16
0.52	7
-6.5625	18
-7	17.3636363636364
-7.77777777777778	18
-7.15384615384615	20
-7	20.2222222222222
-6.93103448275862	20
-6.5625	18
0.52	5
22.2222222222222	20
21	19.0833333333333
20	20
21	20.6875
22.2222222222222	20
0.52	5
25.6428571428571	20
25	19
23.875	20
25	20.4615384615385
25.6428571428571	20
0.52	5
-1.4	24
-3	23.04
-3.63157894736842	24
-3	25.1428571428571
-1.4	24
0.52	5
15.5185185185185	24
15	23.5172413793103
14.5757575757576	24
15	24.7777777777778
15.5185185185185	24
0.52	5
23.5	24
23	23.68
22.3846153846154	24
23	26
23.5	24
0.54	3
4.74999999999999	-20
5	-19.8823529411765
5.0952380952381	-20
0.54	9
32.8181818181818	-20
32.4	-18
33	-17.4545454545455
33.8888888888889	-16
35	-14.8888888888889
35.5405405405405	-16
35	-17.4285714285714
33.8571428571429	-18
33.0833333333333	-20
0.54	3
38.25	-20
39	-19.2941176470588
39.75	-20
0.54	3
45	-16.4705882352941
44.3846153846154	-16
45	-15.2
0.54	3
-15	-13.875
-14.3333333333333	-14
-15	-14.25
0.54	5
45	-10.25
44.9	-10
44.0769230769231	-8
44.1428571428571	-6
45	-5.4
0.54	3
-15	5.00000000000001
-14.3333333333333	4
-15	3.84
0.54	3
-15	10.25
-14.75	10
-15	9.66666666666666
0.54	4
1.375	30
1	29.6666666666667
-1	29.1428571428571
-1.66666666666667	30
0.54	3
28.375	30
27	28.7058823529412
25.8421052631579	30
0.54	5
11.5	-18
11	-18.2352941176471
10.8461538461538	-18
11	-17.7333333333333
11.5	-18
0.54	7
20.5555555555556	-18
19	-19.1666666666667
17	-18.75
15.5	-18
17	-17.5384615384615
19	-17.3636363636364
20.5555555555556	-18
0.54	7
29.4444444444444	-18
29	-18.2105263157895
27	-18.8571428571429
26.1428571428571	-18
27	-17.2941176470588
29	-17.6
29.4444444444444	-18
0.54	5
37.5333333333333	-18
37	-18.5714285714286
36	-18
37	-17.741935483871
37.5333333333333	-18
0.54	9
6.75	-16
5	-16.6086956521739
3	-18
1	-16.0869565217391
-1	-16
1	-15.8947368421053
3	-15
5	-15.3
6.75	-16
0.54	5
9.55555555555556	-16
9	-16.3448275862069
7.33333333333333	-16
9	-15.1666666666667
9.55555555555556	-16
0.54	5
13.875	-16
13	-17.0769230769231
12.3	-16
13	-15.3333333333333
13.875	-16
0.54	5
-6.16666666666667	-14
-7	-14.3846153846154
-7.45454545454546	-14
-7	-12.5714285714286
-6.16666666666667	-14
0.54	5
-2.66666666666667	-14
-3	-14.6666666666667
-3.6	-14
-3	-13.6842105263158
-2.66666666666667	-14
0.54	13
23.7692307692308	-14
23	-14.7692307692308
21	-15.7142857142857
19	-14.695652173913
17	-15
16.5348837209302	-14
17	-13.0909090909091
19	-12.5454545454545
21	-13.1428571428571
22.4545454545455	-12
23	-11.3333333333333
23.6	-12
23.7692307692308	-14
0.54	5
-7.44444444444444	-12
-9	-12.5833333333333
-10.2727272727273	-12
-9	-11.5172413793103
-7.44444444444444	-12
0.54	5
-4.6	-12
-5	-12.7272727272727
-6.33333333333334	-12
-5	-11.68
-4.6	-12
0.54	5
9.18181818181818	-12
9	-12.4444444444444
8.63636363636363	-12
9	-11.2
9.18181818181818	-12
0.54	11
42.1111111111111	-12
41	-12.7407407407407
39.9473684210526	-12
39	-11.3076923076923
37	-10.2222222222222
36.8333333333333	-10
37	-9.71428571428571
39	-8.86666666666667
41	-8.44444444444444
41.8484848484849	-10
42.1111111111111	-12
0.54	5
4.11111111111111	-10
3	-10.5882352941176
2.33333333333333	-10
3	-9.52380952380952
4.11111111111111	-10
0.54	9
18	-10
17	-10.6666666666667
16.25	-10
15.75	-8
17	-7.5
19	-7.25
19.3333333333333	-8
19	-8.66666666666667
18	-10
0.54	5
25.2142857142857	-10
25	-10.6
24.3333333333333	-10
25	-9.78571428571428
25.2142857142857	-10
0.54	9
32.2	-10
31	-11.0909090909091
29.1538461538462	-10
29	-9.33333333333334
28.7142857142857	-8
29	-7.80952380952381
31	-8
31	-8
32.2	-10
0.54	9
11.5405405405405	-8
11	-9
9	-9.53846153846154
8.04761904761905	-8
8.53846153846154	-6
9	-5.53846153846154
10.2	-6
11	-6.33333333333333
11.5405405405405	-8
0.54	5
-2.10344827586207	-6
-3	-7.36842105263158
-3.78787878787879	-6
-3	-5.31578947368421
-2.10344827586207	-6
0.54	5
41.6666666666667	-6
41	-7
40.5555555555556	-6
41	-4.85714285714285
41.6666666666667	-6
0.54	5
-8.5	-4
-9	-4.38461538461539
-9.58823529411765	-4
-9	-3.80769230769231
-8.5	-4
0.54	7
2.33333333333333	-4
1	-4.8
0.454545454545454	-4
0.739130434782608	-2
1	-1.5
1.22222222222222	-2
2.33333333333333	-4
0.54	5
5.3	-4
5	-4.66666666666667
4	-4
5	-3
5.3	-4
0.54	5
27.3529411764706	-4
27	-4.6
26.6	-4
27	-3.45454545454545
27.3529411764706	-4
0.54	5
39.8	-4
39	-4.25
38.7142857142857	-4
39	-3.78947368421053
39.8	-4
0.54	5
43.4444444444444	-4
43	-4.66666666666667
41.8571428571429	-4
43	-3
43.4444444444444	-4
0.54	5
15.2142857142857	-2
15	-2.24
14.6470588235294	-2
15	-1
15.2142857142857	-2
0.54	5
22	-2
21	-3.00000000000002
19	-2
21	-1.875
22	-2
0.54	7
34.2	-2
33	-2.94736842105263
31.9411764705882	-2
32.3333333333333	0
33	0.250000000000005
33.2857142857143	0
34.2	-2
0.54	5
28	2
27	1.9047619047619
26.8181818181818	2
27	2.25000000000001
28	2
0.54	7
3.3	4
3	3.64705882352941
2.7	4
2	6
3	6.8
4.81818181818182	6
3.3	4
0.54	7
25.7272727272727	4
25	3.42857142857143
23	3.5
21	4
23	4.57142857142857
25	4.27586206896552
25.7272727272727	4
0.54	5
29.1176470588235	4
29	2.99999999999998
28.75	4
29	4.1
29.1176470588235	4
0.54	9
33.2222222222222	4
33	3.4
32.6842105263158	4
31	5.28
30.3571428571429	6
31	7
33	6.68571428571429
33.7741935483871	6
33.2222222222222	4
0.54	5
37.7272727272727	4
37	3.74193548387097
36.7142857142857	4
37	4.44444444444445
37.7272727272727	4
0.54	5
7.50000000000001	6
7	5.84615384615384
5.99999999999998	6
7	6.22222222222223
7.50000000000001	6
0.54	5
39.25	6
39	5.74999999999999
38.8666666666667	6
39	6.2
39.25	6
0.54	5
9.92307692307692	8
9	6.66666666666667
8.14285714285714	8
9	10
9.92307692307692	8
0.54	5
-10.6666666666667	10
-11	9.5
-11.4444444444444	10
-11	10.2352941176471
-10.6666666666667	10
0.54	13
-6.1578947368421	10
-7	9.05882352941176
-7.88888888888889	10
-7	12
-7	12
-7	12
-7.85714285714286	14
-7	14.5
-6.45454545454545	14
-5	12.8571428571429
-4.42857142857143	12
-5	11.2941176470588
-6.1578947368421	10
0.54	7
16.2	10
15	9.11111111111111
13	9.45454545454546
12.5384615384615	10
13	10.8571428571429
15	11.1428571428571
16.2	10
0.54	5
4.42857142857143	12
3	11.6296296296296
2.47368421052631	12
3	12.8333333333333
4.42857142857143	12
0.54	7
9.50000000000001	12
9	10
8.81818181818181	12
8.45454545454546	14
9	14.4285714285714
11	14
9.50000000000001	12
0.54	5
22.0967741935484	12
21	10.3809523809524
19.3809523809524	12
21	13.4166666666667
22.0967741935484	12
0.54	7
26	12
25	11.7575757575758
24.5555555555556	12
23.8	14
25	14.8181818181818
25.72	14
26	12
0.54	13
17.2727272727273	14
17	13
15.8	14
15	14.4444444444444
13	15.8260869565217
12.3333333333333	16
13	16.3076923076923
14	18
15	19.047619047619
16.1	18
17	16.3636363636364
17.5714285714286	16
17.2727272727273	14
0.54	7
-1.99999999999998	16
-3	15.8666666666667
-5	15.7777777777778
-5.2	16
-5	16.1
-3	18
-1.99999999999998	16
0.54	5
22.5555555555556	16
21	15
19.8333333333333	16
21	17
22.5555555555556	16
0.54	5
-12.7142857142857	18
-13	17.7272727272727
-13.375	18
-13	18.2608695652174
-12.7142857142857	18
0.54	11
-6.1875	18
-7	16.8181818181818
-8.44444444444445	18
-8.07692307692308	20
-9	21.5
-10	22
-9	22.5714285714286
-7.99999999999999	22
-7	21.5555555555556
-6.51724137931034	20
-6.1875	18
0.54	5
22.8888888888889	20
21	18.5833333333333
19.4545454545455	20
21	21.0625
22.8888888888889	20
0.54	5
26.0714285714286	20
25	18.3333333333333
23.125	20
25	20.7692307692308
26.0714285714286	20
0.54	5
29.1875	20
29	19.75
28.625	20
29	20.75
29.1875	20
0.54	5
-12.3333333333333	22
-13	21.9047619047619
-14	22
-13	22.1111111111111
-12.3333333333333	22
0.54	5
1.08695652173913	22
1	21.8181818181818
0.894736842105261	22
1	22.1666666666667
1.08695652173913	22
0.54	11
7.36363636363637	22
7	21.5
6.55555555555555	22
6.2	24
5	24.8571428571429
4.11111111111111	26
5	26.2962962962963
6.6	26
7	25.3333333333333
8.33333333333334	24
7.36363636363637	22
0.54	7
-0.571428571428571	24
-1	23.7142857142857
-3	22.56
-3.94736842105263	24
-3	25.7142857142857
-1	25.2
-0.571428571428571	24
0.54	5
15.962962962963	24
15	23.1034482758621
14.2121212121212	24
15	25.4444444444444
15.962962962963	24
0.54	5
19.5	24
19	23.3333333333333
18.8666666666667	24
19	24.4
19.5	24
0.54	7
24.25	24
23	23.2
21.4615384615385	24
22.25	26
23	27
24	26
24.25	24
0.54	5
18	26
17	25.5555555555556
16.1111111111111	26
17	26.8888888888889
18	26
0.54	7
29.7142857142857	26
29	25.375
27	25.2857142857143
26.0909090909091	26
27	26.9090909090909
29	26.6666666666667
29.7142857142857	26
0.54	5
3.41379310344828	28
3	26.9090909090909
2.42857142857143	28
3	28.6315789473684
3.41379310344828	28
0.54	5
9.4	28
9	27.6
8.33333333333333	28
9	29.2
9.4	28
0.56	3
-5.30769230769231	-20
-5	-19.8518518518519
-4.55555555555555	-20
0.56	39
3.25	-20
3	-19.7142857142857
2.45454545454545	-18
1	-16.6086956521739
-1	-17.0909090909091
-3	-16
-5	-16.2142857142857
-5.33333333333333	-16
-5	-14.5
-4.8	-14
-5	-13.8181818181818
-5.16666666666666	-14
-7	-14.8461538461538
-8	-14
-9	-13.0833333333333
-11	-12.4
-11.4444444444444	-12
-11	-11
-9	-11.1034482758621
-7	-11.5
-5	-11.2
-4	-12
-3	-13.0526315789474
-2	-14
-1	-15.2
1	-15.2631578947368
2.71428571428571	-14
3	-13.5
3.44444444444445	-14
5	-14.7
7	-14.3333333333333
9	-14.1666666666667
10.2222222222222	-16
9	-16.7586206896552
7	-16.4761904761905
5	-17.1304347826087
3.75	-18
5	-19.1764705882353
5.66666666666667	-20
0.56	90
16.7142857142857	-20
15	-18.9090909090909
13	-18
11	-18.9411764705882
10.3846153846154	-18
11	-16.9333333333333
11.7	-16
13	-14.7619047619048
14.625	-16
15	-16.75
17	-16.6153846153846
19	-16.8181818181818
20.2857142857143	-16
19	-15.2173913043478
17	-15.6
16.2558139534884	-14
17	-12.5454545454545
18.3333333333333	-12
17	-11.3333333333333
15.5	-10
15	-8.85714285714286
14.75	-8
14.4	-6
15	-5.68421052631579
15.5	-6
17	-6.9
18.8	-6
19	-4
19	-4
19	-4
18.52	-2
17	0
15.6428571428571	-2
15	-2.72
13.9411764705882	-2
14.3333333333333	0
14.1666666666667	2
13.3333333333333	4
14.2	6
15	6.8
17	6
19	6.4
21	6.88888888888889
22	6
23	5.42857142857143
25	4.6896551724138
26.8181818181818	4
27	3.75
27.25	4
29	4.7
29.8235294117647	4
29.5263157894737	2
29	0.888888888888886
27	1.33333333333333
25.7272727272727	2
25	2.57142857142857
23	2.75
21.9090909090909	2
21	1.28571428571428
19.3636363636364	0
21	-1.125
22.2	0
23	1
24.5	0
24	-2
23	-2.83333333333334
21.8333333333333	-4
21	-5.42857142857143
19.6666666666667	-6
20	-8
19	-10
19	-10
19	-10
20.2	-12
21	-12.2857142857143
21.3636363636364	-12
23	-10
23	-10
25	-9.35714285714286
25.6428571428571	-10
25	-11.8
24.8	-12
24.6923076923077	-14
23	-15.6923076923077
22.4285714285714	-16
23	-16.8
24.2	-18
23	-18.5
21	-19.1428571428571
19.5	-20
0.56	9
24.8	-20
25	-19.3333333333333
25.2857142857143	-18
27	-16.5882352941176
29	-16.4
30.7777777777778	-18
29	-18.8421052631579
27	-19.7142857142857
25.6666666666667	-20
0.56	10
31.7272727272727	-20
31.2	-18
33	-16.3636363636364
33.2222222222222	-16
35	-14.2222222222222
35.8648648648649	-16
37	-17.3548387096774
38.3333333333333	-18
39	-18.5882352941176
40.5	-20
0.56	4
37.5	-20
37	-19.4285714285714
35	-18.2105263157895
33.5833333333333	-20
0.56	40
45	-17.1764705882353
43.4615384615385	-16
43	-14.8
42.6923076923077	-14
41	-13.1851851851852
39.5333333333333	-14
39	-15.3333333333333
37	-14.0909090909091
36.3333333333333	-14
35	-13.5
34.1428571428571	-12
35	-10.9090909090909
35.8333333333333	-10
35	-8.57142857142858
33	-8
32.8	-10
31	-11.6363636363636
29	-10.8333333333333
28.5833333333333	-10
27.8571428571429	-8
29	-7.23809523809524
31	-7.29411764705882
33	-8
35	-7.19999999999999
37	-8
37	-8
39	-8.46666666666667
40.5555555555556	-8
39.8888888888889	-6
39	-5
37.8571428571429	-4
39	-3.1578947368421
40.8333333333333	-2
40.5384615384615	0
41	0.375
43	0.750000000000001
44.5	0
43.5	-2
44.1111111111111	-4
45	-4.8
0.56	7
-15	-13.125
-13	-13.2727272727273
-12.3333333333333	-14
-12.6363636363636	-16
-13	-16.5333333333333
-14.6	-16
-15	-15.75
0.56	12
45	-11.75
44.3	-10
43.1538461538462	-8
43.2857142857143	-6
43	-5.66666666666667
42.6666666666667	-6
42.3333333333333	-8
42.2121212121212	-10
42.7777777777778	-12
43	-13
45	-14
45	-14
0.56	3
45	0.799999999999995
44.5384615384615	2
45	2.75
0.56	8
-15	11.75
-13.25	10
-13	8
-13	8
-12.3333333333333	6
-12.7142857142857	4
-13	3.5
-15	3.36
0.56	3
45	12.5
44.76	14
45	14.3
0.56	3
-15	14.6666666666667
-14.4	14
-15	12.5
0.56	49
-15	22.5882352941176
-13	22.7777777777778
-11.7058823529412	24
-11	24.8
-9	24.0833333333333
-8.83333333333333	24
-7	22.5333333333333
-6.11111111111111	22
-6.10344827586207	20
-5.8125	18
-5	16.7
-3.63157894736842	18
-3	18.8571428571429
-1	19.6
0.333333333333341	18
-0.444444444444443	16
-1	15.5
-3	15.0666666666667
-5	14.4444444444444
-5.36363636363636	14
-5	13.7142857142857
-3.85714285714286	12
-3	10.3636363636364
-2.69230769230769	10
-2.88888888888889	8
-3	7.88888888888889
-3.25000000000001	8
-3.57142857142858	10
-5	10.5882352941176
-5.52631578947368	10
-7	8.35294117647059
-8.55555555555556	10
-7.70588235294118	12
-9	13.6923076923077
-11	13.2
-11.9230769230769	14
-11	14.6666666666667
-9	14.16
-7	15.5
-6.40000000000001	16
-7	16.2727272727273
-9	17.9166666666667
-9.15384615384616	18
-9	20
-9	20
-9	20
-11	21.4666666666667
-13	21.3333333333333
-15	20.8888888888889
0.56	7
2.125	30
3	29.2631578947368
3.82758620689655	28
5	26.7407407407407
7	28
7	28
7	30
0.56	33
11.8	30
11	29.5
10.2	28
9	26.8
7.90909090909091	26
9	24.9090909090909
9.5	24
9	22.75
8.45454545454546	22
9	20.5
9.66666666666668	20
9	19.6666666666667
7	20
7	20
5.22222222222222	22
5	22.5
3.99999999999999	24
3	25.5
2.88235294117647	26
1.85714285714286	28
1	29
-0.636363636363634	28
-0.599999999999997	26
0.285714285714288	24
-1	23.1428571428571
-3	22.08
-4.26315789473684	24
-3.75	26
-3.32	28
-3	30
-3	30
-5	29.75
-5.75	30
0.56	108
20.6	30
21	29.7142857142857
23	28
23	28
25	26
27	28
29	27.4666666666667
30.5714285714286	26
29	24.625
27	24.4285714285714
25	26
25	24
23	22.72
21	23.5
19.6153846153846	22
21	21.4375
23	20.7142857142857
25	21.0769230769231
26.5	20
27	18
25	17.4
24.1428571428571	18
23	18.8888888888889
21	18.0833333333333
19	19.3333333333333
18.8	20
18.4666666666667	22
18.0666666666667	24
17	24.8888888888889
16.4074074074074	24
15	22.6896551724138
13.75	22
13.6666666666667	20
15	19.6190476190476
16.7	18
17	17.4545454545455
19	16.6666666666667
21	17.8571428571429
23	17
23.7272727272727	16
25	15.3636363636364
26.2	14
27	12.3333333333333
27.5	12
27	11.6
25	11.3939393939394
23.8888888888889	12
23	14
23	14
21	14.1428571428571
19	15.8571428571429
17.8181818181818	14
19	12.2666666666667
21	13.9166666666667
22.4838709677419	12
23	10.2222222222222
23.0833333333333	10
23	9.59999999999999
21	9.42857142857142
19	10
19	10
17	10.8
16.8	10
15	8.66666666666666
13	8.90909090909091
12.0769230769231	10
13	11.7142857142857
15	11.7142857142857
16	12
15	12.8571428571428
14.578947368421	14
13	15.304347826087
11.5714285714286	14
12.2	12
11	11.6470588235294
9.6	10
10.8461538461538	8
9.66666666666667	6
9	4.99999999999999
7	4.92307692307692
5	5.375
3.9	4
3	2.94117647058823
2.1	4
1.4	6
3	7.28
5	7.11111111111111
7	7.55555555555556
7.28571428571428	8
7	8.57142857142857
6.23076923076923	10
7	11.1111111111111
7.72727272727272	12
7.90909090909091	14
9	14.8571428571429
10.7777777777778	16
11	16.5714285714286
13	17.2307692307692
13.4545454545455	18
13	19.4285714285714
12	20
12.3333333333333	22
13	22.6
13.8484848484848	24
14.8333333333333	26
14.8461538461538	28
15	29
15.6666666666667	30
0.56	5
32.3333333333333	30
31	28.8
29	29.6
27	28
25.2105263157895	30
0.56	3
36.25	30
35	29.6
33.75	30
0.56	3
45	29.6153846153846
43	28
42.8095238095238	30
0.56	3
13	-18
13	-18
13	-18
0.56	5
41.5	-16
41	-16.1333333333333
40.3333333333333	-16
41	-15.8333333333333
41.5	-16
0.56	3
-3	-16
-3	-16
-3	-16
0.56	13
9.72727272727273	-12
9	-13.7777777777778
7.54545454545454	-12
8.33333333333333	-10
7.47619047619047	-8
7.61538461538461	-6
9	-4.61538461538461
11	-5.11111111111111
11.7272727272727	-6
11.8648648648649	-8
11	-9.6
9.85714285714286	-10
9.72727272727273	-12
0.56	7
36.5	-12
37	-13.3333333333333
39	-12.8571428571428
39.3157894736842	-12
39	-11.7692307692308
37	-11.5555555555556
36.5	-12
0.56	5
0.200000000000001	-10
-1	-11.0909090909091
-1.92307692307692	-10
-1	-9.47826086956522
0.200000000000001	-10
0.56	9
5.5	-10
5	-10.8
3	-11.2941176470588
1.53333333333333	-10
3	-8.95238095238095
4.42857142857143	-8
5	-6
5.88888888888889	-8
5.5	-10
0.56	5
23.1	-8
23	-10
22.8	-8
23	-7.33333333333332
23.1	-8
0.56	5
-1.68965517241379	-6
-3	-8
-4.15151515151515	-6
-3	-5
-1.68965517241379	-6
0.56	17
5	-6
3	-6.18181818181819
2.49999999999999	-6
1	-5.6
-0.0909090909090915	-4
0.217391304347825	-2
1	-0.499999999999996
1.66666666666667	-2
3	-3.71428571428571
4.71428571428571	-2
4.49999999999999	0
5	0.250000000000005
5.28571428571429	0
5.5	-2
5.9	-4
5	-6
5	-6
0.56	5
-7.9	-4
-9	-4.84615384615385
-10.2941176470588	-4
-9	-3.57692307692308
-7.9	-4
0.56	5
28.0588235294118	-4
27	-5.8
25.8	-4
27	-2.36363636363636
28.0588235294118	-4
0.56	5
9.8	-2
9	-3.2
8.2	-2
9	-1.4
9.8	-2
0.56	13
35	-2
33	-3.57894736842105
31.2352941176471	-2
31	-1.33333333333334
30	0
31	0.444444444444447
33	1.75
35	0
37	0.173913043478262
37.3333333333333	0
37	-0.66666666666667
35	0
35	-2
0.56	5
12	0
11	-0.800000000000002
10.4	0
11	1.71428571428572
12	0
0.56	5
16.6666666666667	2
17	0
17.3333333333333	2
17	2.66666666666666
16.6666666666667	2
0.56	5
-0.83333333333333	4
-1	3.93548387096774
-1.125	4
-1	4.25000000000001
-0.83333333333333	4
0.56	5
17.8	4
19	3.25000000000001
19.6666666666667	4
19	5.19999999999999
17.8	4
0.56	13
33.6666666666667	4
33	2.2
32.0526315789474	4
31	4.8
29.9285714285714	6
29	7.52941176470588
28.3846153846154	8
29	8.47058823529412
30.1428571428571	8
31	7.66666666666667
33	7.02857142857143
34.1612903225806	6
33.6666666666667	4
0.56	13
38.8181818181818	4
37	3.35483870967742
36.2857142857143	4
37	5.11111111111111
38.0666666666667	6
39	7.40000000000001
39.8571428571428	8
41	8.61538461538462
42.6	8
41	6.4
40.75	6
39	4.25
38.8181818181818	4
0.56	3
17	6
17	6
17	6
0.56	5
27.2666666666667	6
27	4.66666666666666
26.8095238095238	6
27	6.36363636363637
27.2666666666667	6
0.56	5
37.5	8
37	7.77777777777777
35	8
37	8.28571428571429
37.5	8
0.56	5
-9.66666666666666	10
-11	8
-12.7777777777778	10
-11	10.9411764705882
-9.66666666666666	10
0.56	5
1.4	10
1	9.52941176470588
0.466666666666664	10
1	10.6666666666667
1.4	10
0.56	5
44	10
43	8.4
42.3846153846154	10
43	10.3809523809524
44	10
0.56	7
6	12
5	11.3333333333333
3	11.1851851851852
1.84210526315789	12
3	13.8333333333333
5	12.5
6	12
0.56	5
39.1875	12
39	11.5384615384615
38.7777777777778	12
39	13.2
39.1875	12
0.56	5
7.47619047619048	16
7	15.3333333333333
6.16666666666666	16
7	17.6666666666667
7.47619047619048	16
0.56	5
-12.1428571428571	18
-13	17.1818181818182
-14.125	18
-13	18.7826086956522
-12.1428571428571	18
0.56	9
29.5625	20
29	19.25
27.875	20
27	21.75
26.8947368421053	22
27	22.5
29	22.3333333333333
29.2222222222222	22
29.5625	20
0.56	5
35.3333333333333	20
35	19.8
34.75	20
35	20.4444444444444
35.3333333333333	20
0.56	5
1.60869565217392	22
1	20.7272727272727
0.263157894736839	22
1	23.1666666666667
1.60869565217392	22
0.56	5
-12.8	26
-13	25.8333333333333
-13.25	26
-13	28
-12.8	26
0.56	5
-6	26
-7	25.375
-7.35714285714286	26
-7	26.9090909090909
-6	26
0.56	5
11.4285714285714	26
11	25.6666666666667
10.3333333333333	26
11	26.6666666666667
11.4285714285714	26
0.56	5
19.6666666666667	26
21	24.8571428571429
21.5	26
21	26.8
19.6666666666667	26
0.56	7
41	28
39	27.4736842105263
37	27.6363636363636
36.8181818181818	28
37	28.8
39	29.6666666666667
41	28
0.58	2
-15	-18.6666666666667
-14	-20
0.58	3
-6.23076923076923	-20
-5	-19.4074074074074
-3.22222222222223	-20
0.58	21
-2.66666666666666	-20
-1.28571428571428	-18
-3	-17
-5	-16.6428571428571
-6	-16
-7	-15.3076923076923
-8.8	-16
-7	-17.2
-6.52	-18
-7	-19.0909090909091
-9	-19
-9.71428571428571	-18
-9.15384615384615	-16
-9	-15.6666666666667
-8.54545454545454	-14
-9	-13.5833333333333
-11	-13.6
-11.3333333333333	-14
-12.0909090909091	-16
-13	-17.3333333333333
-15	-17.4285714285714
0.58	5
1.57142857142858	-20
1.90909090909091	-18
1	-17.1304347826087
-0.81818181818182	-18
0.428571428571424	-20
0.58	9
8.45454545454546	-20
9	-19.6
9.92307692307692	-18
9	-17.1724137931034
7	-17.047619047619
5	-17.6521739130435
4.5	-18
5	-18.4705882352941
6.23809523809524	-20
0.58	5
15	-20
15	-20
13	-19.0909090909091
11	-19.6470588235294
10	-20
0.58	3
23.6	-20
23	-19.5
22	-20
0.58	3
30.4285714285714	-20
29	-19.4736842105263
27.8888888888889	-20
0.58	3
36.6923076923077	-20
35	-18.8421052631579
34.0833333333333	-20
0.58	7
45	-17.8823529411765
43	-16.75
41	-16.9333333333333
39.2222222222222	-18
41	-19.6
43	-18.9090909090909
44.7142857142857	-20
0.58	84
-15	-12.375
-13	-12.1818181818182
-12.7777777777778	-12
-11.6666666666667	-10
-11	-9.63636363636364
-10.4285714285714	-10
-9	-10.6896551724138
-7	-10.75
-5	-10.72
-3.4	-12
-3	-12.421052631579
-1.39999999999999	-12
-2.84615384615384	-10
-3	-9.71428571428571
-4.5	-8
-4.51515151515151	-6
-3	-4.68421052631579
-1.27586206896552	-6
-2.29411764705883	-8
-1	-8.95652173913044
1	-8
3	-8.38095238095238
3.57142857142857	-8
3	-7.27272727272727
1	-8
0.142857142857146	-6
-0.636363636363634	-4
-0.304347826086955	-2
-0.199999999999997	0
1	1.2
3	1.2
5	1.74999999999999
7	0
6.5	-2
6.5	-4
7	-5.42857142857143
8.42857142857143	-4
7.4	-2
9	-0.800000000000002
9.8	0
9.75	2
9	3
7	4
7	4
5	4.625
4.5	4
3	2.23529411764706
1.5	4
1	5.42857142857143
0.166666666666665	4
-1	3.54838709677419
-1.875	4
-1	5.74999999999999
-0.333333333333318	6
1	6.44444444444444
3	7.76
4.20000000000001	8
5	8.99999999999999
5.30769230769231	10
5	10.3333333333333
3	10.7407407407407
2	10
1	8.82352941176471
-0.333333333333332	10
-1	11.25
-1.76923076923077	10
-2.22222222222222	8
-3	7.22222222222222
-4.74999999999999	8
-5	9.00000000000002
-5.50000000000001	8
-6.2	6
-6.66666666666667	4
-7	3.64705882352941
-7.85714285714285	4
-8.59999999999999	6
-7.46153846153846	8
-9	9.66666666666667
-10.25	8
-11	6.80000000000001
-11.5333333333333	6
-11.8571428571429	4
-13	2
-15	2.88
0.58	4
45	-2
45	-2
44.7777777777778	-4
45	-4.2
0.58	28
45	9.00000000000001
44.4285714285714	8
43	6.88888888888889
42.1111111111111	6
41	4.88888888888889
40.1111111111111	4
39	2.75
37	2.96774193548387
35.8571428571429	4
37	5.77777777777778
37.2666666666667	6
37	6.44444444444445
35	7.07692307692308
34.5483870967742	6
34.1111111111111	4
33.9090909090909	2
35	0.999999999999997
37	0.695652173913042
38.3333333333333	0
37.5714285714286	-2
39	-2.52631578947369
39.8333333333333	-2
39.6153846153846	0
41	1.125
43	1.5
43.6153846153846	2
44.6	4
45	6
0.58	18
-15	16
-13.2	14
-13	13.6666666666667
-12.8461538461538	14
-11	15.3333333333333
-9	14.64
-7.3	16
-9	17.4166666666667
-10.0769230769231	18
-10.0909090909091	20
-11	20.6666666666667
-13	20.7619047619048
-14.6	20
-13	19.304347826087
-11.5714285714286	18
-13	16.6363636363636
-14.875	18
-15	18.6666666666667
0.58	7
-15	23.2941176470588
-13	23.4444444444444
-12.4117647058824	24
-13	24.8333333333333
-14.75	26
-15	28
-14.3333333333333	30
0.58	3
-12.4285714285714	30
-11	29
-9.75	30
0.58	3
2.875	30
3	29.8947368421053
3.33333333333334	30
0.58	7
22	30
23	29.0909090909091
24.0909090909091	28
25	27.0909090909091
25.9090909090909	28
25	29.1111111111111
24.1111111111111	30
0.58	3
39.5555555555556	30
41	28.6315789473684
42.2380952380952	30
0.58	49
45	29.1538461538462
43.5714285714286	28
43	27
41	26.8
39	26.8421052631579
37	26.5454545454545
36.2727272727273	28
35	29.12
33.3529411764706	28
35	26.25
35.8	26
35	25.5
33.6666666666667	24
33	23.25
31	22.6666666666667
30.5555555555556	22
29.9375	20
29	18.75
27.8	18
27	16.5
25	16.2
24.8181818181818	16
25	15.9090909090909
26.68	14
27	13.3333333333333
29	12
27	10.4
25	11.030303030303
23.5833333333333	10
24.3333333333333	8
23.2666666666667	6
25	5.10344827586207
26.2380952380952	6
27	7.45454545454545
27.4615384615385	8
29	9.17647058823529
30.0769230769231	10
31	10.5454545454545
33	10.4444444444444
35	10.2
37	10
37	10
39	8.85714285714285
41	9.53846153846154
41.4615384615385	10
43	10.952380952381
44.375	12
44.28	14
45	14.9
0.58	15
10.8888888888889	-16
11	-16.1333333333333
11.1	-16
13	-14.1904761904762
15	-15.75
15.9767441860465	-14
17	-12
17	-12
17	-12
15	-11
13	-11
11	-10.4
10.2727272727273	-12
10.1111111111111	-14
10.8888888888889	-16
0.58	5
17.8	-16
19	-16.2727272727273
19.4285714285714	-16
19	-15.7391304347826
17.8	-16
0.58	19
23.5333333333333	-16
25	-17.4666666666667
26.8333333333333	-16
27	-14
29	-15.6190476190476
31	-15.2
32.2857142857143	-14
33	-12.5714285714286
33.2857142857143	-12
33	-11.3333333333333
32	-12
31	-12.3636363636364
29.6666666666667	-12
29	-11.8333333333333
28.6	-12
27	-14
27	-14
25	-14.5333333333333
23.5333333333333	-16
0.58	5
36.1891891891892	-16
37	-16.9677419354839
38.5789473684211	-16
37	-14.6363636363636
36.1891891891892	-16
0.58	11
-1.33333333333333	-14
-1	-14.4
1	-14.6315789473684
1.85714285714286	-14
3	-12
3	-12
3	-12
1	-11
-0.333333333333341	-12
-1	-12.5
-1.33333333333333	-14
0.58	5
4.77777777777777	-14
5	-14.1
5.33333333333334	-14
5	-13.5
4.77777777777777	-14
0.58	5
40.3333333333333	-14
41	-14.8333333333333
41.7692307692308	-14
41	-13.6296296296296
40.3333333333333	-14
0.58	3
7	-10
7	-10
7	-10
0.58	9
26.0714285714286	-10
27	-11.5294117647059
28.0833333333333	-10
27	-8
27	-8
25	-6.47058823529412
23.7	-8
25	-8.92857142857143
26.0714285714286	-10
0.58	5
42.5757575757576	-10
43	-11.2727272727273
43.7	-10
43	-8.83333333333333
42.5757575757576	-10
0.58	5
-7	-8
-9	-8.18181818181818
-9.10526315789474	-8
-9	-7.8
-7	-8
0.58	3
7	-10
7	-10
7	-10
0.58	7
12.1891891891892	-8
13	-9.57894736842105
14.25	-8
13.2	-6
13	-5.71428571428571
12.8181818181818	-6
12.1891891891892	-8
0.58	5
20.6666666666667	-8
21	-8.85714285714286
21.6	-8
21	-7.14285714285714
20.6666666666667	-8
0.58	9
38.7142857142857	-8
39	-8.06666666666667
39.2222222222222	-8
39.2222222222222	-6
39	-5.75
37	-4
36.5	-6
37	-6.28571428571429
38.7142857142857	-8
0.58	5
16.5	-6
17	-6.3
17.6	-6
17	-5.25
16.5	-6
0.58	11
27.8333333333333	-6
29	-6.66666666666667
31	-6.58823529411765
33	-7.14285714285715
34.4545454545455	-6
33	-4.4
31	-4.75
29.8	-4
29	-2.66666666666666
28.7647058823529	-4
27.8333333333333	-6
0.58	5
-7.3	-4
-9	-5.30769230769231
-11	-4
-9	-3.34615384615385
-7.3	-4
0.58	9
13.75	-4
15	-5.05263157894737
16.3333333333333	-4
17	-3.44444444444445
18.04	-2
17	-0.631578947368419
16.0714285714286	-2
15	-3.2
13.75	-4
0.58	7
22.8333333333333	-4
23	-4.40000000000001
25	-4
25	-4
25	-4
23	-3.83333333333333
22.8333333333333	-4
0.58	5
2.11111111111111	-2
3	-3.14285714285714
4.14285714285714	-2
3	-0.4
2.11111111111111	-2
0.58	7
10.6	-2
11	-3.5
13	-2.5
13.2352941176471	-2
13	0
11	-1.6
10.6	-2
0.58	3
37	-4
37	-4
37	-4
0.58	5
20.4545454545455	0
21	-0.375
21.4	0
21	0.428571428571429
20.4545454545455	0
0.58	5
25.6666666666667	0
27	-1.33333333333334
28.6	0
27	0.761904761904763
25.6666666666667	0
0.58	5
12.6666666666667	2
13	0
13.1666666666667	2
13	2.33333333333334
12.6666666666667	2
0.58	3
23	2
23	2
23	2
0.58	7
30.1578947368421	2
31	1.11111111111111
32.2307692307692	2
31.4210526315789	4
31	4.32
30.5294117647059	4
30.1578947368421	2
0.58	17
9.85714285714285	4
11	3.11111111111111
11.8888888888889	4
13	5.25
13.4	6
15	7.6
17	7.09090909090909
19	7.6
20.3333333333333	8
19	8.5
17	9.11111111111111
15	8.22222222222222
13	8.36363636363637
12.1111111111111	8
11	6
11	6
9.85714285714285	4
0.58	3
23	2
23	2
23	2
0.58	5
28.0666666666667	6
29	5.3
29.5	6
29	6.82352941176471
28.0666666666667	6
0.58	5
31.4285714285714	8
33	7.37142857142857
34.2941176470588	8
33	9.6923076923077
31.4285714285714	8
0.58	5
10.2	10
11	8.76923076923077
11.6153846153846	10
11	10.9411764705882
10.2	10
0.58	7
-11.75	12
-11	11.6470588235294
-9	10.5714285714286
-8.41176470588235	12
-9	12.7692307692308
-11	12.4
-11.75	12
0.58	25
-3.28571428571429	12
-3	11.4545454545455
-2	12
-1	12.5
0.199999999999997	12
1	11.6666666666667
1.21052631578948	12
1.33333333333334	14
3	14.9090909090909
3.90909090909091	14
5	13.25
7	12.6666666666667
7.36363636363637	14
7	14.5333333333333
5.16666666666667	16
5	16.2857142857143
3.5	18
3	19
2.33333333333333	18
1	17.2727272727273
0.22222222222222	16
-1	14.9
-3	14.2666666666667
-3.66666666666667	14
-3.28571428571429	12
0.58	5
22.8709677419355	12
23	11.5555555555556
23.2222222222222	12
23	12.5
22.8709677419355	12
0.58	7
39.5625	12
39	10.6153846153846
38.3333333333333	12
37.4	14
39	14.6666666666667
39.32	14
39.5625	12
0.58	5
12.1428571428571	14
13	12.6153846153846
13.9473684210526	14
13	14.7826086956522
12.1428571428571	14
0.58	5
18.3636363636364	14
19	13.0666666666667
20.1666666666667	14
19	15
18.3636363636364	14
0.58	5
8.04761904761905	16
9	15.2857142857143
10.1111111111111	16
9	17.8181818181818
8.04761904761905	16
0.58	5
29.3225806451613	16
29	15.2857142857143
27.5714285714286	16
29	16.7142857142857
29.3225806451613	16
0.58	9
-5.4375	18
-5	17.3
-4.26315789473684	18
-3	19.7142857142857
-2.42857142857142	20
-3	20.5714285714286
-5	21.8181818181818
-5.68965517241379	20
-5.4375	18
0.58	9
4.33333333333332	20
5	19.7142857142857
5.28571428571429	20
5	20.3333333333333
4.33333333333333	22
3	23.5384615384615
2.1304347826087	22
3	20.3333333333333
4.33333333333332	20
0.58	11
15.8	20
17	19
17.6	20
17.6666666666667	22
17.2666666666667	24
17	24.2222222222222
16.8518518518519	24
15	22.2758620689655
14.5	22
15	20.6666666666667
15.8	20
0.58	5
26.9285714285714	20
27	19.7142857142857
27.125	20
27	20.25
26.9285714285714	20
0.58	5
36.3333333333333	20
35	19.2
34	20
35	21.7777777777778
36.3333333333333	20
0.58	5
-2.09090909090909	22
-1	20.9090909090909
-0.368421052631579	22
-1	22.5714285714286
-2.09090909090909	22
0.58	15
9.66666666666667	22
11	20.8
11.6666666666667	22
13	23.2
13.4848484848485	24
13.8333333333333	26
13.9230769230769	28
13	29.3333333333333
11	28
11	28
11	28
12.2857142857143	26
11	25
10.1	24
9.66666666666667	22
0.58	9
20.5384615384615	22
21	21.8125
23	21.5714285714286
25	21.3846153846154
26.2631578947368	22
25	23.3333333333333
23	22.24
21	22.5
20.5384615384615	22
0.58	19
-7.83333333333334	24
-7	23.3333333333333
-5	22.2222222222222
-4.57894736842105	24
-5	25.7777777777778
-7	24.625
-7.78571428571428	26
-7	28
-5	26.125
-3.8	28
-5	29.25
-7	28
-7	28
-9	27.7894736842105
-11	26.75
-11.6	26
-11	25.6
-9	24.5833333333333
-7.83333333333334	24
0.58	5
37.4	24
37	23.7142857142857
36.7142857142857	24
37	24.5
37.4	24
0.58	7
0	26
1	24.1818181818182
2.17647058823529	26
1.28571428571429	28
1	28.3333333333333
0.454545454545453	28
0	26
0.58	3
9	26
9	26
9	26
0.58	5
4.24137931034483	28
5	27.1851851851852
6.29411764705883	28
5	29.375
4.24137931034483	28
0.58	3
9	26
9	26
9	26
0.6	7
7.36363636363637	-20
9	-18.8
9.46153846153846	-18
9	-17.5862068965517
7	-17.6190476190476
5.66666666666666	-18
6.80952380952381	-20
0.6	3
35.7692307692308	-20
35	-19.4736842105263
34.5833333333333	-20
0.6	44
-15	-9.71428571428572
-14.3333333333333	-10
-13	-10.5714285714286
-12.6666666666667	-10
-11	-9.09090909090909
-9.73684210526316	-8
-9	-6.6
-7.5	-6
-9	-5.76923076923077
-11	-5.09090909090909
-11.375	-4
-11	-3.47826086956522
-9	-3.11538461538462
-7	-3.25
-6.5	-4
-6.33333333333334	-6
-5	-6.66666666666667
-4.87878787878788	-6
-3	-4.36842105263158
-1.44444444444444	-4
-1	-3.00000000000001
-0.826086956521738	-2
-1	-1.33333333333333
-1.8	-2
-3	-2.6
-3.375	-2
-3.4	0
-3	0.833333333333332
-1	0.363636363636363
0.636363636363637	2
-1	3.16129032258065
-2.625	4
-2	6
-3	6.55555555555556
-5	6
-5	6
-6	4
-7	2.94117647058824
-9	3.80952380952381
-11	4
-12.2	2
-13	1.47826086956522
-14.0909090909091	2
-15	2.4
0.6	3
40.2222222222222	30
41	29.2631578947368
41.6666666666667	30
0.6	25
45	28.6923076923077
44.1428571428571	28
43	26
43	26
41	25.4285714285714
40	26
39	26.2105263157895
38.2	26
39	25
39.5714285714286	24
39	22.6666666666667
37	22
37	22
37	22
37.6666666666667	20
37.1818181818182	18
38.3333333333333	16
39	15.6666666666667
39.8	14
39.9375	12
41	10.3
43	11.5238095238095
43.625	12
43.8	14
45	15.5
0.6	7
-12.5	-18
-11	-19.2
-10.5714285714286	-18
-10.0769230769231	-16
-11	-14.8
-11.5454545454545	-16
-12.5	-18
0.6	7
-6.04	-18
-5	-18.962962962963
-3	-18
-3	-18
-3	-18
-5	-17.0714285714286
-6.04	-18
0.6	5
0.272727272727273	-18
1	-19
1.36363636363636	-18
1	-17.6521739130435
0.272727272727273	-18
0.6	5
40.5555555555556	-18
41	-18.4
42.3333333333333	-18
41	-17.7333333333333
40.5555555555556	-18
0.6	5
-7.6	-16
-7	-16.4
-6.66666666666667	-16
-7	-15.7692307692308
-7.6	-16
0.6	5
24.3333333333333	-16
25	-16.6666666666667
25.8333333333333	-16
25	-15.3333333333333
24.3333333333333	-16
0.6	5
36.5135135135135	-16
37	-16.5806451612903
37.9473684210526	-16
37	-15.1818181818182
36.5135135135135	-16
0.6	3
1	-14
1	-14
1	-14
0.6	5
13.4210526315789	-14
15	-15.25
15.6976744186047	-14
15	-12.4210526315789
13.4210526315789	-14
0.6	7
27.7058823529412	-14
29	-15.047619047619
31	-14.4
31.4285714285714	-14
31	-13.4545454545455
29	-12.625
27.7058823529412	-14
0.6	3
1	-14
1	-14
1	-14
0.6	5
10.8181818181818	-12
11	-13
12	-12
11	-11.6
10.8181818181818	-12
0.6	9
-9.57142857142857	-10
-9	-10.2758620689655
-7	-10
-5	-10.24
-4.25	-10
-5	-9.14285714285714
-7	-10
-9	-9.27272727272727
-9.57142857142857	-10
0.6	5
26.5	-10
27	-10.8235294117647
27.5833333333333	-10
27	-8.92307692307692
26.5	-10
0.6	5
42.9393939393939	-10
43	-10.1818181818182
43.1	-10
43	-9.83333333333333
42.9393939393939	-10
0.6	5
-1.58823529411765	-8
-1	-8.43478260869565
-0.0909090909090898	-8
-1	-6.57142857142857
-1.58823529411765	-8
0.6	5
12.5135135135135	-8
13	-8.94736842105263
13.75	-8
13	-6.71428571428571
12.5135135135135	-8
0.6	5
24.3	-8
25	-8.5
26.0769230769231	-8
25	-7.17647058823529
24.3	-8
0.6	5
28.8333333333333	-6
29	-6.0952380952381
30	-6
29	-5.59999999999999
28.8333333333333	-6
0.6	5
31.6666666666667	-6
33	-6.28571428571429
33.3636363636364	-6
33	-5.6
31.6666666666667	-6
0.6	5
14.5	-4
15	-4.42105263157895
15.5333333333333	-4
15	-3.68
14.5	-4
0.6	5
2.55555555555555	-2
3	-2.57142857142857
3.57142857142857	-2
3	-1.2
2.55555555555555	-2
0.6	5
16.5	-2
17	-2.77777777777778
17.56	-2
17	-1.26315789473684
16.5	-2
0.6	5
8.5	0
9	-0.200000000000001
9.2	0
9	0.800000000000003
8.5	0
0.6	5
26.6666666666667	0
27	-0.333333333333335
27.4	0
27	0.190476190476192
26.6666666666667	0
0.6	5
30.7894736842105	2
31	1.77777777777778
31.3076923076923	2
31	3.00000000000001
30.7894736842105	2
0.6	11
35	2
35	2
37	1.21739130434783
38.5	2
37	2.58064516129032
35.4285714285714	4
35.4	6
35	6.15384615384616
34.9354838709677	6
34.5555555555556	4
35	2
0.6	5
40.5	2
41	1.875
41.6666666666667	2
41	2.66666666666668
40.5	2
0.6	3
-11	4
-11	4
-11	4
0.6	5
24.0666666666667	6
25	5.51724137931035
25.6666666666667	6
25	7.16666666666667
24.0666666666667	6
0.6	5
28.8666666666667	6
29	5.9
29.0714285714286	6
29	6.11764705882353
28.8666666666667	6
0.6	5
-9.5	8
-9	7.11111111111111
-8.38461538461539	8
-9	8.66666666666667
-9.5	8
0.6	7
-1.55555555555556	8
-1	7
1	7.77777777777777
1.50000000000001	8
1	8.11764705882353
-1	9.66666666666667
-1.55555555555556	8
0.6	5
32.2857142857143	8
33	7.71428571428571
33.5882352941177	8
33	8.76923076923077
32.2857142857143	8
0.6	5
2.6	10
3	8.85714285714286
4	10
3	10.2962962962963
2.6	10
0.6	5
10.8	10
11	9.69230769230769
11.1538461538462	10
11	10.2352941176471
10.8	10
0.6	5
24.0833333333333	10
25	8.625
26.4666666666667	10
25	10.6666666666667
24.0833333333333	10
0.6	5
28.6	10
29	9.88235294117647
29.1538461538462	10
29	10.2857142857143
28.6	10
0.6	25
29.75	12
31	11.0909090909091
33	11.7777777777778
35	11.4
37	10.6666666666667
37.8888888888889	12
37	13.4117647058824
35.75	14
35	15.2
33.6666666666667	16
35	16.5
36.7142857142857	18
35	18.6
33.25	20
33	21.3333333333333
31	21.4666666666667
30.3125	20
29	18.25
28.6	18
29	17.5714285714286
29.7096774193548	16
29	14.4285714285714
27.8	14
29	13.3333333333333
29.75	12
0.6	5
-1.85714285714286	14
-1	13.5
-0.249999999999998	14
-1	14.3
-1.85714285714286	14
0.6	3
5	14
5	14
5	14
0.6	5
12.7142857142857	14
13	13.5384615384615
13.3157894736842	14
13	14.2608695652174
12.7142857142857	14
0.6	5
18.9090909090909	14
19	13.8666666666667
19.1666666666667	14
19	14.1428571428571
18.9090909090909	14
0.6	9
-13.2857142857143	16
-13	15.6666666666667
-11	16
-9	15.12
-7.9	16
-9	16.9166666666667
-11	18
-13	16.0909090909091
-13.2857142857143	16
0.6	7
0.888888888888886	16
1	15.6666666666667
3	16
3	16
3	16
1	16.1818181818182
0.888888888888886	16
0.6	3
5	14
5	14
5	14
0.6	5
8.61904761904762	16
9	15.7142857142857
9.44444444444444	16
9	16.7272727272727
8.61904761904762	16
0.6	7
-5.0625	18
-5	17.9
-4.89473684210526	18
-4	20
-5	20.7272727272727
-5.27586206896552	20
-5.0625	18
0.6	5
-13.4	20
-13	19.8260869565217
-11.6666666666667	20
-13	20.1904761904762
-13.4	20
0.6	3
-11	18
-11	18
-11	18
0.6	3
-1	22
-1	22
-1	22
0.6	5
2.65217391304348	22
3	21.3333333333333
3.53333333333333	22
3	22.6153846153846
2.65217391304348	22
0.6	3
11	22
11	22
11	22
0.6	5
23.6666666666667	22
25	21.6923076923077
25.6315789473684	22
25	22.6666666666667
23.6666666666667	22
0.6	5
43.1935483870968	22
43	21.75
42.6842105263158	22
43	22.6
43.1935483870968	22
0.6	2
-15	24
-15	24
0.6	5
-6.33333333333334	24
-5	23.5555555555556
-4.89473684210526	24
-5	24.4444444444444
-6.33333333333334	24
0.6	3
-1	22
-1	22
-1	22
0.6	7
10.7	24
11	22
13	23.8
13.1212121212121	24
13	25.3333333333333
11	24.3333333333333
10.7	24
0.6	3
35	24
35	24
35	24
0.6	2
-15	24
-15	24
0.6	5
-10.5714285714286	26
-9	25.0833333333333
-8.21428571428571	26
-9	27.1578947368421
-10.5714285714286	26
0.6	5
0.600000000000001	26
1	25.2727272727273
1.47058823529412	26
1	27.1428571428571
0.600000000000001	26
0.6	3
35	24
35	24
35	24
0.6	5
-6.2	28
-5	26.875
-4.28	28
-5	28.75
-6.2	28
0.6	5
4.6551724137931	28
5	27.6296296296296
5.58823529411765	28
5	28.625
4.6551724137931	28
0.6	3
13	28
13	28
13	28
0.6	5
34.0588235294118	28
35	27
35.7272727272727	28
35	28.64
34.0588235294118	28
0.6	3
13	28
13	28
13	28
0.62	29
-15	-5.55555555555556
-13	-5.90476190476191
-11.75	-4
-11	-2.95652173913043
-9	-2.88461538461538
-7.08333333333333	-2
-7	-1.88235294117647
-6.75	-2
-5.5	-4
-5	-4.85714285714286
-3	-4.05263157894737
-2.77777777777778	-4
-3	-3.8
-4.125	-2
-3.88	0
-3	1.83333333333333
-1	0.909090909090909
0.0909090909090915	2
-1	2.7741935483871
-3	2.5
-4	4
-5	4.66666666666667
-5.33333333333333	4
-7	2.23529411764706
-9	3.23809523809524
-11	2.66666666666667
-11.4	2
-13	0.956521739130434
-15	1.75
0.62	23
45	23.6923076923077
43.4	24
43	24.2857142857143
42	24
41	23.8181818181818
39.6666666666667	22
39.4	20
39	19.3333333333333
38.2727272727273	18
39	17
39.5	16
40.28	14
40.3125	12
41	10.9
42.8333333333333	12
43	12.4
43.32	14
44.3333333333333	16
43	16.5
41.6666666666667	18
43	18.5714285714286
44.7142857142857	18
45	17
0.62	3
40.8888888888889	30
41	29.8947368421053
41.0952380952381	30
0.62	4
45	28.2307692307692
44.7142857142857	28
45	26
45	26
0.62	5
-5.56	-18
-5	-18.5185185185185
-3.92307692307692	-18
-5	-17.5
-5.56	-18
0.62	3
9	-18
9	-18
9	-18
0.62	3
-11	-16
-11	-16
-11	-16
0.62	3
9	-18
9	-18
9	-18
0.62	5
36.8378378378378	-16
37	-16.1935483870968
37.3157894736842	-16
37	-15.7272727272727
36.8378378378378	-16
0.62	3
-11	-16
-11	-16
-11	-16
0.62	5
14.0526315789474	-14
15	-14.75
15.4186046511628	-14
15	-13.0526315789474
14.0526315789474	-14
0.62	5
28.4117647058824	-14
29	-14.4761904761905
30.25	-14
29	-13.375
28.4117647058824	-14
0.62	5
26.9285714285714	-10
27	-10.1176470588235
27.0833333333333	-10
27	-9.84615384615385
26.9285714285714	-10
0.62	2
-15	-8
-15	-8
0.62	5
-12.2	-8
-11	-8.54545454545454
-10.3684210526316	-8
-11	-6.28571428571428
-12.2	-8
0.62	5
12.8378378378378	-8
13	-8.31578947368421
13.25	-8
13	-7.57142857142857
12.8378378378378	-8
0.62	5
24.9	-8
25	-8.07142857142857
25.1538461538462	-8
25	-7.88235294117647
24.9	-8
0.62	2
-15	-8
-15	-8
0.62	3
3	-2
3	-2
3	-2
0.62	5
16.9285714285714	-2
17	-2.11111111111111
17.08	-2
17	-1.89473684210526
16.9285714285714	-2
0.62	5
-8.45454545454546	0
-9	-0.413793103448276
-10.2	0
-9	0.631578947368421
-8.45454545454546	0
0.62	3
3	-2
3	-2
3	-2
0.62	5
36.3333333333333	2
37	1.73913043478261
37.5	2
37	2.19354838709677
36.3333333333333	2
0.62	3
35	4
35	4
35	4
0.62	5
24.8666666666667	6
25	5.93103448275862
25.0952380952381	6
25	6.16666666666667
24.8666666666667	6
0.62	3
35	4
35	4
35	4
0.62	5
24.5833333333333	10
25	9.375
25.6666666666667	10
25	10.3030303030303
24.5833333333333	10
0.62	9
30.5	12
31	11.6363636363636
31.8888888888889	12
31.8571428571429	14
32.4736842105263	16
31	17.4
30.0967741935484	16
30	14
30.5	12
0.62	5
35.6666666666667	12
37	11.3333333333333
37.4444444444444	12
37	12.7058823529412
35.6666666666667	12
0.62	5
-9.90909090909091	16
-9	15.6
-8.5	16
-9	16.4166666666667
-9.90909090909091	16
0.62	3
35	18
35	18
35	18
0.62	5
30.6875	20
31	19.0909090909091
32.1111111111111	20
31	20.6666666666667
30.6875	20
0.62	3
35	18
35	18
35	18
0.62	3
25	22
25	22
25	22
0.62	5
43.5806451612903	22
43	21.25
42.0526315789474	22
43	23.8
43.5806451612903	22
0.62	3
25	22
25	22
25	22
0.62	5
-9.71428571428572	26
-9	25.5833333333333
-8.64285714285714	26
-9	26.5263157894737
-9.71428571428572	26
0.62	5
-5.4	28
-5	27.625
-4.76	28
-5	28.25
-5.4	28
0.62	5
34.7647058823529	28
35	27.75
35.1818181818182	28
35	28.16
34.7647058823529	28
0.64	27
-15	-5.11111111111111
-13	-5.33333333333334
-12.125	-4
-13	-2.52631578947368
-13.5	-2
-13	-1
-12	-2
-11	-2.43478260869565
-9	-2.65384615384616
-7.58333333333333	-2
-7	-1.1764705882353
-5.25000000000001	-2
-5	-2.50000000000001
-4.875	-2
-4.36	0
-5	1.6
-7	1.42857142857143
-7.72727272727272	2
-9	2.66666666666667
-10.4	2
-9	1.26315789473684
-7.90909090909091	0
-9	-0.82758620689655
-11	-0.571428571428566
-11.5714285714286	0
-13	0.434782608695654
-15	0.250000000000006
0.64	10
45	23.2307692307692
43.9677419354839	22
43	20.75
41.421052631579	22
41	22.7272727272727
40.4666666666667	22
40.6	20
41	19.2
43	19.1428571428571
45	18.3846153846154
0.64	5
-5.08	-18
-5	-18.0740740740741
-4.84615384615384	-18
-5	-17.9285714285714
-5.08	-18
0.64	5
14.6842105263158	-14
15	-14.25
15.1395348837209	-14
15	-13.6842105263158
14.6842105263158	-14
0.64	5
-11	-8
-11	-8
-11	-8
-11	-7.99999999999999
-11	-8
0.64	5
-2.0909090909091	2
-1	1.45454545454545
-0.454545454545451	2
-1	2.38709677419355
-2.0909090909091	2
0.64	5
37	12
37	12
37	12
37	12
37	12
0.64	9
40.6875	12
41	11.5
41.8333333333333	12
42.2	14
42.2	16
41	17.3333333333333
40.25	16
40.76	14
40.6875	12
0.64	5
30.4838709677419	16
31	14.5454545454545
31.8421052631579	16
31	16.8
30.4838709677419	16
0.66	6
-15	-4.66666666666667
-13	-4.76190476190476
-12.5	-4
-13	-3.1578947368421
-14.1	-2
-15	-0.714285714285712
0.66	6
45	22.7692307692308
44.3548387096774	22
43	20.25
42.1428571428571	20
43	19.7142857142857
45	18.8461538461538
0.66	5
-10.8333333333333	-2
-9	-2.42307692307692
-8.08333333333333	-2
-9	-1.24137931034483
-10.8333333333333	-2
0.66	7
-7.36363636363637	0
-7	-0.470588235294121
-5	-0.571428571428576
-4.84	0
-5	0.400000000000003
-7	0.571428571428576
-7.36363636363637	0
0.66	5
-9.2	2
-9	1.89473684210526
-8.81818181818181	2
-9	2.0952380952381
-9.2	2
0.66	5
-1.00000000000001	2
-1	2
-0.999999999999997	2
-1	2
-1.00000000000001	2
0.66	5
30.8709677419355	16
31	15.6363636363636
31.2105263157895	16
31	16.2
30.8709677419355	16
0.66	5
41	16
41	16
41	16
41	16
41	16
0.68	6
-15	-4.22222222222222
-13	-4.19047619047619
-12.875	-4
-13	-3.78947368421053
-14.7	-2
-15	-1.57142857142857
0.68	4
45	22.3076923076923
44.741935483871	22
43.5	20
45	19.3076923076923
0.68	5
-9.83333333333334	-2
-9	-2.19230769230769
-8.58333333333333	-2
-9	-1.6551724137931
-9.83333333333334	-2
0.7	3
45	21.2
44.5	20
45	19.7692307692308


==> figures/sens_skew_EM_Huber_BIC_Huber_Schwarz_Nk_50_step_2_MC_300_2.csv <==
x	y	label
10.5838861957139	3.21844808827756	3
5.22499658511681	1.64121003049007	2
6.92186269024314	-0.859224889085045	2
4.79284193243037	3.93896921006272	1
8.57734390751634	0.47882345136882	2
11.6852293378599	6.33817905798135	1
6.35134862088668	1.3743080605147	2
7.16138799603432	1.16248209849564	2
8.39884879201963	6.95408801104359	1
7.3253083707606	7.03648102983618	1
8.69837030387983	6.23564581404846	1
5.75923932701493	1.05698533610923	2
13.432941325585	5.40707143762685	3
4.5579394071265	4.31333248695813	1
4.80389584849906	2.21875952004182	1
10.5350900231547	2.93487805959397	3
8.30508811358356	-1.03464157517263	2
8.2939151639994	-0.502674434758512	2
5.56907627417085	1.05840413849155	2
12.662508488891	3.11506700438319	3
5.33702548521067	-1.14458231005694	2
6.89048520887824	-1.56602376697254	2
7.60717737288189	-0.432846195647398	2
15.628563744574	8.37801258561765	1
9.09074847293446	-0.913953057350585	2
14.1786684060579	7.09200934935219	1
10.3531682717838	3.64296220618837	3
20.6533992709297	9.496309485069	1
6.15490027644925	-1.00416103348255	2
19.5970790373645	10.7440710535468	1
3.59314947249159	3.06483093821885	1
5.7318039954753	0.975984052555665	2
6.9793956251811	-0.347916763147614	2
9.37262670804282	5.04558803200147	1
6.55910799306841	-0.20783780996445	2
6.33374318452307	4.53660159577935	1
6.33030675720073	3.71503738791337	1
2.64569887998227	3.24028586539468	1
2.37957759712372	3.81406289155814	1
7.38855167255775	5.26446919894457	1
4.81043395446646	4.53486871337373	1
10.0248012784965	2.60098656920463	3
7.37077926159667	5.38015324065384	1
5.8874361708885	0.0571674965124196	2
11.320258764438	6.9873164754765	1
2.31454685452478	4.59773391919461	1
11.5153353384081	5.3756229375663	1
7.60875292727658	-1.37641592589882	2
12.9916881309865	7.74203808006658	1
6.7366725026455	0.938279802976733	2
2.4136888649777	4.85181261457603	1
6.16542552823836	-0.316305388916014	2
3.9733339398036	4.33214311683921	1
9.65450766933652	3.17009856394014	3
12.0631819455157	7.20253202073084	1
5.73596138618532	1.74118926378677	2
6.68308286612212	1.71786641166117	2
7.51965044172568	-0.753229300735303	2
6.12331387955937	4.49315357971693	1
5.44080883569282	1.04929929946401	2
16.7099204769832	9.19674418597475	1
8.20219254545985	6.96011519010229	1
6.05726594026825	4.92029542209967	1
6.87386626369188	6.90525868597001	1
10.801685170375	7.28925249214449	1
3.26589787354908	2.86166448919451	1
11.504958036726	7.20278231927502	1
13.919472797575	7.19442325417032	1
6.82897886468189	2.33838113862273	2
8.44408822970827	6.77607992314438	1
8.23676099025323	0.152426781155413	2
11.7271062743027	3.30204299618472	3
10.9886345641915	7.5343012689085	1
10.8402242281972	7.01421772600889	1
4.41714338129226	0.641051912900381	2
8.52910711808472	-1.25114931060011	2
8.04720155012146	2.13992776135759	2
6.56811222585461	-0.672067141837017	2
14.4785506018632	6.94142445746821	1
17.9626870208803	11.0965705192551	1
6.84398492353227	0.871853468565974	2
6.71333973502332	4.95805696777804	1
9.20086228232153	7.10364005431938	1
13.4553517104925	9.02318996346175	1
9.23727318236067	7.57235789920782	1
4.61793843645001	4.69754391695714	1
10.1804497898524	5.80771606578276	1
6.6852355151333	1.80889769301365	2
6.39905723704677	6.56199168216841	1
7.51598738796924	-1.12221895350999	2
6.08635480882627	1.84778637261455	2
21.9442728293649	11.9661791126961	1
10.7055885599335	3.54577947481864	3
7.2459667043767	5.40239149628775	1
6.87674172527893	0.126943072729336	2
7.04141003363187	-1.09655542238396	2
8.83330258562701	6.45533180449008	1
5.87017907959778	2.57794550232005	2
22.2461316997562	10.611445680506	1
6.44979121752741	6.71921732414934	1
5.95615504304858	1.2708234514674	2
14.7868771545059	6.04500205059952	3
6.89188450017382	6.69686990382749	1
7.33241292646883	0.680379309168056	2
10.8379011186576	6.9823585977618	1
3.03041191019286	2.93021357199331	1
4.51771377691624	4.6316600595873	1
5.47044400986503	0.57132836734723	2
7.70874646115748	4.60849503582074	1
6.7656436029547	1.57952885004356	2
5.66671676125027	1.33755155797857	2
7.57344352002365	0.109217837935391	2
8.65780857991329	6.36771859486922	1
5.93675302014015	-0.014737308206857	2
2.9241005202189	4.13239693358763	1
6.77431555481966	4.85329313379371	1
3.45007204528973	3.81326559157576	1
11.988066178546	7.3166441478145	1
14.9198032519028	8.70550311955195	1
7.218530793431	5.59381563843453	1
6.89130799925254	-0.50310811209237	2
8.27820012684973	-2.0506544784887	2
11.9842181786251	8.30603370673925	1
7.72172778482075	0.716286685060811	2
10.7114742108829	2.08123412762344	3
15.3590436304317	9.43040304840022	1
15.4080271156042	4.35040942119163	3
12.4812137467739	7.17077223804278	1
6.74396270304362	1.22924497838367	2
10.9048636856373	3.15125441886222	3
8.53264725489376	4.91132359497755	1
7.14627974314715	0.0740474166856231	2
6.13179485228285	1.85331397600949	2
7.20613155723665	4.04219066434238	1
8.18160111846122	5.91167830618473	1
6.98613887485061	0.626903269420416	2
6.94181736315998	-2.54403462887363	2
6.10517839006914	2.55766726540278	2
11.5964788072939	6.88153556671742	1
6.96106936520819	5.99476831480998	1
11.5395019297957	7.05334767055728	1
12.3197535137774	7.55207698901829	1
6.07664504856613	0.678102600166321	2
5.4096376690561	4.37595741297014	1
11.3622486260559	6.86213225276686	1
4.2110163200338	5.18022786271008	1
7.84658449034486	-0.46497214807697	2
7.33253155527154	-1.46413914470027	2
8.13840887148084	1.20798896327715	2
6.4332015123347	0.815753810015772	2
14.5699975375612	8.14630884903231	1
10.1189795964547	5.82204751573105	1
6.71308630325672	-1.34954109551014	2
6.97613199014891	-0.864096617533354	2
2.37221939830548	2.58711781562782	1
7.08232206543912	2.17585853274198	2
18.4060851612276	9.89408345342857	1
6.63182675889939	0.900445157837849	2
9.02567522452296	7.95748727859237	1
11.0620655921456	7.0762250968377	1
13.5687070497238	7.50313502782151	1
3.79313775964251	-0.723431941814622	2
15.2125931339694	7.26238670177018	1
12.0720493719824	7.84467691516806	1
5.68882087409541	0.410175001776551	2
8.72610877366802	2.15288731991072	3
23.3872697222532	11.9428015130186	1
1.69768734031313	3.87659582863096	1
7.78318754386421	-0.583039063867436	2
4.72355188143285	3.40748006185618	1
10.2769379758254	7.23635360929482	1
8.88330939136692	6.77009085699584	1
5.4357306781215	3.91462070251442	1
7.74155566448162	0.528501343278288	2
3.11247077733294	4.38900753518983	1
7.64132080617894	-1.2305201372911	2
7.99866961480534	-2.60963314020221	2
6.42004634587234	-0.171836986781059	2
6.27389930107635	2.53202395509345	2
7.51057310653751	0.808063856893201	2
9.09660705337515	3.01702316185889	3
6.73234895515943	0.991144946272652	2
11.4339962929297	7.22373433863501	1
4.72311384398244	3.86777722124657	1
6.33342617857039	1.20923323644608	2
5.95024424213693	0.329721278701683	2
11.9671958060147	8.5378372948757	1
17.5420949772986	8.50860244590092	1
8.32265019975871	6.26936063356875	1
11.3699892468995	4.55744908200644	3
3.8571521523383	4.19757646102321	1
13.0903948406129	6.81009025844235	3
7.34353319315103	0.423961156533172	2
4.28221051518645	5.02515682098586	1
10.9940870549969	7.06667373398691	1
10.0749828264542	6.85554231321789	1
7.81245397654299	-1.09152234424531	2
5.59193283872225	6.4427514206984	1
8.24771713849467	0.461548621628889	2
7.63199692969686	-1.48258533587678	2
6.8056583266256	1.41467720519481	2
3.71244660524352	4.53504486500636	1
7.22227327858222	-0.213160742367709	2
6.35572072638719	-0.149914681863312	2
14.613802268999	7.94669241329812	1
2.15244887888828	1.72505690831371	1
6.39856542472685	2.13061032174922	2
5.1373810563782	5.01233528857399	1
6.10314685167515	6.12240707429227	1
9.83471221585247	6.2390134066378	1
10.6631485073538	6.95713990825692	1
5.2980606656073	0.85474480251431	2
2.25116215358089	5.08230310811387	1
3.21642600733235	3.37012115246765	1
6.35777510834717	0.154739079994634	2
13.7982803481638	4.99229119938687	3
23.8476108421478	11.5287186710427	1
9.21255331637682	5.53276754193267	1
6.51855440990847	4.70274795296347	1
7.18401168300776	2.89137894850933	2
7.0671154020189	-0.49851939624707	2
9.62553884955692	7.09427755693657	1
15.1090508853381	5.02334023380885	3
8.46721318910695	5.89819229403253	1
9.52718063176244	6.88521079947514	1
6.81426743566978	1.99449820547764	2
7.64662617724956	5.48525835005566	1
6.93370457701084	6.27811612083252	1
6.47242970532912	-0.364678145467263	2
24.9721919694367	12.2069907602974	1
16.8692934441814	9.63556538476442	1
6.87937406548062	1.00064444477854	2
2.42312622922208	3.96069305430922	1
5.65766292361796	1.99256910109208	2
14.9225070644053	7.67549909938763	1
3.37017915996306	2.50581531926217	1
5.79658229304819	0.667215394292829	2
10.2592053469435	7.19717457222043	1
6.71213763371163	2.24617756838682	2
5.76622704378166	1.83970118181273	2
6.89420965826941	-1.00131831559844	2
11.0532416953609	8.54488492589244	1
9.49205586678011	1.09653636370382	3
3.12157613324369	3.99292047836321	1
6.54966987258767	1.4342908799288	2
5.72793295799606	4.54715182552723	1
3.46959284172984	2.87847115814402	1
7.25100045835459	-0.47628881847754	2
7.26337765833246	0.265787675823294	2
6.96197140405437	-3.18697567678608	2
5.44905878495936	4.88445705621642	1
5.61526811220648	1.165676571649	2
10.5838602925989	3.21490759836899	3
6.2232033953622	1.02709768869344	2
5.57567675714788	6.4554742798724	1
7.32749324360816	0.986720808625386	2
6.37056015536478	2.36917277065348	2
10.328893997752	6.9709266653601	1
6.32960427222783	5.53540733482014	1
3.48227486674612	3.67463238667745	1
9.21946875856727	-4.24598160175964	2
2.84973976892055	4.35680102572829	1
7.40873797054205	0.0921678753749968	2
4.57577508170777	3.49137045709845	1
2.18820258044268	5.03938104702535	1
5.8457928753744	4.14708080372172	1
6.80622764022917	-0.0170485105254174	2
6.01596535537583	0.776575156189831	2
8.14562096235075	-3.6615572898608	2
6.41981219644952	1.25231343392991	2
6.45437306341869	1.85824498720679	2
7.45819011532615	1.46798088212967	2
3.93000251002439	4.38105274265076	1
7.08634479967508	1.84904344706983	2
7.35860441403977	1.51418713135312	2
11.6909507362046	6.76947056264874	1
7.23447352021662	0.685481584786575	2
14.535701702324	8.316675492449	1
10.780718400941	3.79130269336091	3
7.92443628572085	6.5944196743918	1
7.26580600087551	-1.65058744768369	2
7.39601883349173	4.39100476116676	1
10.3852437325178	6.02623825545925	1
6.26944591128267	1.78072209082788	2
5.13266291777784	6.10292769548634	1
23.3135982654146	12.2434685881719	1
6.24321873254971	4.51459783667754	1
17.1761940920646	11.2928128382696	1
9.58145843973373	3.73916013207823	3
10.2573694186366	4.71059887687361	3
9.16503622059433	6.05367359980695	1
5.15078050493132	5.53394133393213	1
2.37817274806187	2.90871011175484	1
8.22198115158348	-1.41276727763514	2
6.98655461899175	0.357047872768208	2
10.2615092724514	5.87892785838483	1
5.90134116606955	1.67012264125533	2
6.08703867022436	0.329930743684541	2
6.64655396321802	2.0315995083268	2
6.98338001586376	-1.11439967800373	2
5.67420930688605	1.68476816113515	2
8.72624758631483	2.87942180544095	3
6.33206369901028	2.50115456256298	2
8.14236165751292	-1.11774334067888	2
8.32186792963089	6.77527172117616	1
11.2840720948646	7.61131545327788	1
19.2843210217876	9.657592745844	1
11.6043742087558	4.60448563691853	3
3.83719156329061	3.89011693876833	1
6.42095073493138	0.483316077284963	2
28.3966558332312	14.5902248380738	1
4.89707814926958	-0.0997486011603326	2
5.68418272980487	2.14349840102856	2
12.5620760340879	7.43482142498116	1
12.0969598424264	7.06252280483426	1
5.40212873339289	4.06374744157174	1
7.43936442424202	-1.02358181909637	2
6.57121172114351	0.554514359679556	2
3.25431541114586	3.44216888141213	1
15.5199328775847	7.98116365932505	1
4.96579032268442	-1.35666525342605	2
7.98434151677816	-0.0971155019629268	2
13.8724170061529	4.71768943691053	3
7.89259498476698	5.38688544785637	1
6.71142396209621	1.82036137814774	2
9.84344589431293	4.02333019297909	3
8.73991204779364	5.39472879590961	1
9.91503833737705	7.02312014020741	1
4.03877620562781	4.58162257886819	1
7.46742270657853	0.326745432244029	2
16.1517748973284	7.93764301383911	3
6.26258706292323	1.34780540535077	2
7.05005725564616	-0.864927530366486	2
12.3516521042328	4.61096623102434	3
5.72668520840398	4.12542910792121	1
12.0981895020534	7.17590482440564	1
21.6309610730417	10.2547785124632	1
7.09399976644846	5.56314894372725	1
16.302584059032	8.57483804923514	1
17.448933200522	9.57042536222846	1
7.32475574308306	5.85469491468701	1
7.94559962865383	1.98046301613946	3
6.27570959624268	1.0363341753569	2
5.98135289522098	6.33891562475134	1
2.34690029515736	3.58755898940962	1
7.84025635968019	1.1783176864776	2
10.4902719699113	1.44086962033647	3
9.75558569484966	4.34899299394499	3
8.79765125282713	6.11680135982823	1
11.9549472889988	4.12278298824486	3
12.8870145145248	5.24484878777462	3
14.444651307182	5.41133024088911	3
18.1639341505419	9.93980819282342	1
4.56167338886596	4.83531479595925	1
10.5573335462719	3.00274347346227	3
15.6606383380234	8.04067490123486	1
9.44997971613512	7.0127746232899	1
20.3728743287577	10.7449066779568	1
18.3630265530724	11.1305269242151	1
6.60700495604757	-0.639574308697592	2
12.5886781949301	8.33414092387442	1
10.2646176545339	3.34980579296199	3
11.7975540978433	6.29453913452781	1
4.87905012014823	4.16135707193034	1
10.512122816493	5.88373676648453	1
8.48608779446582	6.28511498394193	1
5.99022071366994	-0.42692886545735	2
13.9998132548776	8.03446559135723	1
6.23033846971772	2.48364090177185	2
8.29728188206749	-3.47078785876082	2
5.64367309233447	0.426279277112907	2
6.76456215899063	0.167808261293939	2
14.7355113431888	6.18323786039868	1
6.0138730550131	0.775069753894458	2
8.06059476579207	7.61766869611911	1
21.7684257724263	12.4507167096684	1
22.387473013946	11.2837319769679	1
6.78405910679534	2.77551319269532	2
7.63760657226213	5.06133223856317	1
7.75906512192025	-0.422397491191882	2
2.05739243796767	2.96292371460062	1
24.7100980132213	10.9954676135355	1
15.839134039795	9.33678094495479	1
10.1331269297913	2.97374395232088	3
10.6420748363161	2.56725798790439	3
13.9983458726705	9.10334705866606	1
7.01318567020654	0.303034093450591	2
3.15221925032194	3.43953367911835	1
6.10326797809335	-0.349838240854495	2
14.1746457443041	9.54205238190276	1
7.66839331794646	0.619462396848899	2
6.47073517629268	0.689355263438011	2
19.6046588974753	11.177038606543	1
6.59019952740081	0.515226190219103	2
7.89337603089014	-1.29198130239351	2
8.36746740539727	-1.42725964781772	2
7.6224682702451	1.37558542052376	2
4.84353681073929	5.20864404228057	1
6.4139144131539	0.237813619801179	2
8.35235874204626	-1.28588324328429	2
9.87003122359514	1.89234334629426	3
7.95783475349285	-0.505002607539113	2
5.33562654217582	5.17192201246209	1
8.84108440017849	5.89522190142212	1
7.03218020163806	3.31419549294201	2
7.63264468091472	-0.417105838143133	2
7.62123595880751	-1.66456334715096	2
6.34948981258735	1.25180269131933	2
5.26295258865318	1.67304904789745	2
12.2340131763594	3.24166164745667	3
4.93129200726488	5.45471644940519	1
6.92188506942626	0.229418396354149	2
5.86509994574297	1.04661276601155	2
8.20775720828345	5.58433298219231	1
21.7109026140967	10.6965782863714	1
3.32262905776167	4.41234959885648	1
14.5581123307823	9.07652747194497	1
15.8155766139518	9.84876655726228	1
3.69676147503278	3.54359645659077	1
7.35968802855811	-1.03615922682902	2
12.5153696208417	7.51880689858893	1
5.85397458775757	0.929510680204377	2
7.76613987479249	4.51753584203666	1
7.16066329844477	-0.342116790882019	2
7.53990476994514	1.51047994982119	2
9.24405402684378	6.35023019954639	1
5.58686698806216	1.74371981533448	2
1.80924979969827	3.53525646708401	1
8.15304172507922	5.22772278474795	1
15.437713733136	7.92117962964373	1
12.6597655572512	8.56656484599316	1
6.15110493924188	1.73416999908358	2
12.9663773287882	3.60601757778187	3
5.26808578458319	5.34682014650728	1
4.05932118416854	3.24995709589345	1
8.54431703317587	7.35923237222597	1
9.79239874304283	7.26149022705555	1
6.06128148876953	-0.672375235153774	2
12.3896303196635	3.44347895335813	3
6.32055374494226	-0.376489560915929	2
4.66162834941773	4.73112467140805	1
6.87710423816199	2.08398924647293	2
6.3009516181294	1.74516044236474	2
6.80533634584948	-0.488659670023761	2
5.62282978709312	1.1606952483517	2
9.54368550323006	5.52137472325193	1
10.8934890011092	7.43152348260513	1
7.97672586661463	2.71350760722031	2
7.91951741634345	-1.93773496984872	2
15.5910375202946	9.6044102398473	1
6.11493760161339	0.983479823414098	2
5.10356823999555	1.25755841585632	2
8.8231416624681	6.39080936701424	1
11.181896905985	6.93068002723782	1
3.92861948610095	4.19106097597797	1
14.9337635257139	5.87392798473376	3
3.90410353879321	4.88848096934456	1
7.16650820347824	1.03672913799387	2
7.32082582356491	-0.206171556035286	2
5.48157044138207	-0.111468484782447	2
6.21498666905016	1.62705307506927	2
5.86860758543427	1.25106296565029	2
7.89657257863658	4.85378665139916	1
5.95902491954226	4.67203216314321	1
10.7937955059062	6.2473490619429	1
7.93343746291539	0.807153661174465	2
7.36981813823073	3.25256394266093	2
10.7913106206071	3.44611837291087	3
7.97009351086307	2.90740693389056	2
12.2598469816047	4.07786273034896	3
6.51366342442551	-0.480020699360331	2
29.4576134803249	13.6069343292047	1
7.24167498710037	0.734353734581134	2
13.4095904761205	5.61624677813578	3
2.27741945713832	4.06101156345122	1
6.97660179002645	-0.816552573625967	2
5.01465627804899	5.25586434872863	1
19.6341482084033	10.8784917237065	1
8.51623612770841	-0.123880849274413	2
9.1481256237921	-1.30442132947557	2
13.8505054002929	6.69828763468391	1
2.38354944624657	3.34154466599471	1
4.18861490174044	4.548141611733	1
6.30952446005194	1.54857168800631	2
9.19462421872285	-3.86277821486105	2
7.16111310244698	4.85927144615009	1
4.84293063636056	5.93189536840722	1
6.55999820012038	1.00885289683466	2
6.24615052580072	0.420817149067562	2
14.3973584628742	9.28388509336775	1
10.6174978072125	6.96477429194624	1
3.03030292023244	3.40153690509569	1
13.1448959657192	3.49047938856752	3
14.9680959876819	6.71910500701367	1
11.7823066579384	8.51032079789634	1
5.63560188585293	4.86274121603953	1
7.24003987469979	3.9938211088552	1
6.50897551862774	1.11263964678887	2
14.997613552678	4.77249902259678	3
7.40170087888994	0.819364691907562	2


==> figures/sens_skew_EM_Huber_BIC_Huber_Skew-Schwarz_Nk_50_step_2_MC_300_1.csv <==
Var1	Var2
0.965	5
44	-18
43	-18.1666666666667
42.8	-18
43	-17.8571428571429
44	-18
0.965	5
13.1428571428571	-16
13	-16.1428571428571
12.8333333333333	-16
13	-15.8571428571429
13.1428571428571	-16
0.965	5
43.3	-4
43	-4.33333333333333
42.5	-4
43	-3
43.3	-4
0.965	5
33.3	0
33	-0.599999999999999
32.25	0
33	0.749999999999996
33.3	0
0.965	5
15.125	14
15	13.8571428571429
14.8333333333333	14
15	14.1
15.125	14
0.97	5
45	-18.5
43	-18.6666666666667
42.2	-18
43	-17.4285714285714
45	-17.7142857142857
0.97	3
-15	10.3333333333333
-14.75	10
-15	9.33333333333334
0.97	5
13.5714285714286	-16
13	-16.5714285714286
12.3333333333333	-16
13	-15.4285714285714
13.5714285714286	-16
0.97	5
43.6	-4
43	-4.66666666666667
42	-4
43	-2
43.6	-4
0.97	5
33.6	0
33	-1.2
31.5	0
33	1.49999999999999
33.6	0
0.97	5
37.2	4
37	3.5
36.6	4
37	4.28571428571428
37.2	4
0.97	5
23.2857142857143	6
23	5.66666666666667
22.5	6
23	6.33333333333333
23.2857142857143	6
0.97	5
15.5	14
15	13.4285714285714
14.3333333333333	14
15	14.4
15.5	14
0.97	5
15.3333333333333	18
15	17.7777777777778
14.5	18
15	18.6666666666667
15.3333333333333	18
0.975	3
36.6666666666667	-20
37	-19.25
37.75	-20
0.975	5
45	-19.25
43	-19.1666666666667
41.6	-18
43	-17
45	-17.2857142857143
0.975	9
45	-14.2
43	-14.6
42.25	-14
41	-12.75
40	-12
41	-10.5
42.5	-12
43	-12.5
45	-13
0.975	3
45	-8.16666666666666
44.75	-8
45	-7.50000000000002
0.975	9
45	-2.16666666666666
43.9	-4
43	-5
41.5	-4
41	-3
40.4	-2
41	-0.500000000000008
43	-1.5
45	-1.50000000000002
0.975	3
-15	10.8333333333333
-14.375	10
-15	8.33333333333334
0.975	5
-6.85714285714286	-18
-7	-18.25
-7.19999999999999	-18
-7	-17.75
-6.85714285714286	-18
0.975	5
-4.83333333333334	-16
-5	-16.1428571428571
-5.24999999999999	-16
-5	-15.8333333333333
-4.83333333333334	-16
0.975	5
14	-16
13	-17
11.8333333333333	-16
13	-15
14	-16
0.975	5
1.6	-14
1	-14.4285714285714
0.400000000000001	-14
1	-12.5
1.6	-14
0.975	5
-8.85714285714286	-8
-9	-8.19999999999999
-9.16666666666666	-8
-9	-7.75000000000001
-8.85714285714286	-8
0.975	5
35.25	-8
35	-8.49999999999998
34.8333333333333	-8
35	-7.50000000000002
35.25	-8
0.975	5
27.2	-6
27	-6.24999999999999
26.6666666666667	-6
27	-5.83333333333334
27.2	-6
0.975	5
31.1666666666667	-6
31	-6.19999999999999
30.8	-6
31	-5.00000000000003
31.1666666666667	-6
0.975	7
1.6	-4
1	-4.42857142857143
-1	-4.33333333333332
-1.19999999999999	-4
-1	-3.85714285714286
1	-3.5
1.6	-4
0.975	5
-8.50000000000002	0
-9	-0.199999999999992
-9.19999999999999	0
-9	0.24999999999999
-8.50000000000002	0
0.975	9
33.9	0
33	-1.8
31	-0.333333333333322
30.75	0
31	0.999999999999967
32	2
33	2.24999999999999
33.2	2
33.9	0
0.975	5
9.16666666666666	2
9	1.80000000000001
8.80000000000001	2
9	2.24999999999999
9.16666666666666	2
0.975	5
21.75	2
21	1.5
20.25	2
21	2.6
21.75	2
0.975	5
1.16666666666666	4
1	3.80000000000001
0.857142857142863	4
1	4.19999999999999
1.16666666666666	4
0.975	5
37.5	4
37	2.75
36	4
37	4.71428571428571
37.5	4
0.975	5
23.7142857142857	6
23	5.16666666666667
21.75	6
23	6.83333333333333
23.7142857142857	6
0.975	5
35.5	6
35	5.25
34	6
35	6.6
35.5	6
0.975	5
42	6
41	5.66666666666668
40.75	6
41	6.19999999999999
42	6
0.975	5
-10.6666666666667	8
-11	7.83333333333334
-11.3333333333333	8
-11	8.16666666666666
-10.6666666666667	8
0.975	5
13.6	8
13	7.625
12.625	8
13	8.42857142857143
13.6	8
0.975	7
19.75	8
19	7.5
18.25	8
18.6666666666667	10
19	10.1666666666667
19.1428571428571	10
19.75	8
0.975	5
25.1666666666667	8
25	7.80000000000001
24.75	8
25	8.24999999999999
25.1666666666667	8
0.975	5
-8.625	12
-9	11.5
-9.5	12
-9	12.375
-8.625	12
0.975	5
15.875	14
15	13
13.8333333333333	14
15	14.7
15.875	14
0.975	5
23.25	16
23	15.8571428571429
22.6666666666667	16
23	16.2
23.25	16
0.975	5
-2.75000000000001	18
-3	17.8
-3.49999999999998	18
-3	18.1666666666667
-2.75000000000001	18
0.975	5
15.8333333333333	18
15	17.4444444444444
13.75	18
15	19.6666666666667
15.8333333333333	18
0.975	5
-12.8	22
-13	21.6666666666667
-13.5	22
-13	22.1666666666667
-12.8	22
0.975	5
18	24
17	23.5714285714286
16	24
17	24.6
18	24
0.975	5
17.1428571428571	28
17	27.75
16.6666666666667	28
17	28.3333333333333
17.1428571428571	28
0.98	3
36.3333333333333	-20
37	-18.5
38.5	-20
0.98	24
45	-20
43	-19.6666666666667
41	-18
41	-18
40	-16
41	-15
41.5	-14
41	-13.5
39	-12
37.4	-14
37	-14.6666666666667
36.3333333333333	-14
35	-12
37	-11
39	-12
39	-10
39	-10
38.3333333333333	-8
39	-7.33333333333334
40	-8
41	-9
43	-10
43	-10
45	-11.6
0.98	5
45	-14.8
43	-15.2
41.6666666666667	-16
43	-16.5714285714286
45	-16.8571428571429
0.98	3
45	-8.66666666666666
44	-8
45	-6
0.98	3
-15	-5.5
-14	-6
-15	-6.5
0.98	11
45	-2.66666666666666
44.2	-4
43	-5.33333333333333
41	-4
41	-4
39.8	-2
39	0
41	0.666666666666659
41.5	0
43	-1
45	0
0.98	4
-15	11.3333333333333
-14	10
-14	8
-15	7.5
0.98	3
-15	15
-14.5	14
-15	13.3333333333333
0.98	3
-15	20
-13	18
-15	17
0.98	7
-15	25
-14.6	24
-15	22
-13	22.6666666666667
-12.2	22
-13	20.6666666666667
-15	22
0.98	3
-10.3333333333333	30
-11	29.5
-12	30
0.98	3
9.28571428571428	30
9	29
8.5	30
0.98	7
16	30
17	29.3333333333333
17.5714285714286	28
17	27
15.6666666666667	28
15	29
14.5	30
0.98	5
-6.42857142857143	-18
-7	-19
-7.79999999999999	-18
-7	-17
-6.42857142857143	-18
0.98	9
11.6666666666667	-18
11	-18.5
10	-18
11	-17
11.3333333333333	-16
13	-14.5714285714286
14.4285714285714	-16
13	-17.4285714285714
11.6666666666667	-18
0.98	5
-4.33333333333334	-16
-5	-16.5714285714286
-5.99999999999999	-16
-5	-15.3333333333333
-4.33333333333334	-16
0.98	5
10	-16
9	-17
8	-16
9	-15.6
10	-16
0.98	7
2.2	-14
1	-14.8571428571429
-0.199999999999997	-14
0.500000000000004	-12
1	-10
3	-12
2.2	-14
0.98	5
-8	-12
-9	-12.6666666666667
-9.4	-12
-9	-11.5
-8	-12
0.98	5
9.4	-12
9	-12.4
8.6	-12
9	-11
9.4	-12
0.98	7
35	-10
33	-10.6666666666667
31	-10.4
30.3333333333333	-10
31	-9.5
33	-9.6
35	-10
0.98	5
-8.42857142857143	-8
-9	-8.8
-9.66666666666666	-8
-9	-7.00000000000001
-8.42857142857143	-8
0.98	5
11.5	-8
11	-8.66666666666666
10.6666666666667	-8
11	-7.5
11.5	-8
0.98	5
36	-8
35	-10
34.3333333333333	-8
35	-6
36	-8
0.98	5
27.8	-6
27	-6.99999999999999
25.6666666666667	-6
27	-5.33333333333334
27.8	-6
0.98	7
31.6666666666667	-6
31	-6.79999999999999
30.2	-6
30.6	-4
31	-3
31.4	-4
31.6666666666667	-6
0.98	5
-8.66666666666667	-4
-9	-4.66666666666666
-9.4	-4
-9	-3.5
-8.66666666666667	-4
0.98	7
2.2	-4
1	-4.85714285714286
-1	-5.33333333333333
-1.79999999999999	-4
-1	-3.42857142857143
1	-3
2.2	-4
0.98	5
13.5	-4
13	-4.66666666666666
12.3333333333333	-4
13	-3
13.5	-4
0.98	5
35.6666666666667	-4
35	-6
34.6	-4
35	-3.6
35.6666666666667	-4
0.98	11
33.4	-2
33	-2.4
32	-2
31	-1.33333333333333
30	0
30.3333333333333	2
31	3
33	2.99999999999999
33.8	2
34.2	0
33.4	-2
0.98	5
-7	0
-9	-0.799999999999995
-9.8	0
-9	0.999999999999992
-7	0
0.98	5
19.5	0
19	-0.666666666666659
18.6666666666667	0
19	1
19.5	0
0.98	5
9.66666666666666	2
9	1.20000000000001
8.2	2
9	2.99999999999999
9.66666666666666	2
0.98	5
22.5	2
21	1
19.5	2
21	3.2
22.5	2
0.98	5
-6.5	4
-7	3
-8	4
-7	4.66666666666666
-6.5	4
0.98	5
-2.66666666666667	4
-3	3.6
-3.5	4
-3	4.66666666666666
-2.66666666666667	4
0.98	5
1.66666666666666	4
1	3.20000000000001
0.428571428571434	4
1	4.79999999999999
1.66666666666666	4
0.98	13
37.8	4
37	2
35.4	4
35	4.5
33	6
33	6
32.5	8
33	8.5
33.6666666666667	8
35	7.2
36	6
37	5.14285714285714
37.8	4
0.98	9
24.1428571428571	6
23	4.66666666666667
21	6
23	7.33333333333333
24	8
25	8.99999999999999
25.6666666666667	8
25	7.20000000000001
24.1428571428571	6
0.98	7
45	6
43	5.33333333333334
41	4.66666666666667
40	6
41	6.79999999999999
43	7
45	6
0.98	5
-9.66666666666667	8
-11	7.33333333333334
-12.3333333333333	8
-11	8.66666666666666
-9.66666666666667	8
0.98	5
0	8
-1	6
-1.66666666666666	8
-1	8.5
0	8
0.98	5
14.2	8
13	7.25
12.25	8
13	8.85714285714286
14.2	8
0.98	7
20.5	8
19	7
17.5	8
17.6666666666667	10
19	10.6666666666667
19.5714285714286	10
20.5	8
0.98	5
5.5	10
5	9.6
4.6	10
5	10.4
5.5	10
0.98	5
-8.25	12
-9	11
-10	12
-9	12.75
-8.25	12
0.98	7
-2.71428571428572	12
-3	11.6
-3.5	12
-3.66666666666666	14
-3	14.5
-1	14
-2.71428571428572	12
0.98	9
17.4	12
17	11
16.3333333333333	12
15	12.5714285714286
13.3333333333333	14
15	15
16.25	14
17	12.5
17.4	12
0.98	5
39.4	12
39	11.6
38.6	12
39	12.4
39.4	12
0.98	5
-10.6666666666667	14
-11	13.5
-11.5	14
-11	14.6666666666667
-10.6666666666667	14
0.98	5
28	14
27	13.6666666666667
26.6	14
27	15
28	14
0.98	5
24	16
23	15.4285714285714
21.6666666666667	16
23	16.8
24	16
0.98	5
-2.00000000000001	18
-3	17.2
-5	18
-3	18.6666666666667
-2.00000000000001	18
0.98	7
16.3333333333333	18
15	17.1111111111111
13	18
14.3333333333333	20
15	20.4
15.4	20
16.3333333333333	18
0.98	5
-10.6	20
-11	18
-12	20
-11	20.5
-10.6	20
0.98	5
23.4	20
23	19.5
22.3333333333333	20
23	20.3333333333333
23.4	20
0.98	7
33.6666666666667	22
33	21.6
32.6	22
32.5	24
33	25
33.5	24
33.6666666666667	22
0.98	5
19	24
17	23.1428571428571
15	24
17	25.2
19	24
0.98	5
38	24
37	23.6
36.5	24
37	24.4
38	24
0.98	5
-2.5	28
-3	27.7142857142857
-3.66666666666666	28
-3	28.4
-2.5	28
0.98	5
37.5	28
37	27.6
36.6	28
37	28.5
37.5	28
0.985	7
-11.25	-20
-11.3333333333333	-18
-12.5	-16
-11	-14.5
-10.25	-16
-10.5	-18
-10.6666666666667	-20
0.985	3
-3.75	-20
-3	-19.4
-2.25	-20
0.985	3
20.25	-20
21	-19
22.5	-20
0.985	3
24	-20
25	-19
26	-20
0.985	5
28	-20
28.5	-18
29	-17.5
30	-18
29.5	-20
0.985	6
36	-20
36	-18
37	-17
37.3333333333333	-18
39	-19.6666666666667
39.5	-20
0.985	84
42.5	-20
41	-19
40.25	-18
39	-16.3333333333333
38	-16
39	-15.6666666666667
40.6666666666667	-14
39	-12.75
38	-14
37	-15.6666666666667
36	-16
35	-17
34	-16
35	-15
35.3333333333333	-14
35	-13.5
33.5	-12
33	-11.6666666666667
31	-11
29.3333333333333	-10
31	-8.75
33	-9
33.8333333333333	-8
34.25	-6
34	-4
35	-3
36.6666666666667	-4
36.5	-6
36.75	-8
37	-9
37.3333333333333	-8
39	-6.33333333333334
41	-7.49999999999999
42	-8
43	-8.50000000000001
43.25	-8
44	-6
43	-5.66666666666667
41	-5
39.5	-4
39.2	-2
39	-1.49999999999999
38	-2
37	-3
36.6666666666667	-2
36.6666666666667	0
36	2
35	3.49999999999999
34.4	2
34.5	0
34	-2
33	-3
32	-4
32.1666666666667	-6
31	-7.4
29.6	-6
30	-4
30	-2
29.25	0
29.3333333333333	2
30.5	4
30.5	6
31	6.50000000000001
31.75	8
33	9.25
34.6666666666667	8
35	7.8
36	8
36	10
37	10.3333333333333
37.3333333333333	10
37.3333333333333	8
37	7.49999999999999
36.5	6
37	5.57142857142857
38.1	4
39	2.2
40	2
41	1.66666666666666
42.25	0
43	-0.5
44	0
43.5	2
45	2.75
0.985	5
45	-15.4
43	-15.8
42.6666666666667	-16
43	-16.1428571428571
45	-16.4285714285714
0.985	3
45	-9.16666666666667
43.75	-10
45	-11
0.985	9
-15	-4.75
-14	-4
-13	-3.25
-12.25	-4
-12.5	-6
-12.25	-8
-13	-9
-14	-8
-15	-7.25
0.985	3
45	-3.16666666666667
44.5	-4
45	-5.25
0.985	3
-15	-1.25
-14.25	-2
-15	-3
0.985	3
-15	4.50000000000001
-14.5	4
-15	3
0.985	11
45	5.25
43	4.33333333333334
42	4
41	3
40.8	4
39.25	6
41	7.4
42.5	8
43	9
43.5	8
45	7
0.985	3
45	9
43.5	10
45	10.75
0.985	3
-15	11.8333333333333
-14	12
-15	12.3333333333333
0.985	3
45	13.25
43.5	14
45	15
0.985	3
45	17.5
44	18
45	18.3333333333333
0.985	6
45	25.6666666666667
43	25
41.5	26
43	26.75
44.6666666666667	28
45	28.3333333333333
0.985	54
-15	26.5
-13	26.5
-11	27
-9	26.3333333333333
-7.33333333333334	28
-7	28.3333333333333
-6	28
-6.75	26
-7	25.5
-9	25.6666666666667
-11	24.5
-13	25.6666666666667
-14	24
-13	23.1666666666667
-11.6	22
-11	21.25
-10	20
-10.25	18
-11	16.5
-13	17.25
-14.6666666666667	16
-13.75	14
-13	12.5
-12.25	14
-11	15.6666666666667
-10.1666666666667	14
-9	13.125
-7.875	12
-9	10.5
-10.5	12
-11	12.75
-12.5	12
-13	11.6666666666667
-13.625	10
-13	8.33333333333334
-11	9.16666666666667
-9	8.50000000000001
-8.75	8
-8	6
-7	5.66666666666666
-5.75	4
-6.75	2
-6	0
-7	-1
-9	-1.4
-10.4	0
-9	1.74999999999999
-8	2
-9	3
-10	4
-9.33333333333334	6
-11	6.83333333333333
-13	7.66666666666666
-15	6.75
0.985	4
-9.33333333333334	30
-11	28.75
-13	29.5
-13.25	30
0.985	3
1.25	30
1	29.5
0.666666666666659	30
0.985	7
9.71428571428571	30
11	28.5
11.75	28
11	27
9	27.6666666666667
8.75	28
7.75	30
0.985	20
18	30
18	28
17	26.25
16.5	26
17	25.8
18	26
19	26.25
19.3333333333333	26
19.75	24
19.5	22
19	21
18.6666666666667	22
17	22.7142857142857
15	23.25
13	23
12	24
12.5	26
13	26.3333333333333
14.6666666666667	28
13.75	30
0.985	3
21.5	30
21	29.5
20	30
0.985	4
29.3333333333333	30
29	29
27	29.5
26.8	30
0.985	3
42	30
41	29.5
40	30
0.985	21
-6	-18
-7	-19.75
-8.4	-18
-7	-16.25
-6.74999999999999	-16
-7	-15
-8	-14
-9	-13.6666666666667
-10	-12
-9	-10.75
-7	-11.75
-5	-10.5
-3	-11.25
-2	-12
-3	-13
-5	-12.75
-6.66666666666666	-14
-5	-14.8333333333333
-3.83333333333333	-16
-5	-17
-6	-18
0.985	15
12.6666666666667	-18
11	-19.25
9	-18.3333333333333
7	-18.5
6.75	-18
5	-16.25
4	-16
5	-15.5
7	-15.75
9	-15
11	-15
13	-14.1428571428571
14.8571428571429	-16
13	-17.8571428571429
12.6666666666667	-18
0.985	7
17.2	-18
17	-19
16.5	-18
16	-16
17	-15.5
17.25	-16
17.2	-18
0.985	17
-0.666666666666659	-16
-1	-17
-1.33333333333334	-16
-1	-15
-0.799999999999996	-14
-0.249999999999998	-12
-1	-10.5
-1.33333333333334	-10
-1	-9.66666666666666
1	-9
3	-9.49999999999999
3.50000000000001	-10
3.6	-12
3	-13.5
2.8	-14
1	-15.2857142857143
-0.666666666666659	-16
0.985	5
23.3333333333333	-16
23	-16.2
22.6666666666667	-16
23	-15
23.3333333333333	-16
0.985	5
27.5	-16
27	-16.5
26.6666666666667	-16
27	-15
27.5	-16
0.985	5
22	-14
21	-14.3333333333333
20	-14
21	-13.6666666666667
22	-14
0.985	5
-12.25	-12
-13	-13.5
-13.6	-12
-13	-11
-12.25	-12
0.985	7
10	-12
9	-13
8	-12
8	-10
9	-9.75
10	-10
10	-12
0.985	5
17.2	-12
17	-12.5
16.75	-12
17	-11
17.2	-12
0.985	5
24	-12
23	-13
22.6666666666667	-12
23	-11
24	-12
0.985	5
27.25	-12
27	-13
26	-12
27	-11
27.25	-12
0.985	5
-8.00000000000001	-8
-9	-9.4
-10.1666666666667	-8
-9	-6.25000000000001
-8.00000000000001	-8
0.985	9
-4.75	-8
-5	-9
-5.25	-8
-6	-6
-5.25	-4
-5	-3.66666666666666
-4.49999999999999	-4
-4	-6
-4.75	-8
0.985	7
5.33333333333334	-8
5	-8.50000000000001
4.49999999999999	-8
4.66666666666666	-6
5	-5.75
5.25	-6
5.33333333333334	-8
0.985	5
12.25	-8
11	-9.66666666666666
10.1666666666667	-8
11	-6.75
12.25	-8
0.985	17
21.5	-8
21	-8.25
19	-9
17	-9.49999999999999
16	-8
17	-7
19	-7.49999999999999
20.5	-6
20.5	-4
21	-3
21.5	-2
23	-1.25
24	-2
23	-3.49999999999999
22	-4
21.3333333333333	-6
21.5	-8
0.985	9
-0.666666666666659	-6
-1	-6.33333333333334
-2	-6
-2.4	-4
-1	-3
1	-2.5
2.8	-4
1	-5.28571428571429
-0.666666666666659	-6
0.985	9
28.4	-6
27	-7.74999999999999
25	-6.25
24.6666666666667	-6
24	-4
25	-3.49999999999999
25.3333333333333	-4
27	-4.83333333333333
28.4	-6
0.985	5
-8.16666666666667	-4
-9	-5.66666666666666
-10	-4
-9	-2.75
-8.16666666666667	-4
0.985	5
10.5	-4
9	-5
7.50000000000001	-4
9	-3.25
10.5	-4
0.985	9
14.25	-4
13	-5.66666666666666
11.3333333333333	-4
12	-2
12.4	0
13	1
13.75	0
14	-2
14.25	-4
0.985	13
5.50000000000001	0
5	-0.333333333333341
4.66666666666666	0
3	1.66666666666666
2.49999999999999	2
1	2.6
4.66293670342566e-15	4
1	5.4
2.16666666666667	4
3	2.33333333333334
5	2.33333333333334
5.50000000000001	2
5.50000000000001	0
0.985	49
20.25	0
19	-1.66666666666666
18.1666666666667	0
17	1.4
15	1.25
14	2
15	3
17	3
19	2.50000000000001
21	3.8
23	3
23.5	4
23	4.16666666666667
21	4.50000000000001
20	6
19	6.5
17	7.49999999999999
16	8
16	10
15.3333333333333	12
15	12.1428571428571
13	13
12	14
13	15
15	15.3
16.625	14
17	13.25
18	12
19	11.1666666666667
20	10
21	8.25
22	8
23	7.83333333333333
23.25	8
25	9.74999999999999
26.1666666666667	8
25	6.6
24.5714285714286	6
25	5
27	5
27.5	4
27	3.49999999999999
25.5	2
26	0
25	-0.500000000000008
24.6666666666667	0
23	1.66666666666666
21	0.5
20.25	0
0.985	9
10.1666666666667	2
9	0.600000000000003
7.6	2
7	3.49999999999999
6.66666666666666	4
7	4.50000000000001
8	4
9	3.74999999999999
10.1666666666667	2
0.985	5
-2.16666666666667	4
-3	3
-4.25	4
-3	5.66666666666666
-2.16666666666667	4
0.985	5
32	4
33	3.74999999999999
34	4
33	4.50000000000001
32	4
0.985	9
0	6
-1	5.4
-2.49999999999999	6
-2.66666666666666	8
-1	9.25
1	8.50000000000001
1.50000000000001	8
1	7.49999999999999
0	6
0.985	5
14.8	8
13	6.875
11.875	8
13	9.28571428571429
14.8	8
0.985	5
29.5	8
29	7.49999999999999
28.6666666666667	8
29	8.33333333333334
29.5	8
0.985	5
6.25	10
5	9
4	10
5	11
6.25	10
0.985	29
9.25	10
9	9.75
8.49999999999999	10
8.8	12
8	14
7	15.5
5	15
3.50000000000001	16
3.50000000000001	18
5	18.5
6.5	20
6.66666666666666	22
6.75	24
5	25.4
4	26
5	27
7	26.25
7.33333333333334	26
9	24.3333333333333
10	24
9	23
8	22
8.49999999999999	20
9	19
9.25	18
9.75	16
10.5	14
9.33333333333334	12
9.25	10
0.985	5
42	10
41	9.49999999999999
40.6666666666667	10
41	10.3333333333333
42	10
0.985	11
-2.28571428571429	12
-3	11
-4.25	12
-4.66666666666666	14
-3	15.25
-1	14.75
1	14.3333333333333
2	14
1	13.6666666666667
-1	13.5
-2.28571428571429	12
0.985	7
25.25	12
25	11
23	11.6666666666667
22	12
23	12.25
25	12.3333333333333
25.25	12
0.985	5
40	12
39	11
38	12
39	13
40	12
0.985	9
-5.50000000000001	14
-7	13.4
-7.6	14
-9	15.75
-10	16
-9	16.3333333333333
-7	16.5
-6.75	16
-5.50000000000001	14
0.985	9
21.25	14
21	13
20.5	14
20	16
21	16.5
23	17.4
24.75	16
23	15
21.25	14
0.985	9
29.5	14
29	13.6666666666667
27	13.1666666666667
26	14
26	16
27	17
27.3333333333333	16
29	14.3333333333333
29.5	14
0.985	5
35.5	16
35	15
34.75	16
35	17
35.5	16
0.985	7
-1.25000000000001	18
-3	16.6
-5	17.4
-6	18
-5	18.6
-3	19.1666666666667
-1.25000000000001	18
0.985	9
16.8333333333333	18
15	16.7777777777778
13	16.5
12.4	18
13	19.5
13.3333333333333	20
15	21
16	20
16.8333333333333	18
0.985	7
31.3333333333333	18
31	17
30.6666666666667	18
30.4	20
31	20.75
31.75	20
31.3333333333333	18
0.985	5
1.33333333333334	20
1	19.5
0	20
1	21
1.33333333333334	20
0.985	7
12	20
11	19.75
10	20
10	22
11	23
12	22
12	20
0.985	5
24	20
23	18.75
21.3333333333333	20
23	20.8333333333333
24	20
0.985	5
27.25	20
27	19
26.6666666666667	20
27	21
27.25	20
0.985	13
36	20
35	18.5
34.25	20
33	21
32	22
31.75	24
32.75	26
33	26.3333333333333
33.25	26
34.25	24
34.6666666666667	22
35	21.5
36	20
0.985	7
43.3333333333333	20
43	19
42.5	20
42.5	22
43	22.5
44	22
43.3333333333333	20
0.985	9
26.5	22
25	21.25
24.4	22
23	23.75
22.6666666666667	24
23	24.5
25	24.5
25.5	24
26.5	22
0.985	5
29.3333333333333	22
29	21.75
28	22
29	23
29.3333333333333	22
0.985	7
39.2	24
39	23
37	23
35.75	24
37	25
39	24.5
39.2	24
0.985	5
-1.75	28
-3	27.2857142857143
-4.66666666666666	28
-3	29
-1.75	28
0.985	5
3.50000000000001	28
3	27.5
2.49999999999999	28
3	28.25
3.50000000000001	28
0.985	5
23.3333333333333	28
23	27.5
22.5	28
23	28.5
23.3333333333333	28
0.985	5
38.25	28
37	27
36	28
37	29.25
38.25	28
0.99	5
-12	-20
-12.3333333333333	-18
-13	-17
-13.6666666666667	-16
-15	-14.6666666666667
0.99	3
-8	-20
-9	-18
-9.66666666666666	-20
0.99	13
-4.5	-20
-3	-18.8
-1.66666666666666	-18
-2.33333333333334	-16
-3	-14
-3	-14
-5	-13.5
-5.66666666666666	-14
-5	-14.3333333333333
-3.33333333333333	-16
-5	-17.4285714285714
-5.57142857142858	-18
-6	-20
0.99	15
15	-20
15	-18
13	-18.6666666666667
11	-20
9	-19.3333333333333
7	-20
6	-18
5	-17
3	-16.5
2	-16
1	-15.7142857142857
0.333333333333341	-16
-0.333333333333341	-18
-1	-19
-1.5	-20
0.99	15
19.5	-20
21	-18
23	-19.5
24.5	-18
25	-17
25.6666666666667	-16
25	-14
24.3333333333333	-16
23	-16.8
21.6666666666667	-16
21	-15.3333333333333
19	-14.6666666666667
18	-16
17.8	-18
18	-20
0.99	7
35.6666666666667	-20
35	-18.5
34	-18
33	-17
32	-18
33	-19
33.5	-20
0.99	3
-15	-17.3333333333333
-14	-18
-15	-20
0.99	3
-15	-13.3333333333333
-14.2	-12
-15	-10.6666666666667
0.99	3
45	-9.66666666666667
44.5	-10
45	-10.4
0.99	3
45	-3.66666666666667
44.8	-4
45	-4.5
0.99	21
-15	-0.499999999999996
-13.5	-2
-13	-2.5
-11.5	-4
-11	-6
-10.6	-4
-9	-2
-7.66666666666667	-4
-7	-5.33333333333334
-6	-4
-5	-2.66666666666666
-4	-2
-5	0
-7	-2
-9	-2
-11	0
-10	2
-11	3
-13	4
-14	2
-15	1
0.99	3
45	4.5
44	4
45	3.5
0.99	3
45	12.5
44	12
45	11.5
0.99	3
45	21
44.3333333333333	20
45	19.3333333333333
0.99	15
45	24.6666666666667
43	24
41	25.5
39	26
41	28
43	27.5
43.6666666666667	28
43	29
41	28
39	28
39	28
37	26.4
35.4	28
37	30
37	30
0.99	9
-15	28
-13	28
-11	28
-9	27.3333333333333
-8.33333333333334	28
-9	29
-11	28
-13	28
-14	30
0.99	42
-8	30
-7	29.3333333333333
-5	29
-3	29.6
-1	28
-3	26.8571428571429
-5	27.3333333333333
-6	26
-7	24
-9	24.6666666666667
-10	24
-11	22
-11	22
-11	22
-9.4	20
-9.5	18
-9	17.3333333333333
-7	18
-7	18
-5	19.2
-3	19.6666666666667
-2	20
-1	20.6666666666667
0.333333333333341	22
-1	23.3333333333333
-3	24
-1	24.6666666666667
1	25
3	24
3	22
2.33333333333334	20
3	19
5	19
6	20
5.66666666666666	22
6	24
5	24.8
3	26
3	26
1	28
1	28
-0.333333333333341	30
0.99	7
2	30
3	29
5	28
5	28
7	27
8	28
7	30
0.99	6
10.1428571428571	30
11	29
12.5	28
13	27.3333333333333
13.6666666666667	28
13	30
0.99	32
23	30
23	30
24.3333333333333	28
23	26
21	28
21	28
19	29.3333333333333
18.4285714285714	28
19	27
20.3333333333333	26
20.5	24
21	22
21	22
23	21.3333333333333
23.8	22
23	23
21.6666666666667	24
23	26
25	26
27	24
29	25
31	24
32	26
33	27.3333333333333
34	26
35	24
37	25.6
39	26
39.8	24
41	22
43	24
45	23
0.99	6
30.3333333333333	30
29.5	28
29	27
27	28
27	28
26.2	30
0.99	2
44	30
45	29.3333333333333
0.99	3
27	-18
27	-18
27	-18
0.99	3
31	-20
31	-20
31	-20
0.99	5
38.3333333333333	-18
39	-18.6666666666667
39.5	-18
39	-17.3333333333333
38.3333333333333	-18
0.99	3
41	-20
41	-20
41	-20
0.99	5
-9.5	-16
-9	-18
-8	-16
-9	-15
-9.5	-16
0.99	3
15	-18
15	-18
15	-18
0.99	3
27	-18
27	-18
27	-18
0.99	3
29	-16
29	-16
29	-16
0.99	2
45	-16
45	-16
0.99	11
5	-14
5	-14
7	-15
9	-14.4
10	-14
9	-13.6
7.4	-12
7	-11
5	-10
4.2	-12
5	-14
0.99	3
17	-14
17	-14
17	-14
0.99	11
27.5	-14
29	-16
31	-15
33	-14
33	-14
33	-14
32	-12
31	-11.6
29	-10.6666666666667
28	-12
27.5	-14
0.99	5
38.6	-14
39	-14.6666666666667
39.6666666666667	-14
39	-13.5
38.6	-14
0.99	2
45	-16
45	-16
0.99	17
-11.5	-12
-11	-13
-10.6	-12
-9	-10
-7	-11
-5.66666666666666	-10
-6	-8
-7	-6.66666666666666
-7.57142857142858	-8
-9	-10
-10.6666666666667	-8
-11	-6
-11.5	-8
-13	-10
-13	-10
-13	-10
-11.5	-12
0.99	3
-1	-12
-1	-12
-1	-12
0.99	25
10.6	-12
11	-13
12	-12
13	-11
13.6666666666667	-12
15	-13.3333333333333
16	-12
15	-10.6666666666667
14	-10
15	-8
15	-8
17	-6
19	-6
19	-6
19	-4
19	-4
17	-2
15	-4
15	-4
13.6666666666667	-6
13	-8
13	-8
12	-10
11	-11
10.6	-12
0.99	11
17.8	-12
17	-14
17	-14
19	-13.5
21	-12.6666666666667
21.6666666666667	-12
22.3333333333333	-10
21	-9
19.6666666666667	-10
19	-10.5
17.8	-12
0.99	3
25	-14
25	-14
25	-14
0.99	123
-4	-10
-3	-10.5
-2.33333333333334	-10
-1	-8.66666666666666
1	-8
3	-8
3	-8
3.66666666666666	-6
5	-5
6	-6
6.33333333333334	-8
7	-9
9	-9
9.66666666666667	-8
11	-6
11	-6
11	-6
9	-6
7	-4.66666666666666
6.33333333333334	-4
7	-2
9	-2.5
10	-2
11	-1.33333333333334
11.8	0
13	2
13	2
15	4
17	4
19	4
19	4
19	6
19	6
17	6
17	6
15	4
14.3333333333333	6
13	6.5
11.5	8
13	9.71428571428572
14	10
13	11
12	12
11	13
10.3333333333333	12
10	10
9	9
7.66666666666666	8
7	6
6	8
5	8.4
3.4	10
5	11.6
7	10
8.2	12
7	14
7	14
5	14
5	14
3	13
1	12.6666666666667
-1	13
-1.85714285714286	12
-3	10.4
-5	12
-5	12
-7	12.8
-7.5	12
-7	10.6666666666667
-6.33333333333334	10
-7	9.33333333333334
-8	8
-7	6.66666666666666
-6	6
-5	4
-4	6
-5	7
-5.66666666666666	8
-5	8.66666666666666
-3	9
-1	10
1	10
3	8
3	8
4	6
3	5
2.66666666666667	4
3	3.33333333333334
5	3.33333333333334
5.66666666666666	4
7	6
9	6
10	4
10.6666666666667	2
9	0
7	2
7	0
5	-1.33333333333334
3.66666666666666	0
3	0.666666666666659
1	2
1	2
-0.428571428571424	4
-1	4.8
-1.66666666666667	4
-3	2.4
-5	4
-6	2
-5	0
-3	1
-1	0
-2.33333333333334	-2
-1	-2.57142857142858
1	-2
3	-2
3.66666666666666	-4
3	-5
1	-5.71428571428572
0.333333333333341	-6
-1	-7.33333333333334
-3	-6.66666666666666
-4	-8
-4	-10
0.99	3
-1	-12
-1	-12
-1	-12
0.99	2
-15	-8
-15	-8
0.99	3
5	-10
5	-10
5	-10
0.99	9
23	-8
23	-8
25	-9.33333333333334
26.3333333333333	-8
25	-7
23.6666666666667	-6
23	-5
22.3333333333333	-6
23	-8
0.99	13
29	-8
29	-8
31	-8
33	-8.4
33.3333333333333	-8
33.5	-6
33.4	-4
33	-3.6
32.6	-4
32.6666666666667	-6
31	-8
29	-6
29	-8
0.99	2
-15	-8
-15	-8
0.99	7
41	-6
41	-6
43	-6
43	-6
43	-6
41	-6
41	-6
0.99	2
-15	-4
-15	-4
0.99	3
-3	-4
-3	-4
-3	-4
0.99	7
26.3333333333333	-4
27	-4.33333333333333
29	-6
29.4	-4
29	-3
27	-3
26.3333333333333	-4
0.99	2
-15	-4
-15	-4
0.99	3
-3	-4
-3	-4
-3	-4
0.99	3
25	-2
25	-2
25	-2
0.99	7
34.6	-2
35	-2.4
35.6666666666667	-2
35.6666666666667	0
35	2
34.8	0
34.6	-2
0.99	7
14.5	0
15	-1
17	-2
17.6666666666667	0
17	0.800000000000003
15	0.499999999999996
14.5	0
0.99	7
21	0
21	0
23	-0.499999999999996
23.6666666666667	0
23	0.666666666666659
21	0
21	0
0.99	3
25	-2
25	-2
25	-2
0.99	3
43	0
43	0
43	0
0.99	3
27	2
27	2
27	2
0.99	3
43	0
43	0
43	0
0.99	3
7	2
7	2
7	2
0.99	3
27	2
27	2
27	2
0.99	3
29	4
29	4
29	4
0.99	3
35	2
35	2
35	2
0.99	5
38.4	4
39	2.8
40.2	4
39	5.5
38.4	4
0.99	7
-15	6
-13	4
-11	5
-10.3333333333333	6
-11	6.33333333333333
-13	6.66666666666666
-15	6
0.99	3
1	6
1	6
1	6
0.99	3
25	6
25	6
25	6
0.99	3
29	6
29	4
29	6
0.99	3
37	6
37	6
37	6
0.99	3
1	6
1	6
1	6
0.99	3
25	6
25	6
25	6
0.99	5
26.6666666666667	8
27	7
27.6666666666667	8
27	9
26.6666666666667	8
0.99	3
29	6
29	6
29	6
0.99	3
31	8
31	8
31	8
0.99	3
37	6
37	6
37	6
0.99	9
38.3333333333333	8
39	7
41	8
41	8
41	8
39.6666666666667	10
39	10.4
38.3333333333333	10
38.3333333333333	8
0.99	2
45	8
45	8
0.99	9
-13.25	10
-13	9.33333333333334
-11	9.66666666666667
-9	10
-9	10
-9	10
-11	12
-13	10.6666666666667
-13.25	10
0.99	3
7	10
7	10
7	10
0.99	7
20.4285714285714	10
21	9
23	9
24	10
23	10.6666666666667
21	11.3333333333333
20.4285714285714	10
0.99	21
28	10
29	9.33333333333334
30	10
31	12
33	10
34	12
34	14
34	16
34	18
33.5	20
33	20.4
32.5	20
32.3333333333333	18
31.6666666666667	16
31	14
31	14
29	12.6666666666667
27	12.6666666666667
26	12
27	10.6666666666667
28	10
0.99	3
31	8
31	8
31	8
0.99	3
33	10
33	10
33	10
0.99	2
45	8
45	8
0.99	13
18.6	12
19	11.6666666666667
20	12
19	14
19	14
18	16
17	17
15	16.4444444444444
13.6666666666667	16
15	15.6
17	14
17	14
18.6	12
0.99	25
36	12
37	11.3333333333333
37.4	12
39	13.6
40	14
41	14.6666666666667
43	14.5
45	16
43	17.5
42	18
41	20
41	22
39	20
38	22
37	22.4
36	22
37	20
36	18
37	16
39	17
39.6666666666667	16
39	15
37	16
36	14
36	12
0.99	5
40.6	12
41	11.3333333333333
42	12
41	13
40.6	12
0.99	3
-13	14
-13	14
-13	14
0.99	3
-11	12
-11	12
-11	12
0.99	5
-9.66666666666667	14
-9	13.5
-8.2	14
-9	15
-9.66666666666667	14
0.99	7
22	14
23	13
25	13.3333333333333
25.4	14
25	15
23	14.5714285714286
22	14
0.99	5
-13.6666666666667	16
-13	14
-12	16
-13	16.5
-13.6666666666667	16
0.99	11
-6	16
-5	14.6666666666667
-3	16
-1	15.5
1	15.3333333333333
2	16
1	18
-1	17
-3	16
-5	16.8
-6	16
0.99	7
10.5	16
11	15
12	16
11.8	18
11	19
10	18
10.5	16
0.99	9
28.3333333333333	16
29	15.3333333333333
30	16
29.6666666666667	18
29.8	20
29	21
28	20
28	18
28.3333333333333	16
0.99	7
21	18
21	18
23	18
23	18
23	18
21	18
21	18
0.99	3
1	18
1	18
1	18
0.99	9
16.6	20
17	19
18	20
17.6666666666667	22
17	22.2857142857143
15	22.5
14	22
15	21.6
16.6	20
0.99	5
24.6	20
25	19
25.6666666666667	20
25	20.5
24.6	20
0.99	5
30.3333333333333	22
31	21.5
31.4	22
31	24
30.3333333333333	22
0.99	5
-13.4	24
-13	23.6666666666667
-12	24
-13	24.6666666666667
-13.4	24
0.99	3
27	24
27	24
27	24
0.99	3
35	24
35	24
35	24
0.99	7
8.33333333333334	26
9	25.3333333333333
11	26
11	26
11	26
9	26.6666666666667
8.33333333333334	26
0.995	3
-12.75	-20
-13	-19
-13.5	-20
0.995	9
4	-20
5	-19
5.25	-18
5	-17.75
3	-17.25
1	-17
0.666666666666659	-18
1	-19
2	-20
0.995	3
13.5	-20
13	-19.6666666666667
12.5	-20
0.995	3
35.3333333333333	-20
35	-19.25
34.25	-20
0.995	3
-15	-16.3333333333333
-14.6666666666667	-16
-15	-15.6666666666667
0.995	3
-15	-12.3333333333333
-14.8	-12
-15	-11.6666666666667
0.995	2
-15	29.5
-14.75	30
0.995	4
2.75	30
3	29.75
5	29.5
5.50000000000001	30
0.995	3
10.5714285714286	30
11	29.5
12	30
0.995	3
24	30
25	28.5
25.6	30
0.995	7
-5.14285714285715	-18
-5	-19
-3	-18.2
-2.66666666666666	-18
-3	-17
-5	-17.8571428571429
-5.14285714285715	-18
0.995	7
18.4	-18
19	-19.5
20	-18
20	-16
19	-15.6666666666667
18.75	-16
18.4	-18
0.995	5
22	-18
23	-18.75
23.75	-18
23	-17.4
22	-18
0.995	5
6.49999999999999	-14
7	-14.25
8	-14
7	-13
6.49999999999999	-14
0.995	7
28.25	-14
29	-15
30.5	-14
30	-12
29	-11.6666666666667
28.75	-12
28.25	-14
0.995	5
4.8	-12
5	-12.5
6	-12
5	-11.5
4.8	-12
0.995	5
14.6666666666667	-12
15	-12.3333333333333
15.25	-12
15	-11.6666666666667
14.6666666666667	-12
0.995	5
18.4	-12
19	-12.75
20.5	-12
19	-11.25
18.4	-12
0.995	7
-7.50000000000001	-10
-7	-10.25
-6.66666666666666	-10
-6.75	-8
-7	-7.66666666666666
-7.14285714285715	-8
-7.50000000000001	-10
0.995	5
20.6666666666667	-10
21	-11
21.3333333333333	-10
21	-9.75
20.6666666666667	-10
0.995	5
-3.25	-8
-3	-9
-2	-8
-3	-7.66666666666666
-3.25	-8
0.995	5
8	-8
9	-8.25
9.16666666666667	-8
9	-7.49999999999999
8	-8
0.995	5
24.5	-8
25	-8.33333333333334
25.3333333333333	-8
25	-7.75
24.5	-8
0.995	5
6.75	-6
7	-7
7.50000000000001	-6
7	-5.66666666666666
6.75	-6
0.995	5
14.6666666666667	-6
15	-6.50000000000001
15.5	-6
15	-5.49999999999999
14.6666666666667	-6
0.995	5
-7.16666666666667	-4
-7	-4.33333333333334
-6.75	-4
-7	-3.49999999999999
-7.16666666666667	-4
0.995	5
4.66666666666666	-4
5	-4.25
5.33333333333334	-4
5	-3
4.66666666666666	-4
0.995	5
-1.33333333333334	-2
-1	-2.14285714285715
-0.499999999999992	-2
-1	-1.49999999999999
-1.33333333333334	-2
0.995	5
10.5	0
11	-0.333333333333341
11.2	0
11	1
10.5	0
0.995	5
16	0
17	-0.500000000000008
17.1666666666667	0
17	0.200000000000004
16	0
0.995	5
-5.25	2
-5	1.49999999999999
-4	2
-5	2.50000000000001
-5.25	2
0.995	5
-1.16666666666667	4
-1	3
-0.857142857142854	4
-1	4.2
-1.16666666666667	4
0.995	15
12	4
13	3.49999999999999
13.5	4
13.3333333333333	6
13	6.125
11.125	8
12	10
11	11
10.75	10
9	8.25
8.66666666666666	8
9	7.49999999999999
10.5	6
11	5
12	4
0.995	5
38.7	4
39	3.4
39.6	4
39	4.75
38.7	4
0.995	5
-7.25	8
-7	7.66666666666666
-6.66666666666666	8
-7	8.33333333333334
-7.25	8
0.995	5
-5.33333333333334	10
-5	9.66666666666666
-4	10
-5	10.5
-5.33333333333334	10
0.995	5
20.8571428571429	10
21	9.75
22	10
21	10.3333333333333
20.8571428571429	10
0.995	5
-7.125	12
-7	11.6666666666667
-6.49999999999999	12
-7	12.2
-7.125	12
0.995	5
-1.42857142857143	12
-1	11
0.499999999999992	12
-1	12.5
-1.42857142857143	12
0.995	5
5.50000000000001	12
7	11
7.6	12
7	13
5.50000000000001	12
0.995	5
26.75	12
27	11.6666666666667
28	12
27	12.1666666666667
26.75	12
0.995	5
-9.16666666666667	14
-9	13.875
-8.8	14
-9	14.25
-9.16666666666667	14
0.995	5
22.75	14
23	13.75
24	14
23	14.1428571428571
22.75	14
0.995	5
-5.25	16
-5	15.6666666666667
-4.49999999999999	16
-5	16.2
-5.25	16
0.995	5
14.6666666666667	16
15	15.9
16	16
15	16.1111111111111
14.6666666666667	16
0.995	5
32.6666666666667	16
33	15
33.25	16
33	17
32.6666666666667	16
0.995	7
40.6666666666667	16
41	15.6666666666667
43	15.25
44	16
43	16.75
41	17
40.6666666666667	16
0.995	5
10.75	18
11	17
11.2	18
11	18.25
10.75	18
0.995	11
-5.50000000000001	20
-5	19.8
-4	20
-4	22
-5	23
-7	22.5
-9	23
-9.50000000000001	22
-9	21
-7	21.5
-5.50000000000001	20
0.995	5
3.50000000000001	20
5	19.5
5.5	20
5	21.5
3.50000000000001	20
0.995	5
28.75	20
29	19
29.2	20
29	20.25
28.75	20
0.995	5
-2	22
-1	21.6666666666667
-0.666666666666659	22
-1	22.3333333333333
-2	22
0.995	5
22.5	22
23	21.8333333333333
23.2	22
23	22.25
22.5	22
0.995	5
4.49999999999999	24
5	23
5.25	24
5	24.2
4.49999999999999	24
0.995	5
40.4	24
41	23
42	24
41	24.75
40.4	24
0.995	9
-5.25	26
-5	25
-3	25
-1	25.6666666666667
0	26
-1	26.5
-3	26.4285714285714
-5	26.3333333333333
-5.25	26
0.995	7
30	26
31	25.5
31.25	26
32.5	28
31	29.5
30.25	28
30	26
0.995	5
34.75	26
35	25.5
36	26
35	27
34.75	26
0.995	5
6.49999999999999	28
7	27.75
7.25	28
7	28.5
6.49999999999999	28
0.995	5
18.8571428571429	28
19	27.75
19.5	28
19	28.3333333333333
18.8571428571429	28
1	3
3	-18
3	-18
3	-18
1	3
19	-18
19	-18
19	-18
1	3
23	-18
23	-18
23	-18
1	3
35	-20
35	-20
35	-20
1	3
3	-18
3	-18
3	-18
1	3
19	-18
19	-18
19	-18
1	3
23	-18
23	-18
23	-18
1	3
29	-14
29	-14
29	-14
1	3
19	-12
19	-12
19	-12
1	3
29	-14
29	-14
29	-14
1	3
19	-12
19	-12
19	-12
1	3
39	4
39	4
39	4
1	3
39	4
39	4
39	4
1	3
-1	12
-1	12
-1	12
1	3
7	12
7	12
7	12
1	3
-1	12
-1	12
-1	12
1	3
7	12
7	12
7	12
1	3
43	16
43	16
43	16
1	3
43	16
43	16
43	16
1	3
5	20
5	20
5	20
1	3
5	20
5	20
5	20
1	3
41	24
41	24
41	24
1	3
-3	26
-3	26
-3	26
1	3
41	24
41	24
41	24
1	3
-3	26
-3	26
-3	26
1	3
31	28
31	28
31	28
1	3
11	30
11	30
11	30
1	3
25	30
25	30
25	30
1	3
31	28
31	28
31	28


==> figures/sens_skew_EM_Huber_BIC_Huber_Skew-Schwarz_Nk_50_step_2_MC_300_2.csv <==
x	y	label
10.5838861957139	3.21844808827756	3
5.22499658511681	1.64121003049007	2
6.92186269024314	-0.859224889085045	2
4.79284193243037	3.93896921006272	1
8.57734390751634	0.47882345136882	2
11.6852293378599	6.33817905798135	1
6.35134862088668	1.3743080605147	2
7.16138799603432	1.16248209849564	2
8.39884879201963	6.95408801104359	1
7.3253083707606	7.03648102983618	1
8.69837030387983	6.23564581404846	1
5.75923932701493	1.05698533610923	2
13.432941325585	5.40707143762685	3
4.5579394071265	4.31333248695813	1
4.80389584849906	2.21875952004182	1
10.5350900231547	2.93487805959397	3
8.30508811358356	-1.03464157517263	2
8.2939151639994	-0.502674434758512	2
5.56907627417085	1.05840413849155	2
12.662508488891	3.11506700438319	3
5.33702548521067	-1.14458231005694	2
6.89048520887824	-1.56602376697254	2
7.60717737288189	-0.432846195647398	2
15.628563744574	8.37801258561765	1
9.09074847293446	-0.913953057350585	2
14.1786684060579	7.09200934935219	1
10.3531682717838	3.64296220618837	3
20.6533992709297	9.496309485069	1
6.15490027644925	-1.00416103348255	2
19.5970790373645	10.7440710535468	1
3.59314947249159	3.06483093821885	1
5.7318039954753	0.975984052555665	2
6.9793956251811	-0.347916763147614	2
9.37262670804282	5.04558803200147	1
6.55910799306841	-0.20783780996445	2
6.33374318452307	4.53660159577935	1
6.33030675720073	3.71503738791337	1
2.64569887998227	3.24028586539468	1
2.37957759712372	3.81406289155814	1
7.38855167255775	5.26446919894457	1
4.81043395446646	4.53486871337373	1
10.0248012784965	2.60098656920463	3
7.37077926159667	5.38015324065384	1
5.8874361708885	0.0571674965124196	2
11.320258764438	6.9873164754765	1
2.31454685452478	4.59773391919461	1
11.5153353384081	5.3756229375663	1
7.60875292727658	-1.37641592589882	2
12.9916881309865	7.74203808006658	1
6.7366725026455	0.938279802976733	2
2.4136888649777	4.85181261457603	1
6.16542552823836	-0.316305388916014	2
3.9733339398036	4.33214311683921	1
9.65450766933652	3.17009856394014	3
12.0631819455157	7.20253202073084	1
5.73596138618532	1.74118926378677	2
6.68308286612212	1.71786641166117	2
7.51965044172568	-0.753229300735303	2
6.12331387955937	4.49315357971693	1
5.44080883569282	1.04929929946401	2
16.7099204769832	9.19674418597475	1
8.20219254545985	6.96011519010229	1
6.05726594026825	4.92029542209967	1
6.87386626369188	6.90525868597001	1
10.801685170375	7.28925249214449	1
3.26589787354908	2.86166448919451	1
11.504958036726	7.20278231927502	1
13.919472797575	7.19442325417032	1
6.82897886468189	2.33838113862273	2
8.44408822970827	6.77607992314438	1
8.23676099025323	0.152426781155413	2
11.7271062743027	3.30204299618472	3
10.9886345641915	7.5343012689085	1
10.8402242281972	7.01421772600889	1
4.41714338129226	0.641051912900381	2
8.52910711808472	-1.25114931060011	2
8.04720155012146	2.13992776135759	2
6.56811222585461	-0.672067141837017	2
14.4785506018632	6.94142445746821	1
17.9626870208803	11.0965705192551	1
6.84398492353227	0.871853468565974	2
6.71333973502332	4.95805696777804	1
9.20086228232153	7.10364005431938	1
13.4553517104925	9.02318996346175	1
9.23727318236067	7.57235789920782	1
4.61793843645001	4.69754391695714	1
10.1804497898524	5.80771606578276	1
6.6852355151333	1.80889769301365	2
6.39905723704677	6.56199168216841	1
7.51598738796924	-1.12221895350999	2
6.08635480882627	1.84778637261455	2
21.9442728293649	11.9661791126961	1
10.7055885599335	3.54577947481864	3
7.2459667043767	5.40239149628775	1
6.87674172527893	0.126943072729336	2
7.04141003363187	-1.09655542238396	2
8.83330258562701	6.45533180449008	1
5.87017907959778	2.57794550232005	2
22.2461316997562	10.611445680506	1
6.44979121752741	6.71921732414934	1
5.95615504304858	1.2708234514674	2
14.7868771545059	6.04500205059952	3
6.89188450017382	6.69686990382749	1
7.33241292646883	0.680379309168056	2
10.8379011186576	6.9823585977618	1
3.03041191019286	2.93021357199331	1
4.51771377691624	4.6316600595873	1
5.47044400986503	0.57132836734723	2
7.70874646115748	4.60849503582074	1
6.7656436029547	1.57952885004356	2
5.66671676125027	1.33755155797857	2
7.57344352002365	0.109217837935391	2
8.65780857991329	6.36771859486922	1
5.93675302014015	-0.014737308206857	2
2.9241005202189	4.13239693358763	1
6.77431555481966	4.85329313379371	1
3.45007204528973	3.81326559157576	1
11.988066178546	7.3166441478145	1
14.9198032519028	8.70550311955195	1
7.218530793431	5.59381563843453	1
6.89130799925254	-0.50310811209237	2
8.27820012684973	-2.0506544784887	2
11.9842181786251	8.30603370673925	1
7.72172778482075	0.716286685060811	2
10.7114742108829	2.08123412762344	3
15.3590436304317	9.43040304840022	1
15.4080271156042	4.35040942119163	3
12.4812137467739	7.17077223804278	1
6.74396270304362	1.22924497838367	2
10.9048636856373	3.15125441886222	3
8.53264725489376	4.91132359497755	1
7.14627974314715	0.0740474166856231	2
6.13179485228285	1.85331397600949	2
7.20613155723665	4.04219066434238	1
8.18160111846122	5.91167830618473	1
6.98613887485061	0.626903269420416	2
6.94181736315998	-2.54403462887363	2
6.10517839006914	2.55766726540278	2
11.5964788072939	6.88153556671742	1
6.96106936520819	5.99476831480998	1
11.5395019297957	7.05334767055728	1
12.3197535137774	7.55207698901829	1
6.07664504856613	0.678102600166321	2
5.4096376690561	4.37595741297014	1
11.3622486260559	6.86213225276686	1
4.2110163200338	5.18022786271008	1
7.84658449034486	-0.46497214807697	2
7.33253155527154	-1.46413914470027	2
8.13840887148084	1.20798896327715	2
6.4332015123347	0.815753810015772	2
14.5699975375612	8.14630884903231	1
10.1189795964547	5.82204751573105	1
6.71308630325672	-1.34954109551014	2
6.97613199014891	-0.864096617533354	2
2.37221939830548	2.58711781562782	1
7.08232206543912	2.17585853274198	2
18.4060851612276	9.89408345342857	1
6.63182675889939	0.900445157837849	2
9.02567522452296	7.95748727859237	1
11.0620655921456	7.0762250968377	1
13.5687070497238	7.50313502782151	1
3.79313775964251	-0.723431941814622	2
15.2125931339694	7.26238670177018	1
12.0720493719824	7.84467691516806	1
5.68882087409541	0.410175001776551	2
8.72610877366802	2.15288731991072	3
23.3872697222532	11.9428015130186	1
1.69768734031313	3.87659582863096	1
7.78318754386421	-0.583039063867436	2
4.72355188143285	3.40748006185618	1
10.2769379758254	7.23635360929482	1
8.88330939136692	6.77009085699584	1
5.4357306781215	3.91462070251442	1
7.74155566448162	0.528501343278288	2
3.11247077733294	4.38900753518983	1
7.64132080617894	-1.2305201372911	2
7.99866961480534	-2.60963314020221	2
6.42004634587234	-0.171836986781059	2
6.27389930107635	2.53202395509345	2
7.51057310653751	0.808063856893201	2
9.09660705337515	3.01702316185889	3
6.73234895515943	0.991144946272652	2
11.4339962929297	7.22373433863501	1
4.72311384398244	3.86777722124657	1
6.33342617857039	1.20923323644608	2
5.95024424213693	0.329721278701683	2
11.9671958060147	8.5378372948757	1
17.5420949772986	8.50860244590092	1
8.32265019975871	6.26936063356875	1
11.3699892468995	4.55744908200644	3
3.8571521523383	4.19757646102321	1
13.0903948406129	6.81009025844235	3
7.34353319315103	0.423961156533172	2
4.28221051518645	5.02515682098586	1
10.9940870549969	7.06667373398691	1
10.0749828264542	6.85554231321789	1
7.81245397654299	-1.09152234424531	2
5.59193283872225	6.4427514206984	1
8.24771713849467	0.461548621628889	2
7.63199692969686	-1.48258533587678	2
6.8056583266256	1.41467720519481	2
3.71244660524352	4.53504486500636	1
7.22227327858222	-0.213160742367709	2
6.35572072638719	-0.149914681863312	2
14.613802268999	7.94669241329812	1
2.15244887888828	1.72505690831371	1
6.39856542472685	2.13061032174922	2
5.1373810563782	5.01233528857399	1
6.10314685167515	6.12240707429227	1
9.83471221585247	6.2390134066378	1
10.6631485073538	6.95713990825692	1
5.2980606656073	0.85474480251431	2
2.25116215358089	5.08230310811387	1
3.21642600733235	3.37012115246765	1
6.35777510834717	0.154739079994634	2
13.7982803481638	4.99229119938687	3
23.8476108421478	11.5287186710427	1
9.21255331637682	5.53276754193267	1
6.51855440990847	4.70274795296347	1
7.18401168300776	2.89137894850933	2
7.0671154020189	-0.49851939624707	2
9.62553884955692	7.09427755693657	1
15.1090508853381	5.02334023380885	3
8.46721318910695	5.89819229403253	1
9.52718063176244	6.88521079947514	1
6.81426743566978	1.99449820547764	2
7.64662617724956	5.48525835005566	1
6.93370457701084	6.27811612083252	1
6.47242970532912	-0.364678145467263	2
24.9721919694367	12.2069907602974	1
16.8692934441814	9.63556538476442	1
6.87937406548062	1.00064444477854	2
2.42312622922208	3.96069305430922	1
5.65766292361796	1.99256910109208	2
14.9225070644053	7.67549909938763	1
3.37017915996306	2.50581531926217	1
5.79658229304819	0.667215394292829	2
10.2592053469435	7.19717457222043	1
6.71213763371163	2.24617756838682	2
5.76622704378166	1.83970118181273	2
6.89420965826941	-1.00131831559844	2
11.0532416953609	8.54488492589244	1
9.49205586678011	1.09653636370382	3
3.12157613324369	3.99292047836321	1
6.54966987258767	1.4342908799288	2
5.72793295799606	4.54715182552723	1
3.46959284172984	2.87847115814402	1
7.25100045835459	-0.47628881847754	2
7.26337765833246	0.265787675823294	2
6.96197140405437	-3.18697567678608	2
5.44905878495936	4.88445705621642	1
5.61526811220648	1.165676571649	2
10.5838602925989	3.21490759836899	3
6.2232033953622	1.02709768869344	2
5.57567675714788	6.4554742798724	1
7.32749324360816	0.986720808625386	2
6.37056015536478	2.36917277065348	2
10.328893997752	6.9709266653601	1
6.32960427222783	5.53540733482014	1
3.48227486674612	3.67463238667745	1
9.21946875856727	-4.24598160175964	2
2.84973976892055	4.35680102572829	1
7.40873797054205	0.0921678753749968	2
4.57577508170777	3.49137045709845	1
2.18820258044268	5.03938104702535	1
5.8457928753744	4.14708080372172	1
6.80622764022917	-0.0170485105254174	2
6.01596535537583	0.776575156189831	2
8.14562096235075	-3.6615572898608	2
6.41981219644952	1.25231343392991	2
6.45437306341869	1.85824498720679	2
7.45819011532615	1.46798088212967	2
3.93000251002439	4.38105274265076	1
7.08634479967508	1.84904344706983	2
7.35860441403977	1.51418713135312	2
11.6909507362046	6.76947056264874	1
7.23447352021662	0.685481584786575	2
14.535701702324	8.316675492449	1
10.780718400941	3.79130269336091	3
7.92443628572085	6.5944196743918	1
7.26580600087551	-1.65058744768369	2
7.39601883349173	4.39100476116676	1
10.3852437325178	6.02623825545925	1
6.26944591128267	1.78072209082788	2
5.13266291777784	6.10292769548634	1
23.3135982654146	12.2434685881719	1
6.24321873254971	4.51459783667754	1
17.1761940920646	11.2928128382696	1
9.58145843973373	3.73916013207823	3
10.2573694186366	4.71059887687361	3
9.16503622059433	6.05367359980695	1
5.15078050493132	5.53394133393213	1
2.37817274806187	2.90871011175484	1
8.22198115158348	-1.41276727763514	2
6.98655461899175	0.357047872768208	2
10.2615092724514	5.87892785838483	1
5.90134116606955	1.67012264125533	2
6.08703867022436	0.329930743684541	2
6.64655396321802	2.0315995083268	2
6.98338001586376	-1.11439967800373	2
5.67420930688605	1.68476816113515	2
8.72624758631483	2.87942180544095	3
6.33206369901028	2.50115456256298	2
8.14236165751292	-1.11774334067888	2
8.32186792963089	6.77527172117616	1
11.2840720948646	7.61131545327788	1
19.2843210217876	9.657592745844	1
11.6043742087558	4.60448563691853	3
3.83719156329061	3.89011693876833	1
6.42095073493138	0.483316077284963	2
28.3966558332312	14.5902248380738	1
4.89707814926958	-0.0997486011603326	2
5.68418272980487	2.14349840102856	2
12.5620760340879	7.43482142498116	1
12.0969598424264	7.06252280483426	1
5.40212873339289	4.06374744157174	1
7.43936442424202	-1.02358181909637	2
6.57121172114351	0.554514359679556	2
3.25431541114586	3.44216888141213	1
15.5199328775847	7.98116365932505	1
4.96579032268442	-1.35666525342605	2
7.98434151677816	-0.0971155019629268	2
13.8724170061529	4.71768943691053	3
7.89259498476698	5.38688544785637	1
6.71142396209621	1.82036137814774	2
9.84344589431293	4.02333019297909	3
8.73991204779364	5.39472879590961	1
9.91503833737705	7.02312014020741	1
4.03877620562781	4.58162257886819	1
7.46742270657853	0.326745432244029	2
16.1517748973284	7.93764301383911	3
6.26258706292323	1.34780540535077	2
7.05005725564616	-0.864927530366486	2
12.3516521042328	4.61096623102434	3
5.72668520840398	4.12542910792121	1
12.0981895020534	7.17590482440564	1
21.6309610730417	10.2547785124632	1
7.09399976644846	5.56314894372725	1
16.302584059032	8.57483804923514	1
17.448933200522	9.57042536222846	1
7.32475574308306	5.85469491468701	1
7.94559962865383	1.98046301613946	3
6.27570959624268	1.0363341753569	2
5.98135289522098	6.33891562475134	1
2.34690029515736	3.58755898940962	1
7.84025635968019	1.1783176864776	2
10.4902719699113	1.44086962033647	3
9.75558569484966	4.34899299394499	3
8.79765125282713	6.11680135982823	1
11.9549472889988	4.12278298824486	3
12.8870145145248	5.24484878777462	3
14.444651307182	5.41133024088911	3
18.1639341505419	9.93980819282342	1
4.56167338886596	4.83531479595925	1
10.5573335462719	3.00274347346227	3
15.6606383380234	8.04067490123486	1
9.44997971613512	7.0127746232899	1
20.3728743287577	10.7449066779568	1
18.3630265530724	11.1305269242151	1
6.60700495604757	-0.639574308697592	2
12.5886781949301	8.33414092387442	1
10.2646176545339	3.34980579296199	3
11.7975540978433	6.29453913452781	1
4.87905012014823	4.16135707193034	1
10.512122816493	5.88373676648453	1
8.48608779446582	6.28511498394193	1
5.99022071366994	-0.42692886545735	2
13.9998132548776	8.03446559135723	1
6.23033846971772	2.48364090177185	2
8.29728188206749	-3.47078785876082	2
5.64367309233447	0.426279277112907	2
6.76456215899063	0.167808261293939	2
14.7355113431888	6.18323786039868	1
6.0138730550131	0.775069753894458	2
8.06059476579207	7.61766869611911	1
21.7684257724263	12.4507167096684	1
22.387473013946	11.2837319769679	1
6.78405910679534	2.77551319269532	2
7.63760657226213	5.06133223856317	1
7.75906512192025	-0.422397491191882	2
2.05739243796767	2.96292371460062	1
24.7100980132213	10.9954676135355	1
15.839134039795	9.33678094495479	1
10.1331269297913	2.97374395232088	3
10.6420748363161	2.56725798790439	3
13.9983458726705	9.10334705866606	1
7.01318567020654	0.303034093450591	2
3.15221925032194	3.43953367911835	1
6.10326797809335	-0.349838240854495	2
14.1746457443041	9.54205238190276	1
7.66839331794646	0.619462396848899	2
6.47073517629268	0.689355263438011	2
19.6046588974753	11.177038606543	1
6.59019952740081	0.515226190219103	2
7.89337603089014	-1.29198130239351	2
8.36746740539727	-1.42725964781772	2
7.6224682702451	1.37558542052376	2
4.84353681073929	5.20864404228057	1
6.4139144131539	0.237813619801179	2
8.35235874204626	-1.28588324328429	2
9.87003122359514	1.89234334629426	3
7.95783475349285	-0.505002607539113	2
5.33562654217582	5.17192201246209	1
8.84108440017849	5.89522190142212	1
7.03218020163806	3.31419549294201	2
7.63264468091472	-0.417105838143133	2
7.62123595880751	-1.66456334715096	2
6.34948981258735	1.25180269131933	2
5.26295258865318	1.67304904789745	2
12.2340131763594	3.24166164745667	3
4.93129200726488	5.45471644940519	1
6.92188506942626	0.229418396354149	2
5.86509994574297	1.04661276601155	2
8.20775720828345	5.58433298219231	1
21.7109026140967	10.6965782863714	1
3.32262905776167	4.41234959885648	1
14.5581123307823	9.07652747194497	1
15.8155766139518	9.84876655726228	1
3.69676147503278	3.54359645659077	1
7.35968802855811	-1.03615922682902	2
12.5153696208417	7.51880689858893	1
5.85397458775757	0.929510680204377	2
7.76613987479249	4.51753584203666	1
7.16066329844477	-0.342116790882019	2
7.53990476994514	1.51047994982119	2
9.24405402684378	6.35023019954639	1
5.58686698806216	1.74371981533448	2
1.80924979969827	3.53525646708401	1
8.15304172507922	5.22772278474795	1
15.437713733136	7.92117962964373	1
12.6597655572512	8.56656484599316	1
6.15110493924188	1.73416999908358	2
12.9663773287882	3.60601757778187	3
5.26808578458319	5.34682014650728	1
4.05932118416854	3.24995709589345	1
8.54431703317587	7.35923237222597	1
9.79239874304283	7.26149022705555	1
6.06128148876953	-0.672375235153774	2
12.3896303196635	3.44347895335813	3
6.32055374494226	-0.376489560915929	2
4.66162834941773	4.73112467140805	1
6.87710423816199	2.08398924647293	2
6.3009516181294	1.74516044236474	2
6.80533634584948	-0.488659670023761	2
5.62282978709312	1.1606952483517	2
9.54368550323006	5.52137472325193	1
10.8934890011092	7.43152348260513	1
7.97672586661463	2.71350760722031	2
7.91951741634345	-1.93773496984872	2
15.5910375202946	9.6044102398473	1
6.11493760161339	0.983479823414098	2
5.10356823999555	1.25755841585632	2
8.8231416624681	6.39080936701424	1
11.181896905985	6.93068002723782	1
3.92861948610095	4.19106097597797	1
14.9337635257139	5.87392798473376	3
3.90410353879321	4.88848096934456	1
7.16650820347824	1.03672913799387	2
7.32082582356491	-0.206171556035286	2
5.48157044138207	-0.111468484782447	2
6.21498666905016	1.62705307506927	2
5.86860758543427	1.25106296565029	2
7.89657257863658	4.85378665139916	1
5.95902491954226	4.67203216314321	1
10.7937955059062	6.2473490619429	1
7.93343746291539	0.807153661174465	2
7.36981813823073	3.25256394266093	2
10.7913106206071	3.44611837291087	3
7.97009351086307	2.90740693389056	2
12.2598469816047	4.07786273034896	3
6.51366342442551	-0.480020699360331	2
29.4576134803249	13.6069343292047	1
7.24167498710037	0.734353734581134	2
13.4095904761205	5.61624677813578	3
2.27741945713832	4.06101156345122	1
6.97660179002645	-0.816552573625967	2
5.01465627804899	5.25586434872863	1
19.6341482084033	10.8784917237065	1
8.51623612770841	-0.123880849274413	2
9.1481256237921	-1.30442132947557	2
13.8505054002929	6.69828763468391	1
2.38354944624657	3.34154466599471	1
4.18861490174044	4.548141611733	1
6.30952446005194	1.54857168800631	2
9.19462421872285	-3.86277821486105	2
7.16111310244698	4.85927144615009	1
4.84293063636056	5.93189536840722	1
6.55999820012038	1.00885289683466	2
6.24615052580072	0.420817149067562	2
14.3973584628742	9.28388509336775	1
10.6174978072125	6.96477429194624	1
3.03030292023244	3.40153690509569	1
13.1448959657192	3.49047938856752	3
14.9680959876819	6.71910500701367	1
11.7823066579384	8.51032079789634	1
5.63560188585293	4.86274121603953	1
7.24003987469979	3.9938211088552	1
6.50897551862774	1.11263964678887	2
14.997613552678	4.77249902259678	3
7.40170087888994	0.819364691907562	2


==> figures/sens_skew_EM_t_BIC_t_Schwarz_Nk_50_step_2_MC_300_1.csv <==
Var1	Var2
0.3	4
45	-16.3
44.7	-16
44.3333333333333	-14
45	-13.8181818181818
0.3	3
45	-8.16666666666667
44.6666666666667	-8
45	-7.66666666666666
0.3	3
-0.33333333333333	30
-1	29.4
-1.42857142857143	30
0.3	3
5.00000000000001	30
5	30
5	30
0.3	3
27	30
27	30
27	30
0.3	5
20.2307692307692	-18
19	-18.6666666666667
17.6666666666667	-18
19	-17.2727272727273
20.2307692307692	-18
0.3	7
33.7142857142857	-18
33	-18.4166666666667
32.6774193548387	-18
33	-16
33	-16
33	-16
33.7142857142857	-18
0.3	3
41	-20
41	-20
41	-20
0.3	5
9	-14
9	-14
9	-14
9	-14
9	-14
0.3	5
23	-12
23	-12
23	-12
23	-12
23	-12
0.3	5
3.62068965517241	-10
3	-10.75
2.35714285714286	-10
3	-9.45454545454545
3.62068965517241	-10
0.3	7
18	-10
17	-10.1818181818182
16.8461538461538	-10
16.0833333333333	-8
17	-7.12
18.1	-8
18	-10
0.3	7
41	-10
41	-10
39	-10
39	-10
39	-10
41	-10
41	-10
0.3	5
11.1739130434783	-8
11	-8.2
10.5555555555556	-8
11	-7.66666666666666
11.1739130434783	-8
0.3	5
9.33333333333334	-6
9	-6.44444444444445
8.6	-6
9	-5.77777777777778
9.33333333333334	-6
0.3	3
41	-6
41	-6
41	-6
0.3	5
33.32	-4
33	-4.2962962962963
32.5	-4
33	-2.85714285714285
33.32	-4
0.3	5
41	-6
40.6363636363636	-4
41	-3.73333333333333
41.2222222222222	-4
41	-6
0.3	5
21.1666666666667	-2
21	-2.14285714285714
20.8181818181818	-2
21	-1.88888888888889
21.1666666666667	-2
0.3	5
17.4545454545455	0
17	-0.454545454545456
16.6296296296296	0
17	0.400000000000001
17.4545454545455	0
0.3	5
21	2
21	2
21	2
21	2
21	2
0.3	5
27.0869565217391	2
27	1.86666666666667
26.8947368421053	2
27	2.13333333333333
27.0869565217391	2
0.3	5
33.0740740740741	6
33	5.92592592592593
32.3333333333333	6
33	6.05405405405405
33.0740740740741	6
0.3	5
-7	10
-7	10
-7	10
-7	10
-7	10
0.3	5
1.11111111111111	10
1	9.94594594594595
0.933333333333333	10
1	10.2222222222222
1.11111111111111	10
0.3	5
19.3333333333333	10
19	9.93103448275862
18	10
19	10.1666666666667
19.3333333333333	10
0.3	5
-12.875	12
-13	11.8181818181818
-13.6666666666667	12
-13	12.1
-12.875	12
0.3	5
-4.56521739130435	12
-5	11.7058823529412
-5.55555555555556	12
-5	12.5
-4.56521739130435	12
0.3	5
21.5	12
21	11.25
20.5714285714286	12
21	12.2307692307692
21.5	12
0.3	5
9.13333333333333	14
9	13.875
8.92307692307692	14
9	14.0869565217391
9.13333333333333	14
0.3	5
12.125	16
11	15.2173913043478
10.4193548387097	16
11	16.8571428571429
12.125	16
0.3	5
19	16
19	16
19	16
19	16
19	16
0.3	5
25.3636363636364	20
25	19.8518518518519
24.7647058823529	20
25	20.1428571428571
25.3636363636364	20
0.3	5
-6.6	22
-7	20.8
-7.35294117647059	22
-7	22.4285714285714
-6.6	22
0.3	7
7.3	22
7	21.7
6.6	22
6.62962962962963	24
7	24.4166666666667
7.38461538461539	24
7.3	22
0.3	5
27	22
27	22
27	22
27	22
27	22
0.3	7
-0.64705882352941	24
-1	23.7142857142857
-3	23.3684210526316
-3.44444444444445	24
-3	24.5217391304348
-1	24.3529411764706
-0.64705882352941	24
0.3	5
15.0869565217391	24
15	23.875
14.7777777777778	24
15	24.2222222222222
15.0869565217391	24
0.3	5
23.1176470588235	26
23	25.6
22.6	26
23	26.1176470588235
23.1176470588235	26
0.3	5
31.2941176470588	26
31	25.6296296296296
30	26
31	26.3846153846154
31.2941176470588	26
0.3	5
3.45161290322581	28
3	27.3
2.58823529411765	28
3	28.4666666666667
3.45161290322581	28
0.35	2
-15	-18.6153846153846
-14.5135135135135	-20
0.35	3
-11.1333333333333	-20
-11	-19.7333333333333
-10.7333333333333	-20
0.35	3
-5.72727272727273	-20
-5	-19.6190476190476
-4.6	-20
0.35	3
-1.72	-20
-1	-18.6153846153846
0.384615384615386	-20
0.35	99
2.33333333333333	-20
2.6	-18
1	-17.5555555555556
-1	-17.4285714285714
-1.66666666666666	-18
-3	-18.6666666666667
-3.64	-18
-3	-16.4
-2.66666666666667	-16
-3	-15.7333333333333
-3.4	-16
-5	-16.64
-6.21428571428571	-18
-7	-19.2222222222222
-8.1	-18
-7	-16.3076923076923
-6.6	-16
-7	-15.6
-8	-14
-7.85714285714286	-12
-7	-11.625
-6	-12
-5.66666666666666	-14
-5	-14.6666666666667
-4.52941176470588	-14
-3	-12.375
-2	-12
-3	-11
-3.27272727272727	-10
-4.36842105263158	-8
-4.08333333333333	-6
-3	-5
-1.86956521739131	-4
-1	-3.04761904761905
0.222222222222221	-2
1	-0.444444444444443
1.36363636363636	0
2.66666666666667	2
1.6	4
3	5.07692307692308
3.77777777777778	4
5	2.42857142857143
5.75	2
6	0
7	-1.19999999999999
9	-0.444444444444443
11	-0.769230769230766
13	-1.77777777777778
15	-0.874999999999999
15.5185185185185	0
15	0.777777777777777
13.625	2
13	2.76923076923077
11.75	2
11	1.25
10.3333333333333	2
9	3.2
7	2.83333333333333
6.22222222222222	4
5.93333333333333	6
5	7.07692307692308
3	7.99999999999999
3	8
3	8.00000000000002
5	9.71428571428572
5.66666666666666	10
5	10.3333333333333
3	10.2857142857143
2.77777777777778	10
1	9.13513513513514
-0.0666666666666671	10
-1	11.2727272727273
-2.45454545454546	12
-3	12.6
-3.26086956521739	12
-3	10.8
-2.75	10
-1.66666666666666	8
-3	6.88888888888889
-4.25	8
-3.25	10
-5	10.8235294117647
-5.96551724137931	10
-7	8.42105263157895
-8.03448275862069	10
-7.57142857142858	12
-9	13
-9.90909090909091	14
-9.54545454545455	16
-9.44444444444445	18
-9.66666666666667	20
-9.25	22
-11	23.5555555555556
-12.3333333333333	24
-11	24.2352941176471
-9	24.75
-8	26
-7.66666666666667	28
-8.66666666666667	30
0.35	3
8.85714285714286	-20
9	-19.8
9.25	-20
0.35	7
12.5555555555556	-20
11	-19.3333333333333
9.78260869565217	-18
9	-17.2173913043478
7.36363636363637	-18
7	-18.2666666666667
5.26666666666667	-20
0.35	5
21	-20
19	-19.9166666666667
17	-19.2941176470588
15	-19.5
14	-20
0.35	3
27	-20
25	-18.9230769230769
24.2631578947368	-20
0.35	67
35.7	-20
35	-18.9230769230769
33	-19.6666666666667
31.7096774193548	-18
31	-16
31	-16
31	-16
33	-14.75
35	-14.8181818181818
36.04	-16
37	-17.0909090909091
38.0909090909091	-16
37	-14.5
36.3846153846154	-14
37	-13.3333333333333
38	-12
37	-11
35.9333333333333	-12
35	-12.875
34.2222222222222	-12
33	-10
31	-10.8888888888889
29	-11.6
28.6363636363636	-10
27.4	-8
29	-7.52941176470588
31	-6.75
33	-7.14285714285714
34.6	-6
33	-5.40740740740741
31	-4.66666666666667
30.3333333333333	-4
29	-2.8
28.1428571428571	-4
27	-5.77777777777778
26.8	-6
25	-6.78260869565217
23.8	-6
25	-4.5
25.5454545454545	-4
25	-3.5
23	-3.14285714285715
21.8	-4
21.8	-6
21	-7
20.2	-8
20.5555555555556	-10
21	-12
23	-10.5714285714286
24	-10
25	-9.4
25.5	-10
25.6666666666667	-12
25	-12.25
23	-13.875
22.6	-14
21	-14.8
19.2857142857143	-16
21	-16.75
22.7142857142857	-16
23	-15
25	-15.75
25.5	-16
27	-16.4285714285714
29	-17.0769230769231
29.7058823529412	-18
29.9230769230769	-20
0.35	3
43.1333333333333	-20
43	-19.6
42.875	-20
0.35	3
45	-17.8
44.3333333333333	-18
45	-18.25
0.35	3
-15	-14
-15	-14
-15	-14
0.35	8
45	-0.500000000000004
44.5714285714286	-2
43	-3.83333333333333
42.8888888888889	-4
42.5	-6
43	-6.66666666666666
43.6666666666667	-6
45	-4.88888888888889
0.35	3
45	12.75
44.4285714285714	14
45	14.8
0.35	11
-15	14.8
-14.3333333333333	14
-13	13.6
-11	12
-11	12
-10	10
-10.3333333333333	8
-11	7.28571428571428
-12.2	6
-13	5.42857142857143
-15	5.28571428571428
0.35	5
-15	18.8
-13	18.6
-12.4	18
-13	17.4
-15	17.2
0.35	3
-15	22.5454545454545
-14	22
-15	21
0.35	3
-15	27
-14.3333333333333	26
-15	25.7777777777778
0.35	3
-12	30
-13	29.1428571428571
-13.4615384615385	30
0.35	3
2.05882352941177	30
3	29.4666666666667
3.69565217391304	30
0.35	6
21.8571428571429	30
22.8666666666667	28
23	27.8823529411765
23.1666666666667	28
25	29.6923076923077
25.2352941176471	30
0.35	98
30.6666666666667	30
29	28.8888888888889
28.2	28
29	27.1111111111111
31	27.5384615384615
32	28
33	28.6315789473684
33.7058823529412	28
33	27.4
32.1764705882353	26
31	24.5185185185185
29	25.047619047619
27	24
29	22.3076923076923
30.3333333333333	22
29.4666666666667	20
29	19.3636363636364
27	19
25	18.7407407407407
23	20
21.5714285714286	18
23	16.3333333333333
25	16.9473684210526
26.3846153846154	16
27	15.5
28.0909090909091	14
27	12.2857142857143
26.4285714285714	12
25	11.375
23.1666666666667	10
23	9.8
21	8.18181818181818
19	8.89655172413793
17.2666666666667	8
17	7.19999999999999
16.5384615384615	6
15	5.09090909090909
13.8	4
15	2.95652173913044
16.375	2
17	1.6
17.5882352941176	2
17	3.66666666666666
16.8461538461538	4
17	4.5
19	5.53846153846154
21	6
21	6.00000000000003
21	6
21	6
20.1764705882353	4
21	3.36363636363636
21.9333333333333	4
23	5.33333333333334
25	4.88888888888889
26.25	6
26.25	8
27	8.27272727272727
28.5	8
27.9230769230769	6
27.125	4
28.3913043478261	2
27.6666666666667	0
29	-0.666666666666665
29.5714285714286	0
31	0.714285714285716
32.2	2
33	2.70588235294118
35	2.00000000000003
35	2
37	1.09090909090909
37.9090909090909	2
37	3
35.3333333333333	4
36.6923076923077	6
37	7
37.8	6
38.1111111111111	4
39	3.2
39.5	4
41	6
41	6.00000000000002
41	6
43	4.44444444444445
43.2352941176471	4
43	3.42857142857142
41	3.04
39.6315789473684	2
39	0.909090909090907
38.0909090909091	0
37.6666666666667	-2
39	-2.5
40	-2
41	-0.999999999999996
43	-0.842105263157894
44.7777777777778	0
43.5263157894737	2
45	2.96551724137931
0.35	3
35.3636363636364	30
35	29.6923076923077
34.7333333333333	30
0.35	3
43.5454545454545	30
43	29.1428571428571
42.7692307692308	30
0.35	5
38.8181818181818	-18
39	-20
41	-18
39	-17.8181818181818
38.8181818181818	-18
0.35	9
-12.25	-16
-13	-17.5
-13.2727272727273	-16
-13	-15
-12.6	-14
-11	-13.25
-9.8	-14
-11	-15.4117647058824
-12.25	-16
0.35	5
2.33333333333333	-16
3	-17.75
4.16666666666666	-16
3	-15.3
2.33333333333333	-16
0.35	5
14.125	-16
15	-17.0769230769231
16	-16
15	-14.25
14.125	-16
0.35	5
41	-16
43	-16.6666666666667
43.2	-16
43	-15.7333333333333
41	-16
0.35	7
-1.26666666666667	-14
-1	-14.3333333333333
1	-14.88
1.91666666666667	-14
1	-12.625
-1	-13.2
-1.26666666666667	-14
0.35	5
5.5	-14
7	-15.0909090909091
7.57142857142857	-14
7	-13.2941176470588
5.5	-14
0.35	5
10.304347826087	-14
11	-15.3333333333333
12	-14
11	-12.5454545454545
10.304347826087	-14
0.35	5
27.5714285714286	-14
27	-15.3333333333333
26.0769230769231	-14
27	-12.5
27.5714285714286	-14
0.35	5
39.875	-14
41	-16
41.8181818181818	-14
41	-13
39.875	-14
0.35	5
13.64	-12
15	-13.8888888888889
16.5454545454545	-12
15	-10.3
13.64	-12
0.35	17
0.333333333333335	-10
1	-10.8888888888889
1.28571428571429	-10
3	-8.54545454545454
4.6551724137931	-10
5	-10.7142857142857
5.71428571428571	-10
5.5	-8
5	-6.66666666666667
3	-7.21739130434783
1.52631578947368	-6
1	-4.88888888888889
-1	-5.53846153846154
-1.375	-6
-2.1875	-8
-1	-9.40740740740741
0.333333333333335	-10
0.35	7
8.28571428571429	-10
9	-10.5555555555556
11	-11
12	-10
11	-9.7
9	-9.23076923076923
8.28571428571429	-10
0.35	15
12.4782608695652	-8
13	-9.33333333333333
14.5	-8
15	-7.19999999999999
16.5	-6
17	-4.99999999999999
17.4	-4
17.5714285714286	-2
17	-1.81818181818182
16.6363636363636	-2
15	-2.94736842105263
13.8888888888889	-4
13	-5.23076923076923
12	-6
12.4782608695652	-8
0.35	5
23.1333333333333	-8
23	-8.28571428571429
22.6	-8
23	-7.71428571428571
23.1333333333333	-8
0.35	7
38.1428571428571	-8
39	-8.33333333333333
41	-8.63636363636363
41.8235294117647	-8
41	-7.36363636363636
39	-6.5
38.1428571428571	-8
0.35	5
18	-6
19	-6.28571428571428
19.4	-6
19	-5.6
18	-6
0.35	9
6.66666666666667	-4
7	-4.25
9	-4.11111111111111
11	-5.16666666666667
11.9333333333333	-4
11	-3.06666666666667
9	-3.75
7	-3.33333333333334
6.66666666666667	-4
0.35	7
34.52	-4
35	-5.5
37	-5.66666666666666
37.9090909090909	-4
37	-2.33333333333334
35	-2.66666666666667
34.52	-4
0.35	5
4.75	-2
5	-2.33333333333333
5.66666666666666	-2
5	-1.5
4.75	-2
0.35	5
26.5	-2
27	-2.54545454545454
27.8571428571429	-2
27	-0.500000000000004
26.5	-2
0.35	7
18.8181818181818	0
19	-0.571428571428569
21	-0.222222222222222
21.3333333333333	0
21	0.235294117647058
19	0.285714285714285
18.8181818181818	0
0.35	7
22.7647058823529	2
23	1.66666666666667
25	1.11022302462516e-14
25.3157894736842	2
25	2.54545454545454
23	2.4
22.7647058823529	2
0.35	9
32.0833333333333	4
31	2.81818181818182
30.0714285714286	4
29.7	6
31	7.44444444444445
33	6.86486486486486
34.1851851851852	6
33	4.81481481481481
32.0833333333333	4
0.35	7
-6.68421052631579	6
-7	5.66666666666667
-9	5.45454545454545
-9.5	6
-9	6.46153846153846
-7	6.85714285714286
-6.68421052631579	6
0.35	5
1.00000000000001	6
1	5.99999999999999
0.999999999999992	6
1	6
1.00000000000001	6
0.35	17
9.88	6
11	4
12.3333333333333	6
13	7.75
15	7.25
16.5	8
15	8.6
13	8.33333333333333
12.6551724137931	10
13	11.6666666666667
13.6666666666667	12
13	12.5
12.75	12
11	11.5483870967742
9.7027027027027	10
9.72727272727273	8
9.88	6
0.35	5
36	8
35	7.69230769230769
34.8260869565217	8
35	8.4
36	8
0.35	9
39.6666666666667	8
39	7.5
38.3333333333333	8
37.6666666666667	10
38.8181818181818	12
39	12.3333333333333
39.1333333333333	12
39.9230769230769	10
39.6666666666667	8
0.35	7
33.2222222222222	10
33	9.90909090909091
31	9
30.0909090909091	10
31	10.3448275862069
33	10.25
33.2222222222222	10
0.35	5
44.2727272727273	10
43	9
42	10
43	10.6666666666667
44.2727272727273	10
0.35	5
-2	14
-1	13.0666666666667
0.999999999999995	14
-1	16
-2	14
0.35	5
5.33333333333333	14
7	12.8888888888889
7.76923076923077	14
7	15.0526315789474
5.33333333333333	14
0.35	9
17.2857142857143	14
19	12.8
21	13.3846153846154
23	13.5
23.25	14
23	15.3333333333333
21	15.6
19	14.5714285714286
17.2857142857143	14
0.35	11
-8.5	16
-7	14.9411764705882
-5	14
-4.85714285714286	16
-4.04761904761905	18
-3.00000000000003	20
-5	20.5
-5.14285714285714	20
-5.90909090909091	18
-7	16.8571428571429
-8.5	16
0.35	5
2.5	16
3	15.3333333333333
3.57142857142857	16
3	16.5
2.5	16
0.35	13
8.125	16
9	15.3913043478261
9.45161290322581	16
9	18
9	18
8.33333333333333	20
7	20.2
5	20.5
4.8	20
5	19.5
5.5	18
7	17
8.125	16
0.35	5
14.3333333333333	16
15	14
17	16
15	16.4444444444444
14.3333333333333	16
0.35	5
37	16
37	16
37	16
37	16
37	16
0.35	5
0.529411764705884	18
1	17.2
1.8	18
1	18.5714285714286
0.529411764705884	18
0.35	37
12.5	18
13	17.7777777777778
13.1333333333333	18
13	18.5
12.4	20
13	20.4615384615385
15	22
13	23.1764705882353
11.6	24
13	24.7777777777778
14.2222222222222	26
15	26.875
16.3846153846154	28
15	29.0588235294118
13.3636363636364	28
13	27.6923076923077
12.5	28
11	29.7142857142857
9	28.6
7	28.6153846153846
5	28.75
4.41935483870968	28
5	26.9411764705882
6.33333333333334	26
7	25.6666666666667
7.53333333333333	26
9	27.5714285714286
11	27
11.7058823529412	26
11	24.6666666666667
9	24.7058823529412
8.53846153846154	24
8.8	22
9	20.6666666666667
9.25	20
11	18.6
12.5	18
0.35	7
16.4	18
17	16
19	17.875
19.6666666666667	18
19	18.4
17	19.0909090909091
16.4	18
0.35	7
-2.99999999999999	20
-1	19.625
-0.538461538461541	20
0.199999999999995	22
-1	22.2857142857143
-2.19999999999999	22
-2.99999999999999	20
0.35	5
35	20
35	20
35	20
35	20
35	20
0.35	9
1.44444444444445	22
3	21.125
4.4	22
5	22.6
5.51851851851852	24
5	24.9333333333333
3.6	24
3	23.4
1.44444444444445	22
0.35	11
15	22
17	21.1111111111111
17.7272727272727	22
19	23.5555555555556
19.4	24
19.625	26
19	26.9090909090909
18	26
17	25.1666666666667
16.3913043478261	24
15	22
0.35	5
20.2727272727273	22
21	21.3333333333333
22.3333333333333	22
21	22.6666666666667
20.2727272727273	22
0.35	5
23.3076923076923	22
25	21.2142857142857
25.8461538461538	22
25	23.047619047619
23.3076923076923	22
0.35	11
-6.2	24
-5	22.6666666666667
-4.55555555555556	24
-3	25.8260869565217
-1.66666666666667	26
-2.45454545454546	28
-3	28.8571428571429
-5	29.4285714285714
-6.25	28
-5.75	26
-6.2	24
0.35	7
-0.818181818181817	26
1	24.1818181818182
2.66666666666666	26
1.70588235294118	28
1	29.1428571428571
-0.199999999999999	28
-0.818181818181817	26
0.35	5
24.8823529411765	26
25	25.8181818181818
25.6666666666667	26
25	26.1666666666667
24.8823529411765	26
0.35	7
41.8571428571429	28
41	27.6666666666667
39	28
39	28
39	28
41	28.2307692307692
41.8571428571429	28
0.4	3
-12.1333333333333	-20
-13	-19.037037037037
-13.7027027027027	-20
0.4	3
-2.92	-20
-3	-19.9166666666667
-3.1	-20
0.4	3
-15	-16.5333333333333
-14.6363636363636	-16
-15	-15.5789473684211
0.4	32
-15	-9.42857142857143
-13	-8.66666666666666
-12.25	-8
-11	-7.6551724137931
-9	-6.7
-7	-8
-6	-6
-5.6	-4
-5	-3.72727272727273
-3.27272727272727	-2
-3.63636363636364	0
-3	0.933333333333334
-1.44444444444444	0
-1	-0.666666666666665
-0.733333333333334	0
1	2
1	2
1	2
-1	2.96296296296296
-2.47368421052632	4
-3	4.83333333333333
-4.75	6
-5	6.2
-5.10526315789474	6
-7	4
-7	4
-9	3.53333333333333
-10.75	4
-11	4.28571428571428
-13	4
-13	4
-15	3.33333333333333
0.4	3
39.6666666666667	30
41	29.3846153846154
41.6153846153846	30
0.4	29
45	28
45	28
44.5555555555556	26
43.4444444444444	24
43.3076923076923	22
43.7272727272727	20
43	18.2222222222222
42.6	18
41	17.5294117647059
40.4285714285714	18
40.7142857142857	20
41	20.1538461538462
42.7142857142857	22
41	23.7142857142857
39.6666666666667	22
39	21
37.5	20
38	18
39	17.1666666666667
40.037037037037	16
40.6666666666667	14
40.1333333333333	12
41	10.7619047619048
42.8571428571429	12
43	12.1818181818182
43.5714285714286	14
45	16
43.2857142857143	18
45	18.6
0.4	5
-5.14285714285714	-18
-5	-18.1904761904762
-4.84	-18
-5	-17.84
-5.14285714285714	-18
0.4	3
29	-14
29	-14
29	-14
0.4	5
-11.8333333333333	-12
-11	-12.3125
-10.375	-12
-11	-11.1666666666667
-11.8333333333333	-12
0.4	5
14.84	-12
15	-12.2222222222222
15.1818181818182	-12
15	-11.8
14.84	-12
0.4	3
29	-14
29	-14
29	-14
0.4	3
31	-12
31	-12
31	-12
0.4	5
-6.33333333333333	-10
-5	-10.5
-4.63636363636364	-10
-5	-9.38461538461539
-6.33333333333333	-10
0.4	5
26.75	-10
27	-10.375
27.2727272727273	-10
27	-9.64705882352941
26.75	-10
0.4	3
31	-12
31	-12
31	-12
0.4	3
-7	-8
-7	-8
-7	-8
0.4	5
-1.25	-8
-1	-8.2962962962963
-0.333333333333334	-8
-1	-7.5
-1.25	-8
0.4	5
-8.75	-4
-9	-4.25
-9.09523809523809	-4
-9	-3.88235294117647
-8.75	-4
0.4	5
-6.69230769230769	2
-7	1.63636363636364
-7.2962962962963	2
-7	4
-6.69230769230769	2
0.4	3
29	4
29	4
29	4
0.4	2
45	4
45	4
0.4	3
29	4
29	4
29	4
0.4	2
45	4
45	4
0.4	5
0.250000000000002	8
1	7.42857142857143
1.57142857142857	8
1	8.32432432432432
0.250000000000002	8
0.4	5
32.25	8
33	7.67567567567568
33.5217391304348	8
33	8.54545454545454
32.25	8
0.4	5
10.5135135135135	10
11	8.94117647058824
11.6206896551724	10
11	10.5806451612903
10.5135135135135	10
0.4	5
26	10
27	9.63636363636364
27.6153846153846	10
27	10.4705882352941
26	10
0.4	5
30.1428571428571	12
31	11.3793103448276
32.0588235294118	12
31	13.125
30.1428571428571	12
0.4	9
36.2307692307692	12
37	11.4117647058824
37.4545454545455	12
38.2857142857143	14
37	14.75
35	14.375
34.3333333333333	14
35	13.4545454545455
36.2307692307692	12
0.4	3
29	18
29	18
29	18
0.4	7
33	18
33	18
35	17.8571428571429
35.1818181818182	18
35	18.125
33	18
33	18
0.4	3
29	18
29	18
29	18
0.4	5
30.4666666666667	20
31	19.0588235294118
32.0666666666667	20
31	20.7272727272727
30.4666666666667	20
0.4	5
35.6	24
37	22.7826086956522
38.8666666666667	24
37	25.3333333333333
35.6	24
0.4	3
-11	26
-11	26
-11	26
0.4	3
41	26
41	26
41	26
0.4	3
-11	26
-11	26
-11	26
0.4	3
41	26
41	26
41	26
0.45	14
-15	-5.06666666666667
-13	-5.77777777777778
-12.6363636363636	-6
-11	-6.62068965517241
-9.94117647058824	-6
-10.5238095238095	-4
-9	-2.11764705882353
-8.66666666666667	-2
-9	-1.8
-11	0
-12.4285714285714	-2
-13	-2.22222222222222
-14.3333333333333	-2
-15	-1.71428571428572
0.45	11
-5.88888888888889	-2
-5	-2.36363636363636
-4.63636363636364	-2
-5	0
-4	2
-5	2.73684210526316
-5.53846153846154	2
-7	0.272727272727273
-7.5	0
-7	-0.75
-5.88888888888889	-2
0.45	3
-11	0
-11	0
-11	0
0.45	5
-9.72727272727273	2
-9	1.05882352941176
-8.40740740740741	2
-9	2.53333333333333
-9.72727272727273	2
0.5	5
-13.25	-4
-13	-4.11111111111111
-12.8181818181818	-4
-13	-3.88888888888889
-13.25	-4


==> figures/sens_skew_EM_t_BIC_t_Schwarz_Nk_50_step_2_MC_300_2.csv <==
x	y	label
10.5838861957139	3.21844808827756	3
5.22499658511681	1.64121003049007	2
6.92186269024314	-0.859224889085045	2
4.79284193243037	3.93896921006272	1
8.57734390751634	0.47882345136882	2
11.6852293378599	6.33817905798135	1
6.35134862088668	1.3743080605147	2
7.16138799603432	1.16248209849564	2
8.39884879201963	6.95408801104359	1
7.3253083707606	7.03648102983618	1
8.69837030387983	6.23564581404846	1
5.75923932701493	1.05698533610923	2
13.432941325585	5.40707143762685	3
4.5579394071265	4.31333248695813	1
4.80389584849906	2.21875952004182	1
10.5350900231547	2.93487805959397	3
8.30508811358356	-1.03464157517263	2
8.2939151639994	-0.502674434758512	2
5.56907627417085	1.05840413849155	2
12.662508488891	3.11506700438319	3
5.33702548521067	-1.14458231005694	2
6.89048520887824	-1.56602376697254	2
7.60717737288189	-0.432846195647398	2
15.628563744574	8.37801258561765	1
9.09074847293446	-0.913953057350585	2
14.1786684060579	7.09200934935219	1
10.3531682717838	3.64296220618837	3
20.6533992709297	9.496309485069	1
6.15490027644925	-1.00416103348255	2
19.5970790373645	10.7440710535468	1
3.59314947249159	3.06483093821885	1
5.7318039954753	0.975984052555665	2
6.9793956251811	-0.347916763147614	2
9.37262670804282	5.04558803200147	1
6.55910799306841	-0.20783780996445	2
6.33374318452307	4.53660159577935	1
6.33030675720073	3.71503738791337	1
2.64569887998227	3.24028586539468	1
2.37957759712372	3.81406289155814	1
7.38855167255775	5.26446919894457	1
4.81043395446646	4.53486871337373	1
10.0248012784965	2.60098656920463	3
7.37077926159667	5.38015324065384	1
5.8874361708885	0.0571674965124196	2
11.320258764438	6.9873164754765	1
2.31454685452478	4.59773391919461	1
11.5153353384081	5.3756229375663	1
7.60875292727658	-1.37641592589882	2
12.9916881309865	7.74203808006658	1
6.7366725026455	0.938279802976733	2
2.4136888649777	4.85181261457603	1
6.16542552823836	-0.316305388916014	2
3.9733339398036	4.33214311683921	1
9.65450766933652	3.17009856394014	3
12.0631819455157	7.20253202073084	1
5.73596138618532	1.74118926378677	2
6.68308286612212	1.71786641166117	2
7.51965044172568	-0.753229300735303	2
6.12331387955937	4.49315357971693	1
5.44080883569282	1.04929929946401	2
16.7099204769832	9.19674418597475	1
8.20219254545985	6.96011519010229	1
6.05726594026825	4.92029542209967	1
6.87386626369188	6.90525868597001	1
10.801685170375	7.28925249214449	1
3.26589787354908	2.86166448919451	1
11.504958036726	7.20278231927502	1
13.919472797575	7.19442325417032	1
6.82897886468189	2.33838113862273	2
8.44408822970827	6.77607992314438	1
8.23676099025323	0.152426781155413	2
11.7271062743027	3.30204299618472	3
10.9886345641915	7.5343012689085	1
10.8402242281972	7.01421772600889	1
4.41714338129226	0.641051912900381	2
8.52910711808472	-1.25114931060011	2
8.04720155012146	2.13992776135759	2
6.56811222585461	-0.672067141837017	2
14.4785506018632	6.94142445746821	1
17.9626870208803	11.0965705192551	1
6.84398492353227	0.871853468565974	2
6.71333973502332	4.95805696777804	1
9.20086228232153	7.10364005431938	1
13.4553517104925	9.02318996346175	1
9.23727318236067	7.57235789920782	1
4.61793843645001	4.69754391695714	1
10.1804497898524	5.80771606578276	1
6.6852355151333	1.80889769301365	2
6.39905723704677	6.56199168216841	1
7.51598738796924	-1.12221895350999	2
6.08635480882627	1.84778637261455	2
21.9442728293649	11.9661791126961	1
10.7055885599335	3.54577947481864	3
7.2459667043767	5.40239149628775	1
6.87674172527893	0.126943072729336	2
7.04141003363187	-1.09655542238396	2
8.83330258562701	6.45533180449008	1
5.87017907959778	2.57794550232005	2
22.2461316997562	10.611445680506	1
6.44979121752741	6.71921732414934	1
5.95615504304858	1.2708234514674	2
14.7868771545059	6.04500205059952	3
6.89188450017382	6.69686990382749	1
7.33241292646883	0.680379309168056	2
10.8379011186576	6.9823585977618	1
3.03041191019286	2.93021357199331	1
4.51771377691624	4.6316600595873	1
5.47044400986503	0.57132836734723	2
7.70874646115748	4.60849503582074	1
6.7656436029547	1.57952885004356	2
5.66671676125027	1.33755155797857	2
7.57344352002365	0.109217837935391	2
8.65780857991329	6.36771859486922	1
5.93675302014015	-0.014737308206857	2
2.9241005202189	4.13239693358763	1
6.77431555481966	4.85329313379371	1
3.45007204528973	3.81326559157576	1
11.988066178546	7.3166441478145	1
14.9198032519028	8.70550311955195	1
7.218530793431	5.59381563843453	1
6.89130799925254	-0.50310811209237	2
8.27820012684973	-2.0506544784887	2
11.9842181786251	8.30603370673925	1
7.72172778482075	0.716286685060811	2
10.7114742108829	2.08123412762344	3
15.3590436304317	9.43040304840022	1
15.4080271156042	4.35040942119163	3
12.4812137467739	7.17077223804278	1
6.74396270304362	1.22924497838367	2
10.9048636856373	3.15125441886222	3
8.53264725489376	4.91132359497755	1
7.14627974314715	0.0740474166856231	2
6.13179485228285	1.85331397600949	2
7.20613155723665	4.04219066434238	1
8.18160111846122	5.91167830618473	1
6.98613887485061	0.626903269420416	2
6.94181736315998	-2.54403462887363	2
6.10517839006914	2.55766726540278	2
11.5964788072939	6.88153556671742	1
6.96106936520819	5.99476831480998	1
11.5395019297957	7.05334767055728	1
12.3197535137774	7.55207698901829	1
6.07664504856613	0.678102600166321	2
5.4096376690561	4.37595741297014	1
11.3622486260559	6.86213225276686	1
4.2110163200338	5.18022786271008	1
7.84658449034486	-0.46497214807697	2
7.33253155527154	-1.46413914470027	2
8.13840887148084	1.20798896327715	2
6.4332015123347	0.815753810015772	2
14.5699975375612	8.14630884903231	1
10.1189795964547	5.82204751573105	1
6.71308630325672	-1.34954109551014	2
6.97613199014891	-0.864096617533354	2
2.37221939830548	2.58711781562782	1
7.08232206543912	2.17585853274198	2
18.4060851612276	9.89408345342857	1
6.63182675889939	0.900445157837849	2
9.02567522452296	7.95748727859237	1
11.0620655921456	7.0762250968377	1
13.5687070497238	7.50313502782151	1
3.79313775964251	-0.723431941814622	2
15.2125931339694	7.26238670177018	1
12.0720493719824	7.84467691516806	1
5.68882087409541	0.410175001776551	2
8.72610877366802	2.15288731991072	3
23.3872697222532	11.9428015130186	1
1.69768734031313	3.87659582863096	1
7.78318754386421	-0.583039063867436	2
4.72355188143285	3.40748006185618	1
10.2769379758254	7.23635360929482	1
8.88330939136692	6.77009085699584	1
5.4357306781215	3.91462070251442	1
7.74155566448162	0.528501343278288	2
3.11247077733294	4.38900753518983	1
7.64132080617894	-1.2305201372911	2
7.99866961480534	-2.60963314020221	2
6.42004634587234	-0.171836986781059	2
6.27389930107635	2.53202395509345	2
7.51057310653751	0.808063856893201	2
9.09660705337515	3.01702316185889	3
6.73234895515943	0.991144946272652	2
11.4339962929297	7.22373433863501	1
4.72311384398244	3.86777722124657	1
6.33342617857039	1.20923323644608	2
5.95024424213693	0.329721278701683	2
11.9671958060147	8.5378372948757	1
17.5420949772986	8.50860244590092	1
8.32265019975871	6.26936063356875	1
11.3699892468995	4.55744908200644	3
3.8571521523383	4.19757646102321	1
13.0903948406129	6.81009025844235	3
7.34353319315103	0.423961156533172	2
4.28221051518645	5.02515682098586	1
10.9940870549969	7.06667373398691	1
10.0749828264542	6.85554231321789	1
7.81245397654299	-1.09152234424531	2
5.59193283872225	6.4427514206984	1
8.24771713849467	0.461548621628889	2
7.63199692969686	-1.48258533587678	2
6.8056583266256	1.41467720519481	2
3.71244660524352	4.53504486500636	1
7.22227327858222	-0.213160742367709	2
6.35572072638719	-0.149914681863312	2
14.613802268999	7.94669241329812	1
2.15244887888828	1.72505690831371	1
6.39856542472685	2.13061032174922	2
5.1373810563782	5.01233528857399	1
6.10314685167515	6.12240707429227	1
9.83471221585247	6.2390134066378	1
10.6631485073538	6.95713990825692	1
5.2980606656073	0.85474480251431	2
2.25116215358089	5.08230310811387	1
3.21642600733235	3.37012115246765	1
6.35777510834717	0.154739079994634	2
13.7982803481638	4.99229119938687	3
23.8476108421478	11.5287186710427	1
9.21255331637682	5.53276754193267	1
6.51855440990847	4.70274795296347	1
7.18401168300776	2.89137894850933	2
7.0671154020189	-0.49851939624707	2
9.62553884955692	7.09427755693657	1
15.1090508853381	5.02334023380885	3
8.46721318910695	5.89819229403253	1
9.52718063176244	6.88521079947514	1
6.81426743566978	1.99449820547764	2
7.64662617724956	5.48525835005566	1
6.93370457701084	6.27811612083252	1
6.47242970532912	-0.364678145467263	2
24.9721919694367	12.2069907602974	1
16.8692934441814	9.63556538476442	1
6.87937406548062	1.00064444477854	2
2.42312622922208	3.96069305430922	1
5.65766292361796	1.99256910109208	2
14.9225070644053	7.67549909938763	1
3.37017915996306	2.50581531926217	1
5.79658229304819	0.667215394292829	2
10.2592053469435	7.19717457222043	1
6.71213763371163	2.24617756838682	2
5.76622704378166	1.83970118181273	2
6.89420965826941	-1.00131831559844	2
11.0532416953609	8.54488492589244	1
9.49205586678011	1.09653636370382	3
3.12157613324369	3.99292047836321	1
6.54966987258767	1.4342908799288	2
5.72793295799606	4.54715182552723	1
3.46959284172984	2.87847115814402	1
7.25100045835459	-0.47628881847754	2
7.26337765833246	0.265787675823294	2
6.96197140405437	-3.18697567678608	2
5.44905878495936	4.88445705621642	1
5.61526811220648	1.165676571649	2
10.5838602925989	3.21490759836899	3
6.2232033953622	1.02709768869344	2
5.57567675714788	6.4554742798724	1
7.32749324360816	0.986720808625386	2
6.37056015536478	2.36917277065348	2
10.328893997752	6.9709266653601	1
6.32960427222783	5.53540733482014	1
3.48227486674612	3.67463238667745	1
9.21946875856727	-4.24598160175964	2
2.84973976892055	4.35680102572829	1
7.40873797054205	0.0921678753749968	2
4.57577508170777	3.49137045709845	1
2.18820258044268	5.03938104702535	1
5.8457928753744	4.14708080372172	1
6.80622764022917	-0.0170485105254174	2
6.01596535537583	0.776575156189831	2
8.14562096235075	-3.6615572898608	2
6.41981219644952	1.25231343392991	2
6.45437306341869	1.85824498720679	2
7.45819011532615	1.46798088212967	2
3.93000251002439	4.38105274265076	1
7.08634479967508	1.84904344706983	2
7.35860441403977	1.51418713135312	2
11.6909507362046	6.76947056264874	1
7.23447352021662	0.685481584786575	2
14.535701702324	8.316675492449	1
10.780718400941	3.79130269336091	3
7.92443628572085	6.5944196743918	1
7.26580600087551	-1.65058744768369	2
7.39601883349173	4.39100476116676	1
10.3852437325178	6.02623825545925	1
6.26944591128267	1.78072209082788	2
5.13266291777784	6.10292769548634	1
23.3135982654146	12.2434685881719	1
6.24321873254971	4.51459783667754	1
17.1761940920646	11.2928128382696	1
9.58145843973373	3.73916013207823	3
10.2573694186366	4.71059887687361	3
9.16503622059433	6.05367359980695	1
5.15078050493132	5.53394133393213	1
2.37817274806187	2.90871011175484	1
8.22198115158348	-1.41276727763514	2
6.98655461899175	0.357047872768208	2
10.2615092724514	5.87892785838483	1
5.90134116606955	1.67012264125533	2
6.08703867022436	0.329930743684541	2
6.64655396321802	2.0315995083268	2
6.98338001586376	-1.11439967800373	2
5.67420930688605	1.68476816113515	2
8.72624758631483	2.87942180544095	3
6.33206369901028	2.50115456256298	2
8.14236165751292	-1.11774334067888	2
8.32186792963089	6.77527172117616	1
11.2840720948646	7.61131545327788	1
19.2843210217876	9.657592745844	1
11.6043742087558	4.60448563691853	3
3.83719156329061	3.89011693876833	1
6.42095073493138	0.483316077284963	2
28.3966558332312	14.5902248380738	1
4.89707814926958	-0.0997486011603326	2
5.68418272980487	2.14349840102856	2
12.5620760340879	7.43482142498116	1
12.0969598424264	7.06252280483426	1
5.40212873339289	4.06374744157174	1
7.43936442424202	-1.02358181909637	2
6.57121172114351	0.554514359679556	2
3.25431541114586	3.44216888141213	1
15.5199328775847	7.98116365932505	1
4.96579032268442	-1.35666525342605	2
7.98434151677816	-0.0971155019629268	2
13.8724170061529	4.71768943691053	3
7.89259498476698	5.38688544785637	1
6.71142396209621	1.82036137814774	2
9.84344589431293	4.02333019297909	3
8.73991204779364	5.39472879590961	1
9.91503833737705	7.02312014020741	1
4.03877620562781	4.58162257886819	1
7.46742270657853	0.326745432244029	2
16.1517748973284	7.93764301383911	3
6.26258706292323	1.34780540535077	2
7.05005725564616	-0.864927530366486	2
12.3516521042328	4.61096623102434	3
5.72668520840398	4.12542910792121	1
12.0981895020534	7.17590482440564	1
21.6309610730417	10.2547785124632	1
7.09399976644846	5.56314894372725	1
16.302584059032	8.57483804923514	1
17.448933200522	9.57042536222846	1
7.32475574308306	5.85469491468701	1
7.94559962865383	1.98046301613946	3
6.27570959624268	1.0363341753569	2
5.98135289522098	6.33891562475134	1
2.34690029515736	3.58755898940962	1
7.84025635968019	1.1783176864776	2
10.4902719699113	1.44086962033647	3
9.75558569484966	4.34899299394499	3
8.79765125282713	6.11680135982823	1
11.9549472889988	4.12278298824486	3
12.8870145145248	5.24484878777462	3
14.444651307182	5.41133024088911	3
18.1639341505419	9.93980819282342	1
4.56167338886596	4.83531479595925	1
10.5573335462719	3.00274347346227	3
15.6606383380234	8.04067490123486	1
9.44997971613512	7.0127746232899	1
20.3728743287577	10.7449066779568	1
18.3630265530724	11.1305269242151	1
6.60700495604757	-0.639574308697592	2
12.5886781949301	8.33414092387442	1
10.2646176545339	3.34980579296199	3
11.7975540978433	6.29453913452781	1
4.87905012014823	4.16135707193034	1
10.512122816493	5.88373676648453	1
8.48608779446582	6.28511498394193	1
5.99022071366994	-0.42692886545735	2
13.9998132548776	8.03446559135723	1
6.23033846971772	2.48364090177185	2
8.29728188206749	-3.47078785876082	2
5.64367309233447	0.426279277112907	2
6.76456215899063	0.167808261293939	2
14.7355113431888	6.18323786039868	1
6.0138730550131	0.775069753894458	2
8.06059476579207	7.61766869611911	1
21.7684257724263	12.4507167096684	1
22.387473013946	11.2837319769679	1
6.78405910679534	2.77551319269532	2
7.63760657226213	5.06133223856317	1
7.75906512192025	-0.422397491191882	2
2.05739243796767	2.96292371460062	1
24.7100980132213	10.9954676135355	1
15.839134039795	9.33678094495479	1
10.1331269297913	2.97374395232088	3
10.6420748363161	2.56725798790439	3
13.9983458726705	9.10334705866606	1
7.01318567020654	0.303034093450591	2
3.15221925032194	3.43953367911835	1
6.10326797809335	-0.349838240854495	2
14.1746457443041	9.54205238190276	1
7.66839331794646	0.619462396848899	2
6.47073517629268	0.689355263438011	2
19.6046588974753	11.177038606543	1
6.59019952740081	0.515226190219103	2
7.89337603089014	-1.29198130239351	2
8.36746740539727	-1.42725964781772	2
7.6224682702451	1.37558542052376	2
4.84353681073929	5.20864404228057	1
6.4139144131539	0.237813619801179	2
8.35235874204626	-1.28588324328429	2
9.87003122359514	1.89234334629426	3
7.95783475349285	-0.505002607539113	2
5.33562654217582	5.17192201246209	1
8.84108440017849	5.89522190142212	1
7.03218020163806	3.31419549294201	2
7.63264468091472	-0.417105838143133	2
7.62123595880751	-1.66456334715096	2
6.34948981258735	1.25180269131933	2
5.26295258865318	1.67304904789745	2
12.2340131763594	3.24166164745667	3
4.93129200726488	5.45471644940519	1
6.92188506942626	0.229418396354149	2
5.86509994574297	1.04661276601155	2
8.20775720828345	5.58433298219231	1
21.7109026140967	10.6965782863714	1
3.32262905776167	4.41234959885648	1
14.5581123307823	9.07652747194497	1
15.8155766139518	9.84876655726228	1
3.69676147503278	3.54359645659077	1
7.35968802855811	-1.03615922682902	2
12.5153696208417	7.51880689858893	1
5.85397458775757	0.929510680204377	2
7.76613987479249	4.51753584203666	1
7.16066329844477	-0.342116790882019	2
7.53990476994514	1.51047994982119	2
9.24405402684378	6.35023019954639	1
5.58686698806216	1.74371981533448	2
1.80924979969827	3.53525646708401	1
8.15304172507922	5.22772278474795	1
15.437713733136	7.92117962964373	1
12.6597655572512	8.56656484599316	1
6.15110493924188	1.73416999908358	2
12.9663773287882	3.60601757778187	3
5.26808578458319	5.34682014650728	1
4.05932118416854	3.24995709589345	1
8.54431703317587	7.35923237222597	1
9.79239874304283	7.26149022705555	1
6.06128148876953	-0.672375235153774	2
12.3896303196635	3.44347895335813	3
6.32055374494226	-0.376489560915929	2
4.66162834941773	4.73112467140805	1
6.87710423816199	2.08398924647293	2
6.3009516181294	1.74516044236474	2
6.80533634584948	-0.488659670023761	2
5.62282978709312	1.1606952483517	2
9.54368550323006	5.52137472325193	1
10.8934890011092	7.43152348260513	1
7.97672586661463	2.71350760722031	2
7.91951741634345	-1.93773496984872	2
15.5910375202946	9.6044102398473	1
6.11493760161339	0.983479823414098	2
5.10356823999555	1.25755841585632	2
8.8231416624681	6.39080936701424	1
11.181896905985	6.93068002723782	1
3.92861948610095	4.19106097597797	1
14.9337635257139	5.87392798473376	3
3.90410353879321	4.88848096934456	1
7.16650820347824	1.03672913799387	2
7.32082582356491	-0.206171556035286	2
5.48157044138207	-0.111468484782447	2
6.21498666905016	1.62705307506927	2
5.86860758543427	1.25106296565029	2
7.89657257863658	4.85378665139916	1
5.95902491954226	4.67203216314321	1
10.7937955059062	6.2473490619429	1
7.93343746291539	0.807153661174465	2
7.36981813823073	3.25256394266093	2
10.7913106206071	3.44611837291087	3
7.97009351086307	2.90740693389056	2
12.2598469816047	4.07786273034896	3
6.51366342442551	-0.480020699360331	2
29.4576134803249	13.6069343292047	1
7.24167498710037	0.734353734581134	2
13.4095904761205	5.61624677813578	3
2.27741945713832	4.06101156345122	1
6.97660179002645	-0.816552573625967	2
5.01465627804899	5.25586434872863	1
19.6341482084033	10.8784917237065	1
8.51623612770841	-0.123880849274413	2
9.1481256237921	-1.30442132947557	2
13.8505054002929	6.69828763468391	1
2.38354944624657	3.34154466599471	1
4.18861490174044	4.548141611733	1
6.30952446005194	1.54857168800631	2
9.19462421872285	-3.86277821486105	2
7.16111310244698	4.85927144615009	1
4.84293063636056	5.93189536840722	1
6.55999820012038	1.00885289683466	2
6.24615052580072	0.420817149067562	2
14.3973584628742	9.28388509336775	1
10.6174978072125	6.96477429194624	1
3.03030292023244	3.40153690509569	1
13.1448959657192	3.49047938856752	3
14.9680959876819	6.71910500701367	1
11.7823066579384	8.51032079789634	1
5.63560188585293	4.86274121603953	1
7.24003987469979	3.9938211088552	1
6.50897551862774	1.11263964678887	2
14.997613552678	4.77249902259678	3
7.40170087888994	0.819364691907562	2


==> figures/sens_skew_EM_t_BIC_t_Skew-Schwarz_Nk_50_step_2_MC_300_1.csv <==
Var1	Var2
0.82	3
-15	16
-15	16
-15	16
0.82	3
-15	22.1
-14.75	22
-15	21.75
0.82	3
-12.7647058823529	30
-13	29.2
-13.1481481481481	30
0.82	5
-8.83333333333333	-4
-9	-4.0952380952381
-9.06896551724138	-4
-9	-3.91304347826087
-8.83333333333333	-4
0.84	3
45	-18.8
44.4285714285714	-18
45	-16.6666666666667
0.84	4
-15	18.0000000000001
-15	18
-13.2857142857143	16
-15	14.9090909090909
0.84	3
-15	22.7
-13.25	22
-15	20.25
0.84	5
-12.0588235294118	30
-12.625	28
-13	27.4
-13.5	28
-13.5925925925926	30
0.84	5
33.125	-18
33	-18.1333333333333
32.8461538461538	-18
33	-17.7777777777778
33.125	-18
0.84	5
44.6	-12
43	-13.3333333333333
42.2727272727273	-12
43	-11.3333333333333
44.6	-12
0.84	5
33	-6
33	-6.00000000000001
33	-6
33	-6
33	-6
0.84	5
-7.83333333333333	-4
-9	-4.66666666666667
-9.48275862068966	-4
-9	-3.39130434782608
-7.83333333333333	-4
0.84	5
39.1666666666667	-2
39	-2.08333333333334
38.75	-2
39	-1.89473684210526
39.1666666666667	-2
0.84	5
29	0
29	-8.21565038222616e-15
29	0
29	6.66133814775094e-15
29	0
0.84	7
-10.8095238095238	6
-11	5.55555555555555
-13	6
-13	6
-13	6.00000000000001
-11	6.5
-10.8095238095238	6
0.84	5
-12.2	10
-13	9.42857142857142
-13.4	10
-13	11
-12.2	10
0.84	5
19.5555555555556	10
19	8.57142857142857
18.1666666666667	10
19	10.7142857142857
19.5555555555556	10
0.84	5
27	10
27	9.99999999999999
27	10
27	10
27	10
0.84	5
17.1428571428571	24
17	23.9130434782609
16.5	24
17	24.25
17.1428571428571	24
0.86	22
45	-20
43.5714285714286	-18
44.2	-16
43	-14.8
42.2	-14
41.1818181818182	-12
41	-11.6
39	-10.7272727272727
37	-11
36.3333333333333	-10
37	-8
37	-7.99999999999998
37	-8
39	-8.66666666666666
40.3333333333333	-8
41	-7.33333333333332
43	-7.33333333333333
44.6	-8
43	-9.33333333333334
42.3333333333333	-10
43	-10.3333333333333
45	-11.3333333333333
0.86	3
45	-7.60000000000002
44.3333333333333	-6
45	-5.33333333333333
0.86	3
45	-2.66666666666667
43.6666666666667	-2
45	-1.38461538461538
0.86	3
-15	9.42857142857143
-14.6	10
-15	12
0.86	22
-15	23.3
-13	22.5555555555556
-11.75	22
-13	20.75
-13.75	20
-13	19.1428571428571
-11.6666666666667	18
-12	16
-13	14.8888888888889
-14.6	14
-13	13
-11	14
-11	14
-11	14
-11	12
-10.6470588235294	10
-11	8
-10.2380952380952	6
-11	4.22222222222221
-13	5.14285714285714
-14.3333333333333	6
-15	6.74999999999999
0.86	3
-15	26
-14.5	28
-14.037037037037	30
0.86	5
-11.3529411764706	30
-11.875	28
-13	26.2
-14.9999999999999	26
-15	26
0.86	3
-6.66666666666666	30
-7	29.3333333333333
-7.22222222222223	30
0.86	3
19.1333333333333	30
19	29.3333333333333
18.8666666666667	30
0.86	3
33	30
33	30
33	30
0.86	5
41	30
41.5882352941177	28
41	27.6296296296296
40.6153846153846	28
41	30
0.86	2
45	29.6
44.6363636363636	30
0.86	11
25.8	-18
25	-18.25
24.4285714285714	-18
25	-16
24.8	-14
25	-13.8461538461538
27	-13.4736842105263
27.625	-14
27	-15.25
25	-16
25.8	-18
0.86	5
29.8	-18
29	-18.8888888888889
27.8571428571429	-18
29	-16.4
29.8	-18
0.86	5
33.875	-18
33	-18.9333333333333
31.9230769230769	-18
33	-16.4444444444444
33.875	-18
0.86	5
13.7692307692308	-16
13	-16.5263157894737
12.2307692307692	-16
13	-14.5714285714286
13.7692307692308	-16
0.86	5
31.6666666666667	-16
31	-16.2857142857143
30	-16
31	-15.8
31.6666666666667	-16
0.86	5
19.8	-14
19	-14.2857142857143
18.6	-14
19	-13
19.8	-14
0.86	5
17.6666666666667	-12
17	-12.2222222222222
16.9166666666667	-12
17	-11.5
17.6666666666667	-12
0.86	7
23	-12
23	-12
23	-12
22.4444444444444	-10
23	-9.09090909090909
24	-10
23	-12
0.86	5
13	-10
13	-10
13	-10
13	-9.99999999999999
13	-10
0.86	5
-11	-8
-11	-8.00000000000001
-11	-8
-11	-7.99999999999999
-11	-8
0.86	5
11.1818181818182	-8
11	-8.50000000000001
10.7777777777778	-8
11	-7.77777777777777
11.1818181818182	-8
0.86	5
21.6666666666667	-8
21	-8.375
20.625	-8
21	-7.24999999999999
21.6666666666667	-8
0.86	7
27.3333333333333	-8
27	-9.00000000000001
25	-8.00000000000001
25	-8
25	-7.99999999999999
27	-7.6
27.3333333333333	-8
0.86	5
33.75	-6
33	-6.92307692307693
31.2857142857143	-6
33	-5.33333333333333
33.75	-6
0.86	7
-6.74999999999999	-4
-7	-4.25000000000001
-9	-5.23809523809524
-9.89655172413793	-4
-9	-2.8695652173913
-7	-3.81818181818181
-6.74999999999999	-4
0.86	7
15.1176470588235	-4
15	-4.22222222222223
13	-4.00000000000001
13	-4
13	-3.99999999999999
15	-3.85714285714285
15.1176470588235	-4
0.86	5
43.4	-4
43	-4.4
42.5555555555556	-4
43	-2.99999999999999
43.4	-4
0.86	5
1.46153846153847	-2
1	-2.35294117647059
0.599999999999996	-2
1	-1.33333333333333
1.46153846153847	-2
0.86	9
11.4	-2
11	-2.80000000000001
9	-2.57142857142858
7.66666666666664	-2
8.57142857142857	0
9	0.428571428571434
9.33333333333334	0
11	-1.76470588235294
11.4	-2
0.86	5
17	-2
17	-2
17	-2
17	-1.99999999999999
17	-2
0.86	5
27	-2
27	-2.00000000000001
27	-2
27	-1.99999999999999
27	-2
0.86	5
36	-2
35	-2.1
34.5	-2
35	-1.71428571428571
36	-2
0.86	5
40.1666666666667	-2
39	-2.58333333333334
37.25	-2
39	-1.26315789473684
40.1666666666667	-2
0.86	5
19.6666666666667	0
19	-0.600000000000007
18.5	0
19	0.545454545454551
19.6666666666667	0
0.86	5
30.3333333333333	0
29	-1.50000000000001
28	0
29	1.20000000000001
30.3333333333333	0
0.86	5
33.8	0
33	-1.14285714285715
31.8571428571429	0
33	1.60000000000002
33.8	0
0.86	5
37.4	0
37	-1.50000000000002
36.3333333333333	0
37	0.500000000000006
37.4	0
0.86	7
43	0
43	-3.33066907387547e-14
43	0
42.4285714285714	2
43	2.80000000000001
43.5714285714286	2
43	0
0.86	7
7.16666666666667	2
7	1.83333333333333
6.59999999999999	2
6.875	4
7	4.10526315789474
7.22222222222223	4
7.16666666666667	2
0.86	9
37	4
37	3.99999999999999
37	4
35	5.19999999999999
34.2	6
35	6.57142857142858
37	6.42857142857143
38.2	6
37	4
0.86	5
42	4
41	3.24999999999999
40.3333333333333	4
41	4.75000000000001
42	4
0.86	5
9.30769230769231	6
9	5.6
8.8	6
9	7.00000000000001
9.30769230769231	6
0.86	7
28.4285714285714	6
27	4.74999999999999
25	5.99999999999993
24.9999999999999	6
25	6.00000000000002
27	7.25000000000001
28.4285714285714	6
0.86	5
-5.88888888888888	8
-7	7
-7.83333333333334	8
-7	9.42857142857143
-5.88888888888888	8
0.86	13
20.6	8
19	7.27272727272727
17.6666666666667	8
17.1666666666667	10
19	11.5714285714286
21	12
20.3333333333333	14
21	14.6
21.75	14
21	12
21	12
20.2222222222222	10
20.6	8
0.86	5
41	8
41	7.99999999999999
41	8
41	8.00000000000002
41	8
0.86	7
28.3333333333333	10
27	8.66666666666666
25	9.99999999999998
25	10
25	10.0000000000001
27	10.8
28.3333333333333	10
0.86	5
43.8888888888889	10
43	9.19999999999999
42	10
43	10.8888888888889
43.8888888888889	10
0.86	7
-4.19999999999999	14
-5	13.4285714285714
-7	14
-7.00000000000001	14
-7	14
-5	14.8
-4.19999999999999	14
0.86	9
13	14
13	14
13	14
12.1428571428571	16
12.8333333333333	18
13	18.4
13.4	18
13.2307692307692	16
13	14
0.86	5
43.2	16
43	15.6
42.8	16
43	16.25
43.2	16
0.86	7
-8.74999999999999	18
-9	17.6666666666667
-9.66666666666668	18
-9.15384615384616	20
-9	21
-8.71428571428571	20
-8.74999999999999	18
0.86	7
-2.99999999999999	18
-3	18
-5	18
-5.00000000000001	18
-5	18
-3	18
-2.99999999999999	18
0.86	5
9.42105263157895	20
9	19
8.6	20
9	20.5714285714286
9.42105263157895	20
0.86	5
33.3333333333333	22
33	21.875
32.8461538461538	22
33	22.1428571428571
33.3333333333333	22
0.86	7
-8.99999999999999	24
-9	23.9999999999999
-11	22.8571428571429
-11.4705882352941	24
-11	25.1428571428571
-9	24
-8.99999999999999	24
0.86	5
2.00000000000001	24
1	23.625
0.454545454545449	24
1	24.3157894736842
2.00000000000001	24
0.86	7
9.30769230769231	24
9	23.6666666666667
8.5	24
8.86666666666666	26
9	26.2857142857143
9.28571428571429	26
9.30769230769231	24
0.86	7
18	24
17	23.3913043478261
15	23.6470588235294
14.25	24
15	25
17	25.75
18	24
0.86	5
39	24
39	24
39	24
39	24
39	24
0.86	5
25.4285714285714	26
25	25.7142857142857
24.3333333333333	26
25	26.6
25.4285714285714	26
0.86	5
-8.33333333333332	28
-9	27.3333333333333
-9.25000000000001	28
-9	28.2222222222222
-8.33333333333332	28
0.86	5
-0.733333333333331	28
-1	27.7777777777778
-1.36363636363637	28
-1	28.4
-0.733333333333331	28
0.86	5
18	28
17	26.6666666666666
16.6	28
17	28.25
18	28
0.86	5
23	28
23	28
23	28
23	28
23	28
0.88	3
21	-20
21	-20
21	-20
0.88	133
28.5	-20
27	-19
25	-19
23	-18.1666666666667
22.5	-18
23	-17.75
24.0769230769231	-16
23.6	-14
23	-13.3333333333333
22	-14
21	-16
21	-16
21	-16
19	-15.1428571428571
17.2857142857143	-16
17	-16.2857142857143
16.3333333333333	-16
17	-15.3333333333333
17.4	-14
17	-13.5555555555556
16.4166666666667	-12
16.5	-10
17	-9.24999999999999
19	-9.39999999999999
19.6	-10
21	-12
21.7777777777778	-10
21	-9.12500000000001
19.875	-8
19	-6.00000000000001
19	-6
19	-4
19	-3.99999999999993
21	-3.33333333333332
21.5	-4
23	-5.19999999999999
24.1428571428571	-6
25	-6.66666666666666
27	-6.4
28.3333333333333	-8
29	-8.88888888888888
31	-9.24999999999999
32.5	-10
33	-10.5
33.6666666666666	-10
33.4	-8
33	-7.84615384615385
31	-7.00000000000001
29.8888888888889	-6
30.2727272727273	-4
29	-2.72727272727273
27	-4
27	-4.00000000000003
27	-4
25.8	-2
25	-1.66533453693773e-14
23	-0.666666666666681
21	-1.66533453693773e-14
19	-1.80000000000001
18.7142857142857	-2
17	-2.75
16.0769230769231	-2
17	-0.666666666666659
17.5	0
19	1.63636363636364
21	2.22044604925031e-14
23	0.571428571428585
24.4285714285714	2
23	3.1111111111111
21	3.49999999999999
20.6666666666667	4
21	4.50000000000001
21.75	6
21	6.74999999999999
19	6.18181818181817
18.3333333333334	6
17	5.49999999999999
15	5.99999999999999
15	6
13	7.59999999999999
12.5	8
13	8.33333333333334
15	8.72727272727273
16.1666666666667	10
17	11
18.25	12
19	14
19	14
21	15.8
22.9999999999999	16
23	16
24.7777777777778	18
23	20
23	20
23	20
25	20
25	20
25.2	18
26.25	16
25	14.3333333333333
24	14
25	13.6666666666667
26.25	12
27	11.6
29	11
29.8571428571429	12
29	14
29	14
29	14
31	14
33	14.4444444444445
34.3333333333334	14
33	13.5
31.8	12
32.25	10
33	8.00000000000002
35	8.2
35.3333333333333	8
37	7.28571428571429
39	8
39	8.00000000000007
39.6666666666666	10
41	10.5
42.7142857142857	12
41	13.5
39	13.7142857142857
38.7777777777778	14
39	15
41	14.8
41.6	16
43	17.75
44.4	16
45	14.5
0.88	8
37.3333333333333	-20
37	-18.0000000000001
37	-18
35	-16.5
34.625	-18
33	-19.7333333333333
31	-18
29.6666666666667	-20
0.88	3
43.8	-20
43	-18.6666666666667
42	-20
0.88	3
45	-9.11111111111112
44	-10
45	-10.5333333333333
0.88	3
-15	-4.74999999999999
-14.375	-6
-15	-7.00000000000001
0.88	3
45	-3.66666666666667
44.6	-4
45	-4.33333333333333
0.88	3
45	1.49999999999999
44.3333333333333	0
45	-0.461538461538457
0.88	6
-15	3.50000000000002
-13	3.33333333333334
-12.3333333333333	2
-13	1.52941176470588
-14.8571428571429	0
-15	-0.400000000000011
0.88	3
45	4.66666666666664
44.6666666666667	6
45	6.44444444444445
0.88	7
45	9.74999999999999
43	8
43	7.99999999999999
41.1818181818182	6
43	4.46153846153847
44.5	4
45	3.00000000000003
0.88	3
45	13.6
43.4	12
45	10.4
0.88	5
-15	23.9
-13	23.2222222222222
-12.1764705882353	24
-13	25.1666666666667
-15	24.2857142857143
0.88	2
-15	28.6
-14.4814814814815	30
0.88	3
-9.79999999999999	30
-9	29.5555555555556
-8.55555555555556	30
0.88	58
-1.66666666666666	30
-1	29.6
0.0666666666666704	28
-1	27.1111111111111
-2.45454545454546	28
-3	28.8571428571429
-5	29.6666666666667
-6.1111111111111	28
-6.14285714285713	26
-7	25.25
-7.9090909090909	24
-8.33333333333333	22
-7	20
-6.99999999999998	20
-5	19.2
-3	19.3333333333333
-1.66666666666666	18
-3	16.8
-4.14285714285713	16
-3	14.8571428571429
-2.57142857142857	14
-3	13.4545454545454
-4.77777777777777	12
-5	11.7142857142857
-6.19999999999999	10
-5	8.50000000000001
-3	8.30769230769232
-1	8.40000000000001
3.33066907387547e-14	8
-0.333333333333318	6
-0.499999999999987	4
-1	3.83333333333333
-3	3.57142857142857
-3.375	4
-5	5.52941176470588
-7	4.99999999999997
-7.25000000000001	6
-8.83333333333334	8
-7.66666666666667	10
-7.66666666666667	12
-8.20000000000001	14
-7	15.3333333333333
-6.00000000000001	16
-6.71428571428573	18
-7	19.9999999999999
-7.24999999999999	18
-8.49999999999999	16
-9	15.6
-9.79999999999999	14
-9.99999999999999	12
-9.94117647058823	10
-9.28571428571427	8
-9.66666666666666	6
-9.57142857142856	4
-11	3.23076923076922
-12.4285714285714	4
-13	4.28571428571428
-15	4.49999999999998
0.88	24
8.66666666666668	30
9	28.0000000000001
11	29.4285714285714
11.7142857142857	28
11	26
11	26
10.2307692307692	24
9	22.6666666666667
7	23.9999999999999
5	23.5
3	23.4
1	22.875
-0.636363636363641	24
1	24.9473684210526
3	24.6
4.16666666666666	26
5	27.25
5.76923076923078	26
7	24
8.06666666666666	26
7	27.4545454545454
5.99999999999999	28
5	29.2
4.63636363636363	30
0.88	4
15.4	30
15	29
13	30
13	30
0.88	3
19.9333333333333	30
21	28.6666666666667
22.7777777777778	30
0.88	27
27.2105263157895	30
27	29.7333333333333
25	28.6666666666666
24.7142857142857	28
25	27.8
26.2857142857143	26
25	25.1428571428571
23.1538461538462	24
23	23.8181818181818
21	22.8888888888889
19.3333333333333	24
21	25.25
23	26
21	26.8571428571429
19	26.8571428571429
18.25	26
18.8571428571429	24
17	22.8695652173913
15	22.9411764705882
13	23.75
12.6666666666667	24
13	24.1818181818182
14.5384615384615	26
15	27.2
15.4	28
17	29
18.0666666666667	30
0.88	5
37.7692307692308	30
37	29.0909090909091
35	30
33	28.5
31.5	30
0.88	5
42.3333333333333	30
42.2941176470588	28
41	27.1851851851852
40.1538461538462	28
40.1428571428571	30
0.88	2
45	28.4
43.5454545454545	30
0.88	21
8.11111111111112	-18
7	-18.5882352941177
5	-19
4.625	-18
5	-17.5714285714286
6.99999999999999	-16
5	-14.5333333333333
3.85714285714285	-14
3	-13.1428571428572
1.85714285714285	-12
2.27272727272727	-10
3	-9.19999999999999
4.14285714285715	-10
4.14285714285715	-12
5	-12.8571428571428
7	-14
7.00000000000001	-14
9	-15.0909090909091
10.4285714285714	-16
9	-17.1111111111111
8.11111111111112	-18
0.88	15
11	-18
11	-18
11	-18
11	-18
11.3076923076923	-16
12.3333333333333	-14
13	-13
14	-14
14.6923076923077	-16
15	-16.5714285714286
15.9090909090909	-18
15	-18.8333333333333
14.2307692307692	-18
13	-17.1578947368421
11	-18
0.88	5
20	-18
19	-19.2
18.3333333333333	-18
19	-17.3333333333333
20	-18
0.88	7
37.0000000000001	-18
39	-18.3333333333333
39.6666666666666	-18
41	-16
39	-15.4285714285714
38	-16
37.0000000000001	-18
0.88	5
-11.75	-16
-13	-16.7692307692308
-13.8333333333333	-16
-13	-15.375
-11.75	-16
0.88	7
28.375	-14
29	-15
31	-14.6
33	-14
31	-13
29	-12.8888888888889
28.375	-14
0.88	5
-0.199999999999984	-12
-1	-12.4
-1.44444444444445	-12
-1	-11.6363636363636
-0.199999999999984	-12
0.88	7
24	-12
25	-12.9230769230769
27	-12.8421052631579
28.3333333333333	-12
27	-10.6666666666667
25	-10.2857142857143
24	-12
0.88	5
38.6	-12
39	-12.3333333333333
39.3333333333333	-12
39	-11.8181818181818
38.6	-12
0.88	5
-12.2307692307692	-10
-13	-10.8333333333333
-14.6666666666667	-10
-13	-8.99999999999999
-12.2307692307692	-10
0.88	47
13.8	-10
13	-11.2
11	-11
10.3333333333333	-10
9.44444444444444	-8
9	-7.00000000000002
8.55555555555555	-6
8.81818181818181	-4
7	-2.66666666666667
5.99999999999999	-2
7	-0.99999999999999
7.71428571428571	0
7	0.833333333333326
5	1.59999999999999
4.73333333333333	2
5	2.36363636363637
6.125	4
7	4.73684210526316
8.2	6
7	7.71428571428571
6.69230769230769	8
6.99999999999999	10
6.5	12
7	12.5333333333333
7.61538461538462	12
7.00000000000003	10
9	9.33333333333334
10.1428571428572	8
10.2307692307692	6
9	4.4
8.55555555555556	4
8.16666666666667	2
9	1.28571428571429
10	0
11	-1.05882352941176
12.6	-2
13	-2.49999999999999
15	-3
15.8235294117647	-4
15	-5.55555555555556
13	-5.71428571428573
11	-5.20000000000001
10	-6
11	-6.44444444444444
12.2727272727273	-8
13	-8.79999999999999
13.8	-10
0.88	5
-9.79999999999999	-8
-11	-8.85714285714286
-12.0909090909091	-8
-11	-6.9090909090909
-9.79999999999999	-8
0.88	7
1.28571428571429	-8
1	-8.25000000000001
0.333333333333319	-8
0.599999999999996	-6
1	-5.45454545454545
1.66666666666667	-6
1.28571428571429	-8
0.88	5
16	-8
15	-8.71428571428572
13.8888888888889	-8
15	-6.57142857142856
16	-8
0.88	5
-2.71428571428571	-6
-3	-6.28571428571429
-3.66666666666668	-6
-3	-4.66666666666664
-2.71428571428571	-6
0.88	5
5.44444444444445	-6
5	-6.33333333333334
4.49999999999999	-6
5	-5.49999999999999
5.44444444444445	-6
0.88	9
34.5	-6
35	-6.99999999999999
36.3333333333333	-6
36.8571428571429	-4
35	-2.7
33	-2.66666666666667
31.8	-4
33	-4.66666666666666
34.5	-6
0.88	9
38.3333333333334	-6
39	-6.39999999999998
39.4	-6
41	-4.39999999999998
41.2222222222222	-4
41	-3.00000000000003
39	-3.08333333333334
37.1666666666667	-4
38.3333333333334	-6
0.88	5
42.3333333333333	-6
43	-6.33333333333333
43.3333333333333	-6
43	-5.6
42.3333333333333	-6
0.88	7
-5.24999999999999	-4
-7	-5.75000000000001
-9	-5.80952380952381
-10.3103448275862	-4
-9	-2.34782608695652
-7	-2.72727272727272
-5.24999999999999	-4
0.88	11
-0.230769230769223	-4
-1	-4.58823529411765
-2.66666666666668	-4
-1	-3.09090909090908
-0.200000000000004	-2
0.999999999999967	0
1	1.66533453693774e-14
1.00000000000001	0
2.38461538461539	-2
1	-3.05882352941177
-0.230769230769223	-4
0.88	5
3.28571428571429	-4
3	-4.28571428571429
2.77777777777777	-4
3	-3.59999999999999
3.28571428571429	-4
0.88	5
13	0
13	-3.33066907387547e-14
13	0
13	6.05576195250086e-15
13	0
0.88	5
38.2	0
39	-0.631578947368418
40.3333333333333	0
39	1.71428571428571
38.2	0
0.88	17
25.4	2
27	8.32667268468869e-15
28.6	2
29	2.50000000000001
29.4444444444445	2
31	0.600000000000007
32.1666666666667	2
33	3.25000000000001
34	4
33	4.99999999999999
31.8	4
31	3.55555555555555
30.5	4
29	5.19999999999999
27.6666666666667	4
27	3.45454545454545
25.4	2
0.88	5
35.8	2
37	1.50000000000001
38.5	2
37	2.66666666666666
35.8	2
0.88	9
22.6666666666667	8
23	7.66666666666668
23.6666666666666	8
23.2857142857143	10
23	11.9999999999999
21	10.2857142857143
20.8888888888889	10
21	9.66666666666668
22.6666666666667	8
0.88	5
3.25000000000001	10
3	9.49999999999999
1.99999999999997	10
3	10.3333333333333
3.25000000000001	10
0.88	5
1.00000000000001	12
1	11.9999999999999
0.999999999999933	12
1	12.0000000000001
1.00000000000001	12
0.88	19
15	12
15	12
15	12
13	13
11	13.9999999999999
11	14
10.2	16
11	16.5714285714286
11.8333333333333	18
12.6363636363636	20
13	20.4444444444445
15	20.2222222222222
15.1818181818182	20
16	18
15	17.7894736842105
13.6923076923077	16
15	14
15	14
15	12
0.88	9
3.33333333333334	16
3	15
2.63636363636363	16
2.8	18
2.8	20
3	20.25
3.33333333333334	20
3.40000000000001	18
3.33333333333334	16
0.88	5
7.50000000000001	16
7	15.8333333333333
6.81818181818181	16
7	16.3333333333333
7.50000000000001	16
0.88	5
38	16
37	15.7777777777778
36.75	16
37	16.2222222222222
38	16
0.88	7
9.57142857142859	18
9	17.2
8.42857142857141	18
8	20
9	21.4285714285714
10.0526315789474	20
9.57142857142859	18
0.88	5
21.7692307692308	18
21	16.3333333333333
20.2857142857143	18
21	19.4285714285714
21.7692307692308	18
0.88	11
35	18
35	18
35	18
34.8	20
33	21.125
31.9230769230769	22
33	23
35	22.2222222222222
35.25	22
35.2222222222222	20
35	18
0.88	5
-12.3333333333333	20
-11	18.8
-10.0769230769231	20
-11	21.3333333333333
-12.3333333333333	20
0.88	5
31.5	20
31	19.4
30.6470588235294	20
31	20.6666666666667
31.5	20
0.88	9
-2.66666666666666	22
-3	21.2
-3.28571428571429	22
-5	24
-5.00000000000001	24
-5	24
-3	24
-2.99999999999997	24
-2.66666666666666	22
0.88	5
29.5	22
29	21.75
28.2	22
29	23
29.5	22
0.88	5
40	24
39	22.2857142857143
37.5	24
39	25
40	24
0.88	5
-11.125	28
-11	27.5
-10.75	28
-11	28.5
-11.125	28
0.9	3
-13.2857142857143	-20
-13	-19.3333333333333
-12.7777777777778	-20
0.9	47
3.5	-20
3.875	-18
5	-16.7142857142857
5.90909090909091	-16
5	-15.3333333333333
3.75	-16
3	-16.6
2.25	-16
1	-14
1	-14
-1	-13.6
-2.77777777777778	-12
-3	-11.5
-5	-11
-6	-10
-5	-8.5
-3	-9.33333333333333
-2	-10
-1	-10.5454545454545
1	-10.5
1.18181818181818	-10
1	-9.75
-1	-9.14285714285714
-1.8	-8
-3	-7.14285714285714
-5	-7.33333333333334
-7	-7.11111111111111
-8.33333333333333	-8
-8.2	-10
-7	-11
-6	-12
-7	-12.4615384615385
-9	-12.75
-10.2	-12
-10	-10
-11	-9.71428571428572
-11.3076923076923	-10
-13	-11.8333333333333
-13.4	-12
-14.6666666666667	-14
-13	-14.625
-11	-15.1428571428571
-10.25	-16
-11	-18
-13	-17.6923076923077
-13.6666666666667	-18
-15	-18.8
0.9	3
8.71428571428571	-20
7	-19.2941176470588
5.66666666666667	-20
0.9	8
18.3333333333333	-20
17	-18
15	-19.8333333333333
13.3076923076923	-18
13	-17.7894736842105
12.5	-18
11	-19.7142857142857
10	-20
0.9	4
25.8	-20
25	-19.75
23	-19.1666666666667
22.0909090909091	-20
0.9	3
36.0909090909091	-20
35	-18.6666666666667
33.8	-20
0.9	3
-15	-16.4
-14.8333333333333	-16
-15	-15
0.9	3
45	8.25
44.7142857142857	8
45	7.77777777777778
0.9	19
31	22
33	23.8571428571429
35	23.5555555555556
35.6666666666667	24
35.5	26
37	28
39	26
39	26
41	24
39.9090909090909	22
41	20.9090909090909
42.7142857142857	22
43	23
43.6666666666667	24
45	26
43	28
41	26.7407407407407
39.6923076923077	28
39.2857142857143	30
0.9	4
45	22
45	22
43.6666666666667	20
45	19.2
0.9	2
-15	29.8
-14.9259259259259	30
0.9	3
1.50000000000001	30
3	29.25
3.54545454545454	30
0.9	3
16.6	30
17	29.75
17.2666666666667	30
0.9	3
20.7333333333333	30
21	29.6666666666667
21.4444444444444	30
0.9	11
27.8421052631579	30
27	28.9333333333333
25.8333333333333	28
27	26.25
28.1666666666667	28
29	28.625
30.6666666666667	28
31	27.6
31.4	28
31	28.4
30.4666666666667	30
0.9	11
38.6923076923077	30
37	28
35	28.2857142857143
34.6	28
33	26.4
32.6	26
31	24.4
30.6	24
31	22
31	22
31	22
0.9	5
1.6	-18
1	-18.6
0.625	-18
1	-17.25
1.6	-18
0.9	5
-0.428571428571424	-16
-1	-16.2666666666667
-1.36363636363637	-16
-1	-15
-0.428571428571424	-16
0.9	3
17	-18
17	-18
17	-18
0.9	3
19	-16
19	-16
19	-16
0.9	5
22.7142857142857	-16
23	-16.25
23.1538461538462	-16
23	-15.5
22.7142857142857	-16
0.9	7
9	-14
9	-14
11	-14.6666666666667
11.3333333333333	-14
11	-13.2
9	-14
9	-14
0.9	3
19	-16
19	-16
19	-16
0.9	5
6.5	-12
7	-12.2857142857143
7.99999999999998	-12
7	-11.3333333333333
6.5	-12
0.9	7
13.3076923076923	-12
15	-13.6923076923077
15.9166666666667	-12
15.5	-10
15	-9.57142857142857
14.6	-10
13.3076923076923	-12
0.9	7
25	-12
25	-12
27	-12.2105263157895
27.3333333333333	-12
27	-11.6666666666667
25	-12
25	-12
0.9	3
9	-10
9	-10
9	-10
0.9	5
20.8	-10
21	-10.2857142857143
21.1111111111111	-10
21	-9.875
20.8	-10
0.9	15
3	-8
3	-8
5	-9.14285714285714
7	-8.99999999999999
7.66666666666666	-8
7.22222222222222	-6
7.72727272727273	-4
7	-3.46666666666667
5	-4
5	-4
5	-4
6.77777777777778	-6
5	-7.33333333333333
3	-6
3	-8
0.9	3
9	-10
9	-10
9	-10
0.9	5
18	-8
19	-8.2
19.125	-8
19	-7.71428571428572
18	-8
0.9	31
-13.625	-6
-13	-7.66666666666666
-11.3333333333333	-6
-11	-5.59999999999999
-10.7241379310345	-4
-9.8	-2
-9	-0.666666666666659
-7	-0.999999999999992
-6.20000000000001	0
-5	0.600000000000001
-3	0
-1	0.88888888888889
0.428571428571424	2
-1	2.83333333333333
-3	2.71428571428571
-4.125	4
-5	4.82352941176471
-6.16666666666667	4
-6.55555555555555	2
-7	0.999999999999992
-7.44444444444445	2
-9	3.27272727272727
-11	2.3076923076923
-11.3333333333333	2
-13	0.823529411764706
-14	0
-14.2	-2
-13	-2.75
-11.8888888888889	-4
-13	-5
-13.625	-6
0.9	5
-1.85714285714286	-6
-1	-7.2
-0.2	-6
-1	-5.29411764705882
-1.85714285714286	-6
0.9	5
0.692307692307695	-4
1	-4.36363636363636
1.44444444444444	-4
1	-3.76470588235294
0.692307692307695	-4
0.9	3
3	-6
3	-6
3	-6
0.9	5
16.5294117647059	-4
17	-5.33333333333333
17.8	-4
17	-3.5
16.5294117647059	-4
0.9	7
23	-4
23	-4
25	-5.33333333333333
26	-4
25	-2.5
23	-4
23	-4
0.9	5
28.7142857142857	-4
29	-4.66666666666666
29.1818181818182	-4
29	-3.81818181818182
28.7142857142857	-4
0.9	7
33	-4
33	-4
35	-5.55555555555555
36	-4
35	-3.3
33	-4
33	-4
0.9	5
38.1666666666667	-4
39	-5
40	-4
39	-3.58333333333333
38.1666666666667	-4
0.9	7
-3.66666666666666	-2
-3	-2.33333333333333
-1	-2
-1	-2
-1	-2
-3	0
-3.66666666666666	-2
0.9	5
14.6	-2
15	-2.14285714285714
15.1538461538462	-2
15	0
14.6	-2
0.9	9
2.71428571428572	0
3	-0.666666666666659
5	-1.33333333333332
6.33333333333332	0
5	0.399999999999996
3.93333333333333	2
3	3.4
1.44444444444445	2
2.71428571428572	0
0.9	15
10.6666666666667	0
11	-0.352941176470589
11.6666666666667	0
13	1.09090909090909
14.1111111111111	2
15	2.88888888888889
17	4
17	4
17	4
15	4.90909090909091
13.3333333333333	4
13	3.66666666666666
11	3
9.50000000000001	2
10.6666666666667	0
0.9	3
39	0
39	0
39	0
0.9	3
15	0
15	0
15	0
0.9	5
26.6	2
27	1.5
27.4	2
27	2.36363636363636
26.6	2
0.9	5
30.7777777777778	2
31	1.8
31.1666666666667	2
31	2.22222222222222
30.7777777777778	2
0.9	3
39	0
39	0
39	0
0.9	5
4	4
5	3.45454545454546
5.375	4
5	5.2
4	4
0.9	3
29	4
29	4
29	4
0.9	5
-9.09523809523809	6
-9	5.6
-8.75	6
-9	6.33333333333333
-9.09523809523809	6
0.9	13
5.5	6
7	5.36842105263158
7.6	6
7	6.85714285714286
5.76923076923077	8
5.28571428571428	10
5.75	12
5	13.2
3.28571428571429	12
4.75	10
3.75	8
5	6.57142857142858
5.5	6
0.9	3
29	4
29	4
29	4
0.9	5
42.2727272727273	6
43	5.38461538461539
43.6666666666667	6
43	6.8
42.2727272727273	6
0.9	5
-9.23529411764706	10
-9	9.42857142857143
-8.66666666666667	10
-9	12
-9.23529411764706	10
0.9	9
-5	10
-5	10
-3	9.23076923076923
-1.57142857142858	10
-2.42857142857143	12
-3	12.3636363636364
-3.44444444444444	12
-5	10
-5	10
0.9	11
9.44444444444444	10
11	8.35294117647059
12.8666666666667	10
13	12
13	12
11	11.4736842105263
9.75	12
9	13.2
8.53846153846154	12
9	11.1428571428571
9.44444444444444	10
0.9	5
14	10
15	9.81818181818182
15.1666666666667	10
15	10.2857142857143
14	10
0.9	7
34	10
35	9.4
37	8.66666666666668
37.5714285714286	10
37	11
35	10.8571428571429
34	10
0.9	3
33	12
33	12
33	12
0.9	7
39	12
39	12
41	12
41	12
41	12
39	12
39	12
0.9	3
-9	12
-9	12
-9	12
0.9	19
-1.71428571428571	14
-1	13
-3.33066907387547e-15	14
1	15.25
1.54545454545454	16
1.6	18
1.6	20
3	21.75
3.5	22
3	22.2
1	22.125
-1	23
-1.66666666666666	22
-1	21
0.142857142857141	20
0	18
-1	17.1428571428571
-2.33333333333333	16
-1.71428571428571	14
0.9	5
5.88888888888889	14
7	13.3333333333333
8.42857142857142	14
7	14.8333333333333
5.88888888888889	14
0.9	3
13	12
13	12
13	12
0.9	13
16.2	14
17	12.4
17.8	14
19	16
19	16
19.4285714285714	18
19	18.8571428571429
18.1428571428571	18
17	16.6666666666667
15	17.1578947368421
14.1538461538462	16
15	14.7058823529412
16.2	14
0.9	3
27	14
27	14
27	14
0.9	3
33	12
33	12
33	12
0.9	5
36.4285714285714	14
37	13
37.4444444444444	14
37	14.4444444444444
36.4285714285714	14
0.9	5
4.33333333333334	16
5	15
5.72727272727273	16
5	17.3333333333333
4.33333333333334	16
0.9	3
27	14
27	14
27	14
0.9	25
30	16
31	15.5
33	15.7777777777778
35	15.6666666666667
35.25	16
35	16.2857142857143
33	17
32	18
31	18.2
29.9411764705882	20
29	21
27	21.4545454545455
26.1428571428571	22
26.2	24
25	24.5714285714286
24.0769230769231	24
23	22.7272727272727
21.6666666666667	22
23	21.2
25	21.2
25.8571428571429	20
26.4	18
27	17
29	16.8
30	16
0.9	5
22.6923076923077	18
23	17.5
23.4444444444444	18
23	18.5
22.6923076923077	18
0.9	13
36.5	18
37	17.5555555555556
39	18
41	16.5
42.2857142857143	18
41	19.2857142857143
39.5714285714286	20
39	20.5714285714286
37.3333333333333	22
37	22.4
36.75	22
36.5555555555556	20
36.5	18
0.9	3
-11	20
-11	20
-11	20
0.9	5
5.40000000000001	20
7	18.4
7.4	20
7	20.8888888888889
5.40000000000001	20
0.9	5
10.6842105263158	20
11	18.5
11.5454545454545	20
11	21.2
10.6842105263158	20
0.9	11
16.2727272727273	20
17	19
18	20
18	22
17	22.3478260869565
15	22.2352941176471
13	22.25
12.3333333333333	22
13	21.7777777777778
15	21.5555555555556
16.2727272727273	20
0.9	5
32.5	20
33	18.5
33.6	20
33	20.375
32.5	20
0.9	3
-11	20
-11	20
-11	20
0.9	7
-7.53333333333333	22
-7	21.2
-5	20.5
-4.14285714285714	22
-5	23
-7	23.6
-7.53333333333333	22
0.9	5
-13.3333333333333	24
-13	23.8888888888889
-12.8823529411765	24
-13	24.1666666666667
-13.3333333333333	24
0.9	11
-2	26
-1	25
1	25.5789473684211
3	25.8
3.16666666666666	26
3	26.3333333333333
1.33333333333333	28
1	29
0.866666666666668	28
-1	26.4444444444444
-2	26
0.9	5
6.6923076923077	26
7	25.5
7.26666666666666	26
7	26.3636363636364
6.6923076923077	26
0.9	7
12.2	26
13	25.2727272727273
13.6153846153846	26
13.8571428571429	28
13	28.6666666666667
12.5714285714286	28
12.2	26
0.9	3
43	28
43	28
43	28
0.92	7
-7	-20
-7	-20
-8.2	-18
-9	-16.6666666666667
-9.5	-18
-11	-19.5
-11.4444444444444	-20
0.92	15
1.33333333333333	-20
1	-19.8
-0.125000000000001	-18
-1	-17.0666666666667
-2.45454545454546	-16
-3	-15.25
-5	-14.8
-5.66666666666667	-14
-7	-13.3846153846154
-8.59999999999999	-14
-7	-15.6
-6.49999999999999	-16
-5	-17.5
-3	-18
-3.66666666666667	-20
0.92	3
13.8888888888889	-20
13	-19
12.1111111111111	-20
0.92	3
17.3333333333333	-20
17	-19.5
16.4285714285714	-20
0.92	3
28.4736842105263	30
29	29.375
29.6666666666667	30
0.92	2
-15	-20
-15	-20
0.92	5
2.8	-18
3	-18.3333333333333
3.125	-18
3	-17.8
2.8	-18
0.92	3
7	-20
7	-20
7	-20
0.92	3
35	-20
35	-20
35	-20
0.92	5
14.2307692307692	-12
15	-12.7692307692308
15.4166666666667	-12
15	-10.75
14.2307692307692	-12
0.92	3
-3	-8
-3	-8
-3	-8
0.92	3
-3	-8
-3	-8
-3	-8
0.92	3
-1	-6
-1	-6
-1	-6
0.92	3
-1	-6
-1	-6
-1	-6
0.92	3
25	-4
25	-4
25	-4
0.92	5
34.7142857142857	-4
35	-4.22222222222222
35.1428571428571	-4
35	-3.9
34.7142857142857	-4
0.92	3
25	-4
25	-4
25	-4
0.92	5
-13.1428571428571	0
-13	-0.499999999999996
-12.6	0
-13	0.117647058823528
-13.1428571428571	0
0.92	5
-9.4	2
-9	1.66666666666667
-8.77777777777778	2
-9	2.18181818181818
-9.4	2
0.92	7
-5.22222222222222	2
-5	1.8
-4.00000000000002	2
-4.875	4
-5	4.11764705882353
-5.16666666666666	4
-5.22222222222222	2
0.92	5
2.77777777777778	2
3	1.66666666666667
3.13333333333333	2
3	2.2
2.77777777777778	2
0.92	3
7	6
7	6
7	6
0.92	3
7	6
7	6
7	6
0.92	5
10.1111111111111	10
11	9.05882352941177
12.0666666666667	10
11	10.8421052631579
10.1111111111111	10
0.92	3
5	12
5	12
5	12
0.92	3
5	12
5	12
5	12
0.92	5
14.6153846153846	16
15	15.4117647058824
16.1111111111111	16
15	16.5263157894737
14.6153846153846	16
0.92	5
40.3333333333333	18
41	17.5
41.4285714285714	18
41	18.4285714285714
40.3333333333333	18
0.92	7
26.7142857142857	20
27	19.2
29	19.2
29.2352941176471	20
29	20.25
27	20.3636363636364
26.7142857142857	20
0.92	3
-5	22
-5	22
-5	22
0.92	3
41	22
41	22
41	22
0.92	3
-5	22
-5	22
-5	22
0.92	3
25	24
25	24
25	24
0.92	3
41	22
41	22
41	22
0.92	3
25	24
25	24
25	24
0.92	5
40.2	26
41	25.2
42.6	26
41	26.2962962962963
40.2	26
0.92	5
26.8333333333333	28
27	27.75
27.1666666666667	28
27	28.1333333333333
26.8333333333333	28
0.92	5
38.3333333333333	28
39	27.3333333333333
39.2307692307692	28
39	28.8571428571429
38.3333333333333	28
0.94	5
-1.28571428571428	-18
-1	-18.2857142857143
-0.875000000000001	-18
-1	-17.8666666666667
-1.28571428571428	-18
0.94	5
10.7777777777778	10
11	9.76470588235294
11.2666666666667	10
11	10.2105263157895
10.7777777777778	10


==> figures/sens_skew_EM_t_BIC_t_Skew-Schwarz_Nk_50_step_2_MC_300_2.csv <==
x	y	label
10.5838861957139	3.21844808827756	3
5.22499658511681	1.64121003049007	2
6.92186269024314	-0.859224889085045	2
4.79284193243037	3.93896921006272	1
8.57734390751634	0.47882345136882	2
11.6852293378599	6.33817905798135	1
6.35134862088668	1.3743080605147	2
7.16138799603432	1.16248209849564	2
8.39884879201963	6.95408801104359	1
7.3253083707606	7.03648102983618	1
8.69837030387983	6.23564581404846	1
5.75923932701493	1.05698533610923	2
13.432941325585	5.40707143762685	3
4.5579394071265	4.31333248695813	1
4.80389584849906	2.21875952004182	1
10.5350900231547	2.93487805959397	3
8.30508811358356	-1.03464157517263	2
8.2939151639994	-0.502674434758512	2
5.56907627417085	1.05840413849155	2
12.662508488891	3.11506700438319	3
5.33702548521067	-1.14458231005694	2
6.89048520887824	-1.56602376697254	2
7.60717737288189	-0.432846195647398	2
15.628563744574	8.37801258561765	1
9.09074847293446	-0.913953057350585	2
14.1786684060579	7.09200934935219	1
10.3531682717838	3.64296220618837	3
20.6533992709297	9.496309485069	1
6.15490027644925	-1.00416103348255	2
19.5970790373645	10.7440710535468	1
3.59314947249159	3.06483093821885	1
5.7318039954753	0.975984052555665	2
6.9793956251811	-0.347916763147614	2
9.37262670804282	5.04558803200147	1
6.55910799306841	-0.20783780996445	2
6.33374318452307	4.53660159577935	1
6.33030675720073	3.71503738791337	1
2.64569887998227	3.24028586539468	1
2.37957759712372	3.81406289155814	1
7.38855167255775	5.26446919894457	1
4.81043395446646	4.53486871337373	1
10.0248012784965	2.60098656920463	3
7.37077926159667	5.38015324065384	1
5.8874361708885	0.0571674965124196	2
11.320258764438	6.9873164754765	1
2.31454685452478	4.59773391919461	1
11.5153353384081	5.3756229375663	1
7.60875292727658	-1.37641592589882	2
12.9916881309865	7.74203808006658	1
6.7366725026455	0.938279802976733	2
2.4136888649777	4.85181261457603	1
6.16542552823836	-0.316305388916014	2
3.9733339398036	4.33214311683921	1
9.65450766933652	3.17009856394014	3
12.0631819455157	7.20253202073084	1
5.73596138618532	1.74118926378677	2
6.68308286612212	1.71786641166117	2
7.51965044172568	-0.753229300735303	2
6.12331387955937	4.49315357971693	1
5.44080883569282	1.04929929946401	2
16.7099204769832	9.19674418597475	1
8.20219254545985	6.96011519010229	1
6.05726594026825	4.92029542209967	1
6.87386626369188	6.90525868597001	1
10.801685170375	7.28925249214449	1
3.26589787354908	2.86166448919451	1
11.504958036726	7.20278231927502	1
13.919472797575	7.19442325417032	1
6.82897886468189	2.33838113862273	2
8.44408822970827	6.77607992314438	1
8.23676099025323	0.152426781155413	2
11.7271062743027	3.30204299618472	3
10.9886345641915	7.5343012689085	1
10.8402242281972	7.01421772600889	1
4.41714338129226	0.641051912900381	2
8.52910711808472	-1.25114931060011	2
8.04720155012146	2.13992776135759	2
6.56811222585461	-0.672067141837017	2
14.4785506018632	6.94142445746821	1
17.9626870208803	11.0965705192551	1
6.84398492353227	0.871853468565974	2
6.71333973502332	4.95805696777804	1
9.20086228232153	7.10364005431938	1
13.4553517104925	9.02318996346175	1
9.23727318236067	7.57235789920782	1
4.61793843645001	4.69754391695714	1
10.1804497898524	5.80771606578276	1
6.6852355151333	1.80889769301365	2
6.39905723704677	6.56199168216841	1
7.51598738796924	-1.12221895350999	2
6.08635480882627	1.84778637261455	2
21.9442728293649	11.9661791126961	1
10.7055885599335	3.54577947481864	3
7.2459667043767	5.40239149628775	1
6.87674172527893	0.126943072729336	2
7.04141003363187	-1.09655542238396	2
8.83330258562701	6.45533180449008	1
5.87017907959778	2.57794550232005	2
22.2461316997562	10.611445680506	1
6.44979121752741	6.71921732414934	1
5.95615504304858	1.2708234514674	2
14.7868771545059	6.04500205059952	3
6.89188450017382	6.69686990382749	1
7.33241292646883	0.680379309168056	2
10.8379011186576	6.9823585977618	1
3.03041191019286	2.93021357199331	1
4.51771377691624	4.6316600595873	1
5.47044400986503	0.57132836734723	2
7.70874646115748	4.60849503582074	1
6.7656436029547	1.57952885004356	2
5.66671676125027	1.33755155797857	2
7.57344352002365	0.109217837935391	2
8.65780857991329	6.36771859486922	1
5.93675302014015	-0.014737308206857	2
2.9241005202189	4.13239693358763	1
6.77431555481966	4.85329313379371	1
3.45007204528973	3.81326559157576	1
11.988066178546	7.3166441478145	1
14.9198032519028	8.70550311955195	1
7.218530793431	5.59381563843453	1
6.89130799925254	-0.50310811209237	2
8.27820012684973	-2.0506544784887	2
11.9842181786251	8.30603370673925	1
7.72172778482075	0.716286685060811	2
10.7114742108829	2.08123412762344	3
15.3590436304317	9.43040304840022	1
15.4080271156042	4.35040942119163	3
12.4812137467739	7.17077223804278	1
6.74396270304362	1.22924497838367	2
10.9048636856373	3.15125441886222	3
8.53264725489376	4.91132359497755	1
7.14627974314715	0.0740474166856231	2
6.13179485228285	1.85331397600949	2
7.20613155723665	4.04219066434238	1
8.18160111846122	5.91167830618473	1
6.98613887485061	0.626903269420416	2
6.94181736315998	-2.54403462887363	2
6.10517839006914	2.55766726540278	2
11.5964788072939	6.88153556671742	1
6.96106936520819	5.99476831480998	1
11.5395019297957	7.05334767055728	1
12.3197535137774	7.55207698901829	1
6.07664504856613	0.678102600166321	2
5.4096376690561	4.37595741297014	1
11.3622486260559	6.86213225276686	1
4.2110163200338	5.18022786271008	1
7.84658449034486	-0.46497214807697	2
7.33253155527154	-1.46413914470027	2
8.13840887148084	1.20798896327715	2
6.4332015123347	0.815753810015772	2
14.5699975375612	8.14630884903231	1
10.1189795964547	5.82204751573105	1
6.71308630325672	-1.34954109551014	2
6.97613199014891	-0.864096617533354	2
2.37221939830548	2.58711781562782	1
7.08232206543912	2.17585853274198	2
18.4060851612276	9.89408345342857	1
6.63182675889939	0.900445157837849	2
9.02567522452296	7.95748727859237	1
11.0620655921456	7.0762250968377	1
13.5687070497238	7.50313502782151	1
3.79313775964251	-0.723431941814622	2
15.2125931339694	7.26238670177018	1
12.0720493719824	7.84467691516806	1
5.68882087409541	0.410175001776551	2
8.72610877366802	2.15288731991072	3
23.3872697222532	11.9428015130186	1
1.69768734031313	3.87659582863096	1
7.78318754386421	-0.583039063867436	2
4.72355188143285	3.40748006185618	1
10.2769379758254	7.23635360929482	1
8.88330939136692	6.77009085699584	1
5.4357306781215	3.91462070251442	1
7.74155566448162	0.528501343278288	2
3.11247077733294	4.38900753518983	1
7.64132080617894	-1.2305201372911	2
7.99866961480534	-2.60963314020221	2
6.42004634587234	-0.171836986781059	2
6.27389930107635	2.53202395509345	2
7.51057310653751	0.808063856893201	2
9.09660705337515	3.01702316185889	3
6.73234895515943	0.991144946272652	2
11.4339962929297	7.22373433863501	1
4.72311384398244	3.86777722124657	1
6.33342617857039	1.20923323644608	2
5.95024424213693	0.329721278701683	2
11.9671958060147	8.5378372948757	1
17.5420949772986	8.50860244590092	1
8.32265019975871	6.26936063356875	1
11.3699892468995	4.55744908200644	3
3.8571521523383	4.19757646102321	1
13.0903948406129	6.81009025844235	3
7.34353319315103	0.423961156533172	2
4.28221051518645	5.02515682098586	1
10.9940870549969	7.06667373398691	1
10.0749828264542	6.85554231321789	1
7.81245397654299	-1.09152234424531	2
5.59193283872225	6.4427514206984	1
8.24771713849467	0.461548621628889	2
7.63199692969686	-1.48258533587678	2
6.8056583266256	1.41467720519481	2
3.71244660524352	4.53504486500636	1
7.22227327858222	-0.213160742367709	2
6.35572072638719	-0.149914681863312	2
14.613802268999	7.94669241329812	1
2.15244887888828	1.72505690831371	1
6.39856542472685	2.13061032174922	2
5.1373810563782	5.01233528857399	1
6.10314685167515	6.12240707429227	1
9.83471221585247	6.2390134066378	1
10.6631485073538	6.95713990825692	1
5.2980606656073	0.85474480251431	2
2.25116215358089	5.08230310811387	1
3.21642600733235	3.37012115246765	1
6.35777510834717	0.154739079994634	2
13.7982803481638	4.99229119938687	3
23.8476108421478	11.5287186710427	1
9.21255331637682	5.53276754193267	1
6.51855440990847	4.70274795296347	1
7.18401168300776	2.89137894850933	2
7.0671154020189	-0.49851939624707	2
9.62553884955692	7.09427755693657	1
15.1090508853381	5.02334023380885	3
8.46721318910695	5.89819229403253	1
9.52718063176244	6.88521079947514	1
6.81426743566978	1.99449820547764	2
7.64662617724956	5.48525835005566	1
6.93370457701084	6.27811612083252	1
6.47242970532912	-0.364678145467263	2
24.9721919694367	12.2069907602974	1
16.8692934441814	9.63556538476442	1
6.87937406548062	1.00064444477854	2
2.42312622922208	3.96069305430922	1
5.65766292361796	1.99256910109208	2
14.9225070644053	7.67549909938763	1
3.37017915996306	2.50581531926217	1
5.79658229304819	0.667215394292829	2
10.2592053469435	7.19717457222043	1
6.71213763371163	2.24617756838682	2
5.76622704378166	1.83970118181273	2
6.89420965826941	-1.00131831559844	2
11.0532416953609	8.54488492589244	1
9.49205586678011	1.09653636370382	3
3.12157613324369	3.99292047836321	1
6.54966987258767	1.4342908799288	2
5.72793295799606	4.54715182552723	1
3.46959284172984	2.87847115814402	1
7.25100045835459	-0.47628881847754	2
7.26337765833246	0.265787675823294	2
6.96197140405437	-3.18697567678608	2
5.44905878495936	4.88445705621642	1
5.61526811220648	1.165676571649	2
10.5838602925989	3.21490759836899	3
6.2232033953622	1.02709768869344	2
5.57567675714788	6.4554742798724	1
7.32749324360816	0.986720808625386	2
6.37056015536478	2.36917277065348	2
10.328893997752	6.9709266653601	1
6.32960427222783	5.53540733482014	1
3.48227486674612	3.67463238667745	1
9.21946875856727	-4.24598160175964	2
2.84973976892055	4.35680102572829	1
7.40873797054205	0.0921678753749968	2
4.57577508170777	3.49137045709845	1
2.18820258044268	5.03938104702535	1
5.8457928753744	4.14708080372172	1
6.80622764022917	-0.0170485105254174	2
6.01596535537583	0.776575156189831	2
8.14562096235075	-3.6615572898608	2
6.41981219644952	1.25231343392991	2
6.45437306341869	1.85824498720679	2
7.45819011532615	1.46798088212967	2
3.93000251002439	4.38105274265076	1
7.08634479967508	1.84904344706983	2
7.35860441403977	1.51418713135312	2
11.6909507362046	6.76947056264874	1
7.23447352021662	0.685481584786575	2
14.535701702324	8.316675492449	1
10.780718400941	3.79130269336091	3
7.92443628572085	6.5944196743918	1
7.26580600087551	-1.65058744768369	2
7.39601883349173	4.39100476116676	1
10.3852437325178	6.02623825545925	1
6.26944591128267	1.78072209082788	2
5.13266291777784	6.10292769548634	1
23.3135982654146	12.2434685881719	1
6.24321873254971	4.51459783667754	1
17.1761940920646	11.2928128382696	1
9.58145843973373	3.73916013207823	3
10.2573694186366	4.71059887687361	3
9.16503622059433	6.05367359980695	1
5.15078050493132	5.53394133393213	1
2.37817274806187	2.90871011175484	1
8.22198115158348	-1.41276727763514	2
6.98655461899175	0.357047872768208	2
10.2615092724514	5.87892785838483	1
5.90134116606955	1.67012264125533	2
6.08703867022436	0.329930743684541	2
6.64655396321802	2.0315995083268	2
6.98338001586376	-1.11439967800373	2
5.67420930688605	1.68476816113515	2
8.72624758631483	2.87942180544095	3
6.33206369901028	2.50115456256298	2
8.14236165751292	-1.11774334067888	2
8.32186792963089	6.77527172117616	1
11.2840720948646	7.61131545327788	1
19.2843210217876	9.657592745844	1
11.6043742087558	4.60448563691853	3
3.83719156329061	3.89011693876833	1
6.42095073493138	0.483316077284963	2
28.3966558332312	14.5902248380738	1
4.89707814926958	-0.0997486011603326	2
5.68418272980487	2.14349840102856	2
12.5620760340879	7.43482142498116	1
12.0969598424264	7.06252280483426	1
5.40212873339289	4.06374744157174	1
7.43936442424202	-1.02358181909637	2
6.57121172114351	0.554514359679556	2
3.25431541114586	3.44216888141213	1
15.5199328775847	7.98116365932505	1
4.96579032268442	-1.35666525342605	2
7.98434151677816	-0.0971155019629268	2
13.8724170061529	4.71768943691053	3
7.89259498476698	5.38688544785637	1
6.71142396209621	1.82036137814774	2
9.84344589431293	4.02333019297909	3
8.73991204779364	5.39472879590961	1
9.91503833737705	7.02312014020741	1
4.03877620562781	4.58162257886819	1
7.46742270657853	0.326745432244029	2
16.1517748973284	7.93764301383911	3
6.26258706292323	1.34780540535077	2
7.05005725564616	-0.864927530366486	2
12.3516521042328	4.61096623102434	3
5.72668520840398	4.12542910792121	1
12.0981895020534	7.17590482440564	1
21.6309610730417	10.2547785124632	1
7.09399976644846	5.56314894372725	1
16.302584059032	8.57483804923514	1
17.448933200522	9.57042536222846	1
7.32475574308306	5.85469491468701	1
7.94559962865383	1.98046301613946	3
6.27570959624268	1.0363341753569	2
5.98135289522098	6.33891562475134	1
2.34690029515736	3.58755898940962	1
7.84025635968019	1.1783176864776	2
10.4902719699113	1.44086962033647	3
9.75558569484966	4.34899299394499	3
8.79765125282713	6.11680135982823	1
11.9549472889988	4.12278298824486	3
12.8870145145248	5.24484878777462	3
14.444651307182	5.41133024088911	3
18.1639341505419	9.93980819282342	1
4.56167338886596	4.83531479595925	1
10.5573335462719	3.00274347346227	3
15.6606383380234	8.04067490123486	1
9.44997971613512	7.0127746232899	1
20.3728743287577	10.7449066779568	1
18.3630265530724	11.1305269242151	1
6.60700495604757	-0.639574308697592	2
12.5886781949301	8.33414092387442	1
10.2646176545339	3.34980579296199	3
11.7975540978433	6.29453913452781	1
4.87905012014823	4.16135707193034	1
10.512122816493	5.88373676648453	1
8.48608779446582	6.28511498394193	1
5.99022071366994	-0.42692886545735	2
13.9998132548776	8.03446559135723	1
6.23033846971772	2.48364090177185	2
8.29728188206749	-3.47078785876082	2
5.64367309233447	0.426279277112907	2
6.76456215899063	0.167808261293939	2
14.7355113431888	6.18323786039868	1
6.0138730550131	0.775069753894458	2
8.06059476579207	7.61766869611911	1
21.7684257724263	12.4507167096684	1
22.387473013946	11.2837319769679	1
6.78405910679534	2.77551319269532	2
7.63760657226213	5.06133223856317	1
7.75906512192025	-0.422397491191882	2
2.05739243796767	2.96292371460062	1
24.7100980132213	10.9954676135355	1
15.839134039795	9.33678094495479	1
10.1331269297913	2.97374395232088	3
10.6420748363161	2.56725798790439	3
13.9983458726705	9.10334705866606	1
7.01318567020654	0.303034093450591	2
3.15221925032194	3.43953367911835	1
6.10326797809335	-0.349838240854495	2
14.1746457443041	9.54205238190276	1
7.66839331794646	0.619462396848899	2
6.47073517629268	0.689355263438011	2
19.6046588974753	11.177038606543	1
6.59019952740081	0.515226190219103	2
7.89337603089014	-1.29198130239351	2
8.36746740539727	-1.42725964781772	2
7.6224682702451	1.37558542052376	2
4.84353681073929	5.20864404228057	1
6.4139144131539	0.237813619801179	2
8.35235874204626	-1.28588324328429	2
9.87003122359514	1.89234334629426	3
7.95783475349285	-0.505002607539113	2
5.33562654217582	5.17192201246209	1
8.84108440017849	5.89522190142212	1
7.03218020163806	3.31419549294201	2
7.63264468091472	-0.417105838143133	2
7.62123595880751	-1.66456334715096	2
6.34948981258735	1.25180269131933	2
5.26295258865318	1.67304904789745	2
12.2340131763594	3.24166164745667	3
4.93129200726488	5.45471644940519	1
6.92188506942626	0.229418396354149	2
5.86509994574297	1.04661276601155	2
8.20775720828345	5.58433298219231	1
21.7109026140967	10.6965782863714	1
3.32262905776167	4.41234959885648	1
14.5581123307823	9.07652747194497	1
15.8155766139518	9.84876655726228	1
3.69676147503278	3.54359645659077	1
7.35968802855811	-1.03615922682902	2
12.5153696208417	7.51880689858893	1
5.85397458775757	0.929510680204377	2
7.76613987479249	4.51753584203666	1
7.16066329844477	-0.342116790882019	2
7.53990476994514	1.51047994982119	2
9.24405402684378	6.35023019954639	1
5.58686698806216	1.74371981533448	2
1.80924979969827	3.53525646708401	1
8.15304172507922	5.22772278474795	1
15.437713733136	7.92117962964373	1
12.6597655572512	8.56656484599316	1
6.15110493924188	1.73416999908358	2
12.9663773287882	3.60601757778187	3
5.26808578458319	5.34682014650728	1
4.05932118416854	3.24995709589345	1
8.54431703317587	7.35923237222597	1
9.79239874304283	7.26149022705555	1
6.06128148876953	-0.672375235153774	2
12.3896303196635	3.44347895335813	3
6.32055374494226	-0.376489560915929	2
4.66162834941773	4.73112467140805	1
6.87710423816199	2.08398924647293	2
6.3009516181294	1.74516044236474	2
6.80533634584948	-0.488659670023761	2
5.62282978709312	1.1606952483517	2
9.54368550323006	5.52137472325193	1
10.8934890011092	7.43152348260513	1
7.97672586661463	2.71350760722031	2
7.91951741634345	-1.93773496984872	2
15.5910375202946	9.6044102398473	1
6.11493760161339	0.983479823414098	2
5.10356823999555	1.25755841585632	2
8.8231416624681	6.39080936701424	1
11.181896905985	6.93068002723782	1
3.92861948610095	4.19106097597797	1
14.9337635257139	5.87392798473376	3
3.90410353879321	4.88848096934456	1
7.16650820347824	1.03672913799387	2
7.32082582356491	-0.206171556035286	2
5.48157044138207	-0.111468484782447	2
6.21498666905016	1.62705307506927	2
5.86860758543427	1.25106296565029	2
7.89657257863658	4.85378665139916	1
5.95902491954226	4.67203216314321	1
10.7937955059062	6.2473490619429	1
7.93343746291539	0.807153661174465	2
7.36981813823073	3.25256394266093	2
10.7913106206071	3.44611837291087	3
7.97009351086307	2.90740693389056	2
12.2598469816047	4.07786273034896	3
6.51366342442551	-0.480020699360331	2
29.4576134803249	13.6069343292047	1
7.24167498710037	0.734353734581134	2
13.4095904761205	5.61624677813578	3
2.27741945713832	4.06101156345122	1
6.97660179002645	-0.816552573625967	2
5.01465627804899	5.25586434872863	1
19.6341482084033	10.8784917237065	1
8.51623612770841	-0.123880849274413	2
9.1481256237921	-1.30442132947557	2
13.8505054002929	6.69828763468391	1
2.38354944624657	3.34154466599471	1
4.18861490174044	4.548141611733	1
6.30952446005194	1.54857168800631	2
9.19462421872285	-3.86277821486105	2
7.16111310244698	4.85927144615009	1
4.84293063636056	5.93189536840722	1
6.55999820012038	1.00885289683466	2
6.24615052580072	0.420817149067562	2
14.3973584628742	9.28388509336775	1
10.6174978072125	6.96477429194624	1
3.03030292023244	3.40153690509569	1
13.1448959657192	3.49047938856752	3
14.9680959876819	6.71910500701367	1
11.7823066579384	8.51032079789634	1
5.63560188585293	4.86274121603953	1
7.24003987469979	3.9938211088552	1
6.50897551862774	1.11263964678887	2
14.997613552678	4.77249902259678	3
7.40170087888994	0.819364691907562	2


==> figures/t-opt/KL_BIC-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gausstd	EM: Huberstd	EM: t-1std	EM: t-2std	EM: t-3std	EM: t-4std	EM: t-5std	EM: t-7std	EM: t-9std
0	17.6515561867197	15.2142879039386	65.1116871068503	34.6323501324269	26.0932908885168	21.5693893554599	19.9313753284441	17.69038028811	17.325690139023	8.92712871368228	7.2484198909914	44.6518295412152	22.0413900428366	15.3456481358233	8.97094647356978	8.96647173783987	8.09737184161481	8.52148467551992
0.01	37.6382930753917	14.7637949453931	63.641461566978	33.6691516870181	24.5302931181877	21.6709276263488	21.4829870236143	26.110602672957	30.5445260782242	11.4057760095821	6.7208871336509	45.5003605418635	27.9095197221819	14.5904017319029	12.1835125350491	11.8755196092296	13.4826264061811	12.382939178222
0.02	36.6694262643299	15.6929652305562	64.776844406054	35.2849814403635	28.1792642239057	28.913343610518	30.8190687090963	34.5641927996031	33.2795044717015	11.32259684795	9.2514981373667	50.730209929243	30.8130523669846	21.5006894906704	18.5264804388143	14.5610811351141	11.4359718406875	7.2104012005883
0.03	36.6565127989885	17.3781780834798	66.0567293479093	39.3100602105789	31.6271500463428	33.3240750160767	33.8372366182584	32.8664616729775	31.8208833321274	12.3705624354975	11.1832731462382	55.3004712825192	37.7355119921835	21.4142202885183	13.9195203065619	8.87875887179355	6.50018989403402	4.56438250846967
0.04	36.2058246606536	22.4824938832578	68.5376899131168	44.7901157194079	38.2601515825056	35.9190472697897	34.1113364871287	32.1529265434484	32.5233863662414	11.0235228099721	15.1838912166435	63.6453051852281	42.7781265098259	24.2044205137148	11.2575045633479	9.04354677410872	5.72397559302857	6.35080008465503
0.05	37.5635144112472	27.1885748351219	75.7733156292165	50.6453942520284	39.7216405341592	34.7665179751634	33.3291460706196	32.5573859644957	32.4966989728012	12.1715229141348	15.2314414609939	72.4958635784187	43.9956382195337	19.3969056420912	9.09701365889867	6.65872994792855	7.12902937686046	7.33804015879021
0.06	38.6664326467815	33.3073082759654	81.6894660512849	59.3409968020354	39.8898669255448	35.6851318103687	33.7391835086727	33.250582814028	33.5663694468689	14.0831589294069	14.5024678102868	77.1970841921929	45.402046081041	15.8363983988474	11.0077691609069	8.40840172340188	8.47683709845346	9.04129488104648
0.07	39.108273263479	34.3825164107348	83.4627394850423	57.8548576456651	40.2433695920614	34.9840454408874	33.918446953305	33.2328313222896	34.1172913272086	13.8365281866794	12.5443444509903	78.0624849098872	40.6735667435947	16.6404871647626	9.23856897859401	7.65936185750105	8.40728260001045	10.2486843683155
0.08	39.7830092113852	36.8858579518575	88.2354733508067	60.1790811789107	39.7821263744937	36.1828604097123	34.4841773782235	34.6154336578744	34.2053841746909	14.5868478788876	11.8651593186653	79.6140882780136	39.1181272273743	14.8904914925313	11.4119910290381	10.0339598585004	11.131883547976	10.772906397116


==> figures/t-opt/KL_BIC-Skew-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gausstd	EM: Huberstd	EM: t-1std	EM: t-2std	EM: t-3std	EM: t-4std	EM: t-5std	EM: t-7std	EM: t-9std
0	12.4685663891717	9.06170702796907	144.390275186257	47.252708936958	24.2796427493115	18.108566183713	14.9852683653834	11.636320984142	10.0802453283141	12.3144658565464	7.36936114999777	89.1999166560867	43.9174494714348	22.2844318504267	15.850319029166	12.7706244790568	9.14781051541984	7.2380923161307
0.01	32.2767436400008	9.9118187428582	147.1158531095	45.9918097640068	22.7285234380383	16.9575614786498	14.1958158266079	13.2905260279512	14.7904805532731	9.11548160391038	8.32959164425832	89.1104280221281	42.7615425718896	20.6109064499349	13.4609422717395	9.69432278041598	8.46521986572909	8.83403307595668
0.02	31.0939897708961	9.89802502327098	147.233400394741	56.552280960651	30.5874520190279	21.3563911668809	19.8222588135618	25.1232340077004	28.2121847787538	8.28094426092735	7.21025731963891	89.8106871430747	48.5815062218038	29.2005837079453	18.2561872495465	13.7019709466145	11.5837446143777	8.77447000218424
0.03	30.594594619685	11.4605780710766	160.781794662621	59.0805181999117	32.2019706899949	25.8161048093432	27.8257075139655	30.5510247300031	30.1356775940494	6.90794126865297	9.44162945926496	94.8937778448944	50.9865979108259	28.9622091393844	17.5748160349948	12.4295643120389	8.37443208405432	6.25532830179438
0.04	31.2043950022386	13.973967065013	166.912031098986	68.5537057626538	34.5026475397409	30.3973192186301	32.3949626577129	30.6902057894287	29.5447552871132	9.08499430454032	11.6517770434317	91.174125749082	51.593752628858	25.8435995444475	13.9272438698332	11.7344745450557	7.48783734051293	4.32358463181397
0.05	30.9246751841389	18.9068163105408	171.298839314789	72.2300916187498	36.4119514893179	33.5374690778061	32.6463206945808	30.6625686395439	30.1537615610899	7.73871922744058	14.2600875168386	90.7867673203979	49.9393035006709	22.1755836910117	11.34281716215	9.47994548160479	6.12231784518448	6.05462356019631
0.06	32.2420811510173	26.3707581972648	175.340218597359	71.811792444772	40.3151347523602	36.1913304940245	33.3130743072439	30.8503317907431	30.3642912194539	10.2974602569669	18.3758120773183	88.6022215200635	48.1470998480219	21.9000050872468	14.7775290644156	10.727555698598	6.58379937592259	7.04340340518436
0.07	32.210066302885	32.0843852414816	172.051646946489	67.8929619887298	41.3664146206713	35.4260470939127	33.7942814041034	31.8131033633039	31.1858768839492	10.4896288688012	18.6320701683229	89.7316359840016	44.3096978779886	20.4418585750478	12.6244143167792	11.4739887466798	9.49395016154634	8.13738567016098
0.08	33.3936333421288	35.3021442227978	173.441400076476	59.1812260142085	42.9174570254406	37.7002217100525	34.2139534391718	31.578450792063	31.0269834921309	12.2743951418757	17.0782865994868	84.1333497599846	38.5641662804573	21.4982749558367	16.8747151914029	12.0712635112015	8.9302140268158	7.92311261121324


==> figures/t-opt/KL_Gaus_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	17.6515561867197	12.4685663891717	26.7386827922322	11.393474888476	8.92712871368228	12.3144658565464	13.8937397206435	9.14428442297458
0.01	37.6382930753917	32.2767436400008	74.5446380260771	68.0349749667606	11.4057760095821	9.11548160391038	21.9515632743842	23.731924374695
0.02	36.6694262643299	31.0939897708961	86.5320709718399	79.7762818940669	11.32259684795	8.28094426092735	9.53565146591275	11.5005799775989
0.03	36.6565127989885	30.594594619685	89.7102724435455	83.4417546642766	12.3705624354975	6.90794126865297	3.7955097889324	6.43715526655508
0.04	36.2058246606536	31.2043950022386	90.1332657416353	84.1435919198264	11.0235228099721	9.08499430454032	3.12351795782248	5.62632288961714
0.05	37.5635144112472	30.9246751841389	90.0980724858204	84.4341511292615	12.1715229141348	7.73871922744058	3.1819569182929	5.86913505679384
0.06	38.6664326467815	32.2420811510173	90.3825448343654	85.0673456948107	14.0831589294069	10.2974602569669	3.38229754814842	5.64733681322
0.07	39.108273263479	32.210066302885	90.5082761569716	85.5378309899948	13.8365281866794	10.4896288688012	4.35365857571438	5.94346316172733
0.08	39.7830092113852	33.3936333421288	90.5025691017886	85.4178288227629	14.5868478788876	12.2743951418757	3.68378215842872	6.03454954646911


==> figures/t-opt/KL_Huber_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	15.2142879039386	9.06170702796907	14.0118744402638	8.6542668288239	7.2484198909914	7.36936114999777	9.27225638590238	4.97773440532782
0.01	14.7637949453931	9.9118187428582	14.3548321502689	9.7853405629182	6.7208871336509	8.32959164425832	10.2396960410191	7.87370333348641
0.02	15.6929652305562	9.89802502327098	15.5716926879592	9.8410423777084	9.2514981373667	7.21025731963891	11.1059260753915	6.16580520121711
0.03	17.3781780834798	11.4605780710766	16.7286909037664	11.0683113513275	11.1832731462382	9.44162945926496	12.0465725159239	7.52143099618647
0.04	22.4824938832578	13.973967065013	20.2066857890256	14.0294260862415	15.1838912166435	11.6517770434317	16.599744192018	13.5183443359866
0.05	27.1885748351219	18.9068163105408	25.1224919395726	19.339762189203	15.2314414609939	14.2600875168386	21.8293821699244	19.5980065374254
0.06	33.3073082759654	26.3707581972648	36.177886713799	31.1360027454444	14.5024678102868	18.3758120773183	30.6848008590894	29.6051066646136
0.07	34.3825164107348	32.0843852414816	46.985109942322	42.9081213767158	12.5443444509903	18.6320701683229	33.2942756950373	32.8792670076625
0.08	36.8858579518575	35.3021442227978	64.6032492442063	59.183842858163	11.8651593186653	17.0782865994868	35.1840903957272	31.7835309838483


==> figures/t-opt/KL_True-K-skew_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gausstd	EM: Huberstd	EM: t-1std	EM: t-2std	EM: t-3std	EM: t-4std	EM: t-5std	EM: t-7std	EM: t-9std
0	11.393474888476	8.6542668288239	131.921262835745	41.9715399893379	23.3003660798878	17.7792269106175	14.9994123711205	11.7348671167766	10.0371063162599	9.14428442297458	4.97773440532782	89.6224645549601	36.9210084190612	19.480194719842	14.5328792518657	12.4290100909269	9.5118053603825	6.93121945293673
0.01	68.0349749667606	9.7853405629182	139.608017703738	40.5760745236453	21.9731340379742	17.2555807312636	14.4109635286058	13.2715471555037	14.4385207104695	23.731924374695	7.87370333348641	89.2855482593635	34.740039102828	18.1051599975214	13.7757803807584	10.2318776328246	8.89004605194954	10.8971834939445
0.02	79.7762818940669	9.8410423777084	136.310061030197	46.7409698868201	27.13467464574	20.8269086437007	20.4099860952851	27.6754240334693	36.7141496390557	11.5005799775989	6.16580520121711	85.2631590934876	36.2793762073377	21.6722452314274	16.1754874036333	17.1938927168838	24.3477314803779	28.3603474652148
0.03	83.4417546642766	11.0683113513275	138.642727345759	46.1355512015435	29.5475504899266	27.5007275326099	33.9122133647727	47.7924708865154	60.4356276416418	6.43715526655508	7.52143099618647	80.972386654616	35.8131390141432	23.2431099223949	22.8567685728043	28.4770179180902	30.4199027163995	28.9362680241263
0.04	84.1435919198264	14.0294260862415	141.510261401895	50.6178126409309	33.8834547167201	38.7815705287172	51.6025719380238	66.4038619270606	72.8712054390339	5.62632288961714	13.5183443359866	79.66469751102	34.4794451745852	26.1170989109307	30.1105043130993	32.2761164597915	26.0969111135642	22.0642827888909
0.05	84.4341511292615	19.339762189203	142.155148030294	55.9756462995568	47.2256943752091	57.7570769588633	66.9466311781971	76.0748338257152	81.7948479819581	5.86913505679384	19.5980065374254	78.1485243173017	34.9113372680307	33.789102995875	34.1887333953085	28.918700439842	20.8509432116517	15.8333148337084
0.06	85.0673456948107	31.1360027454444	144.036515319251	60.3784082737188	59.4961528525117	69.529092490615	77.8405093116414	84.2052954586839	86.7674774112128	5.64733681322	29.6051066646136	78.1047638017763	40.4653593283711	36.0702589935155	29.615728160287	22.390153639191	14.0461307736815	10.316125246455
0.07	85.5378309899948	42.9081213767158	136.496572851277	67.0944393684866	69.6806501845659	76.4259181545338	82.0739887301207	86.8507925686136	87.3368766363845	5.94346316172733	32.8792670076625	75.4317729782795	42.6334750453826	34.3105300401656	25.2984660512602	18.064039521252	9.81432747983419	8.64023909542307
0.08	85.4178288227629	59.183842858163	143.808315327993	74.0950497732737	81.0915924434039	86.6864926469907	88.5388774490472	88.1924880753315	88.4155494610248	6.03454954646911	31.7835309838483	79.0861592596031	47.329444385315	29.8934414835905	17.4853917741823	10.5260503074508	8.07083224580319	7.82136811412017


==> figures/t-opt/KL_True-K_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gausstd	EM: Huberstd	EM: t-1std	EM: t-2std	EM: t-3std	EM: t-4std	EM: t-5std	EM: t-7std	EM: t-9std
0	26.7386827922322	14.0118744402638	92.4234616379525	26.7890733237165	18.5760652271711	16.4000858167717	15.4307557321201	15.2761878169409	16.0284484364707	13.8937397206435	9.27225638590238	98.7670430111051	23.1337903057536	9.82526391974079	9.07253428431594	9.23557057486992	10.1798984530411	11.2620886825717
0.01	74.5446380260771	14.3548321502689	91.1227516773766	27.9411358789245	20.088859425444	17.5303029537001	17.0934869743987	19.2552046801683	23.3926988114354	21.9515632743842	10.2396960410191	95.7155832218251	27.8654558741859	17.0367459375346	12.3607729970209	11.862266382925	13.6606659856712	15.3679714891996
0.02	86.5320709718399	15.5716926879592	93.5885877590341	26.5013769105427	19.2445934513593	18.5150053485257	21.0243662032076	34.3725242726235	44.1799514586293	9.53565146591275	11.1059260753915	96.5628660387131	23.1104515638329	12.827257976707	12.9554005436834	15.5920729515289	23.5256183771411	25.1622304627454
0.03	89.7102724435455	16.7286909037664	94.9049682354872	24.875700515427	20.1872896588526	25.78731528798	37.8127445196179	57.757429388293	67.5509026407832	3.7955097889324	12.0465725159239	93.2323493981696	21.1303693780027	16.3711549456024	24.203965261492	29.3100120056031	31.1949712400774	28.2078182010954
0.04	90.1332657416353	20.2066857890256	97.8310190927145	24.4760909756691	23.3927002715732	39.4139191942608	54.4554759046135	73.9192465237961	80.3783314559163	3.12351795782248	16.599744192018	93.0859368187023	23.8901375894496	24.6622406293658	31.638654808604	32.1630280087255	27.2880088235716	21.4626033609055
0.05	90.0980724858204	25.1224919395726	92.7219022274383	26.8712698263549	36.4531684644816	57.6149580851762	72.678941566302	82.1092314377234	87.8809961088303	3.1819569182929	21.8293821699244	89.3816296053808	31.8252922269407	37.2158067481287	34.8641721358941	31.1290640424275	22.4983464789017	16.2228712390591
0.06	90.3825448343654	36.177886713799	90.4690026455101	34.292832175726	52.4406236812316	72.8898480705081	82.7626112594867	92.0426281919522	94.5161621673988	3.38229754814842	30.6848008590894	88.3941074279169	44.5049793139938	42.0584522154307	33.3512954756199	26.3527778437694	15.4911042240615	9.8001810202106
0.07	90.5082761569716	46.985109942322	86.6197231460531	42.3934763832544	60.1925748512326	77.3822136277694	86.4575631640225	94.5857617958547	96.1934434491765	4.35365857571438	33.2942756950373	87.7769009408909	51.7654414982578	36.8093432964467	28.6215904422975	21.7235838415496	11.6110919166885	6.82765024354046
0.08	90.5025691017886	64.6032492442063	93.7501522595571	56.0150547578209	70.2708262134091	86.7382993143419	94.6255341753023	99.3339254108786	98.4256992350762	3.68378215842872	35.1840903957272	89.3073355769998	60.6064025968662	36.2821303806302	25.19361686463	16.8069763166846	6.9409627945166	4.78055134689921


==> figures/t-opt/KL_t-1_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	65.1116871068503	144.390275186257	92.4234616379525	131.921262835745	44.6518295412152	89.1999166560867	98.7670430111051	89.6224645549601
0.01	63.641461566978	147.1158531095	91.1227516773766	139.608017703738	45.5003605418635	89.1104280221281	95.7155832218251	89.2855482593635
0.02	64.776844406054	147.233400394741	93.5885877590341	136.310061030197	50.730209929243	89.8106871430747	96.5628660387131	85.2631590934876
0.03	66.0567293479093	160.781794662621	94.9049682354872	138.642727345759	55.3004712825192	94.8937778448944	93.2323493981696	80.972386654616
0.04	68.5376899131168	166.912031098986	97.8310190927145	141.510261401895	63.6453051852281	91.174125749082	93.0859368187023	79.66469751102
0.05	75.7733156292165	171.298839314789	92.7219022274383	142.155148030294	72.4958635784187	90.7867673203979	89.3816296053808	78.1485243173017
0.06	81.6894660512849	175.340218597359	90.4690026455101	144.036515319251	77.1970841921929	88.6022215200635	88.3941074279169	78.1047638017763
0.07	83.4627394850423	172.051646946489	86.6197231460531	136.496572851277	78.0624849098872	89.7316359840016	87.7769009408909	75.4317729782795
0.08	88.2354733508067	173.441400076476	93.7501522595571	143.808315327993	79.6140882780136	84.1333497599846	89.3073355769998	79.0861592596031


==> figures/t-opt/KL_t-2_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	34.6323501324269	47.252708936958	26.7890733237165	41.9715399893379	22.0413900428366	43.9174494714348	23.1337903057536	36.9210084190612
0.01	33.6691516870181	45.9918097640068	27.9411358789245	40.5760745236453	27.9095197221819	42.7615425718896	27.8654558741859	34.740039102828
0.02	35.2849814403635	56.552280960651	26.5013769105427	46.7409698868201	30.8130523669846	48.5815062218038	23.1104515638329	36.2793762073377
0.03	39.3100602105789	59.0805181999117	24.875700515427	46.1355512015435	37.7355119921835	50.9865979108259	21.1303693780027	35.8131390141432
0.04	44.7901157194079	68.5537057626538	24.4760909756691	50.6178126409309	42.7781265098259	51.593752628858	23.8901375894496	34.4794451745852
0.05	50.6453942520284	72.2300916187498	26.8712698263549	55.9756462995568	43.9956382195337	49.9393035006709	31.8252922269407	34.9113372680307
0.06	59.3409968020354	71.811792444772	34.292832175726	60.3784082737188	45.402046081041	48.1470998480219	44.5049793139938	40.4653593283711
0.07	57.8548576456651	67.8929619887298	42.3934763832544	67.0944393684866	40.6735667435947	44.3096978779886	51.7654414982578	42.6334750453826
0.08	60.1790811789107	59.1812260142085	56.0150547578209	74.0950497732737	39.1181272273743	38.5641662804573	60.6064025968662	47.329444385315


==> figures/t-opt/KL_t-3_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	26.0932908885168	24.2796427493115	18.5760652271711	23.3003660798878	15.3456481358233	22.2844318504267	9.82526391974079	19.480194719842
0.01	24.5302931181877	22.7285234380383	20.088859425444	21.9731340379742	14.5904017319029	20.6109064499349	17.0367459375346	18.1051599975214
0.02	28.1792642239057	30.5874520190279	19.2445934513593	27.13467464574	21.5006894906704	29.2005837079453	12.827257976707	21.6722452314274
0.03	31.6271500463428	32.2019706899949	20.1872896588526	29.5475504899266	21.4142202885183	28.9622091393844	16.3711549456024	23.2431099223949
0.04	38.2601515825056	34.5026475397409	23.3927002715732	33.8834547167201	24.2044205137148	25.8435995444475	24.6622406293658	26.1170989109307
0.05	39.7216405341592	36.4119514893179	36.4531684644816	47.2256943752091	19.3969056420912	22.1755836910117	37.2158067481287	33.789102995875
0.06	39.8898669255448	40.3151347523602	52.4406236812316	59.4961528525117	15.8363983988474	21.9000050872468	42.0584522154307	36.0702589935155
0.07	40.2433695920614	41.3664146206713	60.1925748512326	69.6806501845659	16.6404871647626	20.4418585750478	36.8093432964467	34.3105300401656
0.08	39.7821263744937	42.9174570254406	70.2708262134091	81.0915924434039	14.8904914925313	21.4982749558367	36.2821303806302	29.8934414835905


==> figures/t-opt/KL_t-4_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	21.5693893554599	18.108566183713	16.4000858167717	17.7792269106175	8.97094647356978	15.850319029166	9.07253428431594	14.5328792518657
0.01	21.6709276263488	16.9575614786498	17.5303029537001	17.2555807312636	12.1835125350491	13.4609422717395	12.3607729970209	13.7757803807584
0.02	28.913343610518	21.3563911668809	18.5150053485257	20.8269086437007	18.5264804388143	18.2561872495465	12.9554005436834	16.1754874036333
0.03	33.3240750160767	25.8161048093432	25.78731528798	27.5007275326099	13.9195203065619	17.5748160349948	24.203965261492	22.8567685728043
0.04	35.9190472697897	30.3973192186301	39.4139191942608	38.7815705287172	11.2575045633479	13.9272438698332	31.638654808604	30.1105043130993
0.05	34.7665179751634	33.5374690778061	57.6149580851762	57.7570769588633	9.09701365889867	11.34281716215	34.8641721358941	34.1887333953085
0.06	35.6851318103687	36.1913304940245	72.8898480705081	69.529092490615	11.0077691609069	14.7775290644156	33.3512954756199	29.615728160287
0.07	34.9840454408874	35.4260470939127	77.3822136277694	76.4259181545338	9.23856897859401	12.6244143167792	28.6215904422975	25.2984660512602
0.08	36.1828604097123	37.7002217100525	86.7382993143419	86.6864926469907	11.4119910290381	16.8747151914029	25.19361686463	17.4853917741823


==> figures/t-opt/KL_t-5_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	19.9313753284441	14.9852683653834	15.4307557321201	14.9994123711205	8.96647173783987	12.7706244790568	9.23557057486992	12.4290100909269
0.01	21.4829870236143	14.1958158266079	17.0934869743987	14.4109635286058	11.8755196092296	9.69432278041598	11.862266382925	10.2318776328246
0.02	30.8190687090963	19.8222588135618	21.0243662032076	20.4099860952851	14.5610811351141	13.7019709466145	15.5920729515289	17.1938927168838
0.03	33.8372366182584	27.8257075139655	37.8127445196179	33.9122133647727	8.87875887179355	12.4295643120389	29.3100120056031	28.4770179180902
0.04	34.1113364871287	32.3949626577129	54.4554759046135	51.6025719380238	9.04354677410872	11.7344745450557	32.1630280087255	32.2761164597915
0.05	33.3291460706196	32.6463206945808	72.678941566302	66.9466311781971	6.65872994792855	9.47994548160479	31.1290640424275	28.918700439842
0.06	33.7391835086727	33.3130743072439	82.7626112594867	77.8405093116414	8.40840172340188	10.727555698598	26.3527778437694	22.390153639191
0.07	33.918446953305	33.7942814041034	86.4575631640225	82.0739887301207	7.65936185750105	11.4739887466798	21.7235838415496	18.064039521252
0.08	34.4841773782235	34.2139534391718	94.6255341753023	88.5388774490472	10.0339598585004	12.0712635112015	16.8069763166846	10.5260503074508


==> figures/t-opt/KL_t-7_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	17.69038028811	11.636320984142	15.2761878169409	11.7348671167766	8.09737184161481	9.14781051541984	10.1798984530411	9.5118053603825
0.01	26.110602672957	13.2905260279512	19.2552046801683	13.2715471555037	13.4826264061811	8.46521986572909	13.6606659856712	8.89004605194954
0.02	34.5641927996031	25.1232340077004	34.3725242726235	27.6754240334693	11.4359718406875	11.5837446143777	23.5256183771411	24.3477314803779
0.03	32.8664616729775	30.5510247300031	57.757429388293	47.7924708865154	6.50018989403402	8.37443208405432	31.1949712400774	30.4199027163995
0.04	32.1529265434484	30.6902057894287	73.9192465237961	66.4038619270606	5.72397559302857	7.48783734051293	27.2880088235716	26.0969111135642
0.05	32.5573859644957	30.6625686395439	82.1092314377234	76.0748338257152	7.12902937686046	6.12231784518448	22.4983464789017	20.8509432116517
0.06	33.250582814028	30.8503317907431	92.0426281919522	84.2052954586839	8.47683709845346	6.58379937592259	15.4911042240615	14.0461307736815
0.07	33.2328313222896	31.8131033633039	94.5857617958547	86.8507925686136	8.40728260001045	9.49395016154634	11.6110919166885	9.81432747983419
0.08	34.6154336578744	31.578450792063	99.3339254108786	88.1924880753315	11.131883547976	8.9302140268158	6.9409627945166	8.07083224580319


==> figures/t-opt/KL_t-9_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarz-std	BIC-Skew-Schwarz-std	True-K-std	True-K-skew-std
0	17.325690139023	10.0802453283141	16.0284484364707	10.0371063162599	8.52148467551992	7.2380923161307	11.2620886825717	6.93121945293673
0.01	30.5445260782242	14.7904805532731	23.3926988114354	14.4385207104695	12.382939178222	8.83403307595668	15.3679714891996	10.8971834939445
0.02	33.2795044717015	28.2121847787538	44.1799514586293	36.7141496390557	7.2104012005883	8.77447000218424	25.1622304627454	28.3603474652148
0.03	31.8208833321274	30.1356775940494	67.5509026407832	60.4356276416418	4.56438250846967	6.25532830179438	28.2078182010954	28.9362680241263
0.04	32.5233863662414	29.5447552871132	80.3783314559163	72.8712054390339	6.35080008465503	4.32358463181397	21.4626033609055	22.0642827888909
0.05	32.4966989728012	30.1537615610899	87.8809961088303	81.7948479819581	7.33804015879021	6.05462356019631	16.2228712390591	15.8333148337084
0.06	33.5663694468689	30.3642912194539	94.5161621673988	86.7674774112128	9.04129488104648	7.04340340518436	9.8001810202106	10.316125246455
0.07	34.1172913272086	31.1858768839492	96.1934434491765	87.3368766363845	10.2486843683155	8.13738567016098	6.82765024354046	8.64023909542307
0.08	34.2053841746909	31.0269834921309	98.4256992350762	88.4155494610248	10.772906397116	7.92311261121324	4.78055134689921	7.82136811412017


==> figures/t-opt/KL_t_optBIC-Schwarz_MC_500_Nk_50.csv <==
x	Gaus	Huber	t-opt
0	17.6515561867197	15.2142879039386	17.325690139023
0.01	37.6382930753917	14.7637949453931	21.4829870236143
0.02	36.6694262643299	15.6929652305562	28.1792642239057
0.03	36.6565127989885	17.3781780834798	31.6271500463428
0.04	36.2058246606536	22.4824938832578	32.1529265434484
0.05	37.5635144112472	27.1885748351219	32.4966989728012
0.06	38.6664326467815	33.3073082759654	33.250582814028
0.07	39.108273263479	34.3825164107348	33.2328313222896
0.08	39.7830092113852	36.8858579518575	34.2053841746909


==> figures/t-opt/KL_t_optBIC-Skew-Schwarz_MC_500_Nk_50.csv <==
x	Gaus	Huber	t-opt
0	12.4685663891717	9.06170702796907	10.0802453283141
0.01	32.2767436400008	9.9118187428582	13.2905260279512
0.02	31.0939897708961	9.89802502327098	19.8222588135618
0.03	30.594594619685	11.4605780710766	25.8161048093432
0.04	31.2043950022386	13.973967065013	29.5447552871132
0.05	30.9246751841389	18.9068163105408	30.1537615610899
0.06	32.2420811510173	26.3707581972648	30.3642912194539
0.07	32.210066302885	32.0843852414816	31.1858768839492
0.08	33.3936333421288	35.3021442227978	31.0269834921309


==> figures/t-opt/KL_t_optTrue-K-skew_MC_500_Nk_50.csv <==
x	Gaus	Huber	t-opt
0	11.393474888476	8.6542668288239	10.0371063162599
0.01	68.0349749667606	9.7853405629182	13.2715471555037
0.02	79.7762818940669	9.8410423777084	20.4099860952851
0.03	83.4417546642766	11.0683113513275	27.5007275326099
0.04	84.1435919198264	14.0294260862415	33.8834547167201
0.05	84.4341511292615	19.339762189203	47.2256943752091
0.06	85.0673456948107	31.1360027454444	59.4961528525117
0.07	85.5378309899948	42.9081213767158	67.0944393684866
0.08	85.4178288227629	59.183842858163	74.0950497732737


==> figures/t-opt/KL_t_optTrue-K_MC_500_Nk_50.csv <==
x	Gaus	Huber	t-opt
0	26.7386827922322	14.0118744402638	15.2761878169409
0.01	74.5446380260771	14.3548321502689	17.0934869743987
0.02	86.5320709718399	15.5716926879592	18.5150053485257
0.03	89.7102724435455	16.7286909037664	20.1872896588526
0.04	90.1332657416353	20.2066857890256	23.3927002715732
0.05	90.0980724858204	25.1224919395726	26.8712698263549
0.06	90.3825448343654	36.177886713799	34.292832175726
0.07	90.5082761569716	46.985109942322	42.3934763832544
0.08	90.5025691017886	64.6032492442063	56.0150547578209


==> figures/t-opt/RL_BIC-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gaus-std	EM: Huber-std	EM: t-1-std	EM: t-2-std	EM: t-3-std	EM: t-4-std	EM: t-5-std	EM: t-7-std	EM: t-9-std
0	71.756	58.078	71.976	63.674	60.054	60.734	60.862	60.792	62.794	40.0312060637428	27.6950165894115	38.0249288550138	33.4550175668882	29.2927844090806	29.4902457295013	30.6736483223435	29.8303945813957	31.6221993381543
0.01	77.414	60.66	71.832	62.646	65.594	67.152	68.356	79.218	81.536	39.0998234828853	26.376729587412	36.1527567363718	30.2295937895527	33.0412562295451	32.1110438053411	30.2092446268	39.987303546123	42.5672249657241
0.02	76.638	65.138	74.728	64.48	67.354	73.31	79.306	76.074	76.144	35.9917458250509	28.3006149334466	37.6064156893741	28.3296087771599	29.9951346088061	32.2640952714837	38.5267307458591	37.4423340720303	35.9185683331366
0.03	78.57	73.866	77.674	68.738	73.022	76.776	75.3	74.668	75.938	39.8985323761607	35.0584402457515	40.9926886779838	34.0298901386074	31.0078132890718	36.2984983983077	37.0050909133732	35.1996563564935	33.2259851347759
0.04	79.612	77.056	76.546	69.594	77.478	76.36	73.032	73.668	75.218	38.4257535133162	34.6614439311287	37.7932340648715	30.8724372014507	36.1923374013499	38.6890693630171	33.6441798484575	27.7546828632878	31.2123516864012
0.05	80.856	82.61	73.272	72.604	77.214	71.062	69.626	73.308	75.754	38.7716099675905	39.0574560070094	37.8112337115516	35.5308325842255	38.3940152212505	32.8724710770185	27.986078059104	29.6295284118363	29.8130696548425
0.06	75.246	83.964	77.442	70.652	75.812	74.18	71.116	74.878	78.368	36.8494946303069	37.6897830119381	40.6914514910552	35.3664879928145	36.4586220013383	32.8852318975237	28.8584852051641	30.3549330409382	33.45790547655
0.07	79.156	82.316	78.86	76.844	76.062	71.458	73.25	76.06	78.17	37.9501791325467	34.3737582249747	41.6345923308625	36.5452976669109	33.7576259624584	27.3446832016536	28.2722149162839	28.8740683598154	30.669371050631
0.08	78.688	82.836	76.13	73.93	72.93	71.58	73.662	72.938	75.826	39.4066545757147	36.1031852329948	39.4546631069353	31.7233959042123	28.7147029992768	27.2128771239412	28.8834947424489	27.8896004925001	29.936735631671


==> figures/t-opt/RL_BIC-Skew-Schwarz_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gaus-std	EM: Huber-std	EM: t-1-std	EM: t-2-std	EM: t-3-std	EM: t-4-std	EM: t-5-std	EM: t-7-std	EM: t-9-std
0	512.828	415.382	506.604	525.72	514.68	510.13	508.88	498.604	495.61	171.76645144989	172.909477620233	214.433950255188	140.914212308273	138.372886474998	137.05134527791	138.329388198165	142.725022501649	145.83906185905
0.01	557.912	416.532	499.882	520.202	525.676	525.634	519.002	514.182	500.098	157.529678013096	173.865693956772	203.816560801407	147.153952605885	143.288975448113	140.232972646359	145.064445619061	156.04949139144	158.655082699966
0.02	591.046	403.522	469.576	498.924	505.442	510.398	509.18	531.086	530.402	142.871734605198	180.442712962654	201.196252669319	149.052216859399	151.378391690961	155.894624229726	157.798899188715	151.38434874878	140.043138200749
0.03	603.762	410.918	424.096	485.77	501.926	534.776	548.658	563.534	569.47	139.360640541957	177.333306175004	212.890082339025	159.070373947305	161.523249237031	156.498822957792	142.141667160218	133.043067310999	131.81649470591
0.04	587.414	419.29	411.152	474.356	516.374	555.39	577.744	573.912	580.248	146.537986088022	184.722968388071	207.48393688218	157.844388452462	157.981348065755	141.468486120161	125.97901367996	122.741464837197	126.39562573289
0.05	593.086	441.76	373.984	473.268	541.486	586.45	595.634	583.946	588.304	148.693746554888	177.345722843326	210.6776635047	174.527165906281	153.28485344806	125.442205792102	115.382799519034	125.500118100688	126.648138897389
0.06	584.076	433.394	345.842	460.364	575.134	595.92	592.138	591.592	597.364	149.776206548624	187.009753917062	210.903365300296	172.590005864327	132.330642111657	113.031791863811	114.550909108374	118.321652976647	119.651127402032
0.07	581.4	458.516	346.888	477.33	589.528	610.146	611.72	604.01	604.02	157.251263651011	191.855285685046	190.021830451388	173.144179555155	128.218958890009	111.144783998261	115.48441843731	123.463534652048	127.535038212814
0.08	569.504	485.892	325.262	516.908	615.82	610.55	613.26	606.372	606.908	159.87933195248	191.976535849133	205.148163271786	161.92184814228	109.453733785922	112.096023734449	115.916511659689	125.225174404387	127.374896524115


==> figures/t-opt/RL_Gaus_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	71.756	512.828	54.048	450.11	40.0312060637428	171.76645144989	28.0479423512721	228.652289818577
0.01	77.414	557.912	41.132	385.084	39.0998234828853	157.529678013096	21.1582115461507	194.387164399728
0.02	76.638	591.046	34.772	377.74	35.9917458250509	142.871734605198	15.3750707836812	180.249972274644
0.03	78.57	603.762	33.406	380.98	39.8985323761607	139.360640541957	15.4781235496178	184.719132511583
0.04	79.612	587.414	32.836	366.56	38.4257535133162	146.537986088022	13.6093914290882	183.98272115437
0.05	80.856	593.086	33.566	371.69	38.7716099675905	148.693746554888	15.9778668306165	207.0915346107
0.06	75.246	584.076	33.034	331.828	36.8494946303069	149.776206548624	12.8039339833858	205.5380017328
0.07	79.156	581.4	33.062	335.35	37.9501791325467	157.251263651011	13.1163345666741	221.983623175035
0.08	78.688	569.504	33.432	315.518	39.4066545757147	159.87933195248	13.653945820639	213.705061668566


==> figures/t-opt/RL_Huber_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	58.078	415.382	54.154	414.366	27.6950165894115	172.909477620233	24.331920777807	173.872998718509
0.01	60.66	416.532	57.632	413.152	26.376729587412	173.865693956772	25.9746403224329	175.782250797374
0.02	65.138	403.522	62.69	405.42	28.3006149334466	180.442712962654	27.640366852839	182.013530955536
0.03	73.866	410.918	67.678	412.764	35.0584402457515	177.333306175004	31.2803330300197	177.800941092297
0.04	77.056	419.29	72.93	409.652	34.6614439311287	184.722968388071	34.6513279551898	187.47866918345
0.05	82.61	441.76	71.938	418.2	39.0574560070094	177.345722843326	33.1805372485771	184.13621123662
0.06	83.964	433.394	74.84	397.814	37.6897830119381	187.009753917062	39.2657866852049	188.316567681462
0.07	82.316	458.516	67.624	409.404	34.3737582249747	191.855285685046	35.5317271077909	191.369834642826
0.08	82.836	485.892	61.194	420.274	36.1031852329948	191.976535849133	33.8280510534697	187.646287419615


==> figures/t-opt/RL_True-K-skew_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gaus-std	EM: Huber-std	EM: t-1-std	EM: t-2-std	EM: t-3-std	EM: t-4-std	EM: t-5-std	EM: t-7-std	EM: t-9-std
0	450.11	414.366	447.592	515.252	517.058	514.952	511.668	501.926	498.318	228.652289818577	173.872998718509	239.687090471467	158.355060374756	142.706878398641	139.613357079292	140.03223854407	143.902523941707	145.560477400846
0.01	385.084	413.152	421.052	517.4	522.902	521.584	518.326	510.252	490.774	194.387164399728	175.782250797374	238.902478187582	161.569543648764	147.696896183652	143.474418491671	145.394659248116	157.074572540171	158.161376340534
0.02	377.74	405.42	383.17	481.558	505.698	510.46	497.84	478.674	468.27	180.249972274644	182.013530955536	234.818245280543	170.631981710243	163.478540678968	156.327133746803	160.31547805814	160.51593832674	158.375511697392
0.03	380.98	412.764	373.95	473.174	496.654	513.678	496.964	473.84	469.262	184.719132511583	177.800941092297	224.316819634958	179.687514674391	170.6220796736	162.105974627773	160.467649190962	154.812752629599	148.082714510078
0.04	366.56	409.652	354.406	463.62	481.78	506.16	497.67	482.056	468.244	183.98272115437	187.47866918345	228.119772104151	182.368506448588	164.584189735898	157.781178219713	150.765518548395	139.669323417161	141.750678918825
0.05	371.69	418.2	345.34	466.242	498.358	506.226	509.234	500.044	494.586	207.0915346107	184.13621123662	220.230768929245	188.344563992623	163.320006996604	154.716946683879	143.290374788449	142.351628146896	138.990789201896
0.06	331.828	397.814	318.092	441.604	520.86	524.346	524.158	524.636	520.498	205.5380017328	188.316567681462	212.4595812934	183.427791496781	156.270680074356	143.473480347855	134.851172458481	147.232654030367	148.046389563967
0.07	335.35	409.404	307.068	446.63	529.104	537.582	529.892	529.986	514.078	221.983623175035	191.369834642826	203.419631473803	182.338959337231	151.157674197964	145.062115352773	147.417679674322	151.979951359482	157.334943623373
0.08	315.518	420.274	312.966	457.452	536.774	546.306	535.384	519.566	519.402	213.705061668566	187.646287419615	207.61962494264	174.634194531883	155.107910345357	149.065130699238	151.922379400553	156.675217860974	156.836819567166


==> figures/t-opt/RL_True-K_MC_500_Nk_50.csv <==
x	EM: Gaus	EM: Huber	EM: t-1	EM: t-2	EM: t-3	EM: t-4	EM: t-5	EM: t-7	EM: t-9	EM: Gaus-std	EM: Huber-std	EM: t-1-std	EM: t-2-std	EM: t-3-std	EM: t-4-std	EM: t-5-std	EM: t-7-std	EM: t-9-std
0	54.048	54.154	68.152	54.842	52.4	52.93	54.022	56.022	57.534	28.0479423512721	24.331920777807	32.5203327178576	20.6096713488161	19.7543024409838	20.7820327632199	23.4121715257492	25.0389979599359	26.669070524585
0.01	41.132	57.632	74.506	57.292	57.212	59.646	63.168	68.906	68.498	21.1582115461507	25.9746403224329	40.1936939091211	23.2042152897793	23.718773501867	25.4470388763634	27.7002234785484	34.0252936094668	34.8259628923992
0.02	34.772	62.69	74.006	62.214	64.916	74.598	78.63	67.152	53.698	15.3750707836812	27.640366852839	36.3541085217727	24.4576482335123	24.8117752767667	32.2035795692676	33.7442506050704	36.6347527112225	27.6047612140255
0.03	33.406	67.678	80.358	69.718	75.912	78.476	71.498	49.188	44.522	15.4781235496178	31.2803330300197	38.547238749753	25.977454306851	31.0622275434316	34.3360941098057	39.8297730050683	27.1398932128926	28.0211328066432
0.04	32.836	72.93	87.108	76.246	86.766	73.244	55.782	41.368	36.422	13.6093914290882	34.6513279551898	41.9455742408755	25.4309841317204	36.2751570366838	39.1825344511049	31.8367339917669	24.4567545206507	19.3770704110665
0.05	33.566	71.938	93.946	83.846	84.922	59.42	44.652	36.796	34.61	15.9778668306165	33.1805372485771	45.3090819794403	30.3413163021959	40.8962213148803	34.2534406504337	25.3180746861136	18.3732832960839	16.9752236047973
0.06	33.034	74.84	94.432	90.464	74.224	51.016	42.382	35.876	33.53	12.8039339833858	39.2657866852049	45.9266795641878	35.9924383062673	38.6435048220249	26.6873785964959	25.194873273715	20.1892008673777	16.8247211710914
0.07	33.062	67.624	98.752	89.308	64.83	49.818	43.422	35.322	32.948	13.1163345666741	35.5317271077909	45.1615946936171	38.2169885316053	33.4986181032839	27.2413850992244	26.2810445493555	17.415536679519	12.7322234912077
0.08	33.432	61.194	97.364	91.804	63.508	51.31	44.404	35.786	32.326	13.653945820639	33.8280510534697	45.8885500102595	44.8689651325293	32.7580236312334	31.0850198152394	26.6051207269916	20.9715955434793	13.3433058731053


==> figures/t-opt/RL_t-1_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	71.976	506.604	68.152	447.592	38.0249288550138	214.433950255188	32.5203327178576	239.687090471467
0.01	71.832	499.882	74.506	421.052	36.1527567363718	203.816560801407	40.1936939091211	238.902478187582
0.02	74.728	469.576	74.006	383.17	37.6064156893741	201.196252669319	36.3541085217727	234.818245280543
0.03	77.674	424.096	80.358	373.95	40.9926886779838	212.890082339025	38.547238749753	224.316819634958
0.04	76.546	411.152	87.108	354.406	37.7932340648715	207.48393688218	41.9455742408755	228.119772104151
0.05	73.272	373.984	93.946	345.34	37.8112337115516	210.6776635047	45.3090819794403	220.230768929245
0.06	77.442	345.842	94.432	318.092	40.6914514910552	210.903365300296	45.9266795641878	212.4595812934
0.07	78.86	346.888	98.752	307.068	41.6345923308625	190.021830451388	45.1615946936171	203.419631473803
0.08	76.13	325.262	97.364	312.966	39.4546631069353	205.148163271786	45.8885500102595	207.61962494264


==> figures/t-opt/RL_t-2_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	63.674	525.72	54.842	515.252	33.4550175668882	140.914212308273	20.6096713488161	158.355060374756
0.01	62.646	520.202	57.292	517.4	30.2295937895527	147.153952605885	23.2042152897793	161.569543648764
0.02	64.48	498.924	62.214	481.558	28.3296087771599	149.052216859399	24.4576482335123	170.631981710243
0.03	68.738	485.77	69.718	473.174	34.0298901386074	159.070373947305	25.977454306851	179.687514674391
0.04	69.594	474.356	76.246	463.62	30.8724372014507	157.844388452462	25.4309841317204	182.368506448588
0.05	72.604	473.268	83.846	466.242	35.5308325842255	174.527165906281	30.3413163021959	188.344563992623
0.06	70.652	460.364	90.464	441.604	35.3664879928145	172.590005864327	35.9924383062673	183.427791496781
0.07	76.844	477.33	89.308	446.63	36.5452976669109	173.144179555155	38.2169885316053	182.338959337231
0.08	73.93	516.908	91.804	457.452	31.7233959042123	161.92184814228	44.8689651325293	174.634194531883


==> figures/t-opt/RL_t-3_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	60.054	514.68	52.4	517.058	29.2927844090806	138.372886474998	19.7543024409838	142.706878398641
0.01	65.594	525.676	57.212	522.902	33.0412562295451	143.288975448113	23.718773501867	147.696896183652
0.02	67.354	505.442	64.916	505.698	29.9951346088061	151.378391690961	24.8117752767667	163.478540678968
0.03	73.022	501.926	75.912	496.654	31.0078132890718	161.523249237031	31.0622275434316	170.6220796736
0.04	77.478	516.374	86.766	481.78	36.1923374013499	157.981348065755	36.2751570366838	164.584189735898
0.05	77.214	541.486	84.922	498.358	38.3940152212505	153.28485344806	40.8962213148803	163.320006996604
0.06	75.812	575.134	74.224	520.86	36.4586220013383	132.330642111657	38.6435048220249	156.270680074356
0.07	76.062	589.528	64.83	529.104	33.7576259624584	128.218958890009	33.4986181032839	151.157674197964
0.08	72.93	615.82	63.508	536.774	28.7147029992768	109.453733785922	32.7580236312334	155.107910345357


==> figures/t-opt/RL_t-4_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	60.734	510.13	52.93	514.952	29.4902457295013	137.05134527791	20.7820327632199	139.613357079292
0.01	67.152	525.634	59.646	521.584	32.1110438053411	140.232972646359	25.4470388763634	143.474418491671
0.02	73.31	510.398	74.598	510.46	32.2640952714837	155.894624229726	32.2035795692676	156.327133746803
0.03	76.776	534.776	78.476	513.678	36.2984983983077	156.498822957792	34.3360941098057	162.105974627773
0.04	76.36	555.39	73.244	506.16	38.6890693630171	141.468486120161	39.1825344511049	157.781178219713
0.05	71.062	586.45	59.42	506.226	32.8724710770185	125.442205792102	34.2534406504337	154.716946683879
0.06	74.18	595.92	51.016	524.346	32.8852318975237	113.031791863811	26.6873785964959	143.473480347855
0.07	71.458	610.146	49.818	537.582	27.3446832016536	111.144783998261	27.2413850992244	145.062115352773
0.08	71.58	610.55	51.31	546.306	27.2128771239412	112.096023734449	31.0850198152394	149.065130699238


==> figures/t-opt/RL_t-5_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	60.862	508.88	54.022	511.668	30.6736483223435	138.329388198165	23.4121715257492	140.03223854407
0.01	68.356	519.002	63.168	518.326	30.2092446268	145.064445619061	27.7002234785484	145.394659248116
0.02	79.306	509.18	78.63	497.84	38.5267307458591	157.798899188715	33.7442506050704	160.31547805814
0.03	75.3	548.658	71.498	496.964	37.0050909133732	142.141667160218	39.8297730050683	160.467649190962
0.04	73.032	577.744	55.782	497.67	33.6441798484575	125.97901367996	31.8367339917669	150.765518548395
0.05	69.626	595.634	44.652	509.234	27.986078059104	115.382799519034	25.3180746861136	143.290374788449
0.06	71.116	592.138	42.382	524.158	28.8584852051641	114.550909108374	25.194873273715	134.851172458481
0.07	73.25	611.72	43.422	529.892	28.2722149162839	115.48441843731	26.2810445493555	147.417679674322
0.08	73.662	613.26	44.404	535.384	28.8834947424489	115.916511659689	26.6051207269916	151.922379400553


==> figures/t-opt/RL_t-7_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	60.792	498.604	56.022	501.926	29.8303945813957	142.725022501649	25.0389979599359	143.902523941707
0.01	79.218	514.182	68.906	510.252	39.987303546123	156.04949139144	34.0252936094668	157.074572540171
0.02	76.074	531.086	67.152	478.674	37.4423340720303	151.38434874878	36.6347527112225	160.51593832674
0.03	74.668	563.534	49.188	473.84	35.1996563564935	133.043067310999	27.1398932128926	154.812752629599
0.04	73.668	573.912	41.368	482.056	27.7546828632878	122.741464837197	24.4567545206507	139.669323417161
0.05	73.308	583.946	36.796	500.044	29.6295284118363	125.500118100688	18.3732832960839	142.351628146896
0.06	74.878	591.592	35.876	524.636	30.3549330409382	118.321652976647	20.1892008673777	147.232654030367
0.07	76.06	604.01	35.322	529.986	28.8740683598154	123.463534652048	17.415536679519	151.979951359482
0.08	72.938	606.372	35.786	519.566	27.8896004925001	125.225174404387	20.9715955434793	156.675217860974


==> figures/t-opt/RL_t-9_MC_500_Nk_50.csv <==
x	BIC-Schwarz	BIC-Skew-Schwarz	True-K	True-K-skew	BIC-Schwarzstd	BIC-Skew-Schwarzstd	True-Kstd	True-K-skewstd
0	62.794	495.61	57.534	498.318	31.6221993381543	145.83906185905	26.669070524585	145.560477400846
0.01	81.536	500.098	68.498	490.774	42.5672249657241	158.655082699966	34.8259628923992	158.161376340534
0.02	76.144	530.402	53.698	468.27	35.9185683331366	140.043138200749	27.6047612140255	158.375511697392
0.03	75.938	569.47	44.522	469.262	33.2259851347759	131.81649470591	28.0211328066432	148.082714510078
0.04	75.218	580.248	36.422	468.244	31.2123516864012	126.39562573289	19.3770704110665	141.750678918825
0.05	75.754	588.304	34.61	494.586	29.8130696548425	126.648138897389	16.9752236047973	138.990789201896
0.06	78.368	597.364	33.53	520.498	33.45790547655	119.651127402032	16.8247211710914	148.046389563967
0.07	78.17	604.02	32.948	514.078	30.669371050631	127.535038212814	12.7322234912077	157.334943623373
0.08	75.826	606.908	32.326	519.402	29.936735631671	127.374896524115	13.3433058731053	156.836819567166


==> figures/t-opt/data.txt <==
data31
